Learning with Logical Constraints but without Shortcut Satisfaction

Recent studies in neuro-symbolic learning have explored the integration of logical knowledge into deep learning via encoding logical constraints as an additional loss function. However, existing approaches tend to vacuously satisfy logical constraints through shortcuts, failing to fully exploit the knowledge. In this paper, we present a new framework for learning with logical constraints. Specifically, we address the shortcut satisfaction issue by introducing dual variables for logical connectives, encoding how the constraint is satisfied. We further propose a variational framework where the encoded logical constraint is expressed as a distributional loss that is compatible with the model's original training loss. The theoretical analysis shows that the proposed approach bears salient properties, and the experimental evaluations demonstrate its superior performance in both model generalizability and constraint satisfaction.

==> figures/curve/dl2_res.csv <==
9.919999999999999929e+00,9.939999999999999503e+00,1.084999999999999964e+01,1.460999999999999943e+01,1.830000000000000071e+01,1.298000000000000043e+01,1.025999999999999979e+01,9.990000000000000213e+00,1.001999999999999957e+01,1.005000000000000071e+01,1.003999999999999915e+01,1.035999999999999943e+01,1.158000000000000007e+01,1.721000000000000085e+01,2.542999999999999972e+01,3.150000000000000000e+01,3.629999999999999716e+01,3.860000000000000142e+01,3.914000000000000057e+01,3.703999999999999915e+01,3.459000000000000341e+01,3.403999999999999915e+01,3.575999999999999801e+01,4.046000000000000085e+01,4.735999999999999943e+01,5.711999999999999744e+01,6.060000000000000142e+01,5.903000000000000114e+01,5.660000000000000142e+01,5.504999999999999716e+01,5.429999999999999716e+01,5.403000000000000114e+01,5.471999999999999886e+01,5.871000000000000085e+01,6.225000000000000000e+01,6.321000000000000085e+01,6.367999999999999972e+01,6.253999999999999915e+01,6.272999999999999687e+01,6.192000000000000171e+01,6.264999999999999858e+01,6.445999999999999375e+01,6.631999999999999318e+01,6.760999999999999943e+01,6.818999999999999773e+01,6.909000000000000341e+01,6.945000000000000284e+01,6.951000000000000512e+01,6.912000000000000455e+01,6.831000000000000227e+01,6.781000000000000227e+01,6.806000000000000227e+01,6.782999999999999829e+01,6.812999999999999545e+01,6.934000000000000341e+01,7.090000000000000568e+01,7.142000000000000171e+01,7.145000000000000284e+01,7.156000000000000227e+01,7.112999999999999545e+01,7.140000000000000568e+01,7.181000000000000227e+01,7.221999999999999886e+01,7.237999999999999545e+01,7.226000000000000512e+01,7.209999999999999432e+01,7.239000000000000057e+01,7.251000000000000512e+01,7.239000000000000057e+01,7.273000000000000398e+01,7.326000000000000512e+01,7.390999999999999659e+01,7.439000000000000057e+01,7.331999999999999318e+01,7.296999999999999886e+01,7.370000000000000284e+01,7.317000000000000171e+01,7.395000000000000284e+01,7.426999999999999602e+01,7.404000000000000625e+01,7.454999999999999716e+01,7.506000000000000227e+01,7.587000000000000455e+01,7.603000000000000114e+01,7.562999999999999545e+01,7.568999999999999773e+01,7.607999999999999829e+01,7.618000000000000682e+01,7.603000000000000114e+01,7.554999999999999716e+01,7.579999999999999716e+01,7.610999999999999943e+01,7.540000000000000568e+01,7.537000000000000455e+01,7.590000000000000568e+01,7.715999999999999659e+01,7.782999999999999829e+01,7.826000000000000512e+01,7.842000000000000171e+01,7.848999999999999488e+01,7.828000000000000114e+01,7.809000000000000341e+01,7.812999999999999545e+01,7.837999999999999545e+01,7.848000000000000398e+01,7.862000000000000455e+01,7.878000000000000114e+01,7.895000000000000284e+01,7.895000000000000284e+01,7.876000000000000512e+01,7.878000000000000114e+01,7.621999999999999886e+01,7.687000000000000455e+01,7.768000000000000682e+01,7.842000000000000171e+01,7.884999999999999432e+01,7.920999999999999375e+01,7.920999999999999375e+01,7.907999999999999829e+01,7.848000000000000398e+01,7.803000000000000114e+01,7.837000000000000455e+01,7.906000000000000227e+01,7.956999999999999318e+01,7.937000000000000455e+01,7.921999999999999886e+01,7.903000000000000114e+01,7.920999999999999375e+01,7.939000000000000057e+01,7.950000000000000000e+01,7.882999999999999829e+01,7.862000000000000455e+01,7.885999999999999943e+01,7.937000000000000455e+01,7.984000000000000341e+01,7.992000000000000171e+01,8.014000000000000057e+01,8.020000000000000284e+01,8.020000000000000284e+01,8.009000000000000341e+01,8.017000000000000171e+01,8.026999999999999602e+01,8.010999999999999943e+01,7.995999999999999375e+01,7.998000000000000398e+01,8.014000000000000057e+01,8.067000000000000171e+01,8.095000000000000284e+01,7.853000000000000114e+01,8.043999999999999773e+01,7.971999999999999886e+01,7.953000000000000114e+01,8.018999999999999773e+01,8.093000000000000682e+01,8.073999999999999488e+01,7.985999999999999943e+01,7.901999999999999602e+01,7.917000000000000171e+01,7.990999999999999659e+01,8.085999999999999943e+01,8.140999999999999659e+01,8.145000000000000284e+01,8.128000000000000114e+01,8.114000000000000057e+01,8.112000000000000455e+01,8.126999999999999602e+01,8.143999999999999773e+01,8.129000000000000625e+01,8.093999999999999773e+01,8.109000000000000341e+01,8.123999999999999488e+01,8.129000000000000625e+01,8.134000000000000341e+01,8.148000000000000398e+01,8.148999999999999488e+01,8.162999999999999545e+01,8.159999999999999432e+01,8.142000000000000171e+01,8.154999999999999716e+01,8.154000000000000625e+01,8.148999999999999488e+01,8.129000000000000625e+01,8.104000000000000625e+01,8.087000000000000455e+01,8.125000000000000000e+01,8.010999999999999943e+01,7.943000000000000682e+01,8.070999999999999375e+01,8.168000000000000682e+01,8.179999999999999716e+01,8.164000000000000057e+01,8.134000000000000341e+01,8.106000000000000227e+01,8.134000000000000341e+01,8.159999999999999432e+01,8.182999999999999829e+01,8.107999999999999829e+01,8.037000000000000455e+01,8.045999999999999375e+01,8.129000000000000625e+01,8.225000000000000000e+01,8.275000000000000000e+01,8.256999999999999318e+01,8.181999999999999318e+01,8.134000000000000341e+01,8.134000000000000341e+01,8.184000000000000341e+01,8.231000000000000227e+01,8.271999999999999886e+01,8.251999999999999602e+01,8.209999999999999432e+01,8.176999999999999602e+01,8.154000000000000625e+01,8.185999999999999943e+01,8.214000000000000057e+01,8.268999999999999773e+01,8.287999999999999545e+01,8.265999999999999659e+01,8.248999999999999488e+01,8.239000000000000057e+01,8.234000000000000341e+01,8.284000000000000341e+01,8.253000000000000114e+01,8.171999999999999886e+01,8.196999999999999886e+01,8.228000000000000114e+01,8.278000000000000114e+01,8.318999999999999773e+01,8.339000000000000057e+01,8.348999999999999488e+01,8.339000000000000057e+01,8.318999999999999773e+01,8.306999999999999318e+01,8.282999999999999829e+01,8.268999999999999773e+01,8.276000000000000512e+01,8.285999999999999943e+01,8.309000000000000341e+01,8.326000000000000512e+01,8.306999999999999318e+01,8.329000000000000625e+01,8.364000000000000057e+01,8.367000000000000171e+01,8.356000000000000227e+01,8.359999999999999432e+01,8.354999999999999716e+01,8.334000000000000341e+01,8.309999999999999432e+01,8.303000000000000114e+01,8.300000000000000000e+01,8.318999999999999773e+01,8.340000000000000568e+01,8.359999999999999432e+01,8.389000000000000057e+01,8.389000000000000057e+01,8.389000000000000057e+01,8.365000000000000568e+01,8.359000000000000341e+01,8.365999999999999659e+01,8.367000000000000171e+01,8.381000000000000227e+01,8.404000000000000625e+01,8.351000000000000512e+01,8.334999999999999432e+01,8.331999999999999318e+01,8.315999999999999659e+01,8.314000000000000057e+01,8.287000000000000455e+01,8.284000000000000341e+01,8.289000000000000057e+01,8.323999999999999488e+01,8.373999999999999488e+01,8.418999999999999773e+01,8.440999999999999659e+01,8.446999999999999886e+01,8.443000000000000682e+01,8.439000000000000057e+01,8.439000000000000057e+01,8.440000000000000568e+01,8.429999999999999716e+01,8.423999999999999488e+01,8.428000000000000114e+01,8.432999999999999829e+01,8.440000000000000568e+01,8.454999999999999716e+01,8.456999999999999318e+01,8.448999999999999488e+01,8.464000000000000057e+01,8.460999999999999943e+01,8.459999999999999432e+01,8.464000000000000057e+01,8.489000000000000057e+01,8.484000000000000341e+01,8.490000000000000568e+01,8.476999999999999602e+01,8.450000000000000000e+01,8.431999999999999318e+01,8.481999999999999318e+01,8.465000000000000568e+01,8.335999999999999943e+01,8.290000000000000568e+01,8.356000000000000227e+01,8.393000000000000682e+01,8.395000000000000284e+01,8.389000000000000057e+01,8.429000000000000625e+01,8.481000000000000227e+01,8.489000000000000057e+01,8.450000000000000000e+01,8.431999999999999318e+01,8.446999999999999886e+01,8.443999999999999773e+01,8.435999999999999943e+01,8.409000000000000341e+01,8.400000000000000000e+01,8.379000000000000625e+01,8.409999999999999432e+01,8.454000000000000625e+01,8.485999999999999943e+01,8.492000000000000171e+01,8.476999999999999602e+01,8.457999999999999829e+01,8.420000000000000284e+01,8.412999999999999545e+01,8.429999999999999716e+01,8.462000000000000455e+01,8.506999999999999318e+01,8.528000000000000114e+01,8.535999999999999943e+01,8.540999999999999659e+01,8.514000000000000057e+01,8.510999999999999943e+01,8.504000000000000625e+01,8.439000000000000057e+01,8.445000000000000284e+01,8.468999999999999773e+01,8.459999999999999432e+01,8.437000000000000455e+01,8.434000000000000341e+01,8.481000000000000227e+01,8.515000000000000568e+01,8.550000000000000000e+01,8.551999999999999602e+01,8.537000000000000455e+01,8.528000000000000114e+01,8.537000000000000455e+01,8.535999999999999943e+01,8.537000000000000455e+01,8.534999999999999432e+01,8.512000000000000455e+01,8.498999999999999488e+01,8.503000000000000114e+01,8.515000000000000568e+01,8.517000000000000171e+01,8.526000000000000512e+01,8.553000000000000114e+01,8.554999999999999716e+01,8.546999999999999886e+01,8.554999999999999716e+01,8.554999999999999716e+01,8.562999999999999545e+01,8.576999999999999602e+01,8.576000000000000512e+01,8.568000000000000682e+01,8.556999999999999318e+01,8.554000000000000625e+01,8.565999999999999659e+01,8.567000000000000171e+01,8.573000000000000398e+01,8.578000000000000114e+01,8.470999999999999375e+01,8.479999999999999716e+01,8.534999999999999432e+01,8.551000000000000512e+01,8.540999999999999659e+01,8.526000000000000512e+01,8.515000000000000568e+01,8.501999999999999602e+01,8.518999999999999773e+01,8.534999999999999432e+01,8.537000000000000455e+01,8.539000000000000057e+01,8.493999999999999773e+01,8.443999999999999773e+01,8.434000000000000341e+01,8.451000000000000512e+01,8.465999999999999659e+01,8.512999999999999545e+01,8.532999999999999829e+01,8.545000000000000284e+01,8.564000000000000057e+01,8.584999999999999432e+01,8.582999999999999829e+01,8.567000000000000171e+01,8.564000000000000057e+01,8.570000000000000284e+01,8.578000000000000114e+01,8.584999999999999432e+01,8.595000000000000284e+01,8.601000000000000512e+01,8.606999999999999318e+01,8.592000000000000171e+01,8.590999999999999659e+01,8.573999999999999488e+01,8.575000000000000000e+01,8.578000000000000114e+01,8.593000000000000682e+01,8.565000000000000568e+01,8.529999999999999716e+01,8.565999999999999659e+01,8.601999999999999602e+01,8.596999999999999886e+01,8.551000000000000512e+01,8.532999999999999829e+01,8.540999999999999659e+01,8.560999999999999943e+01,8.595000000000000284e+01,8.601999999999999602e+01,8.598999999999999488e+01,8.592000000000000171e+01,8.575000000000000000e+01,8.559999999999999432e+01,8.564000000000000057e+01,8.587000000000000455e+01,8.623000000000000398e+01,8.640000000000000568e+01,8.632999999999999829e+01,8.617000000000000171e+01,8.598000000000000398e+01,8.575000000000000000e+01,8.559000000000000341e+01,8.537999999999999545e+01,8.529000000000000625e+01,8.562999999999999545e+01,8.584999999999999432e+01,8.612000000000000455e+01,8.626999999999999602e+01,8.639000000000000057e+01,8.629000000000000625e+01,8.606000000000000227e+01,8.556000000000000227e+01,8.518999999999999773e+01,8.545999999999999375e+01,8.590000000000000568e+01,8.645000000000000284e+01,8.601999999999999602e+01,8.620000000000000284e+01,8.640000000000000568e+01,8.648999999999999488e+01,8.648000000000000398e+01,8.612999999999999545e+01,8.606000000000000227e+01,8.620000000000000284e+01,8.612999999999999545e+01,8.615999999999999659e+01,8.617000000000000171e+01,8.642000000000000171e+01,8.645000000000000284e+01,8.646999999999999886e+01,8.654000000000000625e+01,8.650000000000000000e+01,8.632999999999999829e+01,8.596999999999999886e+01,8.567000000000000171e+01,8.559000000000000341e+01,8.562999999999999545e+01,8.606999999999999318e+01,8.648000000000000398e+01,8.648999999999999488e+01,8.632999999999999829e+01,8.598999999999999488e+01,8.565000000000000568e+01,8.548000000000000398e+01,8.545999999999999375e+01,8.565000000000000568e+01,8.600000000000000000e+01,8.618999999999999773e+01,8.640000000000000568e+01,8.657999999999999829e+01,8.670000000000000284e+01,8.673000000000000398e+01,8.629999999999999716e+01,8.570000000000000284e+01,8.625000000000000000e+01,8.650000000000000000e+01,8.642000000000000171e+01,8.650000000000000000e+01,8.643999999999999773e+01,8.654999999999999716e+01,8.659999999999999432e+01,8.679999999999999716e+01,8.676999999999999602e+01,8.659999999999999432e+01,8.654999999999999716e+01,8.640000000000000568e+01,8.629000000000000625e+01,8.610999999999999943e+01,8.604000000000000625e+01,8.620000000000000284e+01,8.648999999999999488e+01,8.665000000000000568e+01,8.678000000000000114e+01,8.689000000000000057e+01,8.679000000000000625e+01,8.675000000000000000e+01,8.684999999999999432e+01,8.690000000000000568e+01,8.690999999999999659e+01,8.696999999999999886e+01,8.673999999999999488e+01,8.676000000000000512e+01,8.676999999999999602e+01,8.681999999999999318e+01,8.689000000000000057e+01,8.687999999999999545e+01,8.690000000000000568e+01,8.684000000000000341e+01,8.687999999999999545e+01,8.645999999999999375e+01,8.659999999999999432e+01,8.681999999999999318e+01,8.675000000000000000e+01,8.687000000000000455e+01,8.679000000000000625e+01,8.671999999999999886e+01,8.676999999999999602e+01,8.676999999999999602e+01,8.684000000000000341e+01,8.684999999999999432e+01,8.693000000000000682e+01,8.690999999999999659e+01,8.690000000000000568e+01,8.684000000000000341e+01,8.687999999999999545e+01,8.690999999999999659e+01,8.700000000000000000e+01,8.700000000000000000e+01,8.704999999999999716e+01,8.695000000000000284e+01,8.696999999999999886e+01,8.687999999999999545e+01,8.690000000000000568e+01,8.681000000000000227e+01,8.678000000000000114e+01,8.679000000000000625e+01,8.681000000000000227e+01,8.679999999999999716e+01,8.679999999999999716e+01,8.676999999999999602e+01,8.684999999999999432e+01,8.693000000000000682e+01,8.693000000000000682e+01,8.693000000000000682e+01,8.698000000000000398e+01,8.687000000000000455e+01,8.692000000000000171e+01,8.696999999999999886e+01,8.692000000000000171e+01,8.696999999999999886e+01,8.698999999999999488e+01,8.709999999999999432e+01,8.720000000000000284e+01,8.720000000000000284e+01,8.714000000000000057e+01,8.700000000000000000e+01,8.701999999999999602e+01,8.720000000000000284e+01,8.720999999999999375e+01,8.720000000000000284e+01,8.715999999999999659e+01,8.725000000000000000e+01,8.729999999999999716e+01,8.725000000000000000e+01,8.725000000000000000e+01,8.718000000000000682e+01,8.707999999999999829e+01,8.695999999999999375e+01,8.696999999999999886e+01,8.695000000000000284e+01,8.690000000000000568e+01,8.693000000000000682e+01,8.684000000000000341e+01,8.690999999999999659e+01,8.709000000000000341e+01,8.704999999999999716e+01,8.700000000000000000e+01,8.700000000000000000e+01,8.704999999999999716e+01,8.709000000000000341e+01,8.715999999999999659e+01,8.723999999999999488e+01,8.720000000000000284e+01,8.704999999999999716e+01,8.640000000000000568e+01,8.660999999999999943e+01,8.695000000000000284e+01,8.706999999999999318e+01,8.684000000000000341e+01,8.679000000000000625e+01,8.701999999999999602e+01,8.726000000000000512e+01,8.742000000000000171e+01,8.743000000000000682e+01,8.734999999999999432e+01,8.706999999999999318e+01,8.706000000000000227e+01,8.704000000000000625e+01,8.712000000000000455e+01,8.700000000000000000e+01,8.682999999999999829e+01,8.665000000000000568e+01,8.662999999999999545e+01,8.657999999999999829e+01,8.665000000000000568e+01,8.654000000000000625e+01,8.654999999999999716e+01,8.650000000000000000e+01,8.662999999999999545e+01,8.684000000000000341e+01,8.693999999999999773e+01,8.709999999999999432e+01,8.715999999999999659e+01,8.712000000000000455e+01,8.707999999999999829e+01,8.704999999999999716e+01,8.689000000000000057e+01,8.665000000000000568e+01,8.650000000000000000e+01,8.634000000000000341e+01,8.735999999999999943e+01,8.648000000000000398e+01,8.670000000000000284e+01,8.710999999999999943e+01,8.720000000000000284e+01,8.712000000000000455e+01,8.703000000000000114e+01,8.679999999999999716e+01,8.665000000000000568e+01,8.654999999999999716e+01,8.662000000000000455e+01,8.668999999999999773e+01,8.684000000000000341e+01,8.704000000000000625e+01,8.706999999999999318e+01,8.704000000000000625e+01,8.695999999999999375e+01,8.701999999999999602e+01,8.690000000000000568e+01,8.687000000000000455e+01,8.690999999999999659e+01,8.706000000000000227e+01,8.706000000000000227e+01,8.709000000000000341e+01,8.709999999999999432e+01,8.714000000000000057e+01,8.718000000000000682e+01,8.720000000000000284e+01,8.734000000000000341e+01,8.725000000000000000e+01,8.728000000000000114e+01,8.725000000000000000e+01,8.709999999999999432e+01,8.715999999999999659e+01,8.729000000000000625e+01,8.754999999999999716e+01,8.759999999999999432e+01,8.698000000000000398e+01,8.564000000000000057e+01,8.546999999999999886e+01,8.659999999999999432e+01,8.698999999999999488e+01,8.693999999999999773e+01,8.690999999999999659e+01,8.715000000000000568e+01,8.720999999999999375e+01,8.715999999999999659e+01,8.706000000000000227e+01,8.696999999999999886e+01,8.679999999999999716e+01,8.675000000000000000e+01,8.689000000000000057e+01,8.712000000000000455e+01,8.743999999999999773e+01,8.740999999999999659e+01,8.750000000000000000e+01,8.745999999999999375e+01,8.745999999999999375e+01,8.732999999999999829e+01,8.726000000000000512e+01,8.720999999999999375e+01,8.709999999999999432e+01,8.715000000000000568e+01,8.712000000000000455e+01,8.723999999999999488e+01,8.737000000000000455e+01,8.732999999999999829e+01,8.728000000000000114e+01,8.715999999999999659e+01,8.718000000000000682e+01,8.710999999999999943e+01,8.706000000000000227e+01,8.695000000000000284e+01,8.696999999999999886e+01,8.725000000000000000e+01,8.743999999999999773e+01,8.751000000000000512e+01,8.726999999999999602e+01,8.725000000000000000e+01,8.704999999999999716e+01,8.703000000000000114e+01,8.676000000000000512e+01,8.685999999999999943e+01,8.692000000000000171e+01,8.709999999999999432e+01,8.725000000000000000e+01,8.739000000000000057e+01,8.739000000000000057e+01,8.740000000000000568e+01,8.729000000000000625e+01,8.715000000000000568e+01,8.710999999999999943e+01,8.729000000000000625e+01,8.739000000000000057e+01,8.754000000000000625e+01,8.756999999999999318e+01,8.764000000000000057e+01,8.751999999999999602e+01,8.748999999999999488e+01,8.751999999999999602e+01,8.740000000000000568e+01,8.725000000000000000e+01,8.709999999999999432e+01,8.712000000000000455e+01,8.721999999999999886e+01,8.726000000000000512e+01,8.735999999999999943e+01,8.742000000000000171e+01,8.750000000000000000e+01,8.759000000000000341e+01,8.759999999999999432e+01,8.718999999999999773e+01,8.696999999999999886e+01,8.709999999999999432e+01,8.718999999999999773e+01,8.726999999999999602e+01,8.745999999999999375e+01,8.765999999999999659e+01,8.779999999999999716e+01,8.779999999999999716e+01,8.770999999999999375e+01,8.760999999999999943e+01,8.759999999999999432e+01,8.756000000000000227e+01,8.762000000000000455e+01,8.765000000000000568e+01,8.765000000000000568e+01,8.759999999999999432e+01,8.759999999999999432e+01,8.748999999999999488e+01,8.754000000000000625e+01,8.748000000000000398e+01,8.753000000000000114e+01,8.759000000000000341e+01,8.768000000000000682e+01,8.770000000000000284e+01,8.757999999999999829e+01,8.760999999999999943e+01,8.765999999999999659e+01,8.765999999999999659e+01,8.770000000000000284e+01,8.775000000000000000e+01,8.767000000000000171e+01,8.750000000000000000e+01,8.743000000000000682e+01,8.756000000000000227e+01,8.770000000000000284e+01,8.790999999999999659e+01,8.742000000000000171e+01,8.687999999999999545e+01,8.662999999999999545e+01,8.654999999999999716e+01,8.670000000000000284e+01,8.695000000000000284e+01,8.742000000000000171e+01,8.762000000000000455e+01,8.756999999999999318e+01,8.740000000000000568e+01,8.701000000000000512e+01,8.645000000000000284e+01,8.620000000000000284e+01,8.615000000000000568e+01,8.656999999999999318e+01,8.679999999999999716e+01,8.725000000000000000e+01,8.759999999999999432e+01,8.770000000000000284e+01,8.768000000000000682e+01,8.770000000000000284e+01,8.762000000000000455e+01,8.756999999999999318e+01,8.742000000000000171e+01,8.735999999999999943e+01,8.726999999999999602e+01,8.735999999999999943e+01,8.762000000000000455e+01,8.779999999999999716e+01,8.793000000000000682e+01,8.790999999999999659e+01,8.779999999999999716e+01,8.773999999999999488e+01,8.768999999999999773e+01,8.770000000000000284e+01,8.771999999999999886e+01,8.773000000000000398e+01,8.790000000000000568e+01,8.793999999999999773e+01,8.779000000000000625e+01,8.784999999999999432e+01,8.784999999999999432e+01,8.793000000000000682e+01,8.781000000000000227e+01,8.770999999999999375e+01,8.765000000000000568e+01,8.762999999999999545e+01,8.754999999999999716e+01,8.750000000000000000e+01,8.762000000000000455e+01,8.770000000000000284e+01,8.765999999999999659e+01,8.767000000000000171e+01,8.765999999999999659e+01,8.765000000000000568e+01,8.770000000000000284e+01,8.775000000000000000e+01,8.779000000000000625e+01,8.781999999999999318e+01,8.781000000000000227e+01,8.771999999999999886e+01,8.765000000000000568e+01,8.760999999999999943e+01,8.764000000000000057e+01,8.775000000000000000e+01,8.775000000000000000e+01,8.762999999999999545e+01,8.757999999999999829e+01,8.748999999999999488e+01,8.737999999999999545e+01,8.745999999999999375e+01,8.759999999999999432e+01,8.773000000000000398e+01,8.781000000000000227e+01,8.750000000000000000e+01,8.723999999999999488e+01,8.706999999999999318e+01,8.718000000000000682e+01,8.698000000000000398e+01,8.715999999999999659e+01,8.729999999999999716e+01,8.742000000000000171e+01,8.750000000000000000e+01,8.757999999999999829e+01,8.754999999999999716e+01,8.760999999999999943e+01,8.764000000000000057e+01,8.764000000000000057e+01,8.759999999999999432e+01,8.753000000000000114e+01,8.778000000000000114e+01,8.793000000000000682e+01,8.779999999999999716e+01,8.765000000000000568e+01,8.756999999999999318e+01,8.754999999999999716e+01,8.754000000000000625e+01,8.754999999999999716e+01,8.750000000000000000e+01,8.750000000000000000e+01,8.753000000000000114e+01,8.754000000000000625e+01,8.756000000000000227e+01,8.768000000000000682e+01,8.773000000000000398e+01,8.782999999999999829e+01,8.790000000000000568e+01,8.790000000000000568e+01,8.800000000000000000e+01,8.798000000000000398e+01,8.784000000000000341e+01,8.789000000000000057e+01,8.720999999999999375e+01,8.745000000000000284e+01,8.784999999999999432e+01,8.770000000000000284e+01,8.760999999999999943e+01,8.715999999999999659e+01,8.714000000000000057e+01,8.743999999999999773e+01,8.765000000000000568e+01,8.793000000000000682e+01,8.812000000000000455e+01,8.812000000000000455e+01,8.810999999999999943e+01,8.789000000000000057e+01,8.770000000000000284e+01,8.765000000000000568e+01,8.762000000000000455e+01,8.765000000000000568e+01,8.770999999999999375e+01,8.770000000000000284e+01,8.790000000000000568e+01,8.793999999999999773e+01,8.801000000000000512e+01,8.806999999999999318e+01,8.814000000000000057e+01,8.814000000000000057e+01,8.804999999999999716e+01,8.800000000000000000e+01,8.793999999999999773e+01,8.782999999999999829e+01,8.787999999999999545e+01,8.793999999999999773e+01,8.793000000000000682e+01,8.801000000000000512e+01,8.793999999999999773e+01,8.793999999999999773e+01,8.765999999999999659e+01,8.704999999999999716e+01,8.690000000000000568e+01,8.742000000000000171e+01,8.748000000000000398e+01,8.740000000000000568e+01,8.754000000000000625e+01,8.765999999999999659e+01,8.798000000000000398e+01,8.809000000000000341e+01,8.798999999999999488e+01,8.804000000000000625e+01,8.793000000000000682e+01,8.787000000000000455e+01,8.784999999999999432e+01,8.781000000000000227e+01,8.784999999999999432e+01,8.782999999999999829e+01,8.784000000000000341e+01,8.790000000000000568e+01,8.795999999999999375e+01,8.806999999999999318e+01,8.804000000000000625e+01,8.792000000000000171e+01,8.787000000000000455e+01,8.787000000000000455e+01,8.784999999999999432e+01,8.781000000000000227e+01,8.784000000000000341e+01,8.779999999999999716e+01,8.787000000000000455e+01,8.790999999999999659e+01,8.801999999999999602e+01,8.809999999999999432e+01,8.809999999999999432e+01,8.812999999999999545e+01,8.818999999999999773e+01,8.765000000000000568e+01,8.745000000000000284e+01,8.748999999999999488e+01,8.765000000000000568e+01,8.775000000000000000e+01,8.778000000000000114e+01,8.787000000000000455e+01,8.781999999999999318e+01,8.782999999999999829e+01,8.790000000000000568e+01,8.795999999999999375e+01,8.795999999999999375e+01,8.785999999999999943e+01,8.789000000000000057e+01,8.793999999999999773e+01,8.801999999999999602e+01,8.804999999999999716e+01,8.803000000000000114e+01,8.795000000000000284e+01,8.787000000000000455e+01,8.776999999999999602e+01,8.760999999999999943e+01,8.762999999999999545e+01,8.764000000000000057e+01,8.782999999999999829e+01,8.793000000000000682e+01,8.798999999999999488e+01,8.793999999999999773e+01,8.806000000000000227e+01,8.806999999999999318e+01,8.809999999999999432e+01,8.809999999999999432e+01,8.814000000000000057e+01,8.806999999999999318e+01,8.801999999999999602e+01,8.800000000000000000e+01,8.804999999999999716e+01,8.790000000000000568e+01,8.778000000000000114e+01,8.742000000000000171e+01,8.750000000000000000e+01,8.795000000000000284e+01,8.809000000000000341e+01,8.792000000000000171e+01,8.762000000000000455e+01,8.734999999999999432e+01,8.734999999999999432e+01,8.746999999999999886e+01,8.759999999999999432e+01,8.754999999999999716e+01,8.754999999999999716e+01,8.750000000000000000e+01,8.764000000000000057e+01,8.775000000000000000e+01,8.790000000000000568e+01,8.795000000000000284e+01,8.789000000000000057e+01,8.781999999999999318e+01,8.778000000000000114e+01,8.778000000000000114e+01,8.784999999999999432e+01,8.792000000000000171e+01,8.801000000000000512e+01,8.806000000000000227e+01,8.818999999999999773e+01,8.814000000000000057e+01,8.809999999999999432e+01,8.806000000000000227e+01,8.800000000000000000e+01,8.790000000000000568e+01,8.784999999999999432e+01,8.790000000000000568e+01,8.804000000000000625e+01,8.815999999999999659e+01,8.815000000000000568e+01,8.793000000000000682e+01,8.792000000000000171e+01,8.792000000000000171e+01,8.800000000000000000e+01,8.818000000000000682e+01,8.815999999999999659e+01,8.815999999999999659e+01,8.809999999999999432e+01,8.795000000000000284e+01,8.790000000000000568e+01,8.790999999999999659e+01,8.782999999999999829e+01,8.778000000000000114e+01,8.784000000000000341e+01,8.798999999999999488e+01,8.815000000000000568e+01,8.818000000000000682e+01,8.820000000000000284e+01,8.804000000000000625e+01,8.792000000000000171e+01,8.784999999999999432e+01,8.770000000000000284e+01,8.765000000000000568e+01,8.776000000000000512e+01,8.770000000000000284e+01,8.771999999999999886e+01,8.781999999999999318e+01,8.773000000000000398e+01,8.765000000000000568e+01,8.760999999999999943e+01,8.770000000000000284e+01,8.790000000000000568e+01,8.792000000000000171e+01,8.789000000000000057e+01,8.787000000000000455e+01,8.781999999999999318e+01,8.793000000000000682e+01,8.781999999999999318e+01,8.792000000000000171e+01,8.784999999999999432e+01,8.781999999999999318e+01,8.787999999999999545e+01,8.790999999999999659e+01,8.804999999999999716e+01,8.815999999999999659e+01,8.815000000000000568e+01,8.798999999999999488e+01,8.781000000000000227e+01,8.771999999999999886e+01,8.762999999999999545e+01,8.770000000000000284e+01,8.793999999999999773e+01,8.815999999999999659e+01,8.831999999999999318e+01,8.831999999999999318e+01,8.834000000000000341e+01,8.831999999999999318e+01,8.828000000000000114e+01,8.823999999999999488e+01,8.817000000000000171e+01,8.810999999999999943e+01,8.809999999999999432e+01,8.814000000000000057e+01,8.817000000000000171e+01,8.820000000000000284e+01,8.820000000000000284e+01,8.825000000000000000e+01,8.826000000000000512e+01,8.829999999999999716e+01,8.829000000000000625e+01,8.831000000000000227e+01,8.831000000000000227e+01,8.825000000000000000e+01,8.804000000000000625e+01,8.781999999999999318e+01,8.792000000000000171e+01,8.806999999999999318e+01,8.820000000000000284e+01,8.825000000000000000e+01,8.804999999999999716e+01,8.800000000000000000e+01,8.781999999999999318e+01,8.781999999999999318e+01,8.779999999999999716e+01,8.795000000000000284e+01,8.804999999999999716e+01,8.815000000000000568e+01,8.814000000000000057e+01,8.809999999999999432e+01,8.801999999999999602e+01,8.789000000000000057e+01,8.773999999999999488e+01,8.750000000000000000e+01,8.745999999999999375e+01,8.753000000000000114e+01,8.760999999999999943e+01,8.776999999999999602e+01,8.795000000000000284e+01,8.803000000000000114e+01,8.809999999999999432e+01,8.796999999999999886e+01,8.784000000000000341e+01,8.779999999999999716e+01,8.784000000000000341e+01,8.795000000000000284e+01,8.800000000000000000e+01,8.812000000000000455e+01,8.820999999999999375e+01,8.821999999999999886e+01,8.826000000000000512e+01,8.812999999999999545e+01,8.732999999999999829e+01,8.770999999999999375e+01,8.806000000000000227e+01,8.839000000000000057e+01,8.834000000000000341e+01,8.809000000000000341e+01,8.795999999999999375e+01,8.771999999999999886e+01,8.765000000000000568e+01,8.768000000000000682e+01,8.781000000000000227e+01,8.800000000000000000e+01,8.818999999999999773e+01,8.825000000000000000e+01,8.831000000000000227e+01,8.826000000000000512e+01,8.825000000000000000e+01,8.826999999999999602e+01,8.831000000000000227e+01,8.831000000000000227e+01,8.837000000000000455e+01,8.834000000000000341e+01,8.826999999999999602e+01,8.812999999999999545e+01,8.804999999999999716e+01,8.800000000000000000e+01,8.806000000000000227e+01,8.818000000000000682e+01,8.826000000000000512e+01,8.831999999999999318e+01,8.835999999999999943e+01,8.834999999999999432e+01,8.823000000000000398e+01,8.820999999999999375e+01,8.812999999999999545e+01,8.814000000000000057e+01,8.812000000000000455e+01,8.779999999999999716e+01,8.779999999999999716e+01,8.785999999999999943e+01,8.806000000000000227e+01,8.815999999999999659e+01,8.826000000000000512e+01,8.835999999999999943e+01,8.829999999999999716e+01,8.831999999999999318e+01,8.831999999999999318e+01,8.831000000000000227e+01,8.820000000000000284e+01,8.804000000000000625e+01,8.784999999999999432e+01,8.770000000000000284e+01,8.787000000000000455e+01,8.800000000000000000e+01,8.825000000000000000e+01,8.829000000000000625e+01,8.821999999999999886e+01,8.812000000000000455e+01,8.806999999999999318e+01,8.812000000000000455e+01,8.820000000000000284e+01,8.834999999999999432e+01,8.831999999999999318e+01,8.820000000000000284e+01,8.810999999999999943e+01,8.806000000000000227e+01,8.798000000000000398e+01,8.790000000000000568e+01,8.793999999999999773e+01,8.790999999999999659e+01,8.800000000000000000e+01,8.815000000000000568e+01,8.820000000000000284e+01,8.815000000000000568e+01,8.829999999999999716e+01,8.832999999999999829e+01,8.820000000000000284e+01,8.804999999999999716e+01,8.800000000000000000e+01,8.812000000000000455e+01,8.820999999999999375e+01,8.828000000000000114e+01,8.834000000000000341e+01,8.837999999999999545e+01,8.826999999999999602e+01,8.815000000000000568e+01,8.817000000000000171e+01,8.815000000000000568e+01,8.823000000000000398e+01,8.829000000000000625e+01,8.821999999999999886e+01,8.818000000000000682e+01,8.817000000000000171e+01,8.814000000000000057e+01,8.815000000000000568e+01,8.823000000000000398e+01,8.839000000000000057e+01,8.835999999999999943e+01,8.840999999999999659e+01,8.832999999999999829e+01,8.829000000000000625e+01,8.823999999999999488e+01,8.807999999999999829e+01,8.800000000000000000e+01,8.795000000000000284e+01,8.795000000000000284e+01,8.795000000000000284e+01,8.803000000000000114e+01,8.809999999999999432e+01,8.820000000000000284e+01,8.820999999999999375e+01,8.789000000000000057e+01,8.800000000000000000e+01,8.806999999999999318e+01,8.829000000000000625e+01,8.829000000000000625e+01,8.831999999999999318e+01,8.832999999999999829e+01,8.837000000000000455e+01,8.834000000000000341e+01,8.834999999999999432e+01,8.834999999999999432e+01,8.834999999999999432e+01,8.832999999999999829e+01,8.834000000000000341e+01,8.828000000000000114e+01,8.826999999999999602e+01,8.834000000000000341e+01,8.825000000000000000e+01,8.826999999999999602e+01,8.829999999999999716e+01,8.831000000000000227e+01,8.831999999999999318e+01,8.828000000000000114e+01,8.825000000000000000e+01,8.834999999999999432e+01,8.831999999999999318e+01,8.834000000000000341e+01,8.843000000000000682e+01,8.843999999999999773e+01,8.842000000000000171e+01,8.840999999999999659e+01,8.825000000000000000e+01,8.820999999999999375e+01,8.821999999999999886e+01,8.826000000000000512e+01,8.829999999999999716e+01,8.829000000000000625e+01,8.809999999999999432e+01,8.787999999999999545e+01,8.776999999999999602e+01,8.773000000000000398e+01,8.787000000000000455e+01,8.812999999999999545e+01,8.818000000000000682e+01,8.821999999999999886e+01,8.820000000000000284e+01,8.818000000000000682e+01,8.825000000000000000e+01,8.826999999999999602e+01,8.829999999999999716e+01,8.829999999999999716e+01,8.831999999999999318e+01,8.831000000000000227e+01,8.823000000000000398e+01,8.820000000000000284e+01,8.818000000000000682e+01,8.804999999999999716e+01,8.784999999999999432e+01,8.776999999999999602e+01,8.784999999999999432e+01,8.804999999999999716e+01,8.825000000000000000e+01,8.820000000000000284e+01,8.814000000000000057e+01,8.795999999999999375e+01,8.781999999999999318e+01,8.770999999999999375e+01,8.782999999999999829e+01,8.800000000000000000e+01,8.831999999999999318e+01,8.850000000000000000e+01,8.851000000000000512e+01,8.835999999999999943e+01,8.829999999999999716e+01,8.815999999999999659e+01,8.829999999999999716e+01,8.843000000000000682e+01,8.845000000000000284e+01,8.840000000000000568e+01,8.829999999999999716e+01,8.817000000000000171e+01,8.815000000000000568e+01,8.818999999999999773e+01,8.835999999999999943e+01,8.842000000000000171e+01,8.848000000000000398e+01,8.848000000000000398e+01,8.851000000000000512e+01,8.848000000000000398e+01,8.845999999999999375e+01,8.837000000000000455e+01,8.829999999999999716e+01,8.829000000000000625e+01,8.815999999999999659e+01,8.820999999999999375e+01,8.825000000000000000e+01,8.834999999999999432e+01,8.834999999999999432e+01,8.840999999999999659e+01,8.845000000000000284e+01,8.835999999999999943e+01,8.829999999999999716e+01,8.820999999999999375e+01,8.818999999999999773e+01,8.806999999999999318e+01,8.809999999999999432e+01,8.814000000000000057e+01,8.825000000000000000e+01,8.828000000000000114e+01,8.835999999999999943e+01,8.834999999999999432e+01,8.829999999999999716e+01,8.834999999999999432e+01,8.817000000000000171e+01,8.807999999999999829e+01,8.818999999999999773e+01,8.842000000000000171e+01,8.843000000000000682e+01,8.845999999999999375e+01,8.848999999999999488e+01,8.829000000000000625e+01,8.828000000000000114e+01,8.825000000000000000e+01,8.826999999999999602e+01,8.829999999999999716e+01,8.842000000000000171e+01,8.850000000000000000e+01,8.854999999999999716e+01,8.854999999999999716e+01,8.845000000000000284e+01,8.834999999999999432e+01,8.831999999999999318e+01,8.825000000000000000e+01,8.829000000000000625e+01,8.826000000000000512e+01,8.823999999999999488e+01,8.820999999999999375e+01,8.818000000000000682e+01,8.815000000000000568e+01,8.809999999999999432e+01,8.804000000000000625e+01,8.807999999999999829e+01,8.801000000000000512e+01,8.809000000000000341e+01,8.812000000000000455e+01,8.815999999999999659e+01,8.823000000000000398e+01,8.804999999999999716e+01,8.750000000000000000e+01,8.787000000000000455e+01,8.814000000000000057e+01,8.825000000000000000e+01,8.815000000000000568e+01,8.798000000000000398e+01,8.790999999999999659e+01,8.809000000000000341e+01,8.818999999999999773e+01,8.825000000000000000e+01,8.829999999999999716e+01,8.826000000000000512e+01,8.812000000000000455e+01,8.793999999999999773e+01,8.784000000000000341e+01,8.784999999999999432e+01,8.792000000000000171e+01,8.804999999999999716e+01,8.820000000000000284e+01,8.825000000000000000e+01,8.835999999999999943e+01,8.831000000000000227e+01,8.834999999999999432e+01,8.829999999999999716e+01,8.825000000000000000e+01,8.825000000000000000e+01,8.821999999999999886e+01,8.826999999999999602e+01,8.834999999999999432e+01,8.843000000000000682e+01,8.848000000000000398e+01,8.853000000000000114e+01,8.851999999999999602e+01,8.846999999999999886e+01,8.851999999999999602e+01,8.848000000000000398e+01,8.840000000000000568e+01,8.804999999999999716e+01,8.779999999999999716e+01,8.787000000000000455e+01,8.795000000000000284e+01,8.823000000000000398e+01,8.848000000000000398e+01,8.860999999999999943e+01,8.862000000000000455e+01,8.854999999999999716e+01,8.843000000000000682e+01,8.837000000000000455e+01,8.843000000000000682e+01,8.840999999999999659e+01,8.839000000000000057e+01,8.837999999999999545e+01,8.837000000000000455e+01,8.840000000000000568e+01,8.845000000000000284e+01,8.850000000000000000e+01,8.845000000000000284e+01,8.843000000000000682e+01,8.835999999999999943e+01,8.845000000000000284e+01,8.856000000000000227e+01,8.856000000000000227e+01,8.848000000000000398e+01,8.843000000000000682e+01,8.842000000000000171e+01,8.845999999999999375e+01,8.851000000000000512e+01,8.848000000000000398e+01,8.840999999999999659e+01,8.826000000000000512e+01,8.814000000000000057e+01,8.809000000000000341e+01,8.812999999999999545e+01,8.851000000000000512e+01,8.853000000000000114e+01,8.845000000000000284e+01,8.839000000000000057e+01,8.831999999999999318e+01,8.828000000000000114e+01,8.835999999999999943e+01,8.840000000000000568e+01,8.850000000000000000e+01,8.848000000000000398e+01,8.850000000000000000e+01,8.850000000000000000e+01,8.840000000000000568e+01,8.834999999999999432e+01,8.825000000000000000e+01,8.814000000000000057e+01,8.807999999999999829e+01,8.817000000000000171e+01,8.818000000000000682e+01,8.820000000000000284e+01,8.820000000000000284e+01,8.829999999999999716e+01,8.832999999999999829e+01,8.834999999999999432e+01,8.831999999999999318e+01,8.834000000000000341e+01,8.826000000000000512e+01,8.829999999999999716e+01,8.834000000000000341e+01,8.832999999999999829e+01,8.842000000000000171e+01,8.845999999999999375e+01,8.848999999999999488e+01,8.854000000000000625e+01,8.864000000000000057e+01,8.864000000000000057e+01,8.865000000000000568e+01,8.854000000000000625e+01,8.845000000000000284e+01,8.826999999999999602e+01,8.831000000000000227e+01,8.845000000000000284e+01,8.850000000000000000e+01,8.846999999999999886e+01,8.845999999999999375e+01,8.837000000000000455e+01,8.834999999999999432e+01,8.829999999999999716e+01,8.823000000000000398e+01,8.812000000000000455e+01,8.820000000000000284e+01,8.831000000000000227e+01,8.834999999999999432e+01,8.840999999999999659e+01,8.846999999999999886e+01,8.845999999999999375e+01,8.843999999999999773e+01,8.840000000000000568e+01,8.840000000000000568e+01,8.846999999999999886e+01,8.843000000000000682e+01,8.843000000000000682e+01,8.850000000000000000e+01,8.845000000000000284e+01,8.843999999999999773e+01,8.837999999999999545e+01,8.834999999999999432e+01,8.834000000000000341e+01,8.826000000000000512e+01,8.820999999999999375e+01,8.823999999999999488e+01,8.832999999999999829e+01,8.840000000000000568e+01,8.840999999999999659e+01,8.840000000000000568e+01,8.829999999999999716e+01,8.843000000000000682e+01,8.848999999999999488e+01,8.845000000000000284e+01,8.845000000000000284e+01,8.835999999999999943e+01,8.829999999999999716e+01,8.837999999999999545e+01,8.845999999999999375e+01,8.850000000000000000e+01,8.845000000000000284e+01,8.846999999999999886e+01,8.834999999999999432e+01,8.834000000000000341e+01,8.834000000000000341e+01,8.834999999999999432e+01,8.842000000000000171e+01,8.846999999999999886e+01,8.856999999999999318e+01,8.850000000000000000e+01,8.848999999999999488e+01,8.843999999999999773e+01,8.839000000000000057e+01,8.850000000000000000e+01,8.851999999999999602e+01,8.854999999999999716e+01,8.854000000000000625e+01,8.850000000000000000e+01,8.853000000000000114e+01,8.848000000000000398e+01,8.843999999999999773e+01,8.843999999999999773e+01,8.843000000000000682e+01,8.845000000000000284e+01,8.850000000000000000e+01,8.848999999999999488e+01,8.840000000000000568e+01,8.831999999999999318e+01,8.834000000000000341e+01,8.845999999999999375e+01,8.846999999999999886e+01,8.835999999999999943e+01,8.829999999999999716e+01,8.818999999999999773e+01,8.798999999999999488e+01,8.789000000000000057e+01,8.787000000000000455e+01,8.804999999999999716e+01,8.826000000000000512e+01,8.834000000000000341e+01,8.834999999999999432e+01,8.840999999999999659e+01,8.835999999999999943e+01,8.831999999999999318e+01,8.812000000000000455e+01,8.804999999999999716e+01,8.801999999999999602e+01,8.820000000000000284e+01,8.834000000000000341e+01,8.848999999999999488e+01,8.851999999999999602e+01,8.842000000000000171e+01,8.840999999999999659e+01,8.837999999999999545e+01,8.837000000000000455e+01,8.840000000000000568e+01,8.843000000000000682e+01,8.843000000000000682e+01,8.854000000000000625e+01,8.854999999999999716e+01,8.862000000000000455e+01,8.862999999999999545e+01,8.867000000000000171e+01,8.832999999999999829e+01,8.809999999999999432e+01,8.820999999999999375e+01,8.845000000000000284e+01,8.853000000000000114e+01,8.850000000000000000e+01,8.837000000000000455e+01,8.834000000000000341e+01,8.828000000000000114e+01,8.829999999999999716e+01,8.840000000000000568e+01,8.851000000000000512e+01,8.853000000000000114e+01,8.854000000000000625e+01,8.859999999999999432e+01,8.853000000000000114e+01,8.851999999999999602e+01,8.848000000000000398e+01,8.843000000000000682e+01,8.834999999999999432e+01,8.832999999999999829e+01,8.835999999999999943e+01,8.840999999999999659e+01,8.848999999999999488e+01,8.851999999999999602e+01,8.856999999999999318e+01,8.865000000000000568e+01,8.865999999999999659e+01,8.870000000000000284e+01,8.873999999999999488e+01,8.871999999999999886e+01,8.870999999999999375e+01,8.873999999999999488e+01,8.870000000000000284e+01,8.867000000000000171e+01,8.862999999999999545e+01,8.860999999999999943e+01,8.865000000000000568e+01,8.862000000000000455e+01,8.854999999999999716e+01,8.850000000000000000e+01,8.862000000000000455e+01,8.853000000000000114e+01,8.854999999999999716e+01,8.854999999999999716e+01,8.850000000000000000e+01,8.851000000000000512e+01,8.857999999999999829e+01,8.856999999999999318e+01,8.857999999999999829e+01,8.870000000000000284e+01,8.868999999999999773e+01,8.865000000000000568e+01,8.862999999999999545e+01,8.856999999999999318e+01,8.851999999999999602e+01,8.856000000000000227e+01,8.865000000000000568e+01,8.859999999999999432e+01,8.859000000000000341e+01,8.859999999999999432e+01,8.854999999999999716e+01,8.854000000000000625e+01,8.862000000000000455e+01,8.854999999999999716e+01,8.862999999999999545e+01,8.854000000000000625e+01,8.854000000000000625e+01,8.853000000000000114e+01,8.854999999999999716e+01,8.853000000000000114e+01,8.848999999999999488e+01,8.846999999999999886e+01,8.850000000000000000e+01,8.820999999999999375e+01,8.784000000000000341e+01,8.784999999999999432e+01,8.828000000000000114e+01,8.848999999999999488e+01,8.865000000000000568e+01,8.853000000000000114e+01,8.840000000000000568e+01,8.820000000000000284e+01,8.809999999999999432e+01,8.834999999999999432e+01,8.848999999999999488e+01,8.859999999999999432e+01,8.856999999999999318e+01,8.848000000000000398e+01,8.839000000000000057e+01,8.829999999999999716e+01,8.801000000000000512e+01,8.795000000000000284e+01,8.793000000000000682e+01,8.796999999999999886e+01,8.809999999999999432e+01,8.812999999999999545e+01,8.826000000000000512e+01,8.829999999999999716e+01,8.842000000000000171e+01,8.848999999999999488e+01,8.848999999999999488e+01,8.848000000000000398e+01,8.850000000000000000e+01,8.851999999999999602e+01,8.845999999999999375e+01,8.850000000000000000e+01,8.851999999999999602e+01,8.854999999999999716e+01,8.856999999999999318e+01,8.853000000000000114e+01,8.845000000000000284e+01,8.848000000000000398e+01,8.828000000000000114e+01,8.812999999999999545e+01,8.804000000000000625e+01,8.804999999999999716e+01,8.815000000000000568e+01,8.823000000000000398e+01,8.826999999999999602e+01,8.829999999999999716e+01,8.837999999999999545e+01,8.850000000000000000e+01,8.845999999999999375e+01,8.846999999999999886e+01,8.851999999999999602e+01,8.850000000000000000e+01,8.851000000000000512e+01,8.856000000000000227e+01,8.860999999999999943e+01,8.859000000000000341e+01,8.859999999999999432e+01,8.853000000000000114e+01,8.850000000000000000e+01,8.848999999999999488e+01,8.840000000000000568e+01,8.837000000000000455e+01,8.839000000000000057e+01,8.837999999999999545e+01,8.843000000000000682e+01,8.853000000000000114e+01,8.853000000000000114e+01,8.859999999999999432e+01,8.867000000000000171e+01,8.873999999999999488e+01,8.876000000000000512e+01,8.879000000000000625e+01,8.875000000000000000e+01,8.860999999999999943e+01,8.829000000000000625e+01,8.845999999999999375e+01,8.854999999999999716e+01,8.864000000000000057e+01,8.864000000000000057e+01,8.859999999999999432e+01,8.860999999999999943e+01,8.867000000000000171e+01,8.868999999999999773e+01,8.870000000000000284e+01,8.870000000000000284e+01,8.870000000000000284e+01,8.875000000000000000e+01,8.879999999999999716e+01,8.873000000000000398e+01,8.873000000000000398e+01,8.868999999999999773e+01,8.862999999999999545e+01,8.860999999999999943e+01,8.859999999999999432e+01,8.850000000000000000e+01,8.850000000000000000e+01,8.856999999999999318e+01,8.865999999999999659e+01,8.870000000000000284e+01,8.876000000000000512e+01,8.882999999999999829e+01,8.878000000000000114e+01,8.875000000000000000e+01,8.870000000000000284e+01,8.865000000000000568e+01,8.856000000000000227e+01,8.854000000000000625e+01,8.848000000000000398e+01,8.848999999999999488e+01,8.850000000000000000e+01,8.856999999999999318e+01,8.850000000000000000e+01,8.845000000000000284e+01,8.843999999999999773e+01,8.839000000000000057e+01,8.829999999999999716e+01,8.820999999999999375e+01,8.820000000000000284e+01,8.815999999999999659e+01,8.815999999999999659e+01,8.826000000000000512e+01,8.837999999999999545e+01,8.850000000000000000e+01,8.856000000000000227e+01,8.854999999999999716e+01,8.854999999999999716e+01,8.846999999999999886e+01,8.848999999999999488e+01,8.848999999999999488e+01,8.856000000000000227e+01,8.859999999999999432e+01,8.857999999999999829e+01,8.859000000000000341e+01,8.859999999999999432e+01,8.862000000000000455e+01,8.859999999999999432e+01,8.862999999999999545e+01,8.862999999999999545e+01,8.854999999999999716e+01,8.854000000000000625e+01,8.853000000000000114e+01,8.842000000000000171e+01,8.834999999999999432e+01,8.837999999999999545e+01,8.840999999999999659e+01,8.859999999999999432e+01,8.867000000000000171e+01,8.846999999999999886e+01,8.851999999999999602e+01,8.859999999999999432e+01,8.845000000000000284e+01,8.851999999999999602e+01,8.850000000000000000e+01,8.840000000000000568e+01,8.832999999999999829e+01,8.839000000000000057e+01,8.851000000000000512e+01,8.862000000000000455e+01,8.870000000000000284e+01,8.870000000000000284e+01,8.860999999999999943e+01,8.856999999999999318e+01,8.853000000000000114e+01,8.845000000000000284e+01,8.829999999999999716e+01,8.823000000000000398e+01,8.809999999999999432e+01,8.812999999999999545e+01,8.820000000000000284e+01,8.834000000000000341e+01,8.840999999999999659e+01,8.856999999999999318e+01,8.870000000000000284e+01,8.871999999999999886e+01,8.875000000000000000e+01,8.870999999999999375e+01,8.859999999999999432e+01,8.860999999999999943e+01,8.859999999999999432e+01,8.862000000000000455e+01,8.859999999999999432e+01,8.854000000000000625e+01,8.846999999999999886e+01,8.834999999999999432e+01,8.854000000000000625e+01,8.868999999999999773e+01,8.879999999999999716e+01,8.876999999999999602e+01,8.876999999999999602e+01,8.876000000000000512e+01,8.870000000000000284e+01,8.867000000000000171e+01,8.857999999999999829e+01,8.839000000000000057e+01,8.837999999999999545e+01,8.831999999999999318e+01,8.825000000000000000e+01,8.829999999999999716e+01,8.837999999999999545e+01,8.834999999999999432e+01,8.843999999999999773e+01,8.851000000000000512e+01,8.854999999999999716e+01,8.856000000000000227e+01,8.860999999999999943e+01,8.865000000000000568e+01,8.859999999999999432e+01,8.865000000000000568e+01,8.868000000000000682e+01,8.859999999999999432e+01,8.856999999999999318e+01,8.854999999999999716e+01,8.850000000000000000e+01,8.854999999999999716e+01,8.853000000000000114e+01,8.856000000000000227e+01,8.856000000000000227e+01,8.854999999999999716e+01,8.854000000000000625e+01,8.848000000000000398e+01,8.848999999999999488e+01,8.873000000000000398e+01,8.864000000000000057e+01,8.854000000000000625e+01,8.834000000000000341e+01,8.810999999999999943e+01,8.801999999999999602e+01,8.812999999999999545e+01,8.829999999999999716e+01,8.845999999999999375e+01,8.860999999999999943e+01,8.873999999999999488e+01,8.870999999999999375e+01,8.868000000000000682e+01,8.857999999999999829e+01,8.845000000000000284e+01,8.828000000000000114e+01,8.823999999999999488e+01,8.820000000000000284e+01,8.812000000000000455e+01,8.821999999999999886e+01,8.831000000000000227e+01,8.834999999999999432e+01,8.831999999999999318e+01,8.831999999999999318e+01,8.840000000000000568e+01,8.851999999999999602e+01,8.851999999999999602e+01,8.859999999999999432e+01,8.865999999999999659e+01,8.871999999999999886e+01,8.876000000000000512e+01,8.879999999999999716e+01,8.881999999999999318e+01,8.884999999999999432e+01,8.884999999999999432e+01,8.882999999999999829e+01,8.881999999999999318e+01,8.870999999999999375e+01,8.860999999999999943e+01,8.859999999999999432e+01,8.859999999999999432e+01,8.853000000000000114e+01,8.850000000000000000e+01,8.850000000000000000e+01,8.851999999999999602e+01,8.850000000000000000e+01,8.851000000000000512e+01,8.853000000000000114e+01,8.851000000000000512e+01,8.854999999999999716e+01,8.854999999999999716e+01,8.856999999999999318e+01,8.862999999999999545e+01,8.859000000000000341e+01,8.864000000000000057e+01,8.862000000000000455e+01,8.862000000000000455e+01,8.870000000000000284e+01,8.879000000000000625e+01,8.881000000000000227e+01,8.884000000000000341e+01,8.879000000000000625e+01,8.879000000000000625e+01,8.868999999999999773e+01,8.862999999999999545e+01,8.864000000000000057e+01,8.871999999999999886e+01,8.873999999999999488e+01,8.867000000000000171e+01,8.870000000000000284e+01,8.868999999999999773e+01,8.868999999999999773e+01,8.862000000000000455e+01,8.860999999999999943e+01,8.865000000000000568e+01,8.834000000000000341e+01,8.821999999999999886e+01,8.809999999999999432e+01,8.834999999999999432e+01,8.850000000000000000e+01,8.856000000000000227e+01,8.867000000000000171e+01,8.871999999999999886e+01,8.873000000000000398e+01,8.868999999999999773e+01,8.862000000000000455e+01,8.865999999999999659e+01,8.870000000000000284e+01,8.865999999999999659e+01,8.868999999999999773e+01,8.859999999999999432e+01,8.851000000000000512e+01,8.848999999999999488e+01,8.854000000000000625e+01,8.853000000000000114e+01,8.853000000000000114e+01,8.848000000000000398e+01,8.848999999999999488e+01,8.846999999999999886e+01,8.857999999999999829e+01,8.868000000000000682e+01,8.865999999999999659e+01,8.865000000000000568e+01,8.868000000000000682e+01,8.870000000000000284e+01,8.868000000000000682e+01,8.862000000000000455e+01,8.860999999999999943e+01,8.862999999999999545e+01,8.865999999999999659e+01,8.864000000000000057e+01,8.860999999999999943e+01,8.854999999999999716e+01,8.853000000000000114e+01,8.859999999999999432e+01,8.864000000000000057e+01,8.870000000000000284e+01,8.868000000000000682e+01,8.862000000000000455e+01,8.870000000000000284e+01,8.870999999999999375e+01,8.864000000000000057e+01,8.865999999999999659e+01,8.862000000000000455e+01,8.859999999999999432e+01,8.856999999999999318e+01,8.854999999999999716e+01,8.854000000000000625e+01,8.854000000000000625e+01,8.854999999999999716e+01,8.859999999999999432e+01,8.851999999999999602e+01,8.862999999999999545e+01,8.860999999999999943e+01,8.857999999999999829e+01,8.856000000000000227e+01,8.856999999999999318e+01,8.859999999999999432e+01,8.859000000000000341e+01,8.856000000000000227e+01,8.856000000000000227e+01,8.860999999999999943e+01,8.859999999999999432e+01,8.862000000000000455e+01,8.854000000000000625e+01,8.845000000000000284e+01,8.834999999999999432e+01,8.837000000000000455e+01,8.865000000000000568e+01,8.871999999999999886e+01,8.865000000000000568e+01,8.862000000000000455e+01,8.867000000000000171e+01,8.876000000000000512e+01,8.879000000000000625e+01,8.876000000000000512e+01,8.870999999999999375e+01,8.859000000000000341e+01,8.851999999999999602e+01,8.850000000000000000e+01,8.848999999999999488e+01,8.848999999999999488e+01,8.853000000000000114e+01,8.857999999999999829e+01,8.860999999999999943e+01,8.864000000000000057e+01,8.862999999999999545e+01,8.864000000000000057e+01,8.864000000000000057e+01,8.867000000000000171e+01,8.870999999999999375e+01,8.865999999999999659e+01,8.864000000000000057e+01,8.865999999999999659e+01,8.862000000000000455e+01,8.862999999999999545e+01,8.865000000000000568e+01,8.862999999999999545e+01,8.865000000000000568e+01,8.864000000000000057e+01,8.862000000000000455e+01,8.862999999999999545e+01,8.865999999999999659e+01,8.867000000000000171e+01,8.865000000000000568e+01,8.876000000000000512e+01,8.873000000000000398e+01,8.868000000000000682e+01,8.859999999999999432e+01,8.860999999999999943e+01,8.865000000000000568e+01,8.870000000000000284e+01,8.875000000000000000e+01,8.873999999999999488e+01,8.870000000000000284e+01,8.873000000000000398e+01,8.867000000000000171e+01,8.862999999999999545e+01,8.870999999999999375e+01,8.881000000000000227e+01,8.879999999999999716e+01,8.879999999999999716e+01,8.876999999999999602e+01,8.876999999999999602e+01,8.871999999999999886e+01,8.870000000000000284e+01,8.870000000000000284e+01,8.870999999999999375e+01,8.870000000000000284e+01,8.868000000000000682e+01,8.870999999999999375e+01,8.873999999999999488e+01,8.879999999999999716e+01,8.885999999999999943e+01,8.884999999999999432e+01,8.884999999999999432e+01,8.878000000000000114e+01,8.870000000000000284e+01,8.865000000000000568e+01,8.857999999999999829e+01,8.856999999999999318e+01,8.854999999999999716e+01,8.859000000000000341e+01,8.848999999999999488e+01,8.845000000000000284e+01,8.853000000000000114e+01,8.848000000000000398e+01,8.845999999999999375e+01,8.837999999999999545e+01,8.834000000000000341e+01,8.834000000000000341e+01,8.843999999999999773e+01,8.856000000000000227e+01,8.865000000000000568e+01,8.870999999999999375e+01,8.875000000000000000e+01,8.875000000000000000e+01,8.870000000000000284e+01,8.865000000000000568e+01,8.853000000000000114e+01,8.854000000000000625e+01,8.860999999999999943e+01,8.871999999999999886e+01,8.876999999999999602e+01,8.881000000000000227e+01,8.879000000000000625e+01,8.879999999999999716e+01,8.875000000000000000e+01,8.868000000000000682e+01,8.868000000000000682e+01,8.862000000000000455e+01,8.862000000000000455e+01,8.862999999999999545e+01,8.867000000000000171e+01,8.870999999999999375e+01,8.870999999999999375e+01,8.873000000000000398e+01,8.873999999999999488e+01,8.870999999999999375e+01,8.875000000000000000e+01,8.875000000000000000e+01,8.850000000000000000e+01,8.835999999999999943e+01,8.837999999999999545e+01,8.831999999999999318e+01,8.834999999999999432e+01,8.839000000000000057e+01,8.845000000000000284e+01,8.856000000000000227e+01,8.865000000000000568e+01,8.870000000000000284e+01,8.879999999999999716e+01,8.876000000000000512e+01,8.871999999999999886e+01,8.868000000000000682e+01,8.865000000000000568e+01,8.864000000000000057e+01,8.865000000000000568e+01,8.862999999999999545e+01,8.864000000000000057e+01,8.864000000000000057e+01,8.860999999999999943e+01,8.857999999999999829e+01,8.859000000000000341e+01,8.859999999999999432e+01,8.864000000000000057e+01,8.859999999999999432e+01,8.859000000000000341e+01,8.862999999999999545e+01,8.871999999999999886e+01,8.876999999999999602e+01,8.878000000000000114e+01,8.882999999999999829e+01,8.884999999999999432e+01,8.881999999999999318e+01,8.879999999999999716e+01
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,8.000000000000000167e-02,1.100000000000000089e+00,2.029999999999999805e+00,3.470000000000000195e+00,4.139999999999999680e+00,4.650000000000000355e+00,5.160000000000000142e+00,5.160000000000000142e+00,5.490000000000000213e+00,6.259999999999999787e+00,5.919999999999999929e+00,7.019999999999999574e+00,1.031000000000000050e+01,1.453999999999999915e+01,1.605999999999999872e+01,1.598000000000000043e+01,1.394999999999999929e+01,1.124000000000000021e+01,9.470000000000000639e+00,8.539999999999999147e+00,1.158000000000000007e+01,2.105000000000000071e+01,3.279999999999999716e+01,4.242999999999999972e+01,4.800999999999999801e+01,4.978999999999999915e+01,5.182000000000000028e+01,5.427000000000000313e+01,5.215999999999999659e+01,4.827000000000000313e+01,4.564999999999999858e+01,4.252000000000000313e+01,3.609000000000000341e+01,3.346999999999999886e+01,3.160999999999999943e+01,3.296999999999999886e+01,3.575999999999999801e+01,4.277000000000000313e+01,5.199000000000000199e+01,5.815999999999999659e+01,6.085999999999999943e+01,6.229999999999999716e+01,6.314000000000000057e+01,5.334000000000000341e+01,4.690999999999999659e+01,4.252000000000000313e+01,4.361999999999999744e+01,4.167000000000000171e+01,7.395999999999999375e+01,6.965000000000000568e+01,6.382000000000000028e+01,5.392999999999999972e+01,4.547999999999999687e+01,4.792999999999999972e+01,5.096999999999999886e+01,5.164999999999999858e+01,4.978999999999999915e+01,4.421000000000000085e+01,4.134000000000000341e+01,4.335999999999999943e+01,5.131000000000000227e+01,5.950999999999999801e+01,6.601999999999999602e+01,7.025000000000000000e+01,6.931999999999999318e+01,6.593000000000000682e+01,6.289000000000000057e+01,6.322999999999999687e+01,5.807000000000000028e+01,5.207000000000000028e+01,4.877000000000000313e+01,4.750999999999999801e+01,5.089000000000000057e+01,5.840999999999999659e+01,6.534000000000000341e+01,6.703000000000000114e+01,6.593000000000000682e+01,6.534000000000000341e+01,6.576999999999999602e+01,6.382000000000000028e+01,6.103000000000000114e+01,5.696999999999999886e+01,5.240999999999999659e+01,5.029999999999999716e+01,4.893999999999999773e+01,7.429999999999999716e+01,7.362999999999999545e+01,6.720000000000000284e+01,6.002000000000000313e+01,6.668999999999999773e+01,6.593000000000000682e+01,6.854999999999999716e+01,6.906000000000000227e+01,7.134000000000000341e+01,7.287000000000000455e+01,7.218999999999999773e+01,6.906000000000000227e+01,6.804999999999999716e+01,6.609999999999999432e+01,6.626999999999999602e+01,6.839000000000000057e+01,7.226999999999999602e+01,7.667000000000000171e+01,7.987999999999999545e+01,8.225000000000000000e+01,8.198999999999999488e+01,7.540000000000000568e+01,6.737000000000000455e+01,5.578999999999999915e+01,4.920000000000000284e+01,5.079999999999999716e+01,5.147999999999999687e+01,5.350999999999999801e+01,5.664000000000000057e+01,6.027000000000000313e+01,6.534000000000000341e+01,7.303000000000000114e+01,7.962999999999999545e+01,8.165999999999999659e+01,8.106999999999999318e+01,7.607999999999999829e+01,6.729000000000000625e+01,7.895000000000000284e+01,6.423999999999999488e+01,4.353000000000000114e+01,4.293999999999999773e+01,5.265999999999999659e+01,6.678000000000000114e+01,7.701000000000000512e+01,8.410999999999999943e+01,8.807999999999999829e+01,8.748999999999999488e+01,8.359999999999999432e+01,7.759999999999999432e+01,6.965000000000000568e+01,6.068999999999999773e+01,5.571000000000000085e+01,5.410000000000000142e+01,5.510999999999999943e+01,6.120000000000000284e+01,6.584999999999999432e+01,7.032999999999999829e+01,7.345999999999999375e+01,7.506000000000000227e+01,7.625000000000000000e+01,7.345999999999999375e+01,6.981999999999999318e+01,7.040999999999999659e+01,7.209999999999999432e+01,7.218999999999999773e+01,7.642000000000000171e+01,7.853000000000000114e+01,7.828000000000000114e+01,7.887000000000000455e+01,8.090000000000000568e+01,8.098000000000000398e+01,7.962999999999999545e+01,7.954000000000000625e+01,7.937000000000000455e+01,6.484000000000000341e+01,7.092000000000000171e+01,7.395999999999999375e+01,7.743000000000000682e+01,7.759999999999999432e+01,7.126000000000000512e+01,6.339999999999999858e+01,5.545000000000000284e+01,5.654999999999999716e+01,6.018999999999999773e+01,7.253000000000000114e+01,8.292000000000000171e+01,8.664000000000000057e+01,8.664000000000000057e+01,8.284000000000000341e+01,7.920999999999999375e+01,7.540000000000000568e+01,6.956999999999999318e+01,6.450000000000000000e+01,6.103000000000000114e+01,6.103000000000000114e+01,6.188000000000000256e+01,6.948000000000000398e+01,7.531999999999999318e+01,7.954000000000000625e+01,8.292000000000000171e+01,8.537999999999999545e+01,8.554999999999999716e+01,8.368999999999999773e+01,7.996999999999999886e+01,7.726000000000000512e+01,7.446999999999999886e+01,7.176999999999999602e+01,7.075000000000000000e+01,7.159999999999999432e+01,7.329000000000000625e+01,7.642000000000000171e+01,7.870000000000000284e+01,7.895000000000000284e+01,7.801999999999999602e+01,8.064000000000000057e+01,7.843999999999999773e+01,7.193999999999999773e+01,6.729000000000000625e+01,6.254999999999999716e+01,6.618999999999999773e+01,7.057999999999999829e+01,7.759999999999999432e+01,8.267000000000000171e+01,8.487000000000000455e+01,8.410999999999999943e+01,8.148999999999999488e+01,7.726000000000000512e+01,7.523000000000000398e+01,7.057999999999999829e+01,6.737000000000000455e+01,6.314000000000000057e+01,6.196000000000000085e+01,6.898000000000000398e+01,7.726000000000000512e+01,8.418999999999999773e+01,8.976999999999999602e+01,9.179999999999999716e+01,9.221999999999999886e+01,9.070000000000000284e+01,8.773999999999999488e+01,8.267000000000000171e+01,7.776999999999999602e+01,7.201999999999999602e+01,6.821999999999999886e+01,6.712000000000000455e+01,6.720000000000000284e+01,7.101000000000000512e+01,7.743000000000000682e+01,6.754000000000000625e+01,7.489000000000000057e+01,8.301000000000000512e+01,8.478000000000000114e+01,8.748999999999999488e+01,8.918000000000000682e+01,8.740000000000000568e+01,8.284000000000000341e+01,7.320000000000000284e+01,6.136999999999999744e+01,5.664000000000000057e+01,5.410000000000000142e+01,5.892000000000000171e+01,6.923000000000000398e+01,7.768000000000000682e+01,8.318000000000000682e+01,8.554999999999999716e+01,8.621999999999999886e+01,8.790999999999999659e+01,8.698000000000000398e+01,8.570999999999999375e+01,8.470000000000000284e+01,8.250000000000000000e+01,7.979999999999999716e+01,7.701000000000000512e+01,7.287000000000000455e+01,6.795999999999999375e+01,6.364999999999999858e+01,6.238000000000000256e+01,6.576999999999999602e+01,6.695000000000000284e+01,6.821999999999999886e+01,6.990999999999999659e+01,7.329000000000000625e+01,7.810999999999999943e+01,8.215999999999999659e+01,8.570999999999999375e+01,6.306000000000000227e+01,6.881000000000000227e+01,7.987999999999999545e+01,8.876000000000000512e+01,9.087000000000000455e+01,8.943000000000000682e+01,8.487000000000000455e+01,8.039000000000000057e+01,7.810999999999999943e+01,7.395999999999999375e+01,7.015999999999999659e+01,6.956999999999999318e+01,6.720000000000000284e+01,7.015999999999999659e+01,7.548999999999999488e+01,8.098000000000000398e+01,8.495000000000000284e+01,8.596999999999999886e+01,8.723999999999999488e+01,8.706999999999999318e+01,8.579999999999999716e+01,8.182999999999999829e+01,7.887000000000000455e+01,7.615999999999999659e+01,7.439000000000000057e+01,7.515000000000000568e+01,7.573999999999999488e+01,7.650000000000000000e+01,7.556999999999999318e+01,7.429999999999999716e+01,7.226999999999999602e+01,7.226999999999999602e+01,7.370999999999999375e+01,7.590999999999999659e+01,7.828000000000000114e+01,8.098000000000000398e+01,8.309000000000000341e+01,6.846999999999999886e+01,6.475000000000000000e+01,7.904000000000000625e+01,8.859000000000000341e+01,9.162999999999999545e+01,9.179999999999999716e+01,8.959999999999999432e+01,8.656000000000000227e+01,7.759999999999999432e+01,7.032999999999999829e+01,6.196000000000000085e+01,5.807000000000000028e+01,6.002000000000000313e+01,6.390999999999999659e+01,7.412999999999999545e+01,8.309000000000000341e+01,8.698000000000000398e+01,8.850000000000000000e+01,8.800000000000000000e+01,8.621999999999999886e+01,8.393999999999999773e+01,8.056000000000000227e+01,7.692000000000000171e+01,7.801999999999999602e+01,8.106999999999999318e+01,8.435999999999999943e+01,8.537999999999999545e+01,8.562999999999999545e+01,8.587999999999999545e+01,8.648000000000000398e+01,8.648000000000000398e+01,8.614000000000000057e+01,8.587999999999999545e+01,8.504000000000000625e+01,8.587999999999999545e+01,8.504000000000000625e+01,8.393999999999999773e+01,7.218999999999999773e+01,7.920999999999999375e+01,8.418999999999999773e+01,8.242000000000000171e+01,8.343000000000000682e+01,8.259000000000000341e+01,8.368999999999999773e+01,8.309000000000000341e+01,8.292000000000000171e+01,8.301000000000000512e+01,8.173999999999999488e+01,7.801999999999999602e+01,7.278000000000000114e+01,6.906000000000000227e+01,7.253000000000000114e+01,7.768000000000000682e+01,8.418999999999999773e+01,8.876000000000000512e+01,9.112000000000000455e+01,9.196999999999999886e+01,9.079000000000000625e+01,8.959999999999999432e+01,8.656000000000000227e+01,8.242000000000000171e+01,7.853000000000000114e+01,7.743000000000000682e+01,7.607999999999999829e+01,8.004999999999999716e+01,8.435999999999999943e+01,8.614000000000000057e+01,8.698000000000000398e+01,8.756999999999999318e+01,8.765999999999999659e+01,8.800000000000000000e+01,8.723999999999999488e+01,8.614000000000000057e+01,8.428000000000000114e+01,8.359999999999999432e+01,7.159999999999999432e+01,7.429999999999999716e+01,8.301000000000000512e+01,8.825000000000000000e+01,9.154999999999999716e+01,9.171999999999999886e+01,9.070000000000000284e+01,8.893000000000000682e+01,8.656000000000000227e+01,8.351999999999999602e+01,8.148999999999999488e+01,8.004999999999999716e+01,7.726000000000000512e+01,7.625000000000000000e+01,7.581999999999999318e+01,7.523000000000000398e+01,7.860999999999999943e+01,8.148999999999999488e+01,8.545999999999999375e+01,8.782999999999999829e+01,8.959999999999999432e+01,9.035999999999999943e+01,9.018999999999999773e+01,8.765999999999999659e+01,8.292000000000000171e+01,7.718000000000000682e+01,7.421999999999999886e+01,7.176999999999999602e+01,7.193999999999999773e+01,7.625000000000000000e+01,8.148999999999999488e+01,8.520999999999999375e+01,8.748999999999999488e+01,9.087000000000000455e+01,9.112000000000000455e+01,9.010999999999999943e+01,8.410999999999999943e+01,8.648000000000000398e+01,8.648000000000000398e+01,8.825000000000000000e+01,8.867000000000000171e+01,8.926000000000000512e+01,8.901000000000000512e+01,8.850000000000000000e+01,8.715000000000000568e+01,8.309000000000000341e+01,8.259000000000000341e+01,8.410999999999999943e+01,8.512000000000000455e+01,8.554999999999999716e+01,8.748999999999999488e+01,8.790999999999999659e+01,8.876000000000000512e+01,8.867000000000000171e+01,8.968999999999999773e+01,8.943000000000000682e+01,8.859000000000000341e+01,8.740000000000000568e+01,8.545999999999999375e+01,8.284000000000000341e+01,8.090000000000000568e+01,8.046999999999999886e+01,8.098000000000000398e+01,8.131999999999999318e+01,8.207999999999999829e+01,8.284000000000000341e+01,8.410999999999999943e+01,8.596999999999999886e+01,8.825000000000000000e+01,8.859000000000000341e+01,8.842000000000000171e+01,8.832999999999999829e+01,8.740000000000000568e+01,7.109000000000000341e+01,8.418999999999999773e+01,8.470000000000000284e+01,8.648000000000000398e+01,8.773999999999999488e+01,8.681000000000000227e+01,8.343000000000000682e+01,8.368999999999999773e+01,8.435999999999999943e+01,8.587999999999999545e+01,8.918000000000000682e+01,9.179999999999999716e+01,9.171999999999999886e+01,9.129000000000000625e+01,9.018999999999999773e+01,8.943000000000000682e+01,8.934999999999999432e+01,8.773999999999999488e+01,8.250000000000000000e+01,7.878000000000000114e+01,7.860999999999999943e+01,8.056000000000000227e+01,8.359999999999999432e+01,8.706999999999999318e+01,8.993999999999999773e+01,9.003000000000000114e+01,8.993999999999999773e+01,8.876000000000000512e+01,8.656000000000000227e+01,8.462000000000000455e+01,8.343000000000000682e+01,8.343000000000000682e+01,8.326000000000000512e+01,8.504000000000000625e+01,8.512000000000000455e+01,8.570999999999999375e+01,8.656000000000000227e+01,8.959999999999999432e+01,8.631000000000000227e+01,8.292000000000000171e+01,7.784999999999999432e+01,8.470000000000000284e+01,8.731999999999999318e+01,8.926000000000000512e+01,9.028000000000000114e+01,8.959999999999999432e+01,8.926000000000000512e+01,8.901000000000000512e+01,8.773999999999999488e+01,8.393999999999999773e+01,7.945999999999999375e+01,7.632999999999999829e+01,7.345999999999999375e+01,7.345999999999999375e+01,7.751000000000000512e+01,8.115000000000000568e+01,8.504000000000000625e+01,8.765999999999999659e+01,8.943000000000000682e+01,9.095999999999999375e+01,9.162999999999999545e+01,9.273000000000000398e+01,9.179999999999999716e+01,9.145999999999999375e+01,8.951999999999999602e+01,8.800000000000000000e+01,8.614000000000000057e+01,8.487000000000000455e+01,8.156999999999999318e+01,8.021999999999999886e+01,7.929000000000000625e+01,8.182999999999999829e+01,8.512000000000000455e+01,8.723999999999999488e+01,6.787999999999999545e+01,6.779000000000000625e+01,7.987999999999999545e+01,8.292000000000000171e+01,8.639000000000000057e+01,8.723999999999999488e+01,8.537999999999999545e+01,8.318000000000000682e+01,8.225000000000000000e+01,8.334999999999999432e+01,8.478000000000000114e+01,8.706999999999999318e+01,8.867000000000000171e+01,8.943000000000000682e+01,8.884000000000000341e+01,8.807999999999999829e+01,8.587999999999999545e+01,8.545999999999999375e+01,8.359999999999999432e+01,8.098000000000000398e+01,7.954000000000000625e+01,8.182999999999999829e+01,8.876000000000000512e+01,9.256000000000000227e+01,9.407999999999999829e+01,9.593999999999999773e+01,9.704000000000000625e+01,9.653000000000000114e+01,9.493000000000000682e+01,9.221999999999999886e+01,8.951999999999999602e+01,8.673000000000000398e+01,8.462000000000000455e+01,8.512000000000000455e+01,8.435999999999999943e+01,8.562999999999999545e+01,8.690000000000000568e+01,9.256000000000000227e+01,9.576999999999999602e+01,9.451000000000000512e+01,8.765999999999999659e+01,7.801999999999999602e+01,7.151000000000000512e+01,7.226999999999999602e+01,7.556999999999999318e+01,7.912000000000000455e+01,8.487000000000000455e+01,8.807999999999999829e+01,9.095999999999999375e+01,9.239000000000000057e+01,9.290000000000000568e+01,9.451000000000000512e+01,9.526999999999999602e+01,9.534999999999999432e+01,9.534999999999999432e+01,9.373999999999999488e+01,9.179999999999999716e+01,8.926000000000000512e+01,8.715000000000000568e+01,8.545999999999999375e+01,8.418999999999999773e+01,8.232999999999999829e+01,8.318000000000000682e+01,8.410999999999999943e+01,8.368999999999999773e+01,8.326000000000000512e+01,8.376999999999999602e+01,8.596999999999999886e+01,9.028000000000000114e+01,9.239000000000000057e+01,9.476000000000000512e+01,9.551999999999999602e+01,9.712999999999999545e+01,9.771999999999999886e+01,9.239000000000000057e+01,7.878000000000000114e+01,7.751000000000000512e+01,8.368999999999999773e+01,8.639000000000000057e+01,8.943000000000000682e+01,9.095999999999999375e+01,9.137999999999999545e+01,9.045000000000000284e+01,8.976999999999999602e+01,8.842000000000000171e+01,8.664000000000000057e+01,8.656000000000000227e+01,8.512000000000000455e+01,8.495000000000000284e+01,8.512000000000000455e+01,8.570999999999999375e+01,8.773999999999999488e+01,9.079000000000000625e+01,9.331999999999999318e+01,9.518000000000000682e+01,9.603000000000000114e+01,9.628000000000000114e+01,9.585999999999999943e+01,9.534999999999999432e+01,9.340999999999999659e+01,9.221999999999999886e+01,8.842000000000000171e+01,8.554999999999999716e+01,8.326000000000000512e+01,8.029999999999999716e+01,7.776999999999999602e+01,7.625000000000000000e+01,7.657999999999999829e+01,8.090000000000000568e+01,8.656000000000000227e+01,9.112000000000000455e+01,9.720999999999999375e+01,9.898999999999999488e+01,9.779999999999999716e+01,9.518000000000000682e+01,9.095999999999999375e+01,8.614000000000000057e+01,8.435999999999999943e+01,8.359999999999999432e+01,8.664000000000000057e+01,8.934999999999999432e+01,9.298000000000000398e+01,9.593999999999999773e+01,9.806000000000000227e+01,9.831000000000000227e+01,9.762999999999999545e+01,9.576999999999999602e+01,9.382999999999999829e+01,9.104000000000000625e+01,9.070000000000000284e+01,8.876000000000000512e+01,8.723999999999999488e+01,8.631000000000000227e+01,8.614000000000000057e+01,8.318000000000000682e+01,8.190999999999999659e+01,8.284000000000000341e+01,8.401999999999999602e+01,8.587999999999999545e+01,8.731999999999999318e+01,8.884000000000000341e+01,9.018999999999999773e+01,9.171999999999999886e+01,9.256000000000000227e+01,9.273000000000000398e+01,9.340999999999999659e+01,9.434000000000000341e+01,9.459000000000000341e+01,8.267000000000000171e+01,7.793999999999999773e+01,8.073000000000000398e+01,8.817000000000000171e+01,9.256000000000000227e+01,9.501000000000000512e+01,9.543999999999999773e+01,9.509999999999999432e+01,9.417000000000000171e+01,9.221999999999999886e+01,8.943000000000000682e+01,8.731999999999999318e+01,8.301000000000000512e+01,8.232999999999999829e+01,8.351999999999999602e+01,8.782999999999999829e+01,9.079000000000000625e+01,9.162999999999999545e+01,9.104000000000000625e+01,9.189000000000000057e+01,9.196999999999999886e+01,8.884000000000000341e+01,8.596999999999999886e+01,8.587999999999999545e+01,8.614000000000000057e+01,8.545999999999999375e+01,8.445000000000000284e+01,8.225000000000000000e+01,8.064000000000000057e+01,7.912000000000000455e+01,8.004999999999999716e+01,8.242000000000000171e+01,8.579999999999999716e+01,8.859000000000000341e+01,8.842000000000000171e+01,8.740000000000000568e+01,8.604999999999999716e+01,9.340999999999999659e+01,9.593999999999999773e+01,9.331999999999999318e+01,8.748999999999999488e+01,8.198999999999999488e+01,8.182999999999999829e+01,8.250000000000000000e+01,8.318000000000000682e+01,8.520999999999999375e+01,8.884000000000000341e+01,9.154999999999999716e+01,9.348999999999999488e+01,9.407999999999999829e+01,9.400000000000000000e+01,9.407999999999999829e+01,9.425000000000000000e+01,9.382999999999999829e+01,9.196999999999999886e+01,8.850000000000000000e+01,8.545999999999999375e+01,8.401999999999999602e+01,8.292000000000000171e+01,8.495000000000000284e+01,8.765999999999999659e+01,8.773999999999999488e+01,8.740000000000000568e+01,8.723999999999999488e+01,8.631000000000000227e+01,8.782999999999999829e+01,8.968999999999999773e+01,9.239000000000000057e+01,9.425000000000000000e+01,9.559999999999999432e+01,9.637000000000000455e+01,9.559999999999999432e+01,9.400000000000000000e+01,9.112000000000000455e+01,8.690000000000000568e+01,9.137999999999999545e+01,9.484000000000000341e+01,9.357999999999999829e+01,9.231000000000000227e+01,9.087000000000000455e+01,8.959999999999999432e+01,8.884000000000000341e+01,8.579999999999999716e+01,8.215999999999999659e+01,7.835999999999999943e+01,7.759999999999999432e+01,7.987999999999999545e+01,8.343000000000000682e+01,8.648000000000000398e+01,9.035999999999999943e+01,9.112000000000000455e+01,9.129000000000000625e+01,9.112000000000000455e+01,9.221999999999999886e+01,9.104000000000000625e+01,8.976999999999999602e+01,8.934999999999999432e+01,8.901000000000000512e+01,8.800000000000000000e+01,8.495000000000000284e+01,8.376999999999999602e+01,8.529000000000000625e+01,8.756999999999999318e+01,8.901000000000000512e+01,9.104000000000000625e+01,9.239000000000000057e+01,9.365999999999999659e+01,9.382999999999999829e+01,9.348999999999999488e+01,9.290000000000000568e+01,9.179999999999999716e+01,8.740000000000000568e+01,8.554999999999999716e+01,8.723999999999999488e+01,8.259000000000000341e+01,8.410999999999999943e+01,8.715000000000000568e+01,9.045000000000000284e+01,9.281000000000000227e+01,9.221999999999999886e+01,9.162999999999999545e+01,8.993999999999999773e+01,8.850000000000000000e+01,9.035999999999999943e+01,9.137999999999999545e+01,9.204999999999999716e+01,9.154999999999999716e+01,9.214000000000000057e+01,9.273000000000000398e+01,9.281000000000000227e+01,9.298000000000000398e+01,9.162999999999999545e+01,8.926000000000000512e+01,8.817000000000000171e+01,8.520999999999999375e+01,8.384999999999999432e+01,8.648000000000000398e+01,8.859000000000000341e+01,8.968999999999999773e+01,9.095999999999999375e+01,9.281000000000000227e+01,9.434000000000000341e+01,9.509999999999999432e+01,9.501000000000000512e+01,9.298000000000000398e+01,9.112000000000000455e+01,8.993999999999999773e+01,8.842000000000000171e+01,8.445000000000000284e+01,7.954000000000000625e+01,8.504000000000000625e+01,9.231000000000000227e+01,9.593999999999999773e+01,9.695999999999999375e+01,9.653000000000000114e+01,9.628000000000000114e+01,9.534999999999999432e+01,9.390999999999999659e+01,9.231000000000000227e+01,9.214000000000000057e+01,9.179999999999999716e+01,8.968999999999999773e+01,8.731999999999999318e+01,8.639000000000000057e+01,8.867000000000000171e+01,9.095999999999999375e+01,9.306999999999999318e+01,9.518000000000000682e+01,9.593999999999999773e+01,9.670000000000000284e+01,9.670000000000000284e+01,9.610999999999999943e+01,9.509999999999999432e+01,9.323999999999999488e+01,9.070000000000000284e+01,8.807999999999999829e+01,8.731999999999999318e+01,8.631000000000000227e+01,8.562999999999999545e+01,8.428000000000000114e+01,8.301000000000000512e+01,8.301000000000000512e+01,8.410999999999999943e+01,8.537999999999999545e+01,8.773999999999999488e+01,7.776999999999999602e+01,7.515000000000000568e+01,8.393999999999999773e+01,9.010999999999999943e+01,9.434000000000000341e+01,9.585999999999999943e+01,9.779999999999999716e+01,9.653000000000000114e+01,9.518000000000000682e+01,9.407999999999999829e+01,9.062000000000000455e+01,8.681000000000000227e+01,8.673000000000000398e+01,8.656000000000000227e+01,8.604999999999999716e+01,8.706999999999999318e+01,8.773999999999999488e+01,8.782999999999999829e+01,8.800000000000000000e+01,8.909999999999999432e+01,8.959999999999999432e+01,9.045000000000000284e+01,9.120999999999999375e+01,9.129000000000000625e+01,9.129000000000000625e+01,9.154999999999999716e+01,9.189000000000000057e+01,9.315000000000000568e+01,9.417000000000000171e+01,9.484000000000000341e+01,9.501000000000000512e+01,9.248000000000000398e+01,9.079000000000000625e+01,8.926000000000000512e+01,8.800000000000000000e+01,8.639000000000000057e+01,8.401999999999999602e+01,9.637000000000000455e+01,9.848000000000000398e+01,9.881999999999999318e+01,9.771999999999999886e+01,9.628000000000000114e+01,9.214000000000000057e+01,8.715000000000000568e+01,8.198999999999999488e+01,8.504000000000000625e+01,8.901000000000000512e+01,9.265000000000000568e+01,9.382999999999999829e+01,9.417000000000000171e+01,9.425000000000000000e+01,9.281000000000000227e+01,9.239000000000000057e+01,9.265000000000000568e+01,9.323999999999999488e+01,9.382999999999999829e+01,9.348999999999999488e+01,9.357999999999999829e+01,9.331999999999999318e+01,9.290000000000000568e+01,9.298000000000000398e+01,9.171999999999999886e+01,9.087000000000000455e+01,9.079000000000000625e+01,9.112000000000000455e+01,9.298000000000000398e+01,9.357999999999999829e+01,9.382999999999999829e+01,9.434000000000000341e+01,9.451000000000000512e+01,9.493000000000000682e+01,9.509999999999999432e+01,9.543999999999999773e+01,9.526999999999999602e+01,8.173999999999999488e+01,8.604999999999999716e+01,9.390999999999999659e+01,9.603000000000000114e+01,9.745999999999999375e+01,9.737999999999999545e+01,9.704000000000000625e+01,9.645000000000000284e+01,9.518000000000000682e+01,9.290000000000000568e+01,8.934999999999999432e+01,8.817000000000000171e+01,8.648000000000000398e+01,8.656000000000000227e+01,8.800000000000000000e+01,9.003000000000000114e+01,9.417000000000000171e+01,9.568999999999999773e+01,9.662000000000000455e+01,9.687000000000000455e+01,9.729999999999999716e+01,9.745999999999999375e+01,9.729999999999999716e+01,9.712999999999999545e+01,9.645000000000000284e+01,9.467000000000000171e+01,9.248000000000000398e+01,9.028000000000000114e+01,8.773999999999999488e+01,8.453000000000000114e+01,8.351999999999999602e+01,8.343000000000000682e+01,8.453000000000000114e+01,8.639000000000000057e+01,8.909999999999999432e+01,9.087000000000000455e+01,9.298000000000000398e+01,9.189000000000000057e+01,9.087000000000000455e+01,9.407999999999999829e+01,9.637000000000000455e+01,9.576999999999999602e+01,9.281000000000000227e+01,8.681000000000000227e+01,8.056000000000000227e+01,8.046999999999999886e+01,8.326000000000000512e+01,8.800000000000000000e+01,9.323999999999999488e+01,9.610999999999999943e+01,9.737999999999999545e+01,9.814000000000000057e+01,9.789000000000000057e+01,9.745999999999999375e+01,9.628000000000000114e+01,9.467000000000000171e+01,9.179999999999999716e+01,8.850000000000000000e+01,8.723999999999999488e+01,8.604999999999999716e+01,8.418999999999999773e+01,8.301000000000000512e+01,8.368999999999999773e+01,8.562999999999999545e+01,8.631000000000000227e+01,8.731999999999999318e+01,8.782999999999999829e+01,8.664000000000000057e+01,8.648000000000000398e+01,8.715000000000000568e+01,8.648000000000000398e+01,8.876000000000000512e+01,9.035999999999999943e+01,9.221999999999999886e+01,9.010999999999999943e+01,9.357999999999999829e+01,9.501000000000000512e+01,9.509999999999999432e+01,9.373999999999999488e+01,9.129000000000000625e+01,8.918000000000000682e+01,8.901000000000000512e+01,9.010999999999999943e+01,9.189000000000000057e+01,9.145999999999999375e+01,9.087000000000000455e+01,8.943000000000000682e+01,8.723999999999999488e+01,8.850000000000000000e+01,8.876000000000000512e+01,8.893000000000000682e+01,8.976999999999999602e+01,9.171999999999999886e+01,9.365999999999999659e+01,9.451000000000000512e+01,9.509999999999999432e+01,9.551999999999999602e+01,9.543999999999999773e+01,9.526999999999999602e+01,9.459000000000000341e+01,9.306999999999999318e+01,9.087000000000000455e+01,8.884000000000000341e+01,8.731999999999999318e+01,8.681000000000000227e+01,8.648000000000000398e+01,8.631000000000000227e+01,8.681000000000000227e+01,8.756999999999999318e+01,8.985999999999999943e+01,9.189000000000000057e+01,9.620000000000000284e+01,9.737999999999999545e+01,9.407999999999999829e+01,9.028000000000000114e+01,8.614000000000000057e+01,8.098000000000000398e+01,7.692000000000000171e+01,8.140000000000000568e+01,8.850000000000000000e+01,9.382999999999999829e+01,9.645000000000000284e+01,9.737999999999999545e+01,9.754999999999999716e+01,9.771999999999999886e+01,9.762999999999999545e+01,9.729999999999999716e+01,9.620000000000000284e+01,9.407999999999999829e+01,9.171999999999999886e+01,8.993999999999999773e+01,8.614000000000000057e+01,8.410999999999999943e+01,8.562999999999999545e+01,8.807999999999999829e+01,8.993999999999999773e+01,9.162999999999999545e+01,9.265000000000000568e+01,9.340999999999999659e+01,9.315000000000000568e+01,9.315000000000000568e+01,9.373999999999999488e+01,9.390999999999999659e+01,9.400000000000000000e+01,9.425000000000000000e+01,9.417000000000000171e+01,9.417000000000000171e+01,9.373999999999999488e+01,9.434000000000000341e+01,9.526999999999999602e+01,9.585999999999999943e+01,9.509999999999999432e+01,9.357999999999999829e+01,9.120999999999999375e+01,9.003000000000000114e+01,9.079000000000000625e+01,9.070000000000000284e+01,9.079000000000000625e+01,9.154999999999999716e+01,9.070000000000000284e+01,9.079000000000000625e+01,9.070000000000000284e+01,9.137999999999999545e+01,9.137999999999999545e+01,9.120999999999999375e+01,9.062000000000000455e+01,9.045000000000000284e+01,9.145999999999999375e+01,9.231000000000000227e+01,9.239000000000000057e+01,9.231000000000000227e+01,9.171999999999999886e+01,9.171999999999999886e+01,9.265000000000000568e+01,9.340999999999999659e+01,9.373999999999999488e+01,9.451000000000000512e+01,9.467000000000000171e+01,9.543999999999999773e+01,9.603000000000000114e+01,9.585999999999999943e+01,9.568999999999999773e+01,9.484000000000000341e+01,9.425000000000000000e+01,9.400000000000000000e+01,8.384999999999999432e+01,7.751000000000000512e+01,8.393999999999999773e+01,8.631000000000000227e+01,8.731999999999999318e+01,9.010999999999999943e+01,9.256000000000000227e+01,9.417000000000000171e+01,9.593999999999999773e+01,9.679000000000000625e+01,9.695999999999999375e+01,9.679000000000000625e+01,9.670000000000000284e+01,9.610999999999999943e+01,9.417000000000000171e+01,9.079000000000000625e+01,8.748999999999999488e+01,8.445000000000000284e+01,8.215999999999999659e+01,8.242000000000000171e+01,8.393999999999999773e+01,8.934999999999999432e+01,9.348999999999999488e+01,9.568999999999999773e+01,9.679000000000000625e+01,9.737999999999999545e+01,9.745999999999999375e+01,9.729999999999999716e+01,9.610999999999999943e+01,9.493000000000000682e+01,9.189000000000000057e+01,8.884000000000000341e+01,8.681000000000000227e+01,8.351999999999999602e+01,8.140000000000000568e+01,7.912000000000000455e+01,7.904000000000000625e+01,9.484000000000000341e+01,9.670000000000000284e+01,9.737999999999999545e+01,9.729999999999999716e+01,9.637000000000000455e+01,9.509999999999999432e+01,9.315000000000000568e+01,9.095999999999999375e+01,8.817000000000000171e+01,8.825000000000000000e+01,8.918000000000000682e+01,9.373999999999999488e+01,9.603000000000000114e+01,9.704000000000000625e+01,9.779999999999999716e+01,9.814000000000000057e+01,9.771999999999999886e+01,9.712999999999999545e+01,9.526999999999999602e+01,9.214000000000000057e+01,8.706999999999999318e+01,8.215999999999999659e+01,7.835999999999999943e+01,8.081000000000000227e+01,8.673000000000000398e+01,9.112000000000000455e+01,9.484000000000000341e+01,9.645000000000000284e+01,9.679000000000000625e+01,9.679000000000000625e+01,9.687000000000000455e+01,9.670000000000000284e+01,9.662000000000000455e+01,9.637000000000000455e+01,9.526999999999999602e+01,9.390999999999999659e+01,9.204999999999999716e+01,9.670000000000000284e+01,9.653000000000000114e+01,9.559999999999999432e+01,9.442000000000000171e+01,9.340999999999999659e+01,9.265000000000000568e+01,9.323999999999999488e+01,9.248000000000000398e+01,9.323999999999999488e+01,9.256000000000000227e+01,9.104000000000000625e+01,8.817000000000000171e+01,8.715000000000000568e+01,8.850000000000000000e+01,9.003000000000000114e+01,9.239000000000000057e+01,9.476000000000000512e+01,9.585999999999999943e+01,9.568999999999999773e+01,9.543999999999999773e+01,9.467000000000000171e+01,9.357999999999999829e+01,9.214000000000000057e+01,9.010999999999999943e+01,8.943000000000000682e+01,8.918000000000000682e+01,9.018999999999999773e+01,9.053000000000000114e+01,9.256000000000000227e+01,9.315000000000000568e+01,9.400000000000000000e+01,9.417000000000000171e+01,9.348999999999999488e+01,9.273000000000000398e+01,9.189000000000000057e+01,9.003000000000000114e+01,8.968999999999999773e+01,8.867000000000000171e+01,9.154999999999999716e+01,9.476000000000000512e+01,9.290000000000000568e+01,9.196999999999999886e+01,8.993999999999999773e+01,8.876000000000000512e+01,8.918000000000000682e+01,9.053000000000000114e+01,9.214000000000000057e+01,9.331999999999999318e+01,9.417000000000000171e+01,9.425000000000000000e+01,9.331999999999999318e+01,9.265000000000000568e+01,9.231000000000000227e+01,9.062000000000000455e+01,8.842000000000000171e+01,8.765999999999999659e+01,8.842000000000000171e+01,8.951999999999999602e+01,9.196999999999999886e+01,9.400000000000000000e+01,9.509999999999999432e+01,9.576999999999999602e+01,9.543999999999999773e+01,9.484000000000000341e+01,9.451000000000000512e+01,9.400000000000000000e+01,9.256000000000000227e+01,9.053000000000000114e+01,8.825000000000000000e+01,8.621999999999999886e+01,8.376999999999999602e+01,8.512000000000000455e+01,8.782999999999999829e+01,8.918000000000000682e+01,9.484000000000000341e+01,9.628000000000000114e+01,9.559999999999999432e+01,9.518000000000000682e+01,9.451000000000000512e+01,9.340999999999999659e+01,9.154999999999999716e+01,9.248000000000000398e+01,9.214000000000000057e+01,9.214000000000000057e+01,9.231000000000000227e+01,9.239000000000000057e+01,9.129000000000000625e+01,9.053000000000000114e+01,8.884000000000000341e+01,8.715000000000000568e+01,8.631000000000000227e+01,8.985999999999999943e+01,9.315000000000000568e+01,9.551999999999999602e+01,9.679000000000000625e+01,9.754999999999999716e+01,9.762999999999999545e+01,9.704000000000000625e+01,9.645000000000000284e+01,9.323999999999999488e+01,8.951999999999999602e+01,8.587999999999999545e+01,8.351999999999999602e+01,8.326000000000000512e+01,8.368999999999999773e+01,8.504000000000000625e+01,8.664000000000000057e+01,8.959999999999999432e+01,9.315000000000000568e+01,9.543999999999999773e+01,9.628000000000000114e+01,9.459000000000000341e+01,9.053000000000000114e+01,8.715000000000000568e+01,8.740000000000000568e+01,9.137999999999999545e+01,9.451000000000000512e+01,9.568999999999999773e+01,9.585999999999999943e+01,9.637000000000000455e+01,9.576999999999999602e+01,9.501000000000000512e+01,9.373999999999999488e+01,9.221999999999999886e+01,9.154999999999999716e+01,9.053000000000000114e+01,8.993999999999999773e+01,9.018999999999999773e+01,8.901000000000000512e+01,8.807999999999999829e+01,8.664000000000000057e+01,8.740000000000000568e+01,8.740000000000000568e+01,9.035999999999999943e+01,9.104000000000000625e+01,9.281000000000000227e+01,9.434000000000000341e+01,9.509999999999999432e+01,9.568999999999999773e+01,9.593999999999999773e+01,9.593999999999999773e+01,9.610999999999999943e+01,9.603000000000000114e+01,9.568999999999999773e+01,9.442000000000000171e+01,9.331999999999999318e+01,9.154999999999999716e+01,8.985999999999999943e+01,9.568999999999999773e+01,9.382999999999999829e+01,8.579999999999999716e+01,7.818999999999999773e+01,7.590999999999999659e+01,7.912000000000000455e+01,8.453000000000000114e+01,8.926000000000000512e+01,9.306999999999999318e+01,9.484000000000000341e+01,9.662000000000000455e+01,9.695999999999999375e+01,9.695999999999999375e+01,9.653000000000000114e+01,9.628000000000000114e+01,9.559999999999999432e+01,9.467000000000000171e+01,9.179999999999999716e+01,9.079000000000000625e+01,9.112000000000000455e+01,9.145999999999999375e+01,9.248000000000000398e+01,9.129000000000000625e+01,9.028000000000000114e+01,9.028000000000000114e+01,9.171999999999999886e+01,9.417000000000000171e+01,9.509999999999999432e+01,9.628000000000000114e+01,9.662000000000000455e+01,9.695999999999999375e+01,9.720999999999999375e+01,9.745999999999999375e+01,9.704000000000000625e+01,9.679000000000000625e+01,9.637000000000000455e+01,9.645000000000000284e+01,9.806000000000000227e+01,9.948999999999999488e+01,9.789000000000000057e+01,9.620000000000000284e+01,9.221999999999999886e+01,8.326000000000000512e+01,7.581999999999999318e+01,7.590999999999999659e+01,8.140000000000000568e+01,8.901000000000000512e+01,9.357999999999999829e+01,9.628000000000000114e+01,9.754999999999999716e+01,9.806000000000000227e+01,9.915000000000000568e+01,9.915000000000000568e+01,9.898999999999999488e+01,9.848000000000000398e+01,9.814000000000000057e+01,9.762999999999999545e+01,9.712999999999999545e+01,9.593999999999999773e+01,9.417000000000000171e+01,9.323999999999999488e+01,9.214000000000000057e+01,9.104000000000000625e+01,9.028000000000000114e+01,8.959999999999999432e+01,8.926000000000000512e+01,8.976999999999999602e+01,8.976999999999999602e+01,9.018999999999999773e+01,9.120999999999999375e+01,9.196999999999999886e+01,9.382999999999999829e+01,9.484000000000000341e+01,9.576999999999999602e+01,9.298000000000000398e+01,9.256000000000000227e+01,9.256000000000000227e+01,9.256000000000000227e+01,9.045000000000000284e+01,9.028000000000000114e+01,9.070000000000000284e+01,9.179999999999999716e+01,9.196999999999999886e+01,9.281000000000000227e+01,9.434000000000000341e+01,9.407999999999999829e+01,9.273000000000000398e+01,9.154999999999999716e+01,9.062000000000000455e+01,8.876000000000000512e+01,8.807999999999999829e+01,8.993999999999999773e+01,9.189000000000000057e+01,9.357999999999999829e+01,9.501000000000000512e+01,9.585999999999999943e+01,9.593999999999999773e+01,9.543999999999999773e+01,9.442000000000000171e+01,9.281000000000000227e+01,9.095999999999999375e+01,8.926000000000000512e+01,8.842000000000000171e+01,9.010999999999999943e+01,9.171999999999999886e+01,9.425000000000000000e+01,9.559999999999999432e+01,9.628000000000000114e+01,9.737999999999999545e+01,9.779999999999999716e+01,9.796999999999999886e+01,9.382999999999999829e+01,8.570999999999999375e+01,8.825000000000000000e+01,9.189000000000000057e+01,9.331999999999999318e+01,9.417000000000000171e+01,9.501000000000000512e+01,9.585999999999999943e+01,9.543999999999999773e+01,9.425000000000000000e+01,9.373999999999999488e+01,9.281000000000000227e+01,9.221999999999999886e+01,9.137999999999999545e+01,8.918000000000000682e+01,8.825000000000000000e+01,8.832999999999999829e+01,8.884000000000000341e+01,8.926000000000000512e+01,8.968999999999999773e+01,9.018999999999999773e+01,9.204999999999999716e+01,9.417000000000000171e+01,9.526999999999999602e+01,9.628000000000000114e+01,9.662000000000000455e+01,9.662000000000000455e+01,9.637000000000000455e+01,9.637000000000000455e+01,9.585999999999999943e+01,9.543999999999999773e+01,9.484000000000000341e+01,9.407999999999999829e+01,9.315000000000000568e+01,9.214000000000000057e+01,9.145999999999999375e+01,9.137999999999999545e+01,9.593999999999999773e+01,9.628000000000000114e+01,9.451000000000000512e+01,9.129000000000000625e+01,8.850000000000000000e+01,8.706999999999999318e+01,8.562999999999999545e+01,8.909999999999999432e+01,9.265000000000000568e+01,9.451000000000000512e+01,9.585999999999999943e+01,9.670000000000000284e+01,9.670000000000000284e+01,9.653000000000000114e+01,9.585999999999999943e+01,9.459000000000000341e+01,9.382999999999999829e+01,9.281000000000000227e+01,9.189000000000000057e+01,9.129000000000000625e+01,9.120999999999999375e+01,9.248000000000000398e+01,9.357999999999999829e+01,9.348999999999999488e+01,9.357999999999999829e+01,9.331999999999999318e+01,9.340999999999999659e+01,9.348999999999999488e+01,9.373999999999999488e+01,9.331999999999999318e+01,9.357999999999999829e+01,9.373999999999999488e+01,9.434000000000000341e+01,9.434000000000000341e+01,9.484000000000000341e+01,9.501000000000000512e+01,9.484000000000000341e+01,8.884000000000000341e+01,9.298000000000000398e+01,9.543999999999999773e+01,9.653000000000000114e+01,9.720999999999999375e+01,9.729999999999999716e+01,9.745999999999999375e+01,9.796999999999999886e+01,9.737999999999999545e+01,9.687000000000000455e+01,9.467000000000000171e+01,9.239000000000000057e+01,8.968999999999999773e+01,8.706999999999999318e+01,8.529000000000000625e+01,8.453000000000000114e+01,8.698000000000000398e+01,9.010999999999999943e+01,9.265000000000000568e+01,9.459000000000000341e+01,9.576999999999999602e+01,9.670000000000000284e+01,9.687000000000000455e+01,9.695999999999999375e+01,9.620000000000000284e+01,9.425000000000000000e+01,9.154999999999999716e+01,8.901000000000000512e+01,8.731999999999999318e+01,8.648000000000000398e+01,8.614000000000000057e+01,8.884000000000000341e+01,9.104000000000000625e+01,9.348999999999999488e+01,9.484000000000000341e+01,9.585999999999999943e+01,9.610999999999999943e+01,8.596999999999999886e+01,8.021999999999999886e+01,8.014000000000000057e+01,8.562999999999999545e+01,9.062000000000000455e+01,9.373999999999999488e+01,9.585999999999999943e+01,9.729999999999999716e+01,9.789000000000000057e+01,9.806000000000000227e+01,9.754999999999999716e+01,9.679000000000000625e+01,9.543999999999999773e+01,9.239000000000000057e+01,9.053000000000000114e+01,8.740000000000000568e+01,8.487000000000000455e+01,8.284000000000000341e+01,8.182999999999999829e+01,8.393999999999999773e+01,8.614000000000000057e+01,9.062000000000000455e+01,9.315000000000000568e+01,9.509999999999999432e+01,9.610999999999999943e+01,9.662000000000000455e+01,9.712999999999999545e+01,9.720999999999999375e+01,9.704000000000000625e+01,9.704000000000000625e+01,9.670000000000000284e+01,9.620000000000000284e+01,9.568999999999999773e+01,9.518000000000000682e+01,9.442000000000000171e+01,9.400000000000000000e+01,9.348999999999999488e+01,9.559999999999999432e+01,9.653000000000000114e+01,9.576999999999999602e+01,9.543999999999999773e+01,9.493000000000000682e+01,9.476000000000000512e+01,9.534999999999999432e+01,9.568999999999999773e+01,9.593999999999999773e+01,9.568999999999999773e+01,9.467000000000000171e+01,9.214000000000000057e+01,8.959999999999999432e+01,8.867000000000000171e+01,8.800000000000000000e+01,8.790999999999999659e+01,8.690000000000000568e+01,8.631000000000000227e+01,8.893000000000000682e+01,9.095999999999999375e+01,9.306999999999999318e+01,9.382999999999999829e+01,9.459000000000000341e+01,9.526999999999999602e+01,9.534999999999999432e+01,9.559999999999999432e+01,9.518000000000000682e+01,9.501000000000000512e+01,9.417000000000000171e+01,9.306999999999999318e+01,9.204999999999999716e+01,9.053000000000000114e+01,8.909999999999999432e+01,8.859000000000000341e+01,8.773999999999999488e+01,8.943000000000000682e+01,9.087000000000000455e+01,9.087000000000000455e+01,9.189000000000000057e+01,9.162999999999999545e+01,9.120999999999999375e+01,8.773999999999999488e+01,8.773999999999999488e+01,8.825000000000000000e+01,9.087000000000000455e+01,9.204999999999999716e+01,9.382999999999999829e+01,9.493000000000000682e+01,9.559999999999999432e+01,9.509999999999999432e+01,9.434000000000000341e+01,9.214000000000000057e+01,8.993999999999999773e+01,8.800000000000000000e+01,8.562999999999999545e+01,8.401999999999999602e+01,8.326000000000000512e+01,8.690000000000000568e+01,9.010999999999999943e+01,9.256000000000000227e+01,9.451000000000000512e+01,9.559999999999999432e+01,9.620000000000000284e+01,9.493000000000000682e+01,9.340999999999999659e+01,9.171999999999999886e+01,9.010999999999999943e+01,8.918000000000000682e+01,8.884000000000000341e+01,8.832999999999999829e+01,8.876000000000000512e+01,8.800000000000000000e+01,8.959999999999999432e+01,9.062000000000000455e+01,9.779999999999999716e+01,9.940999999999999659e+01,9.957999999999999829e+01,9.839000000000000057e+01,9.679000000000000625e+01,9.467000000000000171e+01,9.239000000000000057e+01,9.070000000000000284e+01,9.087000000000000455e+01,8.985999999999999943e+01,8.825000000000000000e+01,8.832999999999999829e+01,8.968999999999999773e+01,9.179999999999999716e+01,9.331999999999999318e+01,9.484000000000000341e+01,9.534999999999999432e+01,9.559999999999999432e+01,9.559999999999999432e+01,9.559999999999999432e+01,9.568999999999999773e+01,9.543999999999999773e+01,9.534999999999999432e+01,9.484000000000000341e+01,9.476000000000000512e+01,9.451000000000000512e+01,9.417000000000000171e+01,9.390999999999999659e+01,9.290000000000000568e+01,9.070000000000000284e+01,8.926000000000000512e+01,8.731999999999999318e+01,8.715000000000000568e+01,8.681000000000000227e+01,8.731999999999999318e+01,8.782999999999999829e+01,8.825000000000000000e+01,8.250000000000000000e+01,9.221999999999999886e+01,9.645000000000000284e+01,9.771999999999999886e+01,9.856000000000000227e+01,9.839000000000000057e+01,9.779999999999999716e+01,9.754999999999999716e+01,9.720999999999999375e+01,9.704000000000000625e+01,9.585999999999999943e+01,9.551999999999999602e+01,9.493000000000000682e+01,9.348999999999999488e+01,9.196999999999999886e+01,9.003000000000000114e+01,8.825000000000000000e+01,8.621999999999999886e+01,8.401999999999999602e+01,8.393999999999999773e+01,8.621999999999999886e+01,8.909999999999999432e+01,9.239000000000000057e+01,9.451000000000000512e+01,9.593999999999999773e+01,9.670000000000000284e+01,9.704000000000000625e+01,9.729999999999999716e+01,9.720999999999999375e+01,9.695999999999999375e+01,9.653000000000000114e+01,9.576999999999999602e+01,9.543999999999999773e+01,9.467000000000000171e+01,9.407999999999999829e+01,9.323999999999999488e+01,9.273000000000000398e+01,9.442000000000000171e+01,9.434000000000000341e+01,9.087000000000000455e+01,9.035999999999999943e+01,9.010999999999999943e+01,8.825000000000000000e+01,8.850000000000000000e+01,8.740000000000000568e+01,8.478000000000000114e+01,8.445000000000000284e+01,8.648000000000000398e+01,8.968999999999999773e+01,9.196999999999999886e+01,9.340999999999999659e+01,9.382999999999999829e+01,9.373999999999999488e+01,9.400000000000000000e+01,9.451000000000000512e+01,9.348999999999999488e+01,9.162999999999999545e+01,8.825000000000000000e+01,8.537999999999999545e+01,8.435999999999999943e+01,8.596999999999999886e+01,8.740000000000000568e+01,8.867000000000000171e+01,9.120999999999999375e+01,9.306999999999999318e+01,9.442000000000000171e+01,9.501000000000000512e+01,9.509999999999999432e+01,9.543999999999999773e+01,9.568999999999999773e+01,9.679000000000000625e+01,9.695999999999999375e+01,9.720999999999999375e+01,9.653000000000000114e+01,9.045000000000000284e+01,8.782999999999999829e+01,8.740000000000000568e+01,8.478000000000000114e+01,8.681000000000000227e+01,8.926000000000000512e+01,9.348999999999999488e+01,9.568999999999999773e+01,9.662000000000000455e+01,9.745999999999999375e+01,9.754999999999999716e+01,9.729999999999999716e+01,9.620000000000000284e+01,9.459000000000000341e+01,9.281000000000000227e+01,9.062000000000000455e+01,8.867000000000000171e+01,8.706999999999999318e+01,8.800000000000000000e+01,9.028000000000000114e+01,9.273000000000000398e+01,9.425000000000000000e+01,9.559999999999999432e+01,9.645000000000000284e+01,9.720999999999999375e+01,9.729999999999999716e+01,9.720999999999999375e+01,9.712999999999999545e+01,9.704000000000000625e+01,9.670000000000000284e+01,9.670000000000000284e+01,9.645000000000000284e+01,9.628000000000000114e+01,9.593999999999999773e+01,9.559999999999999432e+01,9.493000000000000682e+01,9.407999999999999829e+01,9.189000000000000057e+01,9.062000000000000455e+01,8.959999999999999432e+01,8.773999999999999488e+01,8.850000000000000000e+01,9.095999999999999375e+01,9.062000000000000455e+01,8.876000000000000512e+01,8.790999999999999659e+01,8.909999999999999432e+01,9.053000000000000114e+01,9.154999999999999716e+01,9.331999999999999318e+01,9.434000000000000341e+01,9.509999999999999432e+01,9.576999999999999602e+01,9.576999999999999602e+01,9.620000000000000284e+01,9.620000000000000284e+01,9.653000000000000114e+01,9.645000000000000284e+01,9.593999999999999773e+01,9.484000000000000341e+01,9.390999999999999659e+01,9.306999999999999318e+01,9.162999999999999545e+01,8.951999999999999602e+01,8.673000000000000398e+01,8.384999999999999432e+01,8.021999999999999886e+01,7.776999999999999602e+01,8.090000000000000568e+01,8.639000000000000057e+01,9.221999999999999886e+01,9.526999999999999602e+01,9.653000000000000114e+01,9.754999999999999716e+01,9.610999999999999943e+01,9.189000000000000057e+01,8.731999999999999318e+01,8.462000000000000455e+01,8.596999999999999886e+01,8.621999999999999886e+01,8.706999999999999318e+01,8.884000000000000341e+01,8.943000000000000682e+01,9.035999999999999943e+01,9.129000000000000625e+01,9.248000000000000398e+01,9.348999999999999488e+01,9.365999999999999659e+01,9.434000000000000341e+01,9.509999999999999432e+01,9.526999999999999602e+01,9.526999999999999602e+01,9.484000000000000341e+01,9.425000000000000000e+01,9.348999999999999488e+01,9.196999999999999886e+01,9.070000000000000284e+01,9.003000000000000114e+01,8.943000000000000682e+01,8.893000000000000682e+01,8.867000000000000171e+01,8.876000000000000512e+01,8.859000000000000341e+01,8.690000000000000568e+01,9.018999999999999773e+01,9.323999999999999488e+01,9.476000000000000512e+01,9.551999999999999602e+01,9.653000000000000114e+01,9.670000000000000284e+01,9.695999999999999375e+01,9.035999999999999943e+01,8.825000000000000000e+01,9.273000000000000398e+01,9.628000000000000114e+01,9.653000000000000114e+01,9.695999999999999375e+01,9.687000000000000455e+01,9.645000000000000284e+01,9.543999999999999773e+01,9.365999999999999659e+01,9.154999999999999716e+01,8.756999999999999318e+01,8.470000000000000284e+01,8.376999999999999602e+01,8.445000000000000284e+01,8.554999999999999716e+01,8.800000000000000000e+01,9.053000000000000114e+01,9.265000000000000568e+01,9.382999999999999829e+01,9.493000000000000682e+01,9.610999999999999943e+01,9.653000000000000114e+01,9.687000000000000455e+01,9.695999999999999375e+01,9.687000000000000455e+01,9.687000000000000455e+01,9.620000000000000284e+01,9.518000000000000682e+01,9.239000000000000057e+01,9.079000000000000625e+01,9.087000000000000455e+01,9.079000000000000625e+01,9.112000000000000455e+01,9.129000000000000625e+01,9.070000000000000284e+01,9.018999999999999773e+01,9.306999999999999318e+01,9.357999999999999829e+01,9.400000000000000000e+01,9.442000000000000171e+01,9.373999999999999488e+01,9.112000000000000455e+01,8.867000000000000171e+01,9.018999999999999773e+01,9.248000000000000398e+01,9.526999999999999602e+01,9.637000000000000455e+01,9.695999999999999375e+01,9.712999999999999545e+01,9.695999999999999375e+01,9.593999999999999773e+01,9.451000000000000512e+01,9.239000000000000057e+01,8.993999999999999773e+01,8.884000000000000341e+01,8.842000000000000171e+01,8.748999999999999488e+01,8.731999999999999318e+01,8.817000000000000171e+01,8.959999999999999432e+01,9.045000000000000284e+01,9.204999999999999716e+01,9.281000000000000227e+01,9.306999999999999318e+01,9.290000000000000568e+01,9.137999999999999545e+01,9.028000000000000114e+01,8.765999999999999659e+01,8.495000000000000284e+01,8.225000000000000000e+01,8.004999999999999716e+01,7.835999999999999943e+01,7.768000000000000682e+01,9.425000000000000000e+01,9.712999999999999545e+01,9.856000000000000227e+01,9.898999999999999488e+01,9.881999999999999318e+01,9.831000000000000227e+01,9.796999999999999886e+01,9.687000000000000455e+01,9.576999999999999602e+01,9.467000000000000171e+01,9.323999999999999488e+01,9.204999999999999716e+01,9.196999999999999886e+01,9.221999999999999886e+01,9.239000000000000057e+01,9.265000000000000568e+01,9.315000000000000568e+01,9.382999999999999829e+01,9.373999999999999488e+01,9.442000000000000171e+01,9.365999999999999659e+01,9.390999999999999659e+01,9.417000000000000171e+01,9.390999999999999659e+01,9.323999999999999488e+01,9.231000000000000227e+01,9.162999999999999545e+01,9.120999999999999375e+01,9.053000000000000114e+01,8.985999999999999943e+01,9.018999999999999773e+01,9.070000000000000284e+01,9.162999999999999545e+01,9.214000000000000057e+01,9.214000000000000057e+01,9.256000000000000227e+01,9.231000000000000227e+01,9.315000000000000568e+01,9.137999999999999545e+01,8.993999999999999773e+01,8.706999999999999318e+01,8.943000000000000682e+01,9.104000000000000625e+01,9.221999999999999886e+01,9.331999999999999318e+01,9.248000000000000398e+01,9.373999999999999488e+01,9.390999999999999659e+01,9.373999999999999488e+01,9.365999999999999659e+01,9.357999999999999829e+01,9.373999999999999488e+01,9.315000000000000568e+01,9.340999999999999659e+01,9.281000000000000227e+01,9.079000000000000625e+01,8.993999999999999773e+01,8.943000000000000682e+01,8.959999999999999432e+01,9.053000000000000114e+01,9.112000000000000455e+01,9.145999999999999375e+01,9.010999999999999943e+01,8.825000000000000000e+01,8.698000000000000398e+01,8.681000000000000227e+01,8.656000000000000227e+01,8.859000000000000341e+01,9.179999999999999716e+01,9.365999999999999659e+01,9.576999999999999602e+01,9.662000000000000455e+01,9.720999999999999375e+01,9.720999999999999375e+01,8.782999999999999829e+01,7.701000000000000512e+01,7.625000000000000000e+01,7.632999999999999829e+01,7.970999999999999375e+01,8.292000000000000171e+01,8.867000000000000171e+01,9.298000000000000398e+01,9.534999999999999432e+01,9.628000000000000114e+01,9.720999999999999375e+01,9.762999999999999545e+01,9.745999999999999375e+01,9.737999999999999545e+01,9.754999999999999716e+01,9.745999999999999375e+01,9.712999999999999545e+01,9.662000000000000455e+01,9.610999999999999943e+01,9.534999999999999432e+01,9.451000000000000512e+01,9.306999999999999318e+01,9.162999999999999545e+01,9.087000000000000455e+01,9.095999999999999375e+01,9.104000000000000625e+01,9.239000000000000057e+01,9.434000000000000341e+01,9.551999999999999602e+01,9.610999999999999943e+01,9.704000000000000625e+01,9.720999999999999375e+01,9.729999999999999716e+01,9.729999999999999716e+01,9.729999999999999716e+01,9.720999999999999375e+01,9.720999999999999375e+01,9.645000000000000284e+01,9.637000000000000455e+01,9.620000000000000284e+01,9.593999999999999773e+01,9.559999999999999432e+01,9.467000000000000171e+01,9.273000000000000398e+01,9.112000000000000455e+01,9.003000000000000114e+01,8.951999999999999602e+01,8.976999999999999602e+01,8.934999999999999432e+01,9.028000000000000114e+01,9.120999999999999375e+01,9.214000000000000057e+01,9.306999999999999318e+01,9.357999999999999829e+01,9.417000000000000171e+01,9.417000000000000171e+01,9.400000000000000000e+01,9.417000000000000171e+01,9.417000000000000171e+01,9.484000000000000341e+01,9.501000000000000512e+01,9.493000000000000682e+01,9.484000000000000341e+01,9.459000000000000341e+01,9.442000000000000171e+01,9.382999999999999829e+01,9.290000000000000568e+01,9.239000000000000057e+01,9.214000000000000057e+01,9.189000000000000057e+01,9.162999999999999545e+01,9.162999999999999545e+01,9.189000000000000057e+01,9.189000000000000057e+01,8.428000000000000114e+01,8.351999999999999602e+01,8.368999999999999773e+01,8.817000000000000171e+01,9.348999999999999488e+01,9.568999999999999773e+01,9.662000000000000455e+01,9.720999999999999375e+01,9.712999999999999545e+01,9.695999999999999375e+01,9.679000000000000625e+01,9.679000000000000625e+01,9.645000000000000284e+01,9.534999999999999432e+01,9.400000000000000000e+01,9.112000000000000455e+01,8.951999999999999602e+01,8.631000000000000227e+01,8.376999999999999602e+01,8.562999999999999545e+01,8.698000000000000398e+01,8.859000000000000341e+01,9.003000000000000114e+01,9.171999999999999886e+01,9.256000000000000227e+01,9.298000000000000398e+01,9.400000000000000000e+01,9.501000000000000512e+01,9.526999999999999602e+01,9.543999999999999773e+01,9.585999999999999943e+01,9.603000000000000114e+01,9.610999999999999943e+01,9.610999999999999943e+01,9.576999999999999602e+01,9.476000000000000512e+01,9.306999999999999318e+01,9.493000000000000682e+01,9.256000000000000227e+01,9.382999999999999829e+01,9.467000000000000171e+01,9.459000000000000341e+01,9.442000000000000171e+01,9.451000000000000512e+01,9.390999999999999659e+01,9.053000000000000114e+01,8.790999999999999659e+01,8.537999999999999545e+01,8.782999999999999829e+01,9.035999999999999943e+01,9.154999999999999716e+01,9.256000000000000227e+01,9.248000000000000398e+01,9.281000000000000227e+01,9.298000000000000398e+01,9.315000000000000568e+01,9.340999999999999659e+01,9.357999999999999829e+01,9.400000000000000000e+01,9.357999999999999829e+01,9.365999999999999659e+01,9.390999999999999659e+01,9.382999999999999829e+01,9.442000000000000171e+01,9.493000000000000682e+01,9.501000000000000512e+01,9.493000000000000682e+01,9.434000000000000341e+01,9.373999999999999488e+01,9.290000000000000568e+01,9.196999999999999886e+01,9.035999999999999943e+01,8.959999999999999432e+01,8.926000000000000512e+01
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00


==> figures/curve/log_lenet_0_dl2_curve.txt <==
Iteration
| Epoch #0			Loss: 2.2906 Acc@1: 9.92% Cons_Acc1/2: 0.00%/0.00%
| Epoch #0			Loss: 2.2914 Acc@1: 9.94% Cons_Acc1/2: 0.00%/0.00%
| Epoch #0			Loss: 2.2811 Acc@1: 10.85% Cons_Acc1/2: 0.00%/0.00%
| Epoch #0			Loss: 2.2891 Acc@1: 14.61% Cons_Acc1/2: 0.00%/0.00%
| Epoch #0			Loss: 2.2998 Acc@1: 18.30% Cons_Acc1/2: 0.00%/0.00%
| Epoch #0			Loss: 2.2960 Acc@1: 12.98% Cons_Acc1/2: 0.00%/0.00%
| Epoch #0			Loss: 2.2695 Acc@1: 10.26% Cons_Acc1/2: 0.00%/0.00%
| Epoch #0			Loss: 2.2758 Acc@1: 9.99% Cons_Acc1/2: 0.00%/0.00%
| Epoch #0			Loss: 2.2724 Acc@1: 10.02% Cons_Acc1/2: 0.00%/0.00%
| Epoch #0			Loss: 2.2562 Acc@1: 10.05% Cons_Acc1/2: 0.00%/0.00%
| Epoch #0			Loss: 2.2593 Acc@1: 10.04% Cons_Acc1/2: 0.00%/0.00%
| Epoch #0			Loss: 2.2553 Acc@1: 10.36% Cons_Acc1/2: 0.00%/0.00%
| Epoch #0			Loss: 2.2714 Acc@1: 11.58% Cons_Acc1/2: 0.00%/0.00%
| Epoch #0			Loss: 2.2472 Acc@1: 17.21% Cons_Acc1/2: 0.00%/0.00%
| Epoch #0			Loss: 2.2250 Acc@1: 25.43% Cons_Acc1/2: 0.00%/0.00%
| Epoch #0			Loss: 2.2126 Acc@1: 31.50% Cons_Acc1/2: 0.00%/0.00%
| Epoch #0			Loss: 2.2071 Acc@1: 36.30% Cons_Acc1/2: 0.00%/0.00%
| Epoch #0			Loss: 2.2152 Acc@1: 38.60% Cons_Acc1/2: 0.00%/0.00%
| Epoch #0			Loss: 2.2069 Acc@1: 39.14% Cons_Acc1/2: 0.00%/0.00%
| Epoch #0			Loss: 2.1662 Acc@1: 37.04% Cons_Acc1/2: 0.00%/0.00%
| Epoch #0			Loss: 2.1375 Acc@1: 34.59% Cons_Acc1/2: 0.00%/0.00%
| Epoch #0			Loss: 2.1432 Acc@1: 34.04% Cons_Acc1/2: 0.00%/0.00%
| Epoch #0			Loss: 2.1303 Acc@1: 35.76% Cons_Acc1/2: 0.00%/0.00%
| Epoch #0			Loss: 2.0930 Acc@1: 40.46% Cons_Acc1/2: 0.00%/0.00%
| Epoch #0			Loss: 2.0893 Acc@1: 47.36% Cons_Acc1/2: 0.00%/0.00%
| Epoch #0			Loss: 2.0916 Acc@1: 57.12% Cons_Acc1/2: 0.00%/0.00%
| Epoch #0			Loss: 2.0846 Acc@1: 60.60% Cons_Acc1/2: 0.08%/0.00%
| Epoch #0			Loss: 2.0539 Acc@1: 59.03% Cons_Acc1/2: 1.10%/0.00%
| Epoch #0			Loss: 1.9826 Acc@1: 56.60% Cons_Acc1/2: 2.03%/0.00%
| Epoch #0			Loss: 1.9744 Acc@1: 55.05% Cons_Acc1/2: 3.47%/0.00%
| Epoch #0			Loss: 1.9070 Acc@1: 54.30% Cons_Acc1/2: 4.14%/0.00%
| Epoch #0			Loss: 1.9219 Acc@1: 54.03% Cons_Acc1/2: 4.65%/0.00%
| Epoch #0			Loss: 1.8571 Acc@1: 54.72% Cons_Acc1/2: 5.16%/0.00%
| Epoch #0			Loss: 1.7928 Acc@1: 58.71% Cons_Acc1/2: 5.16%/0.00%
| Epoch #0			Loss: 1.7145 Acc@1: 62.25% Cons_Acc1/2: 5.49%/0.00%
| Epoch #0			Loss: 1.8071 Acc@1: 63.21% Cons_Acc1/2: 6.26%/0.00%
| Epoch #0			Loss: 1.6755 Acc@1: 63.68% Cons_Acc1/2: 5.92%/0.00%
| Epoch #1			Loss: 1.7293 Acc@1: 62.54% Cons_Acc1/2: 7.02%/0.00%
| Epoch #1			Loss: 1.5030 Acc@1: 62.73% Cons_Acc1/2: 10.31%/0.00%
| Epoch #1			Loss: 1.6991 Acc@1: 61.92% Cons_Acc1/2: 14.54%/0.00%
| Epoch #1			Loss: 1.5528 Acc@1: 62.65% Cons_Acc1/2: 16.06%/0.00%
| Epoch #1			Loss: 1.7439 Acc@1: 64.46% Cons_Acc1/2: 15.98%/0.00%
| Epoch #1			Loss: 1.5758 Acc@1: 66.32% Cons_Acc1/2: 13.95%/0.00%
| Epoch #1			Loss: 1.7323 Acc@1: 67.61% Cons_Acc1/2: 11.24%/0.00%
| Epoch #1			Loss: 1.5875 Acc@1: 68.19% Cons_Acc1/2: 9.47%/0.00%
| Epoch #1			Loss: 1.7059 Acc@1: 69.09% Cons_Acc1/2: 8.54%/0.00%
| Epoch #1			Loss: 1.5913 Acc@1: 69.45% Cons_Acc1/2: 11.58%/0.00%
| Epoch #1			Loss: 1.8602 Acc@1: 69.51% Cons_Acc1/2: 21.05%/0.00%
| Epoch #1			Loss: 1.3218 Acc@1: 69.12% Cons_Acc1/2: 32.80%/0.00%
| Epoch #1			Loss: 1.5208 Acc@1: 68.31% Cons_Acc1/2: 42.43%/0.00%
| Epoch #1			Loss: 1.4886 Acc@1: 67.81% Cons_Acc1/2: 48.01%/0.00%
| Epoch #1			Loss: 1.5026 Acc@1: 68.06% Cons_Acc1/2: 49.79%/0.00%
| Epoch #1			Loss: 1.5832 Acc@1: 67.83% Cons_Acc1/2: 51.82%/0.00%
| Epoch #1			Loss: 1.4204 Acc@1: 68.13% Cons_Acc1/2: 54.27%/0.00%
| Epoch #1			Loss: 1.0514 Acc@1: 69.34% Cons_Acc1/2: 52.16%/0.00%
| Epoch #1			Loss: 1.6330 Acc@1: 70.90% Cons_Acc1/2: 48.27%/0.00%
| Epoch #1			Loss: 1.3146 Acc@1: 71.42% Cons_Acc1/2: 45.65%/0.00%
| Epoch #1			Loss: 1.9121 Acc@1: 71.45% Cons_Acc1/2: 42.52%/0.00%
| Epoch #1			Loss: 1.2411 Acc@1: 71.56% Cons_Acc1/2: 36.09%/0.00%
| Epoch #1			Loss: 1.4865 Acc@1: 71.13% Cons_Acc1/2: 33.47%/0.00%
| Epoch #1			Loss: 1.3492 Acc@1: 71.40% Cons_Acc1/2: 31.61%/0.00%
| Epoch #1			Loss: 1.3022 Acc@1: 71.81% Cons_Acc1/2: 32.97%/0.00%
| Epoch #1			Loss: 1.4048 Acc@1: 72.22% Cons_Acc1/2: 35.76%/0.00%
| Epoch #1			Loss: 1.8757 Acc@1: 72.38% Cons_Acc1/2: 42.77%/0.00%
| Epoch #1			Loss: 1.5088 Acc@1: 72.26% Cons_Acc1/2: 51.99%/0.00%
| Epoch #1			Loss: 1.7414 Acc@1: 72.10% Cons_Acc1/2: 58.16%/0.00%
| Epoch #1			Loss: 1.2495 Acc@1: 72.39% Cons_Acc1/2: 60.86%/0.00%
| Epoch #1			Loss: 1.4893 Acc@1: 72.51% Cons_Acc1/2: 62.30%/0.00%
| Epoch #1			Loss: 1.6592 Acc@1: 72.39% Cons_Acc1/2: 63.14%/0.00%
| Epoch #1			Loss: 1.3609 Acc@1: 72.73% Cons_Acc1/2: 53.34%/0.00%
| Epoch #1			Loss: 1.0863 Acc@1: 73.26% Cons_Acc1/2: 46.91%/0.00%
| Epoch #1			Loss: 1.4974 Acc@1: 73.91% Cons_Acc1/2: 42.52%/0.00%
| Epoch #1			Loss: 1.9904 Acc@1: 74.39% Cons_Acc1/2: 43.62%/0.00%
| Epoch #1			Loss: 1.1645 Acc@1: 73.32% Cons_Acc1/2: 41.67%/0.00%
| Epoch #2			Loss: 0.8692 Acc@1: 72.97% Cons_Acc1/2: 73.96%/0.00%
| Epoch #2			Loss: 1.2783 Acc@1: 73.70% Cons_Acc1/2: 69.65%/0.00%
| Epoch #2			Loss: 1.5524 Acc@1: 73.17% Cons_Acc1/2: 63.82%/0.00%
| Epoch #2			Loss: 1.2194 Acc@1: 73.95% Cons_Acc1/2: 53.93%/0.00%
| Epoch #2			Loss: 1.9397 Acc@1: 74.27% Cons_Acc1/2: 45.48%/0.00%
| Epoch #2			Loss: 1.1490 Acc@1: 74.04% Cons_Acc1/2: 47.93%/0.00%
| Epoch #2			Loss: 1.7654 Acc@1: 74.55% Cons_Acc1/2: 50.97%/0.00%
| Epoch #2			Loss: 2.0718 Acc@1: 75.06% Cons_Acc1/2: 51.65%/0.00%
| Epoch #2			Loss: 1.4234 Acc@1: 75.87% Cons_Acc1/2: 49.79%/0.00%
| Epoch #2			Loss: 1.3886 Acc@1: 76.03% Cons_Acc1/2: 44.21%/0.00%
| Epoch #2			Loss: 1.5456 Acc@1: 75.63% Cons_Acc1/2: 41.34%/0.00%
| Epoch #2			Loss: 2.2108 Acc@1: 75.69% Cons_Acc1/2: 43.36%/0.00%
| Epoch #2			Loss: 1.0992 Acc@1: 76.08% Cons_Acc1/2: 51.31%/0.00%
| Epoch #2			Loss: 1.2585 Acc@1: 76.18% Cons_Acc1/2: 59.51%/0.00%
| Epoch #2			Loss: 1.4287 Acc@1: 76.03% Cons_Acc1/2: 66.02%/0.00%
| Epoch #2			Loss: 1.4812 Acc@1: 75.55% Cons_Acc1/2: 70.25%/0.00%
| Epoch #2			Loss: 1.3863 Acc@1: 75.80% Cons_Acc1/2: 69.32%/0.00%
| Epoch #2			Loss: 2.6528 Acc@1: 76.11% Cons_Acc1/2: 65.93%/0.00%
| Epoch #2			Loss: 1.6497 Acc@1: 75.40% Cons_Acc1/2: 62.89%/0.00%
| Epoch #2			Loss: 2.1466 Acc@1: 75.37% Cons_Acc1/2: 63.23%/0.00%
| Epoch #2			Loss: 2.0322 Acc@1: 75.90% Cons_Acc1/2: 58.07%/0.00%
| Epoch #2			Loss: 1.7411 Acc@1: 77.16% Cons_Acc1/2: 52.07%/0.00%
| Epoch #2			Loss: 0.9875 Acc@1: 77.83% Cons_Acc1/2: 48.77%/0.00%
| Epoch #2			Loss: 1.7140 Acc@1: 78.26% Cons_Acc1/2: 47.51%/0.00%
| Epoch #2			Loss: 2.2031 Acc@1: 78.42% Cons_Acc1/2: 50.89%/0.00%
| Epoch #2			Loss: 2.5923 Acc@1: 78.49% Cons_Acc1/2: 58.41%/0.00%
| Epoch #2			Loss: 1.5509 Acc@1: 78.28% Cons_Acc1/2: 65.34%/0.00%
| Epoch #2			Loss: 1.3308 Acc@1: 78.09% Cons_Acc1/2: 67.03%/0.00%
| Epoch #2			Loss: 1.7675 Acc@1: 78.13% Cons_Acc1/2: 65.93%/0.00%
| Epoch #2			Loss: 2.5305 Acc@1: 78.38% Cons_Acc1/2: 65.34%/0.00%
| Epoch #2			Loss: 1.5552 Acc@1: 78.48% Cons_Acc1/2: 65.77%/0.00%
| Epoch #2			Loss: 1.2176 Acc@1: 78.62% Cons_Acc1/2: 63.82%/0.00%
| Epoch #2			Loss: 1.6344 Acc@1: 78.78% Cons_Acc1/2: 61.03%/0.00%
| Epoch #2			Loss: 1.5242 Acc@1: 78.95% Cons_Acc1/2: 56.97%/0.00%
| Epoch #2			Loss: 1.3188 Acc@1: 78.95% Cons_Acc1/2: 52.41%/0.00%
| Epoch #2			Loss: 1.6214 Acc@1: 78.76% Cons_Acc1/2: 50.30%/0.00%
| Epoch #2			Loss: 1.6804 Acc@1: 78.78% Cons_Acc1/2: 48.94%/0.00%
| Epoch #3			Loss: 1.6863 Acc@1: 76.22% Cons_Acc1/2: 74.30%/0.00%
| Epoch #3			Loss: 1.8118 Acc@1: 76.87% Cons_Acc1/2: 73.63%/0.00%
| Epoch #3			Loss: 2.0622 Acc@1: 77.68% Cons_Acc1/2: 67.20%/0.00%
| Epoch #3			Loss: 2.1888 Acc@1: 78.42% Cons_Acc1/2: 60.02%/0.00%
| Epoch #3			Loss: 1.5314 Acc@1: 78.85% Cons_Acc1/2: 66.69%/0.00%
| Epoch #3			Loss: 1.2855 Acc@1: 79.21% Cons_Acc1/2: 65.93%/0.00%
| Epoch #3			Loss: 2.4937 Acc@1: 79.21% Cons_Acc1/2: 68.55%/0.00%
| Epoch #3			Loss: 1.8104 Acc@1: 79.08% Cons_Acc1/2: 69.06%/0.00%
| Epoch #3			Loss: 2.5829 Acc@1: 78.48% Cons_Acc1/2: 71.34%/0.00%
| Epoch #3			Loss: 1.7390 Acc@1: 78.03% Cons_Acc1/2: 72.87%/0.00%
| Epoch #3			Loss: 2.2235 Acc@1: 78.37% Cons_Acc1/2: 72.19%/0.00%
| Epoch #3			Loss: 1.6481 Acc@1: 79.06% Cons_Acc1/2: 69.06%/0.00%
| Epoch #3			Loss: 1.4919 Acc@1: 79.57% Cons_Acc1/2: 68.05%/0.00%
| Epoch #3			Loss: 1.8070 Acc@1: 79.37% Cons_Acc1/2: 66.10%/0.00%
| Epoch #3			Loss: 1.6417 Acc@1: 79.22% Cons_Acc1/2: 66.27%/0.00%
| Epoch #3			Loss: 2.1198 Acc@1: 79.03% Cons_Acc1/2: 68.39%/0.00%
| Epoch #3			Loss: 2.2981 Acc@1: 79.21% Cons_Acc1/2: 72.27%/0.00%
| Epoch #3			Loss: 1.9187 Acc@1: 79.39% Cons_Acc1/2: 76.67%/0.00%
| Epoch #3			Loss: 1.2579 Acc@1: 79.50% Cons_Acc1/2: 79.88%/0.00%
| Epoch #3			Loss: 1.1659 Acc@1: 78.83% Cons_Acc1/2: 82.25%/0.00%
| Epoch #3			Loss: 2.3932 Acc@1: 78.62% Cons_Acc1/2: 81.99%/0.00%
| Epoch #3			Loss: 2.1133 Acc@1: 78.86% Cons_Acc1/2: 75.40%/0.00%
| Epoch #3			Loss: 1.8352 Acc@1: 79.37% Cons_Acc1/2: 67.37%/0.00%
| Epoch #3			Loss: 2.1889 Acc@1: 79.84% Cons_Acc1/2: 55.79%/0.00%
| Epoch #3			Loss: 1.8024 Acc@1: 79.92% Cons_Acc1/2: 49.20%/0.00%
| Epoch #3			Loss: 1.9546 Acc@1: 80.14% Cons_Acc1/2: 50.80%/0.00%
| Epoch #3			Loss: 2.0967 Acc@1: 80.20% Cons_Acc1/2: 51.48%/0.00%
| Epoch #3			Loss: 2.3182 Acc@1: 80.20% Cons_Acc1/2: 53.51%/0.00%
| Epoch #3			Loss: 1.0035 Acc@1: 80.09% Cons_Acc1/2: 56.64%/0.00%
| Epoch #3			Loss: 1.9170 Acc@1: 80.17% Cons_Acc1/2: 60.27%/0.00%
| Epoch #3			Loss: 1.7562 Acc@1: 80.27% Cons_Acc1/2: 65.34%/0.00%
| Epoch #3			Loss: 2.6753 Acc@1: 80.11% Cons_Acc1/2: 73.03%/0.00%
| Epoch #3			Loss: 1.4272 Acc@1: 79.96% Cons_Acc1/2: 79.63%/0.00%
| Epoch #3			Loss: 2.8770 Acc@1: 79.98% Cons_Acc1/2: 81.66%/0.00%
| Epoch #3			Loss: 1.8493 Acc@1: 80.14% Cons_Acc1/2: 81.07%/0.00%
| Epoch #3			Loss: 2.0323 Acc@1: 80.67% Cons_Acc1/2: 76.08%/0.00%
| Epoch #3			Loss: 1.4509 Acc@1: 80.95% Cons_Acc1/2: 67.29%/0.00%
| Epoch #4			Loss: 2.3752 Acc@1: 78.53% Cons_Acc1/2: 78.95%/0.00%
| Epoch #4			Loss: 2.2224 Acc@1: 80.44% Cons_Acc1/2: 64.24%/0.00%
| Epoch #4			Loss: 1.6177 Acc@1: 79.72% Cons_Acc1/2: 43.53%/0.00%
| Epoch #4			Loss: 2.5882 Acc@1: 79.53% Cons_Acc1/2: 42.94%/0.00%
| Epoch #4			Loss: 1.4278 Acc@1: 80.19% Cons_Acc1/2: 52.66%/0.00%
| Epoch #4			Loss: 1.9282 Acc@1: 80.93% Cons_Acc1/2: 66.78%/0.00%
| Epoch #4			Loss: 2.3165 Acc@1: 80.74% Cons_Acc1/2: 77.01%/0.00%
| Epoch #4			Loss: 1.5376 Acc@1: 79.86% Cons_Acc1/2: 84.11%/0.00%
| Epoch #4			Loss: 2.1292 Acc@1: 79.02% Cons_Acc1/2: 88.08%/0.00%
| Epoch #4			Loss: 1.0118 Acc@1: 79.17% Cons_Acc1/2: 87.49%/0.00%
| Epoch #4			Loss: 2.3891 Acc@1: 79.91% Cons_Acc1/2: 83.60%/0.00%
| Epoch #4			Loss: 1.5545 Acc@1: 80.86% Cons_Acc1/2: 77.60%/0.00%
| Epoch #4			Loss: 1.9064 Acc@1: 81.41% Cons_Acc1/2: 69.65%/0.00%
| Epoch #4			Loss: 2.1853 Acc@1: 81.45% Cons_Acc1/2: 60.69%/0.00%
| Epoch #4			Loss: 2.0738 Acc@1: 81.28% Cons_Acc1/2: 55.71%/0.00%
| Epoch #4			Loss: 1.8398 Acc@1: 81.14% Cons_Acc1/2: 54.10%/0.00%
| Epoch #4			Loss: 1.4271 Acc@1: 81.12% Cons_Acc1/2: 55.11%/0.00%
| Epoch #4			Loss: 2.6049 Acc@1: 81.27% Cons_Acc1/2: 61.20%/0.00%
| Epoch #4			Loss: 3.3794 Acc@1: 81.44% Cons_Acc1/2: 65.85%/0.00%
| Epoch #4			Loss: 2.1699 Acc@1: 81.29% Cons_Acc1/2: 70.33%/0.00%
| Epoch #4			Loss: 2.3983 Acc@1: 80.94% Cons_Acc1/2: 73.46%/0.00%
| Epoch #4			Loss: 1.9616 Acc@1: 81.09% Cons_Acc1/2: 75.06%/0.00%
| Epoch #4			Loss: 1.9279 Acc@1: 81.24% Cons_Acc1/2: 76.25%/0.00%
| Epoch #4			Loss: 3.1382 Acc@1: 81.29% Cons_Acc1/2: 73.46%/0.00%
| Epoch #4			Loss: 3.2557 Acc@1: 81.34% Cons_Acc1/2: 69.82%/0.00%
| Epoch #4			Loss: 2.1097 Acc@1: 81.48% Cons_Acc1/2: 70.41%/0.00%
| Epoch #4			Loss: 1.3860 Acc@1: 81.49% Cons_Acc1/2: 72.10%/0.00%
| Epoch #4			Loss: 2.0559 Acc@1: 81.63% Cons_Acc1/2: 72.19%/0.00%
| Epoch #4			Loss: 2.4216 Acc@1: 81.60% Cons_Acc1/2: 76.42%/0.00%
| Epoch #4			Loss: 2.0655 Acc@1: 81.42% Cons_Acc1/2: 78.53%/0.00%
| Epoch #4			Loss: 2.4164 Acc@1: 81.55% Cons_Acc1/2: 78.28%/0.00%
| Epoch #4			Loss: 1.4942 Acc@1: 81.54% Cons_Acc1/2: 78.87%/0.00%
| Epoch #4			Loss: 2.0104 Acc@1: 81.49% Cons_Acc1/2: 80.90%/0.00%
| Epoch #4			Loss: 2.3023 Acc@1: 81.29% Cons_Acc1/2: 80.98%/0.00%
| Epoch #4			Loss: 2.3437 Acc@1: 81.04% Cons_Acc1/2: 79.63%/0.00%
| Epoch #4			Loss: 1.3463 Acc@1: 80.87% Cons_Acc1/2: 79.54%/0.00%
| Epoch #4			Loss: 3.1027 Acc@1: 81.25% Cons_Acc1/2: 79.37%/0.00%
| Epoch #5			Loss: 2.4183 Acc@1: 80.11% Cons_Acc1/2: 64.84%/0.00%
| Epoch #5			Loss: 2.5489 Acc@1: 79.43% Cons_Acc1/2: 70.92%/0.00%
| Epoch #5			Loss: 2.4887 Acc@1: 80.71% Cons_Acc1/2: 73.96%/0.00%
| Epoch #5			Loss: 2.0077 Acc@1: 81.68% Cons_Acc1/2: 77.43%/0.00%
| Epoch #5			Loss: 1.2674 Acc@1: 81.80% Cons_Acc1/2: 77.60%/0.00%
| Epoch #5			Loss: 2.9909 Acc@1: 81.64% Cons_Acc1/2: 71.26%/0.00%
| Epoch #5			Loss: 2.8404 Acc@1: 81.34% Cons_Acc1/2: 63.40%/0.00%
| Epoch #5			Loss: 2.8643 Acc@1: 81.06% Cons_Acc1/2: 55.45%/0.00%
| Epoch #5			Loss: 2.9326 Acc@1: 81.34% Cons_Acc1/2: 56.55%/0.00%
| Epoch #5			Loss: 2.2135 Acc@1: 81.60% Cons_Acc1/2: 60.19%/0.00%
| Epoch #5			Loss: 2.1789 Acc@1: 81.83% Cons_Acc1/2: 72.53%/0.00%
| Epoch #5			Loss: 2.3713 Acc@1: 81.08% Cons_Acc1/2: 82.92%/0.00%
| Epoch #5			Loss: 2.5840 Acc@1: 80.37% Cons_Acc1/2: 86.64%/0.00%
| Epoch #5			Loss: 2.4899 Acc@1: 80.46% Cons_Acc1/2: 86.64%/0.00%
| Epoch #5			Loss: 2.3306 Acc@1: 81.29% Cons_Acc1/2: 82.84%/0.00%
| Epoch #5			Loss: 1.4250 Acc@1: 82.25% Cons_Acc1/2: 79.21%/0.00%
| Epoch #5			Loss: 1.7432 Acc@1: 82.75% Cons_Acc1/2: 75.40%/0.00%
| Epoch #5			Loss: 2.8264 Acc@1: 82.57% Cons_Acc1/2: 69.57%/0.00%
| Epoch #5			Loss: 0.8478 Acc@1: 81.82% Cons_Acc1/2: 64.50%/0.00%
| Epoch #5			Loss: 1.7191 Acc@1: 81.34% Cons_Acc1/2: 61.03%/0.00%
| Epoch #5			Loss: 1.7201 Acc@1: 81.34% Cons_Acc1/2: 61.03%/0.00%
| Epoch #5			Loss: 2.6160 Acc@1: 81.84% Cons_Acc1/2: 61.88%/0.00%
| Epoch #5			Loss: 2.4428 Acc@1: 82.31% Cons_Acc1/2: 69.48%/0.00%
| Epoch #5			Loss: 3.3753 Acc@1: 82.72% Cons_Acc1/2: 75.32%/0.00%
| Epoch #5			Loss: 2.5865 Acc@1: 82.52% Cons_Acc1/2: 79.54%/0.00%
| Epoch #5			Loss: 3.2371 Acc@1: 82.10% Cons_Acc1/2: 82.92%/0.00%
| Epoch #5			Loss: 2.5139 Acc@1: 81.77% Cons_Acc1/2: 85.38%/0.00%
| Epoch #5			Loss: 2.9966 Acc@1: 81.54% Cons_Acc1/2: 85.55%/0.00%
| Epoch #5			Loss: 1.5874 Acc@1: 81.86% Cons_Acc1/2: 83.69%/0.00%
| Epoch #5			Loss: 3.4835 Acc@1: 82.14% Cons_Acc1/2: 79.97%/0.00%
| Epoch #5			Loss: 2.2582 Acc@1: 82.69% Cons_Acc1/2: 77.26%/0.00%
| Epoch #5			Loss: 2.9571 Acc@1: 82.88% Cons_Acc1/2: 74.47%/0.00%
| Epoch #5			Loss: 3.3442 Acc@1: 82.66% Cons_Acc1/2: 71.77%/0.00%
| Epoch #5			Loss: 3.0060 Acc@1: 82.49% Cons_Acc1/2: 70.75%/0.00%
| Epoch #5			Loss: 3.8046 Acc@1: 82.39% Cons_Acc1/2: 71.60%/0.00%
| Epoch #5			Loss: 2.3810 Acc@1: 82.34% Cons_Acc1/2: 73.29%/0.00%
| Epoch #5			Loss: 3.6544 Acc@1: 82.84% Cons_Acc1/2: 76.42%/0.00%
| Epoch #6			Loss: 2.9895 Acc@1: 82.53% Cons_Acc1/2: 78.70%/0.00%
| Epoch #6			Loss: 3.0331 Acc@1: 81.72% Cons_Acc1/2: 78.95%/0.00%
| Epoch #6			Loss: 2.6092 Acc@1: 81.97% Cons_Acc1/2: 78.02%/0.00%
| Epoch #6			Loss: 2.2920 Acc@1: 82.28% Cons_Acc1/2: 80.64%/0.00%
| Epoch #6			Loss: 1.4514 Acc@1: 82.78% Cons_Acc1/2: 78.44%/0.00%
| Epoch #6			Loss: 1.4239 Acc@1: 83.19% Cons_Acc1/2: 71.94%/0.00%
| Epoch #6			Loss: 1.9280 Acc@1: 83.39% Cons_Acc1/2: 67.29%/0.00%
| Epoch #6			Loss: 2.6463 Acc@1: 83.49% Cons_Acc1/2: 62.55%/0.00%
| Epoch #6			Loss: 4.4255 Acc@1: 83.39% Cons_Acc1/2: 66.19%/0.00%
| Epoch #6			Loss: 1.5577 Acc@1: 83.19% Cons_Acc1/2: 70.58%/0.00%
| Epoch #6			Loss: 1.4110 Acc@1: 83.07% Cons_Acc1/2: 77.60%/0.00%
| Epoch #6			Loss: 2.2236 Acc@1: 82.83% Cons_Acc1/2: 82.67%/0.00%
| Epoch #6			Loss: 4.1740 Acc@1: 82.69% Cons_Acc1/2: 84.87%/0.00%
| Epoch #6			Loss: 2.2498 Acc@1: 82.76% Cons_Acc1/2: 84.11%/0.00%
| Epoch #6			Loss: 2.3575 Acc@1: 82.86% Cons_Acc1/2: 81.49%/0.00%
| Epoch #6			Loss: 2.1608 Acc@1: 83.09% Cons_Acc1/2: 77.26%/0.00%
| Epoch #6			Loss: 2.4056 Acc@1: 83.26% Cons_Acc1/2: 75.23%/0.00%
| Epoch #6			Loss: 1.9722 Acc@1: 83.07% Cons_Acc1/2: 70.58%/0.00%
| Epoch #6			Loss: 3.0210 Acc@1: 83.29% Cons_Acc1/2: 67.37%/0.00%
| Epoch #6			Loss: 1.7132 Acc@1: 83.64% Cons_Acc1/2: 63.14%/0.00%
| Epoch #6			Loss: 2.4283 Acc@1: 83.67% Cons_Acc1/2: 61.96%/0.00%
| Epoch #6			Loss: 3.0566 Acc@1: 83.56% Cons_Acc1/2: 68.98%/0.00%
| Epoch #6			Loss: 2.0478 Acc@1: 83.60% Cons_Acc1/2: 77.26%/0.00%
| Epoch #6			Loss: 2.1243 Acc@1: 83.55% Cons_Acc1/2: 84.19%/0.00%
| Epoch #6			Loss: 2.4338 Acc@1: 83.34% Cons_Acc1/2: 89.77%/0.00%
| Epoch #6			Loss: 1.8872 Acc@1: 83.10% Cons_Acc1/2: 91.80%/0.00%
| Epoch #6			Loss: 1.7183 Acc@1: 83.03% Cons_Acc1/2: 92.22%/0.00%
| Epoch #6			Loss: 2.9715 Acc@1: 83.00% Cons_Acc1/2: 90.70%/0.00%
| Epoch #6			Loss: 2.6993 Acc@1: 83.19% Cons_Acc1/2: 87.74%/0.00%
| Epoch #6			Loss: 1.9471 Acc@1: 83.40% Cons_Acc1/2: 82.67%/0.00%
| Epoch #6			Loss: 3.6539 Acc@1: 83.60% Cons_Acc1/2: 77.77%/0.00%
| Epoch #6			Loss: 4.2313 Acc@1: 83.89% Cons_Acc1/2: 72.02%/0.00%
| Epoch #6			Loss: 1.7795 Acc@1: 83.89% Cons_Acc1/2: 68.22%/0.00%
| Epoch #6			Loss: 2.4335 Acc@1: 83.89% Cons_Acc1/2: 67.12%/0.00%
| Epoch #6			Loss: 1.9638 Acc@1: 83.65% Cons_Acc1/2: 67.20%/0.00%
| Epoch #6			Loss: 2.5766 Acc@1: 83.59% Cons_Acc1/2: 71.01%/0.00%
| Epoch #6			Loss: 3.5871 Acc@1: 83.66% Cons_Acc1/2: 77.43%/0.00%
| Epoch #7			Loss: 2.1336 Acc@1: 83.67% Cons_Acc1/2: 67.54%/0.00%
| Epoch #7			Loss: 1.8306 Acc@1: 83.81% Cons_Acc1/2: 74.89%/0.00%
| Epoch #7			Loss: 2.5587 Acc@1: 84.04% Cons_Acc1/2: 83.01%/0.00%
| Epoch #7			Loss: 2.9717 Acc@1: 83.51% Cons_Acc1/2: 84.78%/0.00%
| Epoch #7			Loss: 1.4021 Acc@1: 83.35% Cons_Acc1/2: 87.49%/0.00%
| Epoch #7			Loss: 2.1271 Acc@1: 83.32% Cons_Acc1/2: 89.18%/0.00%
| Epoch #7			Loss: 2.7565 Acc@1: 83.16% Cons_Acc1/2: 87.40%/0.00%
| Epoch #7			Loss: 2.6842 Acc@1: 83.14% Cons_Acc1/2: 82.84%/0.00%
| Epoch #7			Loss: 3.8821 Acc@1: 82.87% Cons_Acc1/2: 73.20%/0.00%
| Epoch #7			Loss: 1.3577 Acc@1: 82.84% Cons_Acc1/2: 61.37%/0.00%
| Epoch #7			Loss: 2.4795 Acc@1: 82.89% Cons_Acc1/2: 56.64%/0.00%
| Epoch #7			Loss: 2.1431 Acc@1: 83.24% Cons_Acc1/2: 54.10%/0.00%
| Epoch #7			Loss: 2.0537 Acc@1: 83.74% Cons_Acc1/2: 58.92%/0.00%
| Epoch #7			Loss: 2.3749 Acc@1: 84.19% Cons_Acc1/2: 69.23%/0.00%
| Epoch #7			Loss: 1.4821 Acc@1: 84.41% Cons_Acc1/2: 77.68%/0.00%
| Epoch #7			Loss: 1.9134 Acc@1: 84.47% Cons_Acc1/2: 83.18%/0.00%
| Epoch #7			Loss: 2.8695 Acc@1: 84.43% Cons_Acc1/2: 85.55%/0.00%
| Epoch #7			Loss: 2.3578 Acc@1: 84.39% Cons_Acc1/2: 86.22%/0.00%
| Epoch #7			Loss: 2.6770 Acc@1: 84.39% Cons_Acc1/2: 87.91%/0.00%
| Epoch #7			Loss: 3.4826 Acc@1: 84.40% Cons_Acc1/2: 86.98%/0.00%
| Epoch #7			Loss: 2.0136 Acc@1: 84.30% Cons_Acc1/2: 85.71%/0.00%
| Epoch #7			Loss: 2.4927 Acc@1: 84.24% Cons_Acc1/2: 84.70%/0.00%
| Epoch #7			Loss: 3.3254 Acc@1: 84.28% Cons_Acc1/2: 82.50%/0.00%
| Epoch #7			Loss: 2.8556 Acc@1: 84.33% Cons_Acc1/2: 79.80%/0.00%
| Epoch #7			Loss: 3.2415 Acc@1: 84.40% Cons_Acc1/2: 77.01%/0.00%
| Epoch #7			Loss: 2.0317 Acc@1: 84.55% Cons_Acc1/2: 72.87%/0.00%
| Epoch #7			Loss: 2.2932 Acc@1: 84.57% Cons_Acc1/2: 67.96%/0.00%
| Epoch #7			Loss: 2.2085 Acc@1: 84.49% Cons_Acc1/2: 63.65%/0.00%
| Epoch #7			Loss: 1.1579 Acc@1: 84.64% Cons_Acc1/2: 62.38%/0.00%
| Epoch #7			Loss: 2.9587 Acc@1: 84.61% Cons_Acc1/2: 65.77%/0.00%
| Epoch #7			Loss: 2.1785 Acc@1: 84.60% Cons_Acc1/2: 66.95%/0.00%
| Epoch #7			Loss: 1.5894 Acc@1: 84.64% Cons_Acc1/2: 68.22%/0.00%
| Epoch #7			Loss: 1.6926 Acc@1: 84.89% Cons_Acc1/2: 69.91%/0.00%
| Epoch #7			Loss: 3.9074 Acc@1: 84.84% Cons_Acc1/2: 73.29%/0.00%
| Epoch #7			Loss: 2.2786 Acc@1: 84.90% Cons_Acc1/2: 78.11%/0.00%
| Epoch #7			Loss: 1.6868 Acc@1: 84.77% Cons_Acc1/2: 82.16%/0.00%
| Epoch #7			Loss: 2.3974 Acc@1: 84.50% Cons_Acc1/2: 85.71%/0.00%
| Epoch #8			Loss: 2.0638 Acc@1: 84.32% Cons_Acc1/2: 63.06%/0.00%
| Epoch #8			Loss: 3.6635 Acc@1: 84.82% Cons_Acc1/2: 68.81%/0.00%
| Epoch #8			Loss: 3.1161 Acc@1: 84.65% Cons_Acc1/2: 79.88%/0.00%
| Epoch #8			Loss: 2.5086 Acc@1: 83.36% Cons_Acc1/2: 88.76%/0.00%
| Epoch #8			Loss: 2.6303 Acc@1: 82.90% Cons_Acc1/2: 90.87%/0.00%
| Epoch #8			Loss: 2.8713 Acc@1: 83.56% Cons_Acc1/2: 89.43%/0.00%
| Epoch #8			Loss: 2.1798 Acc@1: 83.93% Cons_Acc1/2: 84.87%/0.00%
| Epoch #8			Loss: 2.1355 Acc@1: 83.95% Cons_Acc1/2: 80.39%/0.00%
| Epoch #8			Loss: 3.4807 Acc@1: 83.89% Cons_Acc1/2: 78.11%/0.00%
| Epoch #8			Loss: 2.5498 Acc@1: 84.29% Cons_Acc1/2: 73.96%/0.00%
| Epoch #8			Loss: 0.9208 Acc@1: 84.81% Cons_Acc1/2: 70.16%/0.00%
| Epoch #8			Loss: 1.1833 Acc@1: 84.89% Cons_Acc1/2: 69.57%/0.00%
| Epoch #8			Loss: 2.1152 Acc@1: 84.50% Cons_Acc1/2: 67.20%/0.00%
| Epoch #8			Loss: 2.1952 Acc@1: 84.32% Cons_Acc1/2: 70.16%/0.00%
| Epoch #8			Loss: 2.7674 Acc@1: 84.47% Cons_Acc1/2: 75.49%/0.00%
| Epoch #8			Loss: 2.8029 Acc@1: 84.44% Cons_Acc1/2: 80.98%/0.00%
| Epoch #8			Loss: 2.1207 Acc@1: 84.36% Cons_Acc1/2: 84.95%/0.00%
| Epoch #8			Loss: 2.6410 Acc@1: 84.09% Cons_Acc1/2: 85.97%/0.00%
| Epoch #8			Loss: 2.4181 Acc@1: 84.00% Cons_Acc1/2: 87.24%/0.00%
| Epoch #8			Loss: 1.7419 Acc@1: 83.79% Cons_Acc1/2: 87.07%/0.00%
| Epoch #8			Loss: 3.9713 Acc@1: 84.10% Cons_Acc1/2: 85.80%/0.00%
| Epoch #8			Loss: 3.3970 Acc@1: 84.54% Cons_Acc1/2: 81.83%/0.00%
| Epoch #8			Loss: 2.1380 Acc@1: 84.86% Cons_Acc1/2: 78.87%/0.00%
| Epoch #8			Loss: 2.9207 Acc@1: 84.92% Cons_Acc1/2: 76.16%/0.00%
| Epoch #8			Loss: 1.7530 Acc@1: 84.77% Cons_Acc1/2: 74.39%/0.00%
| Epoch #8			Loss: 3.3689 Acc@1: 84.58% Cons_Acc1/2: 75.15%/0.00%
| Epoch #8			Loss: 3.1279 Acc@1: 84.20% Cons_Acc1/2: 75.74%/0.00%
| Epoch #8			Loss: 2.9810 Acc@1: 84.13% Cons_Acc1/2: 76.50%/0.00%
| Epoch #8			Loss: 1.8953 Acc@1: 84.30% Cons_Acc1/2: 75.57%/0.00%
| Epoch #8			Loss: 2.9307 Acc@1: 84.62% Cons_Acc1/2: 74.30%/0.00%
| Epoch #8			Loss: 3.4221 Acc@1: 85.07% Cons_Acc1/2: 72.27%/0.00%
| Epoch #8			Loss: 2.7170 Acc@1: 85.28% Cons_Acc1/2: 72.27%/0.00%
| Epoch #8			Loss: 1.7390 Acc@1: 85.36% Cons_Acc1/2: 73.71%/0.00%
| Epoch #8			Loss: 3.3141 Acc@1: 85.41% Cons_Acc1/2: 75.91%/0.00%
| Epoch #8			Loss: 1.6472 Acc@1: 85.14% Cons_Acc1/2: 78.28%/0.00%
| Epoch #8			Loss: 1.4437 Acc@1: 85.11% Cons_Acc1/2: 80.98%/0.00%
| Epoch #8			Loss: 3.7299 Acc@1: 85.04% Cons_Acc1/2: 83.09%/0.00%
| Epoch #9			Loss: 3.3088 Acc@1: 84.39% Cons_Acc1/2: 68.47%/0.00%
| Epoch #9			Loss: 1.3867 Acc@1: 84.45% Cons_Acc1/2: 64.75%/0.00%
| Epoch #9			Loss: 1.2914 Acc@1: 84.69% Cons_Acc1/2: 79.04%/0.00%
| Epoch #9			Loss: 3.0517 Acc@1: 84.60% Cons_Acc1/2: 88.59%/0.00%
| Epoch #9			Loss: 3.0343 Acc@1: 84.37% Cons_Acc1/2: 91.63%/0.00%
| Epoch #9			Loss: 3.8208 Acc@1: 84.34% Cons_Acc1/2: 91.80%/0.00%
| Epoch #9			Loss: 2.5869 Acc@1: 84.81% Cons_Acc1/2: 89.60%/0.00%
| Epoch #9			Loss: 2.1984 Acc@1: 85.15% Cons_Acc1/2: 86.56%/0.00%
| Epoch #9			Loss: 3.6016 Acc@1: 85.50% Cons_Acc1/2: 77.60%/0.00%
| Epoch #9			Loss: 1.8657 Acc@1: 85.52% Cons_Acc1/2: 70.33%/0.00%
| Epoch #9			Loss: 2.6868 Acc@1: 85.37% Cons_Acc1/2: 61.96%/0.00%
| Epoch #9			Loss: 2.6165 Acc@1: 85.28% Cons_Acc1/2: 58.07%/0.00%
| Epoch #9			Loss: 0.7490 Acc@1: 85.37% Cons_Acc1/2: 60.02%/0.00%
| Epoch #9			Loss: 2.3276 Acc@1: 85.36% Cons_Acc1/2: 63.91%/0.00%
| Epoch #9			Loss: 2.5300 Acc@1: 85.37% Cons_Acc1/2: 74.13%/0.00%
| Epoch #9			Loss: 1.0844 Acc@1: 85.35% Cons_Acc1/2: 83.09%/0.00%
| Epoch #9			Loss: 2.4590 Acc@1: 85.12% Cons_Acc1/2: 86.98%/0.00%
| Epoch #9			Loss: 1.6792 Acc@1: 84.99% Cons_Acc1/2: 88.50%/0.00%
| Epoch #9			Loss: 2.7623 Acc@1: 85.03% Cons_Acc1/2: 88.00%/0.00%
| Epoch #9			Loss: 1.2234 Acc@1: 85.15% Cons_Acc1/2: 86.22%/0.00%
| Epoch #9			Loss: 2.9935 Acc@1: 85.17% Cons_Acc1/2: 83.94%/0.00%
| Epoch #9			Loss: 3.8604 Acc@1: 85.26% Cons_Acc1/2: 80.56%/0.00%
| Epoch #9			Loss: 2.7057 Acc@1: 85.53% Cons_Acc1/2: 76.92%/0.00%
| Epoch #9			Loss: 3.2685 Acc@1: 85.55% Cons_Acc1/2: 78.02%/0.00%
| Epoch #9			Loss: 2.2249 Acc@1: 85.47% Cons_Acc1/2: 81.07%/0.00%
| Epoch #9			Loss: 2.3718 Acc@1: 85.55% Cons_Acc1/2: 84.36%/0.00%
| Epoch #9			Loss: 2.4730 Acc@1: 85.55% Cons_Acc1/2: 85.38%/0.00%
| Epoch #9			Loss: 1.6495 Acc@1: 85.63% Cons_Acc1/2: 85.63%/0.00%
| Epoch #9			Loss: 1.7320 Acc@1: 85.77% Cons_Acc1/2: 85.88%/0.00%
| Epoch #9			Loss: 2.6340 Acc@1: 85.76% Cons_Acc1/2: 86.48%/0.00%
| Epoch #9			Loss: 1.8930 Acc@1: 85.68% Cons_Acc1/2: 86.48%/0.00%
| Epoch #9			Loss: 2.1593 Acc@1: 85.57% Cons_Acc1/2: 86.14%/0.00%
| Epoch #9			Loss: 1.8824 Acc@1: 85.54% Cons_Acc1/2: 85.88%/0.00%
| Epoch #9			Loss: 1.5949 Acc@1: 85.66% Cons_Acc1/2: 85.04%/0.00%
| Epoch #9			Loss: 3.1911 Acc@1: 85.67% Cons_Acc1/2: 85.88%/0.00%
| Epoch #9			Loss: 2.3406 Acc@1: 85.73% Cons_Acc1/2: 85.04%/0.00%
| Epoch #9			Loss: 3.8412 Acc@1: 85.78% Cons_Acc1/2: 83.94%/0.00%
| Epoch #10			Loss: 2.1467 Acc@1: 84.71% Cons_Acc1/2: 72.19%/0.00%
| Epoch #10			Loss: 2.7315 Acc@1: 84.80% Cons_Acc1/2: 79.21%/0.00%
| Epoch #10			Loss: 2.6291 Acc@1: 85.35% Cons_Acc1/2: 84.19%/0.00%
| Epoch #10			Loss: 2.2650 Acc@1: 85.51% Cons_Acc1/2: 82.42%/0.00%
| Epoch #10			Loss: 1.3570 Acc@1: 85.41% Cons_Acc1/2: 83.43%/0.00%
| Epoch #10			Loss: 4.0006 Acc@1: 85.26% Cons_Acc1/2: 82.59%/0.00%
| Epoch #10			Loss: 2.2844 Acc@1: 85.15% Cons_Acc1/2: 83.69%/0.00%
| Epoch #10			Loss: 1.6797 Acc@1: 85.02% Cons_Acc1/2: 83.09%/0.00%
| Epoch #10			Loss: 3.4495 Acc@1: 85.19% Cons_Acc1/2: 82.92%/0.00%
| Epoch #10			Loss: 1.6346 Acc@1: 85.35% Cons_Acc1/2: 83.01%/0.00%
| Epoch #10			Loss: 2.1122 Acc@1: 85.37% Cons_Acc1/2: 81.74%/0.00%
| Epoch #10			Loss: 3.2506 Acc@1: 85.39% Cons_Acc1/2: 78.02%/0.00%
| Epoch #10			Loss: 3.9085 Acc@1: 84.94% Cons_Acc1/2: 72.78%/0.00%
| Epoch #10			Loss: 2.4940 Acc@1: 84.44% Cons_Acc1/2: 69.06%/0.00%
| Epoch #10			Loss: 3.8070 Acc@1: 84.34% Cons_Acc1/2: 72.53%/0.00%
| Epoch #10			Loss: 4.8273 Acc@1: 84.51% Cons_Acc1/2: 77.68%/0.00%
| Epoch #10			Loss: 2.1548 Acc@1: 84.66% Cons_Acc1/2: 84.19%/0.00%
| Epoch #10			Loss: 3.0143 Acc@1: 85.13% Cons_Acc1/2: 88.76%/0.00%
| Epoch #10			Loss: 2.7083 Acc@1: 85.33% Cons_Acc1/2: 91.12%/0.00%
| Epoch #10			Loss: 2.4355 Acc@1: 85.45% Cons_Acc1/2: 91.97%/0.00%
| Epoch #10			Loss: 1.4081 Acc@1: 85.64% Cons_Acc1/2: 90.79%/0.00%
| Epoch #10			Loss: 2.9426 Acc@1: 85.85% Cons_Acc1/2: 89.60%/0.00%
| Epoch #10			Loss: 3.4656 Acc@1: 85.83% Cons_Acc1/2: 86.56%/0.00%
| Epoch #10			Loss: 1.5695 Acc@1: 85.67% Cons_Acc1/2: 82.42%/0.00%
| Epoch #10			Loss: 3.2742 Acc@1: 85.64% Cons_Acc1/2: 78.53%/0.00%
| Epoch #10			Loss: 3.0833 Acc@1: 85.70% Cons_Acc1/2: 77.43%/0.00%
| Epoch #10			Loss: 2.0652 Acc@1: 85.78% Cons_Acc1/2: 76.08%/0.00%
| Epoch #10			Loss: 2.2419 Acc@1: 85.85% Cons_Acc1/2: 80.05%/0.00%
| Epoch #10			Loss: 2.4832 Acc@1: 85.95% Cons_Acc1/2: 84.36%/0.00%
| Epoch #10			Loss: 3.0257 Acc@1: 86.01% Cons_Acc1/2: 86.14%/0.00%
| Epoch #10			Loss: 1.8188 Acc@1: 86.07% Cons_Acc1/2: 86.98%/0.00%
| Epoch #10			Loss: 3.6924 Acc@1: 85.92% Cons_Acc1/2: 87.57%/0.00%
| Epoch #10			Loss: 0.8723 Acc@1: 85.91% Cons_Acc1/2: 87.66%/0.00%
| Epoch #10			Loss: 1.2219 Acc@1: 85.74% Cons_Acc1/2: 88.00%/0.00%
| Epoch #10			Loss: 2.4635 Acc@1: 85.75% Cons_Acc1/2: 87.24%/0.00%
| Epoch #10			Loss: 2.2086 Acc@1: 85.78% Cons_Acc1/2: 86.14%/0.00%
| Epoch #10			Loss: 2.9123 Acc@1: 85.93% Cons_Acc1/2: 84.28%/0.00%
| Epoch #11			Loss: 2.4279 Acc@1: 85.65% Cons_Acc1/2: 83.60%/0.00%
| Epoch #11			Loss: 2.4805 Acc@1: 85.30% Cons_Acc1/2: 71.60%/0.00%
| Epoch #11			Loss: 2.6092 Acc@1: 85.66% Cons_Acc1/2: 74.30%/0.00%
| Epoch #11			Loss: 2.2354 Acc@1: 86.02% Cons_Acc1/2: 83.01%/0.00%
| Epoch #11			Loss: 2.5774 Acc@1: 85.97% Cons_Acc1/2: 88.25%/0.00%
| Epoch #11			Loss: 1.6229 Acc@1: 85.51% Cons_Acc1/2: 91.55%/0.00%
| Epoch #11			Loss: 2.6532 Acc@1: 85.33% Cons_Acc1/2: 91.72%/0.00%
| Epoch #11			Loss: 3.0893 Acc@1: 85.41% Cons_Acc1/2: 90.70%/0.00%
| Epoch #11			Loss: 3.0271 Acc@1: 85.61% Cons_Acc1/2: 88.93%/0.00%
| Epoch #11			Loss: 3.5746 Acc@1: 85.95% Cons_Acc1/2: 86.56%/0.00%
| Epoch #11			Loss: 2.8979 Acc@1: 86.02% Cons_Acc1/2: 83.52%/0.00%
| Epoch #11			Loss: 3.1150 Acc@1: 85.99% Cons_Acc1/2: 81.49%/0.00%
| Epoch #11			Loss: 3.2911 Acc@1: 85.92% Cons_Acc1/2: 80.05%/0.00%
| Epoch #11			Loss: 1.8518 Acc@1: 85.75% Cons_Acc1/2: 77.26%/0.00%
| Epoch #11			Loss: 2.1624 Acc@1: 85.60% Cons_Acc1/2: 76.25%/0.00%
| Epoch #11			Loss: 3.6629 Acc@1: 85.64% Cons_Acc1/2: 75.82%/0.00%
| Epoch #11			Loss: 3.0178 Acc@1: 85.87% Cons_Acc1/2: 75.23%/0.00%
| Epoch #11			Loss: 3.9763 Acc@1: 86.23% Cons_Acc1/2: 78.61%/0.00%
| Epoch #11			Loss: 3.0411 Acc@1: 86.40% Cons_Acc1/2: 81.49%/0.00%
| Epoch #11			Loss: 2.1166 Acc@1: 86.33% Cons_Acc1/2: 85.46%/0.00%
| Epoch #11			Loss: 1.5714 Acc@1: 86.17% Cons_Acc1/2: 87.83%/0.00%
| Epoch #11			Loss: 2.6041 Acc@1: 85.98% Cons_Acc1/2: 89.60%/0.00%
| Epoch #11			Loss: 1.9652 Acc@1: 85.75% Cons_Acc1/2: 90.36%/0.00%
| Epoch #11			Loss: 1.8010 Acc@1: 85.59% Cons_Acc1/2: 90.19%/0.00%
| Epoch #11			Loss: 2.3452 Acc@1: 85.38% Cons_Acc1/2: 87.66%/0.00%
| Epoch #11			Loss: 2.3174 Acc@1: 85.29% Cons_Acc1/2: 82.92%/0.00%
| Epoch #11			Loss: 2.8674 Acc@1: 85.63% Cons_Acc1/2: 77.18%/0.00%
| Epoch #11			Loss: 2.7211 Acc@1: 85.85% Cons_Acc1/2: 74.22%/0.00%
| Epoch #11			Loss: 2.9826 Acc@1: 86.12% Cons_Acc1/2: 71.77%/0.00%
| Epoch #11			Loss: 2.3372 Acc@1: 86.27% Cons_Acc1/2: 71.94%/0.00%
| Epoch #11			Loss: 2.4846 Acc@1: 86.39% Cons_Acc1/2: 76.25%/0.00%
| Epoch #11			Loss: 3.7648 Acc@1: 86.29% Cons_Acc1/2: 81.49%/0.00%
| Epoch #11			Loss: 1.7419 Acc@1: 86.06% Cons_Acc1/2: 85.21%/0.00%
| Epoch #11			Loss: 2.6424 Acc@1: 85.56% Cons_Acc1/2: 87.49%/0.00%
| Epoch #11			Loss: 2.4897 Acc@1: 85.19% Cons_Acc1/2: 90.87%/0.00%
| Epoch #11			Loss: 4.2679 Acc@1: 85.46% Cons_Acc1/2: 91.12%/0.00%
| Epoch #11			Loss: 3.0372 Acc@1: 85.90% Cons_Acc1/2: 90.11%/0.00%
| Epoch #12			Loss: 2.8768 Acc@1: 86.45% Cons_Acc1/2: 84.11%/0.00%
| Epoch #12			Loss: 2.3466 Acc@1: 86.02% Cons_Acc1/2: 86.48%/0.00%
| Epoch #12			Loss: 1.2636 Acc@1: 86.20% Cons_Acc1/2: 86.48%/0.00%
| Epoch #12			Loss: 1.9940 Acc@1: 86.40% Cons_Acc1/2: 88.25%/0.00%
| Epoch #12			Loss: 0.9767 Acc@1: 86.49% Cons_Acc1/2: 88.67%/0.00%
| Epoch #12			Loss: 1.2084 Acc@1: 86.48% Cons_Acc1/2: 89.26%/0.00%
| Epoch #12			Loss: 2.3400 Acc@1: 86.13% Cons_Acc1/2: 89.01%/0.00%
| Epoch #12			Loss: 3.2731 Acc@1: 86.06% Cons_Acc1/2: 88.50%/0.00%
| Epoch #12			Loss: 2.9595 Acc@1: 86.20% Cons_Acc1/2: 87.15%/0.00%
| Epoch #12			Loss: 0.8307 Acc@1: 86.13% Cons_Acc1/2: 83.09%/0.00%
| Epoch #12			Loss: 2.8309 Acc@1: 86.16% Cons_Acc1/2: 82.59%/0.00%
| Epoch #12			Loss: 4.5761 Acc@1: 86.17% Cons_Acc1/2: 84.11%/0.00%
| Epoch #12			Loss: 2.4519 Acc@1: 86.42% Cons_Acc1/2: 85.12%/0.00%
| Epoch #12			Loss: 4.4461 Acc@1: 86.45% Cons_Acc1/2: 85.55%/0.00%
| Epoch #12			Loss: 1.3881 Acc@1: 86.47% Cons_Acc1/2: 87.49%/0.00%
| Epoch #12			Loss: 3.4255 Acc@1: 86.54% Cons_Acc1/2: 87.91%/0.00%
| Epoch #12			Loss: 2.6546 Acc@1: 86.50% Cons_Acc1/2: 88.76%/0.00%
| Epoch #12			Loss: 4.3612 Acc@1: 86.33% Cons_Acc1/2: 88.67%/0.00%
| Epoch #12			Loss: 3.4578 Acc@1: 85.97% Cons_Acc1/2: 89.69%/0.00%
| Epoch #12			Loss: 1.8655 Acc@1: 85.67% Cons_Acc1/2: 89.43%/0.00%
| Epoch #12			Loss: 2.7353 Acc@1: 85.59% Cons_Acc1/2: 88.59%/0.00%
| Epoch #12			Loss: 2.5176 Acc@1: 85.63% Cons_Acc1/2: 87.40%/0.00%
| Epoch #12			Loss: 1.4317 Acc@1: 86.07% Cons_Acc1/2: 85.46%/0.00%
| Epoch #12			Loss: 3.6530 Acc@1: 86.48% Cons_Acc1/2: 82.84%/0.00%
| Epoch #12			Loss: 3.1610 Acc@1: 86.49% Cons_Acc1/2: 80.90%/0.00%
| Epoch #12			Loss: 2.1459 Acc@1: 86.33% Cons_Acc1/2: 80.47%/0.00%
| Epoch #12			Loss: 3.7642 Acc@1: 85.99% Cons_Acc1/2: 80.98%/0.00%
| Epoch #12			Loss: 2.6509 Acc@1: 85.65% Cons_Acc1/2: 81.32%/0.00%
| Epoch #12			Loss: 2.7109 Acc@1: 85.48% Cons_Acc1/2: 82.08%/0.00%
| Epoch #12			Loss: 2.4165 Acc@1: 85.46% Cons_Acc1/2: 82.84%/0.00%
| Epoch #12			Loss: 2.7024 Acc@1: 85.65% Cons_Acc1/2: 84.11%/0.00%
| Epoch #12			Loss: 3.3617 Acc@1: 86.00% Cons_Acc1/2: 85.97%/0.00%
| Epoch #12			Loss: 2.8391 Acc@1: 86.19% Cons_Acc1/2: 88.25%/0.00%
| Epoch #12			Loss: 2.6925 Acc@1: 86.40% Cons_Acc1/2: 88.59%/0.00%
| Epoch #12			Loss: 2.2924 Acc@1: 86.58% Cons_Acc1/2: 88.42%/0.00%
| Epoch #12			Loss: 2.0761 Acc@1: 86.70% Cons_Acc1/2: 88.33%/0.00%
| Epoch #12			Loss: 3.1856 Acc@1: 86.73% Cons_Acc1/2: 87.40%/0.00%
| Epoch #13			Loss: 2.9020 Acc@1: 86.30% Cons_Acc1/2: 71.09%/0.00%
| Epoch #13			Loss: 2.6675 Acc@1: 85.70% Cons_Acc1/2: 84.19%/0.00%
| Epoch #13			Loss: 2.1613 Acc@1: 86.25% Cons_Acc1/2: 84.70%/0.00%
| Epoch #13			Loss: 2.2892 Acc@1: 86.50% Cons_Acc1/2: 86.48%/0.00%
| Epoch #13			Loss: 3.6500 Acc@1: 86.42% Cons_Acc1/2: 87.74%/0.00%
| Epoch #13			Loss: 3.6479 Acc@1: 86.50% Cons_Acc1/2: 86.81%/0.00%
| Epoch #13			Loss: 3.0272 Acc@1: 86.44% Cons_Acc1/2: 83.43%/0.00%
| Epoch #13			Loss: 2.9309 Acc@1: 86.55% Cons_Acc1/2: 83.69%/0.00%
| Epoch #13			Loss: 2.5300 Acc@1: 86.60% Cons_Acc1/2: 84.36%/0.00%
| Epoch #13			Loss: 4.3746 Acc@1: 86.80% Cons_Acc1/2: 85.88%/0.00%
| Epoch #13			Loss: 3.2440 Acc@1: 86.77% Cons_Acc1/2: 89.18%/0.00%
| Epoch #13			Loss: 2.2349 Acc@1: 86.60% Cons_Acc1/2: 91.80%/0.00%
| Epoch #13			Loss: 3.5127 Acc@1: 86.55% Cons_Acc1/2: 91.72%/0.00%
| Epoch #13			Loss: 2.3818 Acc@1: 86.40% Cons_Acc1/2: 91.29%/0.00%
| Epoch #13			Loss: 1.9425 Acc@1: 86.29% Cons_Acc1/2: 90.19%/0.00%
| Epoch #13			Loss: 3.8147 Acc@1: 86.11% Cons_Acc1/2: 89.43%/0.00%
| Epoch #13			Loss: 1.5997 Acc@1: 86.04% Cons_Acc1/2: 89.35%/0.00%
| Epoch #13			Loss: 2.5994 Acc@1: 86.20% Cons_Acc1/2: 87.74%/0.00%
| Epoch #13			Loss: 3.1847 Acc@1: 86.49% Cons_Acc1/2: 82.50%/0.00%
| Epoch #13			Loss: 2.4994 Acc@1: 86.65% Cons_Acc1/2: 78.78%/0.00%
| Epoch #13			Loss: 3.1476 Acc@1: 86.78% Cons_Acc1/2: 78.61%/0.00%
| Epoch #13			Loss: 2.6147 Acc@1: 86.89% Cons_Acc1/2: 80.56%/0.00%
| Epoch #13			Loss: 1.2278 Acc@1: 86.79% Cons_Acc1/2: 83.60%/0.00%
| Epoch #13			Loss: 2.3600 Acc@1: 86.75% Cons_Acc1/2: 87.07%/0.00%
| Epoch #13			Loss: 3.5147 Acc@1: 86.85% Cons_Acc1/2: 89.94%/0.00%
| Epoch #13			Loss: 2.3991 Acc@1: 86.90% Cons_Acc1/2: 90.03%/0.00%
| Epoch #13			Loss: 1.4241 Acc@1: 86.91% Cons_Acc1/2: 89.94%/0.00%
| Epoch #13			Loss: 3.5848 Acc@1: 86.97% Cons_Acc1/2: 88.76%/0.00%
| Epoch #13			Loss: 2.3168 Acc@1: 86.74% Cons_Acc1/2: 86.56%/0.00%
| Epoch #13			Loss: 2.7801 Acc@1: 86.76% Cons_Acc1/2: 84.62%/0.00%
| Epoch #13			Loss: 3.9711 Acc@1: 86.77% Cons_Acc1/2: 83.43%/0.00%
| Epoch #13			Loss: 1.5786 Acc@1: 86.82% Cons_Acc1/2: 83.43%/0.00%
| Epoch #13			Loss: 3.5355 Acc@1: 86.89% Cons_Acc1/2: 83.26%/0.00%
| Epoch #13			Loss: 2.4150 Acc@1: 86.88% Cons_Acc1/2: 85.04%/0.00%
| Epoch #13			Loss: 2.4731 Acc@1: 86.90% Cons_Acc1/2: 85.12%/0.00%
| Epoch #13			Loss: 2.1160 Acc@1: 86.84% Cons_Acc1/2: 85.71%/0.00%
| Epoch #13			Loss: 2.1377 Acc@1: 86.88% Cons_Acc1/2: 86.56%/0.00%
| Epoch #14			Loss: 1.3451 Acc@1: 86.46% Cons_Acc1/2: 89.60%/0.00%
| Epoch #14			Loss: 3.0965 Acc@1: 86.60% Cons_Acc1/2: 86.31%/0.00%
| Epoch #14			Loss: 1.2868 Acc@1: 86.82% Cons_Acc1/2: 82.92%/0.00%
| Epoch #14			Loss: 3.4900 Acc@1: 86.75% Cons_Acc1/2: 77.85%/0.00%
| Epoch #14			Loss: 0.9449 Acc@1: 86.87% Cons_Acc1/2: 84.70%/0.00%
| Epoch #14			Loss: 2.1945 Acc@1: 86.79% Cons_Acc1/2: 87.32%/0.00%
| Epoch #14			Loss: 2.1547 Acc@1: 86.72% Cons_Acc1/2: 89.26%/0.00%
| Epoch #14			Loss: 4.7038 Acc@1: 86.77% Cons_Acc1/2: 90.28%/0.00%
| Epoch #14			Loss: 2.8116 Acc@1: 86.77% Cons_Acc1/2: 89.60%/0.00%
| Epoch #14			Loss: 2.2805 Acc@1: 86.84% Cons_Acc1/2: 89.26%/0.00%
| Epoch #14			Loss: 3.0964 Acc@1: 86.85% Cons_Acc1/2: 89.01%/0.00%
| Epoch #14			Loss: 4.1803 Acc@1: 86.93% Cons_Acc1/2: 87.74%/0.00%
| Epoch #14			Loss: 1.7321 Acc@1: 86.91% Cons_Acc1/2: 83.94%/0.00%
| Epoch #14			Loss: 3.4765 Acc@1: 86.90% Cons_Acc1/2: 79.46%/0.00%
| Epoch #14			Loss: 0.7124 Acc@1: 86.84% Cons_Acc1/2: 76.33%/0.00%
| Epoch #14			Loss: 2.7246 Acc@1: 86.88% Cons_Acc1/2: 73.46%/0.00%
| Epoch #14			Loss: 1.4981 Acc@1: 86.91% Cons_Acc1/2: 73.46%/0.00%
| Epoch #14			Loss: 3.2209 Acc@1: 87.00% Cons_Acc1/2: 77.51%/0.00%
| Epoch #14			Loss: 0.7138 Acc@1: 87.00% Cons_Acc1/2: 81.15%/0.00%
| Epoch #14			Loss: 2.3693 Acc@1: 87.05% Cons_Acc1/2: 85.04%/0.00%
| Epoch #14			Loss: 2.2247 Acc@1: 86.95% Cons_Acc1/2: 87.66%/0.00%
| Epoch #14			Loss: 2.9891 Acc@1: 86.97% Cons_Acc1/2: 89.43%/0.00%
| Epoch #14			Loss: 4.4214 Acc@1: 86.88% Cons_Acc1/2: 90.96%/0.00%
| Epoch #14			Loss: 2.0425 Acc@1: 86.90% Cons_Acc1/2: 91.63%/0.00%
| Epoch #14			Loss: 3.2242 Acc@1: 86.81% Cons_Acc1/2: 92.73%/0.00%
| Epoch #14			Loss: 3.1437 Acc@1: 86.78% Cons_Acc1/2: 91.80%/0.00%
| Epoch #14			Loss: 2.6729 Acc@1: 86.79% Cons_Acc1/2: 91.46%/0.00%
| Epoch #14			Loss: 1.7878 Acc@1: 86.81% Cons_Acc1/2: 89.52%/0.00%
| Epoch #14			Loss: 2.3894 Acc@1: 86.80% Cons_Acc1/2: 88.00%/0.00%
| Epoch #14			Loss: 1.3784 Acc@1: 86.80% Cons_Acc1/2: 86.14%/0.00%
| Epoch #14			Loss: 3.4981 Acc@1: 86.77% Cons_Acc1/2: 84.87%/0.00%
| Epoch #14			Loss: 2.9793 Acc@1: 86.85% Cons_Acc1/2: 81.57%/0.00%
| Epoch #14			Loss: 1.4627 Acc@1: 86.93% Cons_Acc1/2: 80.22%/0.00%
| Epoch #14			Loss: 2.9066 Acc@1: 86.93% Cons_Acc1/2: 79.29%/0.00%
| Epoch #14			Loss: 2.0812 Acc@1: 86.93% Cons_Acc1/2: 81.83%/0.00%
| Epoch #14			Loss: 2.8675 Acc@1: 86.98% Cons_Acc1/2: 85.12%/0.00%
| Epoch #14			Loss: 3.5714 Acc@1: 86.87% Cons_Acc1/2: 87.24%/0.00%
| Epoch #15			Loss: 2.0949 Acc@1: 86.92% Cons_Acc1/2: 67.88%/0.00%
| Epoch #15			Loss: 2.0798 Acc@1: 86.97% Cons_Acc1/2: 67.79%/0.00%
| Epoch #15			Loss: 2.3478 Acc@1: 86.92% Cons_Acc1/2: 79.88%/0.00%
| Epoch #15			Loss: 3.3968 Acc@1: 86.97% Cons_Acc1/2: 82.92%/0.00%
| Epoch #15			Loss: 4.5635 Acc@1: 86.99% Cons_Acc1/2: 86.39%/0.00%
| Epoch #15			Loss: 3.1472 Acc@1: 87.10% Cons_Acc1/2: 87.24%/0.00%
| Epoch #15			Loss: 2.2727 Acc@1: 87.20% Cons_Acc1/2: 85.38%/0.00%
| Epoch #15			Loss: 1.8559 Acc@1: 87.20% Cons_Acc1/2: 83.18%/0.00%
| Epoch #15			Loss: 3.7580 Acc@1: 87.14% Cons_Acc1/2: 82.25%/0.00%
| Epoch #15			Loss: 3.3258 Acc@1: 87.00% Cons_Acc1/2: 83.35%/0.00%
| Epoch #15			Loss: 3.0319 Acc@1: 87.02% Cons_Acc1/2: 84.78%/0.00%
| Epoch #15			Loss: 4.9679 Acc@1: 87.20% Cons_Acc1/2: 87.07%/0.00%
| Epoch #15			Loss: 4.4395 Acc@1: 87.21% Cons_Acc1/2: 88.67%/0.00%
| Epoch #15			Loss: 2.8034 Acc@1: 87.20% Cons_Acc1/2: 89.43%/0.00%
| Epoch #15			Loss: 2.3304 Acc@1: 87.16% Cons_Acc1/2: 88.84%/0.00%
| Epoch #15			Loss: 3.1782 Acc@1: 87.25% Cons_Acc1/2: 88.08%/0.00%
| Epoch #15			Loss: 1.6184 Acc@1: 87.30% Cons_Acc1/2: 85.88%/0.00%
| Epoch #15			Loss: 2.9234 Acc@1: 87.25% Cons_Acc1/2: 85.46%/0.00%
| Epoch #15			Loss: 1.9234 Acc@1: 87.25% Cons_Acc1/2: 83.60%/0.00%
| Epoch #15			Loss: 2.8437 Acc@1: 87.18% Cons_Acc1/2: 80.98%/0.00%
| Epoch #15			Loss: 2.0918 Acc@1: 87.08% Cons_Acc1/2: 79.54%/0.00%
| Epoch #15			Loss: 3.0926 Acc@1: 86.96% Cons_Acc1/2: 81.83%/0.00%
| Epoch #15			Loss: 2.2109 Acc@1: 86.97% Cons_Acc1/2: 88.76%/0.00%
| Epoch #15			Loss: 2.6273 Acc@1: 86.95% Cons_Acc1/2: 92.56%/0.00%
| Epoch #15			Loss: 0.9021 Acc@1: 86.90% Cons_Acc1/2: 94.08%/0.00%
| Epoch #15			Loss: 2.8434 Acc@1: 86.93% Cons_Acc1/2: 95.94%/0.00%
| Epoch #15			Loss: 3.0754 Acc@1: 86.84% Cons_Acc1/2: 97.04%/0.00%
| Epoch #15			Loss: 3.7258 Acc@1: 86.91% Cons_Acc1/2: 96.53%/0.00%
| Epoch #15			Loss: 5.0354 Acc@1: 87.09% Cons_Acc1/2: 94.93%/0.00%
| Epoch #15			Loss: 3.8334 Acc@1: 87.05% Cons_Acc1/2: 92.22%/0.00%
| Epoch #15			Loss: 2.3027 Acc@1: 87.00% Cons_Acc1/2: 89.52%/0.00%
| Epoch #15			Loss: 5.4043 Acc@1: 87.00% Cons_Acc1/2: 86.73%/0.00%
| Epoch #15			Loss: 2.8556 Acc@1: 87.05% Cons_Acc1/2: 84.62%/0.00%
| Epoch #15			Loss: 2.4874 Acc@1: 87.09% Cons_Acc1/2: 85.12%/0.00%
| Epoch #15			Loss: 2.3846 Acc@1: 87.16% Cons_Acc1/2: 84.36%/0.00%
| Epoch #15			Loss: 3.3648 Acc@1: 87.24% Cons_Acc1/2: 85.63%/0.00%
| Epoch #15			Loss: 1.4911 Acc@1: 87.20% Cons_Acc1/2: 86.90%/0.00%
| Epoch #16			Loss: 1.7071 Acc@1: 87.05% Cons_Acc1/2: 92.56%/0.00%
| Epoch #16			Loss: 4.7115 Acc@1: 86.40% Cons_Acc1/2: 95.77%/0.00%
| Epoch #16			Loss: 2.4113 Acc@1: 86.61% Cons_Acc1/2: 94.51%/0.00%
| Epoch #16			Loss: 4.1481 Acc@1: 86.95% Cons_Acc1/2: 87.66%/0.00%
| Epoch #16			Loss: 4.2742 Acc@1: 87.07% Cons_Acc1/2: 78.02%/0.00%
| Epoch #16			Loss: 2.1561 Acc@1: 86.84% Cons_Acc1/2: 71.51%/0.00%
| Epoch #16			Loss: 1.7113 Acc@1: 86.79% Cons_Acc1/2: 72.27%/0.00%
| Epoch #16			Loss: 3.5773 Acc@1: 87.02% Cons_Acc1/2: 75.57%/0.00%
| Epoch #16			Loss: 2.6240 Acc@1: 87.26% Cons_Acc1/2: 79.12%/0.00%
| Epoch #16			Loss: 2.7175 Acc@1: 87.42% Cons_Acc1/2: 84.87%/0.00%
| Epoch #16			Loss: 2.9516 Acc@1: 87.43% Cons_Acc1/2: 88.08%/0.00%
| Epoch #16			Loss: 3.3263 Acc@1: 87.35% Cons_Acc1/2: 90.96%/0.00%
| Epoch #16			Loss: 4.1117 Acc@1: 87.07% Cons_Acc1/2: 92.39%/0.00%
| Epoch #16			Loss: 3.9197 Acc@1: 87.06% Cons_Acc1/2: 92.90%/0.00%
| Epoch #16			Loss: 2.7972 Acc@1: 87.04% Cons_Acc1/2: 94.51%/0.00%
| Epoch #16			Loss: 2.0250 Acc@1: 87.12% Cons_Acc1/2: 95.27%/0.00%
| Epoch #16			Loss: 3.5523 Acc@1: 87.00% Cons_Acc1/2: 95.35%/0.00%
| Epoch #16			Loss: 3.2053 Acc@1: 86.83% Cons_Acc1/2: 95.35%/0.00%
| Epoch #16			Loss: 1.9561 Acc@1: 86.65% Cons_Acc1/2: 93.74%/0.00%
| Epoch #16			Loss: 3.2815 Acc@1: 86.63% Cons_Acc1/2: 91.80%/0.00%
| Epoch #16			Loss: 1.6403 Acc@1: 86.58% Cons_Acc1/2: 89.26%/0.00%
| Epoch #16			Loss: 3.2560 Acc@1: 86.65% Cons_Acc1/2: 87.15%/0.00%
| Epoch #16			Loss: 4.1414 Acc@1: 86.54% Cons_Acc1/2: 85.46%/0.00%
| Epoch #16			Loss: 2.5310 Acc@1: 86.55% Cons_Acc1/2: 84.19%/0.00%
| Epoch #16			Loss: 1.8502 Acc@1: 86.50% Cons_Acc1/2: 82.33%/0.00%
| Epoch #16			Loss: 3.7987 Acc@1: 86.63% Cons_Acc1/2: 83.18%/0.00%
| Epoch #16			Loss: 3.1338 Acc@1: 86.84% Cons_Acc1/2: 84.11%/0.00%
| Epoch #16			Loss: 4.2727 Acc@1: 86.94% Cons_Acc1/2: 83.69%/0.00%
| Epoch #16			Loss: 3.7467 Acc@1: 87.10% Cons_Acc1/2: 83.26%/0.00%
| Epoch #16			Loss: 2.8639 Acc@1: 87.16% Cons_Acc1/2: 83.77%/0.00%
| Epoch #16			Loss: 2.6177 Acc@1: 87.12% Cons_Acc1/2: 85.97%/0.00%
| Epoch #16			Loss: 1.5899 Acc@1: 87.08% Cons_Acc1/2: 90.28%/0.00%
| Epoch #16			Loss: 2.3229 Acc@1: 87.05% Cons_Acc1/2: 92.39%/0.00%
| Epoch #16			Loss: 2.4311 Acc@1: 86.89% Cons_Acc1/2: 94.76%/0.00%
| Epoch #16			Loss: 2.0235 Acc@1: 86.65% Cons_Acc1/2: 95.52%/0.00%
| Epoch #16			Loss: 3.2701 Acc@1: 86.50% Cons_Acc1/2: 97.13%/0.00%
| Epoch #16			Loss: 4.4591 Acc@1: 86.34% Cons_Acc1/2: 97.72%/0.00%
| Epoch #17			Loss: 4.1599 Acc@1: 87.36% Cons_Acc1/2: 92.39%/0.00%
| Epoch #17			Loss: 3.5701 Acc@1: 86.48% Cons_Acc1/2: 78.78%/0.00%
| Epoch #17			Loss: 3.2304 Acc@1: 86.70% Cons_Acc1/2: 77.51%/0.00%
| Epoch #17			Loss: 2.1071 Acc@1: 87.11% Cons_Acc1/2: 83.69%/0.00%
| Epoch #17			Loss: 2.1903 Acc@1: 87.20% Cons_Acc1/2: 86.39%/0.00%
| Epoch #17			Loss: 2.8535 Acc@1: 87.12% Cons_Acc1/2: 89.43%/0.00%
| Epoch #17			Loss: 2.0028 Acc@1: 87.03% Cons_Acc1/2: 90.96%/0.00%
| Epoch #17			Loss: 2.4447 Acc@1: 86.80% Cons_Acc1/2: 91.38%/0.00%
| Epoch #17			Loss: 3.0985 Acc@1: 86.65% Cons_Acc1/2: 90.45%/0.00%
| Epoch #17			Loss: 2.4010 Acc@1: 86.55% Cons_Acc1/2: 89.77%/0.00%
| Epoch #17			Loss: 2.3531 Acc@1: 86.62% Cons_Acc1/2: 88.42%/0.00%
| Epoch #17			Loss: 3.0339 Acc@1: 86.69% Cons_Acc1/2: 86.64%/0.00%
| Epoch #17			Loss: 4.5046 Acc@1: 86.84% Cons_Acc1/2: 86.56%/0.00%
| Epoch #17			Loss: 1.6577 Acc@1: 87.04% Cons_Acc1/2: 85.12%/0.00%
| Epoch #17			Loss: 1.8594 Acc@1: 87.07% Cons_Acc1/2: 84.95%/0.00%
| Epoch #17			Loss: 1.5427 Acc@1: 87.04% Cons_Acc1/2: 85.12%/0.00%
| Epoch #17			Loss: 1.4202 Acc@1: 86.96% Cons_Acc1/2: 85.71%/0.00%
| Epoch #17			Loss: 3.5774 Acc@1: 87.02% Cons_Acc1/2: 87.74%/0.00%
| Epoch #17			Loss: 1.9135 Acc@1: 86.90% Cons_Acc1/2: 90.79%/0.00%
| Epoch #17			Loss: 3.2180 Acc@1: 86.87% Cons_Acc1/2: 93.32%/0.00%
| Epoch #17			Loss: 2.5118 Acc@1: 86.91% Cons_Acc1/2: 95.18%/0.00%
| Epoch #17			Loss: 2.6817 Acc@1: 87.06% Cons_Acc1/2: 96.03%/0.00%
| Epoch #17			Loss: 3.5225 Acc@1: 87.06% Cons_Acc1/2: 96.28%/0.00%
| Epoch #17			Loss: 2.4731 Acc@1: 87.09% Cons_Acc1/2: 95.86%/0.00%
| Epoch #17			Loss: 3.2694 Acc@1: 87.10% Cons_Acc1/2: 95.35%/0.00%
| Epoch #17			Loss: 3.7298 Acc@1: 87.14% Cons_Acc1/2: 93.41%/0.00%
| Epoch #17			Loss: 3.5142 Acc@1: 87.18% Cons_Acc1/2: 92.22%/0.00%
| Epoch #17			Loss: 3.6724 Acc@1: 87.20% Cons_Acc1/2: 88.42%/0.00%
| Epoch #17			Loss: 3.4673 Acc@1: 87.34% Cons_Acc1/2: 85.55%/0.00%
| Epoch #17			Loss: 2.0863 Acc@1: 87.25% Cons_Acc1/2: 83.26%/0.00%
| Epoch #17			Loss: 1.6879 Acc@1: 87.28% Cons_Acc1/2: 80.30%/0.00%
| Epoch #17			Loss: 1.3365 Acc@1: 87.25% Cons_Acc1/2: 77.77%/0.00%
| Epoch #17			Loss: 3.1881 Acc@1: 87.10% Cons_Acc1/2: 76.25%/0.00%
| Epoch #17			Loss: 1.9117 Acc@1: 87.16% Cons_Acc1/2: 76.58%/0.00%
| Epoch #17			Loss: 1.8877 Acc@1: 87.29% Cons_Acc1/2: 80.90%/0.00%
| Epoch #17			Loss: 3.5117 Acc@1: 87.55% Cons_Acc1/2: 86.56%/0.00%
| Epoch #17			Loss: 3.2333 Acc@1: 87.60% Cons_Acc1/2: 91.12%/0.00%
| Epoch #18			Loss: 1.8052 Acc@1: 86.98% Cons_Acc1/2: 97.21%/0.00%
| Epoch #18			Loss: 2.6636 Acc@1: 85.64% Cons_Acc1/2: 98.99%/0.00%
| Epoch #18			Loss: 2.9189 Acc@1: 85.47% Cons_Acc1/2: 97.80%/0.00%
| Epoch #18			Loss: 4.0599 Acc@1: 86.60% Cons_Acc1/2: 95.18%/0.00%
| Epoch #18			Loss: 3.5474 Acc@1: 86.99% Cons_Acc1/2: 90.96%/0.00%
| Epoch #18			Loss: 2.6887 Acc@1: 86.94% Cons_Acc1/2: 86.14%/0.00%
| Epoch #18			Loss: 2.7837 Acc@1: 86.91% Cons_Acc1/2: 84.36%/0.00%
| Epoch #18			Loss: 3.0439 Acc@1: 87.15% Cons_Acc1/2: 83.60%/0.00%
| Epoch #18			Loss: 4.0932 Acc@1: 87.21% Cons_Acc1/2: 86.64%/0.00%
| Epoch #18			Loss: 2.9538 Acc@1: 87.16% Cons_Acc1/2: 89.35%/0.00%
| Epoch #18			Loss: 2.6196 Acc@1: 87.06% Cons_Acc1/2: 92.98%/0.00%
| Epoch #18			Loss: 2.8792 Acc@1: 86.97% Cons_Acc1/2: 95.94%/0.00%
| Epoch #18			Loss: 1.8682 Acc@1: 86.80% Cons_Acc1/2: 98.06%/0.00%
| Epoch #18			Loss: 2.7370 Acc@1: 86.75% Cons_Acc1/2: 98.31%/0.00%
| Epoch #18			Loss: 2.9628 Acc@1: 86.89% Cons_Acc1/2: 97.63%/0.00%
| Epoch #18			Loss: 3.6314 Acc@1: 87.12% Cons_Acc1/2: 95.77%/0.00%
| Epoch #18			Loss: 3.4880 Acc@1: 87.44% Cons_Acc1/2: 93.83%/0.00%
| Epoch #18			Loss: 4.9484 Acc@1: 87.41% Cons_Acc1/2: 91.04%/0.00%
| Epoch #18			Loss: 2.5343 Acc@1: 87.50% Cons_Acc1/2: 90.70%/0.00%
| Epoch #18			Loss: 1.2930 Acc@1: 87.46% Cons_Acc1/2: 88.76%/0.00%
| Epoch #18			Loss: 3.1897 Acc@1: 87.46% Cons_Acc1/2: 87.24%/0.00%
| Epoch #18			Loss: 2.7986 Acc@1: 87.33% Cons_Acc1/2: 86.31%/0.00%
| Epoch #18			Loss: 3.5165 Acc@1: 87.26% Cons_Acc1/2: 86.14%/0.00%
| Epoch #18			Loss: 2.4420 Acc@1: 87.21% Cons_Acc1/2: 83.18%/0.00%
| Epoch #18			Loss: 4.0562 Acc@1: 87.10% Cons_Acc1/2: 81.91%/0.00%
| Epoch #18			Loss: 4.0123 Acc@1: 87.15% Cons_Acc1/2: 82.84%/0.00%
| Epoch #18			Loss: 1.6602 Acc@1: 87.12% Cons_Acc1/2: 84.02%/0.00%
| Epoch #18			Loss: 1.7936 Acc@1: 87.24% Cons_Acc1/2: 85.88%/0.00%
| Epoch #18			Loss: 1.9966 Acc@1: 87.37% Cons_Acc1/2: 87.32%/0.00%
| Epoch #18			Loss: 3.1714 Acc@1: 87.33% Cons_Acc1/2: 88.84%/0.00%
| Epoch #18			Loss: 2.0991 Acc@1: 87.28% Cons_Acc1/2: 90.19%/0.00%
| Epoch #18			Loss: 3.6593 Acc@1: 87.16% Cons_Acc1/2: 91.72%/0.00%
| Epoch #18			Loss: 1.5311 Acc@1: 87.18% Cons_Acc1/2: 92.56%/0.00%
| Epoch #18			Loss: 2.6701 Acc@1: 87.11% Cons_Acc1/2: 92.73%/0.00%
| Epoch #18			Loss: 1.8435 Acc@1: 87.06% Cons_Acc1/2: 93.41%/0.00%
| Epoch #18			Loss: 4.4541 Acc@1: 86.95% Cons_Acc1/2: 94.34%/0.00%
| Epoch #18			Loss: 3.1207 Acc@1: 86.97% Cons_Acc1/2: 94.59%/0.00%
| Epoch #19			Loss: 2.7945 Acc@1: 87.25% Cons_Acc1/2: 82.67%/0.00%
| Epoch #19			Loss: 2.6948 Acc@1: 87.44% Cons_Acc1/2: 77.94%/0.00%
| Epoch #19			Loss: 3.4190 Acc@1: 87.51% Cons_Acc1/2: 80.73%/0.00%
| Epoch #19			Loss: 4.5973 Acc@1: 87.27% Cons_Acc1/2: 88.17%/0.00%
| Epoch #19			Loss: 2.9031 Acc@1: 87.25% Cons_Acc1/2: 92.56%/0.00%
| Epoch #19			Loss: 1.9527 Acc@1: 87.05% Cons_Acc1/2: 95.01%/0.00%
| Epoch #19			Loss: 2.9586 Acc@1: 87.03% Cons_Acc1/2: 95.44%/0.00%
| Epoch #19			Loss: 2.0375 Acc@1: 86.76% Cons_Acc1/2: 95.10%/0.00%
| Epoch #19			Loss: 4.1382 Acc@1: 86.86% Cons_Acc1/2: 94.17%/0.00%
| Epoch #19			Loss: 4.3213 Acc@1: 86.92% Cons_Acc1/2: 92.22%/0.00%
| Epoch #19			Loss: 4.5740 Acc@1: 87.10% Cons_Acc1/2: 89.43%/0.00%
| Epoch #19			Loss: 2.8434 Acc@1: 87.25% Cons_Acc1/2: 87.32%/0.00%
| Epoch #19			Loss: 3.4155 Acc@1: 87.39% Cons_Acc1/2: 83.01%/0.00%
| Epoch #19			Loss: 2.1052 Acc@1: 87.39% Cons_Acc1/2: 82.33%/0.00%
| Epoch #19			Loss: 1.9173 Acc@1: 87.40% Cons_Acc1/2: 83.52%/0.00%
| Epoch #19			Loss: 4.2126 Acc@1: 87.29% Cons_Acc1/2: 87.83%/0.00%
| Epoch #19			Loss: 3.8790 Acc@1: 87.15% Cons_Acc1/2: 90.79%/0.00%
| Epoch #19			Loss: 3.9917 Acc@1: 87.11% Cons_Acc1/2: 91.63%/0.00%
| Epoch #19			Loss: 2.5929 Acc@1: 87.29% Cons_Acc1/2: 91.04%/0.00%
| Epoch #19			Loss: 3.3835 Acc@1: 87.39% Cons_Acc1/2: 91.89%/0.00%
| Epoch #19			Loss: 2.5960 Acc@1: 87.54% Cons_Acc1/2: 91.97%/0.00%
| Epoch #19			Loss: 1.9457 Acc@1: 87.57% Cons_Acc1/2: 88.84%/0.00%
| Epoch #19			Loss: 2.3413 Acc@1: 87.64% Cons_Acc1/2: 85.97%/0.00%
| Epoch #19			Loss: 2.6734 Acc@1: 87.52% Cons_Acc1/2: 85.88%/0.00%
| Epoch #19			Loss: 3.0220 Acc@1: 87.49% Cons_Acc1/2: 86.14%/0.00%
| Epoch #19			Loss: 2.7391 Acc@1: 87.52% Cons_Acc1/2: 85.46%/0.00%
| Epoch #19			Loss: 3.1983 Acc@1: 87.40% Cons_Acc1/2: 84.45%/0.00%
| Epoch #19			Loss: 3.3906 Acc@1: 87.25% Cons_Acc1/2: 82.25%/0.00%
| Epoch #19			Loss: 1.9419 Acc@1: 87.10% Cons_Acc1/2: 80.64%/0.00%
| Epoch #19			Loss: 3.0474 Acc@1: 87.12% Cons_Acc1/2: 79.12%/0.00%
| Epoch #19			Loss: 2.7497 Acc@1: 87.22% Cons_Acc1/2: 80.05%/0.00%
| Epoch #19			Loss: 3.6982 Acc@1: 87.26% Cons_Acc1/2: 82.42%/0.00%
| Epoch #19			Loss: 2.1396 Acc@1: 87.36% Cons_Acc1/2: 85.80%/0.00%
| Epoch #19			Loss: 2.7871 Acc@1: 87.42% Cons_Acc1/2: 88.59%/0.00%
| Epoch #19			Loss: 3.1073 Acc@1: 87.50% Cons_Acc1/2: 88.42%/0.00%
| Epoch #19			Loss: 4.5362 Acc@1: 87.59% Cons_Acc1/2: 87.40%/0.00%
| Epoch #19			Loss: 4.1825 Acc@1: 87.60% Cons_Acc1/2: 86.05%/0.00%
| Epoch #20			Loss: 1.9529 Acc@1: 87.19% Cons_Acc1/2: 93.41%/0.00%
| Epoch #20			Loss: 1.5691 Acc@1: 86.97% Cons_Acc1/2: 95.94%/0.00%
| Epoch #20			Loss: 3.7752 Acc@1: 87.10% Cons_Acc1/2: 93.32%/0.00%
| Epoch #20			Loss: 3.5896 Acc@1: 87.19% Cons_Acc1/2: 87.49%/0.00%
| Epoch #20			Loss: 3.0414 Acc@1: 87.27% Cons_Acc1/2: 81.99%/0.00%
| Epoch #20			Loss: 4.0192 Acc@1: 87.46% Cons_Acc1/2: 81.83%/0.00%
| Epoch #20			Loss: 3.1375 Acc@1: 87.66% Cons_Acc1/2: 82.50%/0.00%
| Epoch #20			Loss: 2.2600 Acc@1: 87.80% Cons_Acc1/2: 83.18%/0.00%
| Epoch #20			Loss: 3.4089 Acc@1: 87.80% Cons_Acc1/2: 85.21%/0.00%
| Epoch #20			Loss: 2.0031 Acc@1: 87.71% Cons_Acc1/2: 88.84%/0.00%
| Epoch #20			Loss: 3.6753 Acc@1: 87.61% Cons_Acc1/2: 91.55%/0.00%
| Epoch #20			Loss: 3.3894 Acc@1: 87.60% Cons_Acc1/2: 93.49%/0.00%
| Epoch #20			Loss: 3.4387 Acc@1: 87.56% Cons_Acc1/2: 94.08%/0.00%
| Epoch #20			Loss: 2.7034 Acc@1: 87.62% Cons_Acc1/2: 94.00%/0.00%
| Epoch #20			Loss: 3.7807 Acc@1: 87.65% Cons_Acc1/2: 94.08%/0.00%
| Epoch #20			Loss: 2.1016 Acc@1: 87.65% Cons_Acc1/2: 94.25%/0.00%
| Epoch #20			Loss: 3.7563 Acc@1: 87.60% Cons_Acc1/2: 93.83%/0.00%
| Epoch #20			Loss: 4.5765 Acc@1: 87.60% Cons_Acc1/2: 91.97%/0.00%
| Epoch #20			Loss: 3.0775 Acc@1: 87.49% Cons_Acc1/2: 88.50%/0.00%
| Epoch #20			Loss: 4.0927 Acc@1: 87.54% Cons_Acc1/2: 85.46%/0.00%
| Epoch #20			Loss: 1.2504 Acc@1: 87.48% Cons_Acc1/2: 84.02%/0.00%
| Epoch #20			Loss: 2.0145 Acc@1: 87.53% Cons_Acc1/2: 82.92%/0.00%
| Epoch #20			Loss: 3.4464 Acc@1: 87.59% Cons_Acc1/2: 84.95%/0.00%
| Epoch #20			Loss: 1.6488 Acc@1: 87.68% Cons_Acc1/2: 87.66%/0.00%
| Epoch #20			Loss: 1.4444 Acc@1: 87.70% Cons_Acc1/2: 87.74%/0.00%
| Epoch #20			Loss: 3.2967 Acc@1: 87.58% Cons_Acc1/2: 87.40%/0.00%
| Epoch #20			Loss: 3.2498 Acc@1: 87.61% Cons_Acc1/2: 87.24%/0.00%
| Epoch #20			Loss: 2.3672 Acc@1: 87.66% Cons_Acc1/2: 86.31%/0.00%
| Epoch #20			Loss: 2.4940 Acc@1: 87.66% Cons_Acc1/2: 87.83%/0.00%
| Epoch #20			Loss: 4.3580 Acc@1: 87.70% Cons_Acc1/2: 89.69%/0.00%
| Epoch #20			Loss: 5.4051 Acc@1: 87.75% Cons_Acc1/2: 92.39%/0.00%
| Epoch #20			Loss: 3.1698 Acc@1: 87.67% Cons_Acc1/2: 94.25%/0.00%
| Epoch #20			Loss: 4.8764 Acc@1: 87.50% Cons_Acc1/2: 95.60%/0.00%
| Epoch #20			Loss: 3.1293 Acc@1: 87.43% Cons_Acc1/2: 96.37%/0.00%
| Epoch #20			Loss: 1.5837 Acc@1: 87.56% Cons_Acc1/2: 95.60%/0.00%
| Epoch #20			Loss: 3.7183 Acc@1: 87.70% Cons_Acc1/2: 94.00%/0.00%
| Epoch #20			Loss: 3.7566 Acc@1: 87.91% Cons_Acc1/2: 91.12%/0.00%
| Epoch #21			Loss: 2.4431 Acc@1: 87.42% Cons_Acc1/2: 86.90%/0.00%
| Epoch #21			Loss: 2.6861 Acc@1: 86.88% Cons_Acc1/2: 91.38%/0.00%
| Epoch #21			Loss: 2.9395 Acc@1: 86.63% Cons_Acc1/2: 94.84%/0.00%
| Epoch #21			Loss: 4.1267 Acc@1: 86.55% Cons_Acc1/2: 93.58%/0.00%
| Epoch #21			Loss: 3.8146 Acc@1: 86.70% Cons_Acc1/2: 92.31%/0.00%
| Epoch #21			Loss: 2.4278 Acc@1: 86.95% Cons_Acc1/2: 90.87%/0.00%
| Epoch #21			Loss: 1.6092 Acc@1: 87.42% Cons_Acc1/2: 89.60%/0.00%
| Epoch #21			Loss: 3.9766 Acc@1: 87.62% Cons_Acc1/2: 88.84%/0.00%
| Epoch #21			Loss: 1.9959 Acc@1: 87.57% Cons_Acc1/2: 85.80%/0.00%
| Epoch #21			Loss: 2.1352 Acc@1: 87.40% Cons_Acc1/2: 82.16%/0.00%
| Epoch #21			Loss: 3.4777 Acc@1: 87.01% Cons_Acc1/2: 78.36%/0.00%
| Epoch #21			Loss: 2.2713 Acc@1: 86.45% Cons_Acc1/2: 77.60%/0.00%
| Epoch #21			Loss: 2.0597 Acc@1: 86.20% Cons_Acc1/2: 79.88%/0.00%
| Epoch #21			Loss: 3.4133 Acc@1: 86.15% Cons_Acc1/2: 83.43%/0.00%
| Epoch #21			Loss: 2.5310 Acc@1: 86.57% Cons_Acc1/2: 86.48%/0.00%
| Epoch #21			Loss: 2.4176 Acc@1: 86.80% Cons_Acc1/2: 90.36%/0.00%
| Epoch #21			Loss: 2.6732 Acc@1: 87.25% Cons_Acc1/2: 91.12%/0.00%
| Epoch #21			Loss: 3.7492 Acc@1: 87.60% Cons_Acc1/2: 91.29%/0.00%
| Epoch #21			Loss: 2.6164 Acc@1: 87.70% Cons_Acc1/2: 91.12%/0.00%
| Epoch #21			Loss: 1.9539 Acc@1: 87.68% Cons_Acc1/2: 92.22%/0.00%
| Epoch #21			Loss: 0.9551 Acc@1: 87.70% Cons_Acc1/2: 91.04%/0.00%
| Epoch #21			Loss: 3.3626 Acc@1: 87.62% Cons_Acc1/2: 89.77%/0.00%
| Epoch #21			Loss: 3.1662 Acc@1: 87.57% Cons_Acc1/2: 89.35%/0.00%
| Epoch #21			Loss: 2.0620 Acc@1: 87.42% Cons_Acc1/2: 89.01%/0.00%
| Epoch #21			Loss: 1.8557 Acc@1: 87.36% Cons_Acc1/2: 88.00%/0.00%
| Epoch #21			Loss: 2.4036 Acc@1: 87.27% Cons_Acc1/2: 84.95%/0.00%
| Epoch #21			Loss: 2.8843 Acc@1: 87.36% Cons_Acc1/2: 83.77%/0.00%
| Epoch #21			Loss: 2.1184 Acc@1: 87.62% Cons_Acc1/2: 85.29%/0.00%
| Epoch #21			Loss: 4.2291 Acc@1: 87.80% Cons_Acc1/2: 87.57%/0.00%
| Epoch #21			Loss: 1.9819 Acc@1: 87.93% Cons_Acc1/2: 89.01%/0.00%
| Epoch #21			Loss: 2.4417 Acc@1: 87.91% Cons_Acc1/2: 91.04%/0.00%
| Epoch #21			Loss: 3.7295 Acc@1: 87.80% Cons_Acc1/2: 92.39%/0.00%
| Epoch #21			Loss: 1.7544 Acc@1: 87.74% Cons_Acc1/2: 93.66%/0.00%
| Epoch #21			Loss: 2.2736 Acc@1: 87.69% Cons_Acc1/2: 93.83%/0.00%
| Epoch #21			Loss: 2.3125 Acc@1: 87.70% Cons_Acc1/2: 93.49%/0.00%
| Epoch #21			Loss: 2.8682 Acc@1: 87.72% Cons_Acc1/2: 92.90%/0.00%
| Epoch #21			Loss: 2.7776 Acc@1: 87.73% Cons_Acc1/2: 91.80%/0.00%
| Epoch #22			Loss: 2.5811 Acc@1: 87.90% Cons_Acc1/2: 87.40%/0.00%
| Epoch #22			Loss: 2.1824 Acc@1: 87.94% Cons_Acc1/2: 85.55%/0.00%
| Epoch #22			Loss: 2.5873 Acc@1: 87.79% Cons_Acc1/2: 87.24%/0.00%
| Epoch #22			Loss: 1.9455 Acc@1: 87.85% Cons_Acc1/2: 82.59%/0.00%
| Epoch #22			Loss: 2.9371 Acc@1: 87.85% Cons_Acc1/2: 84.11%/0.00%
| Epoch #22			Loss: 2.0809 Acc@1: 87.93% Cons_Acc1/2: 87.15%/0.00%
| Epoch #22			Loss: 2.0897 Acc@1: 87.81% Cons_Acc1/2: 90.45%/0.00%
| Epoch #22			Loss: 2.4876 Acc@1: 87.71% Cons_Acc1/2: 92.81%/0.00%
| Epoch #22			Loss: 2.4372 Acc@1: 87.65% Cons_Acc1/2: 92.22%/0.00%
| Epoch #22			Loss: 2.4833 Acc@1: 87.63% Cons_Acc1/2: 91.63%/0.00%
| Epoch #22			Loss: 2.5818 Acc@1: 87.55% Cons_Acc1/2: 89.94%/0.00%
| Epoch #22			Loss: 3.0262 Acc@1: 87.50% Cons_Acc1/2: 88.50%/0.00%
| Epoch #22			Loss: 3.0816 Acc@1: 87.62% Cons_Acc1/2: 90.36%/0.00%
| Epoch #22			Loss: 2.5674 Acc@1: 87.70% Cons_Acc1/2: 91.38%/0.00%
| Epoch #22			Loss: 2.1370 Acc@1: 87.66% Cons_Acc1/2: 92.05%/0.00%
| Epoch #22			Loss: 2.9277 Acc@1: 87.67% Cons_Acc1/2: 91.55%/0.00%
| Epoch #22			Loss: 3.7149 Acc@1: 87.66% Cons_Acc1/2: 92.14%/0.00%
| Epoch #22			Loss: 2.7997 Acc@1: 87.65% Cons_Acc1/2: 92.73%/0.00%
| Epoch #22			Loss: 2.4483 Acc@1: 87.70% Cons_Acc1/2: 92.81%/0.00%
| Epoch #22			Loss: 1.8610 Acc@1: 87.75% Cons_Acc1/2: 92.98%/0.00%
| Epoch #22			Loss: 2.9100 Acc@1: 87.79% Cons_Acc1/2: 91.63%/0.00%
| Epoch #22			Loss: 2.7689 Acc@1: 87.82% Cons_Acc1/2: 89.26%/0.00%
| Epoch #22			Loss: 2.0606 Acc@1: 87.81% Cons_Acc1/2: 88.17%/0.00%
| Epoch #22			Loss: 3.3329 Acc@1: 87.72% Cons_Acc1/2: 85.21%/0.00%
| Epoch #22			Loss: 3.5915 Acc@1: 87.65% Cons_Acc1/2: 83.85%/0.00%
| Epoch #22			Loss: 2.1726 Acc@1: 87.61% Cons_Acc1/2: 86.48%/0.00%
| Epoch #22			Loss: 2.9876 Acc@1: 87.64% Cons_Acc1/2: 88.59%/0.00%
| Epoch #22			Loss: 2.3990 Acc@1: 87.75% Cons_Acc1/2: 89.69%/0.00%
| Epoch #22			Loss: 1.8655 Acc@1: 87.75% Cons_Acc1/2: 90.96%/0.00%
| Epoch #22			Loss: 2.9276 Acc@1: 87.63% Cons_Acc1/2: 92.81%/0.00%
| Epoch #22			Loss: 2.3980 Acc@1: 87.58% Cons_Acc1/2: 94.34%/0.00%
| Epoch #22			Loss: 3.2260 Acc@1: 87.49% Cons_Acc1/2: 95.10%/0.00%
| Epoch #22			Loss: 1.6094 Acc@1: 87.38% Cons_Acc1/2: 95.01%/0.00%
| Epoch #22			Loss: 1.7485 Acc@1: 87.46% Cons_Acc1/2: 92.98%/0.00%
| Epoch #22			Loss: 2.7713 Acc@1: 87.60% Cons_Acc1/2: 91.12%/0.00%
| Epoch #22			Loss: 5.1501 Acc@1: 87.73% Cons_Acc1/2: 89.94%/0.00%
| Epoch #22			Loss: 3.4006 Acc@1: 87.81% Cons_Acc1/2: 88.42%/0.00%
| Epoch #23			Loss: 2.1555 Acc@1: 87.50% Cons_Acc1/2: 84.45%/0.00%
| Epoch #23			Loss: 3.4249 Acc@1: 87.24% Cons_Acc1/2: 79.54%/0.00%
| Epoch #23			Loss: 2.8292 Acc@1: 87.07% Cons_Acc1/2: 85.04%/0.00%
| Epoch #23			Loss: 3.3969 Acc@1: 87.18% Cons_Acc1/2: 92.31%/0.00%
| Epoch #23			Loss: 3.0109 Acc@1: 86.98% Cons_Acc1/2: 95.94%/0.00%
| Epoch #23			Loss: 3.1885 Acc@1: 87.16% Cons_Acc1/2: 96.96%/0.00%
| Epoch #23			Loss: 3.5681 Acc@1: 87.30% Cons_Acc1/2: 96.53%/0.00%
| Epoch #23			Loss: 2.4051 Acc@1: 87.42% Cons_Acc1/2: 96.28%/0.00%
| Epoch #23			Loss: 2.6628 Acc@1: 87.50% Cons_Acc1/2: 95.35%/0.00%
| Epoch #23			Loss: 3.0429 Acc@1: 87.58% Cons_Acc1/2: 93.91%/0.00%
| Epoch #23			Loss: 1.3250 Acc@1: 87.55% Cons_Acc1/2: 92.31%/0.00%
| Epoch #23			Loss: 5.1024 Acc@1: 87.61% Cons_Acc1/2: 92.14%/0.00%
| Epoch #23			Loss: 3.1188 Acc@1: 87.64% Cons_Acc1/2: 91.80%/0.00%
| Epoch #23			Loss: 2.5298 Acc@1: 87.64% Cons_Acc1/2: 89.69%/0.00%
| Epoch #23			Loss: 2.0118 Acc@1: 87.60% Cons_Acc1/2: 87.32%/0.00%
| Epoch #23			Loss: 3.7530 Acc@1: 87.53% Cons_Acc1/2: 86.39%/0.00%
| Epoch #23			Loss: 2.8592 Acc@1: 87.78% Cons_Acc1/2: 88.67%/0.00%
| Epoch #23			Loss: 2.7107 Acc@1: 87.93% Cons_Acc1/2: 90.96%/0.00%
| Epoch #23			Loss: 3.7775 Acc@1: 87.80% Cons_Acc1/2: 93.07%/0.00%
| Epoch #23			Loss: 2.0201 Acc@1: 87.65% Cons_Acc1/2: 95.18%/0.00%
| Epoch #23			Loss: 2.5090 Acc@1: 87.57% Cons_Acc1/2: 95.94%/0.00%
| Epoch #23			Loss: 1.9129 Acc@1: 87.55% Cons_Acc1/2: 96.70%/0.00%
| Epoch #23			Loss: 2.9452 Acc@1: 87.54% Cons_Acc1/2: 96.70%/0.00%
| Epoch #23			Loss: 2.2698 Acc@1: 87.55% Cons_Acc1/2: 96.11%/0.00%
| Epoch #23			Loss: 3.1786 Acc@1: 87.50% Cons_Acc1/2: 95.10%/0.00%
| Epoch #23			Loss: 3.8966 Acc@1: 87.50% Cons_Acc1/2: 93.24%/0.00%
| Epoch #23			Loss: 4.7205 Acc@1: 87.53% Cons_Acc1/2: 90.70%/0.00%
| Epoch #23			Loss: 3.3180 Acc@1: 87.54% Cons_Acc1/2: 88.08%/0.00%
| Epoch #23			Loss: 2.0052 Acc@1: 87.56% Cons_Acc1/2: 87.32%/0.00%
| Epoch #23			Loss: 2.4357 Acc@1: 87.68% Cons_Acc1/2: 86.31%/0.00%
| Epoch #23			Loss: 2.4955 Acc@1: 87.73% Cons_Acc1/2: 85.63%/0.00%
| Epoch #23			Loss: 2.3148 Acc@1: 87.83% Cons_Acc1/2: 84.28%/0.00%
| Epoch #23			Loss: 2.5557 Acc@1: 87.90% Cons_Acc1/2: 83.01%/0.00%
| Epoch #23			Loss: 2.7707 Acc@1: 87.90% Cons_Acc1/2: 83.01%/0.00%
| Epoch #23			Loss: 3.7541 Acc@1: 88.00% Cons_Acc1/2: 84.11%/0.00%
| Epoch #23			Loss: 2.5204 Acc@1: 87.98% Cons_Acc1/2: 85.38%/0.00%
| Epoch #23			Loss: 2.1233 Acc@1: 87.84% Cons_Acc1/2: 87.74%/0.00%
| Epoch #24			Loss: 1.6803 Acc@1: 87.89% Cons_Acc1/2: 77.77%/0.00%
| Epoch #24			Loss: 3.5496 Acc@1: 87.21% Cons_Acc1/2: 75.15%/0.00%
| Epoch #24			Loss: 1.8722 Acc@1: 87.45% Cons_Acc1/2: 83.94%/0.00%
| Epoch #24			Loss: 3.4649 Acc@1: 87.85% Cons_Acc1/2: 90.11%/0.00%
| Epoch #24			Loss: 4.0160 Acc@1: 87.70% Cons_Acc1/2: 94.34%/0.00%
| Epoch #24			Loss: 3.0387 Acc@1: 87.61% Cons_Acc1/2: 95.86%/0.00%
| Epoch #24			Loss: 4.1842 Acc@1: 87.16% Cons_Acc1/2: 97.80%/0.00%
| Epoch #24			Loss: 2.7768 Acc@1: 87.14% Cons_Acc1/2: 96.53%/0.00%
| Epoch #24			Loss: 2.1952 Acc@1: 87.44% Cons_Acc1/2: 95.18%/0.00%
| Epoch #24			Loss: 1.8794 Acc@1: 87.65% Cons_Acc1/2: 94.08%/0.00%
| Epoch #24			Loss: 3.1827 Acc@1: 87.93% Cons_Acc1/2: 90.62%/0.00%
| Epoch #24			Loss: 1.1167 Acc@1: 88.12% Cons_Acc1/2: 86.81%/0.00%
| Epoch #24			Loss: 1.8751 Acc@1: 88.12% Cons_Acc1/2: 86.73%/0.00%
| Epoch #24			Loss: 3.4420 Acc@1: 88.11% Cons_Acc1/2: 86.56%/0.00%
| Epoch #24			Loss: 2.2663 Acc@1: 87.89% Cons_Acc1/2: 86.05%/0.00%
| Epoch #24			Loss: 1.5250 Acc@1: 87.70% Cons_Acc1/2: 87.07%/0.00%
| Epoch #24			Loss: 1.2335 Acc@1: 87.65% Cons_Acc1/2: 87.74%/0.00%
| Epoch #24			Loss: 1.5367 Acc@1: 87.62% Cons_Acc1/2: 87.83%/0.00%
| Epoch #24			Loss: 4.0641 Acc@1: 87.65% Cons_Acc1/2: 88.00%/0.00%
| Epoch #24			Loss: 3.3065 Acc@1: 87.71% Cons_Acc1/2: 89.10%/0.00%
| Epoch #24			Loss: 2.9452 Acc@1: 87.70% Cons_Acc1/2: 89.60%/0.00%
| Epoch #24			Loss: 2.7734 Acc@1: 87.90% Cons_Acc1/2: 90.45%/0.00%
| Epoch #24			Loss: 3.5501 Acc@1: 87.94% Cons_Acc1/2: 91.21%/0.00%
| Epoch #24			Loss: 2.7443 Acc@1: 88.01% Cons_Acc1/2: 91.29%/0.00%
| Epoch #24			Loss: 3.4926 Acc@1: 88.07% Cons_Acc1/2: 91.29%/0.00%
| Epoch #24			Loss: 3.0784 Acc@1: 88.14% Cons_Acc1/2: 91.55%/0.00%
| Epoch #24			Loss: 2.6627 Acc@1: 88.14% Cons_Acc1/2: 91.89%/0.00%
| Epoch #24			Loss: 1.6369 Acc@1: 88.05% Cons_Acc1/2: 93.15%/0.00%
| Epoch #24			Loss: 3.5576 Acc@1: 88.00% Cons_Acc1/2: 94.17%/0.00%
| Epoch #24			Loss: 1.7835 Acc@1: 87.94% Cons_Acc1/2: 94.84%/0.00%
| Epoch #24			Loss: 3.0441 Acc@1: 87.83% Cons_Acc1/2: 95.01%/0.00%
| Epoch #24			Loss: 1.9936 Acc@1: 87.88% Cons_Acc1/2: 92.48%/0.00%
| Epoch #24			Loss: 3.5991 Acc@1: 87.94% Cons_Acc1/2: 90.79%/0.00%
| Epoch #24			Loss: 3.4947 Acc@1: 87.93% Cons_Acc1/2: 89.26%/0.00%
| Epoch #24			Loss: 2.6945 Acc@1: 88.01% Cons_Acc1/2: 88.00%/0.00%
| Epoch #24			Loss: 2.7310 Acc@1: 87.94% Cons_Acc1/2: 86.39%/0.00%
| Epoch #24			Loss: 3.5279 Acc@1: 87.94% Cons_Acc1/2: 84.02%/0.00%
| Epoch #25			Loss: 2.5400 Acc@1: 87.66% Cons_Acc1/2: 96.37%/0.00%
| Epoch #25			Loss: 3.2945 Acc@1: 87.05% Cons_Acc1/2: 98.48%/0.00%
| Epoch #25			Loss: 1.9204 Acc@1: 86.90% Cons_Acc1/2: 98.82%/0.00%
| Epoch #25			Loss: 2.1733 Acc@1: 87.42% Cons_Acc1/2: 97.72%/0.00%
| Epoch #25			Loss: 3.2974 Acc@1: 87.48% Cons_Acc1/2: 96.28%/0.00%
| Epoch #25			Loss: 2.9350 Acc@1: 87.40% Cons_Acc1/2: 92.14%/0.00%
| Epoch #25			Loss: 1.3706 Acc@1: 87.54% Cons_Acc1/2: 87.15%/0.00%
| Epoch #25			Loss: 3.5110 Acc@1: 87.66% Cons_Acc1/2: 81.99%/0.00%
| Epoch #25			Loss: 2.5867 Acc@1: 87.98% Cons_Acc1/2: 85.04%/0.00%
| Epoch #25			Loss: 3.6725 Acc@1: 88.09% Cons_Acc1/2: 89.01%/0.00%
| Epoch #25			Loss: 2.8699 Acc@1: 87.99% Cons_Acc1/2: 92.65%/0.00%
| Epoch #25			Loss: 2.2437 Acc@1: 88.04% Cons_Acc1/2: 93.83%/0.00%
| Epoch #25			Loss: 3.7266 Acc@1: 87.93% Cons_Acc1/2: 94.17%/0.00%
| Epoch #25			Loss: 5.0822 Acc@1: 87.87% Cons_Acc1/2: 94.25%/0.00%
| Epoch #25			Loss: 3.6365 Acc@1: 87.85% Cons_Acc1/2: 92.81%/0.00%
| Epoch #25			Loss: 2.9369 Acc@1: 87.81% Cons_Acc1/2: 92.39%/0.00%
| Epoch #25			Loss: 3.8649 Acc@1: 87.85% Cons_Acc1/2: 92.65%/0.00%
| Epoch #25			Loss: 2.3933 Acc@1: 87.83% Cons_Acc1/2: 93.24%/0.00%
| Epoch #25			Loss: 3.6957 Acc@1: 87.84% Cons_Acc1/2: 93.83%/0.00%
| Epoch #25			Loss: 2.8340 Acc@1: 87.90% Cons_Acc1/2: 93.49%/0.00%
| Epoch #25			Loss: 3.0030 Acc@1: 87.96% Cons_Acc1/2: 93.58%/0.00%
| Epoch #25			Loss: 3.8041 Acc@1: 88.07% Cons_Acc1/2: 93.32%/0.00%
| Epoch #25			Loss: 3.3794 Acc@1: 88.04% Cons_Acc1/2: 92.90%/0.00%
| Epoch #25			Loss: 4.1950 Acc@1: 87.92% Cons_Acc1/2: 92.98%/0.00%
| Epoch #25			Loss: 4.2059 Acc@1: 87.87% Cons_Acc1/2: 91.72%/0.00%
| Epoch #25			Loss: 3.3341 Acc@1: 87.87% Cons_Acc1/2: 90.87%/0.00%
| Epoch #25			Loss: 2.3059 Acc@1: 87.85% Cons_Acc1/2: 90.79%/0.00%
| Epoch #25			Loss: 2.2192 Acc@1: 87.81% Cons_Acc1/2: 91.12%/0.00%
| Epoch #25			Loss: 2.9243 Acc@1: 87.84% Cons_Acc1/2: 92.98%/0.00%
| Epoch #25			Loss: 1.9032 Acc@1: 87.80% Cons_Acc1/2: 93.58%/0.00%
| Epoch #25			Loss: 4.2317 Acc@1: 87.87% Cons_Acc1/2: 93.83%/0.00%
| Epoch #25			Loss: 3.2120 Acc@1: 87.91% Cons_Acc1/2: 94.34%/0.00%
| Epoch #25			Loss: 2.3989 Acc@1: 88.02% Cons_Acc1/2: 94.51%/0.00%
| Epoch #25			Loss: 2.5508 Acc@1: 88.10% Cons_Acc1/2: 94.93%/0.00%
| Epoch #25			Loss: 3.7953 Acc@1: 88.10% Cons_Acc1/2: 95.10%/0.00%
| Epoch #25			Loss: 1.3240 Acc@1: 88.13% Cons_Acc1/2: 95.44%/0.00%
| Epoch #25			Loss: 1.1034 Acc@1: 88.19% Cons_Acc1/2: 95.27%/0.00%
| Epoch #26			Loss: 2.0539 Acc@1: 87.65% Cons_Acc1/2: 81.74%/0.00%
| Epoch #26			Loss: 2.1552 Acc@1: 87.45% Cons_Acc1/2: 86.05%/0.00%
| Epoch #26			Loss: 2.8706 Acc@1: 87.49% Cons_Acc1/2: 93.91%/0.00%
| Epoch #26			Loss: 1.8753 Acc@1: 87.65% Cons_Acc1/2: 96.03%/0.00%
| Epoch #26			Loss: 3.5468 Acc@1: 87.75% Cons_Acc1/2: 97.46%/0.00%
| Epoch #26			Loss: 2.9460 Acc@1: 87.78% Cons_Acc1/2: 97.38%/0.00%
| Epoch #26			Loss: 1.1863 Acc@1: 87.87% Cons_Acc1/2: 97.04%/0.00%
| Epoch #26			Loss: 2.1416 Acc@1: 87.82% Cons_Acc1/2: 96.45%/0.00%
| Epoch #26			Loss: 2.3996 Acc@1: 87.83% Cons_Acc1/2: 95.18%/0.00%
| Epoch #26			Loss: 1.8460 Acc@1: 87.90% Cons_Acc1/2: 92.90%/0.00%
| Epoch #26			Loss: 2.0697 Acc@1: 87.96% Cons_Acc1/2: 89.35%/0.00%
| Epoch #26			Loss: 3.3098 Acc@1: 87.96% Cons_Acc1/2: 88.17%/0.00%
| Epoch #26			Loss: 4.5337 Acc@1: 87.86% Cons_Acc1/2: 86.48%/0.00%
| Epoch #26			Loss: 3.8325 Acc@1: 87.89% Cons_Acc1/2: 86.56%/0.00%
| Epoch #26			Loss: 3.2952 Acc@1: 87.94% Cons_Acc1/2: 88.00%/0.00%
| Epoch #26			Loss: 3.2160 Acc@1: 88.02% Cons_Acc1/2: 90.03%/0.00%
| Epoch #26			Loss: 2.4671 Acc@1: 88.05% Cons_Acc1/2: 94.17%/0.00%
| Epoch #26			Loss: 3.0074 Acc@1: 88.03% Cons_Acc1/2: 95.69%/0.00%
| Epoch #26			Loss: 3.8132 Acc@1: 87.95% Cons_Acc1/2: 96.62%/0.00%
| Epoch #26			Loss: 1.6391 Acc@1: 87.87% Cons_Acc1/2: 96.87%/0.00%
| Epoch #26			Loss: 4.2842 Acc@1: 87.77% Cons_Acc1/2: 97.30%/0.00%
| Epoch #26			Loss: 1.4068 Acc@1: 87.61% Cons_Acc1/2: 97.46%/0.00%
| Epoch #26			Loss: 3.0589 Acc@1: 87.63% Cons_Acc1/2: 97.30%/0.00%
| Epoch #26			Loss: 2.8492 Acc@1: 87.64% Cons_Acc1/2: 97.13%/0.00%
| Epoch #26			Loss: 3.3624 Acc@1: 87.83% Cons_Acc1/2: 96.45%/0.00%
| Epoch #26			Loss: 1.9093 Acc@1: 87.93% Cons_Acc1/2: 94.67%/0.00%
| Epoch #26			Loss: 2.3301 Acc@1: 87.99% Cons_Acc1/2: 92.48%/0.00%
| Epoch #26			Loss: 2.9171 Acc@1: 87.94% Cons_Acc1/2: 90.28%/0.00%
| Epoch #26			Loss: 1.6961 Acc@1: 88.06% Cons_Acc1/2: 87.74%/0.00%
| Epoch #26			Loss: 1.7590 Acc@1: 88.07% Cons_Acc1/2: 84.53%/0.00%
| Epoch #26			Loss: 3.3343 Acc@1: 88.10% Cons_Acc1/2: 83.52%/0.00%
| Epoch #26			Loss: 4.3361 Acc@1: 88.10% Cons_Acc1/2: 83.43%/0.00%
| Epoch #26			Loss: 3.4840 Acc@1: 88.14% Cons_Acc1/2: 84.53%/0.00%
| Epoch #26			Loss: 4.9212 Acc@1: 88.07% Cons_Acc1/2: 86.39%/0.00%
| Epoch #26			Loss: 2.5414 Acc@1: 88.02% Cons_Acc1/2: 89.10%/0.00%
| Epoch #26			Loss: 2.9292 Acc@1: 88.00% Cons_Acc1/2: 90.87%/0.00%
| Epoch #26			Loss: 2.8493 Acc@1: 88.05% Cons_Acc1/2: 92.98%/0.00%
| Epoch #27			Loss: 1.9240 Acc@1: 87.90% Cons_Acc1/2: 91.89%/0.00%
| Epoch #27			Loss: 2.6965 Acc@1: 87.78% Cons_Acc1/2: 90.87%/0.00%
| Epoch #27			Loss: 3.3825 Acc@1: 87.42% Cons_Acc1/2: 94.08%/0.00%
| Epoch #27			Loss: 4.0056 Acc@1: 87.50% Cons_Acc1/2: 96.37%/0.00%
| Epoch #27			Loss: 2.5599 Acc@1: 87.95% Cons_Acc1/2: 95.77%/0.00%
| Epoch #27			Loss: 3.3564 Acc@1: 88.09% Cons_Acc1/2: 92.81%/0.00%
| Epoch #27			Loss: 2.3785 Acc@1: 87.92% Cons_Acc1/2: 86.81%/0.00%
| Epoch #27			Loss: 3.2060 Acc@1: 87.62% Cons_Acc1/2: 80.56%/0.00%
| Epoch #27			Loss: 3.2951 Acc@1: 87.35% Cons_Acc1/2: 80.47%/0.00%
| Epoch #27			Loss: 2.2984 Acc@1: 87.35% Cons_Acc1/2: 83.26%/0.00%
| Epoch #27			Loss: 3.2763 Acc@1: 87.47% Cons_Acc1/2: 88.00%/0.00%
| Epoch #27			Loss: 2.6229 Acc@1: 87.60% Cons_Acc1/2: 93.24%/0.00%
| Epoch #27			Loss: 2.7807 Acc@1: 87.55% Cons_Acc1/2: 96.11%/0.00%
| Epoch #27			Loss: 2.1340 Acc@1: 87.55% Cons_Acc1/2: 97.38%/0.00%
| Epoch #27			Loss: 2.2055 Acc@1: 87.50% Cons_Acc1/2: 98.14%/0.00%
| Epoch #27			Loss: 2.7168 Acc@1: 87.64% Cons_Acc1/2: 97.89%/0.00%
| Epoch #27			Loss: 3.6587 Acc@1: 87.75% Cons_Acc1/2: 97.46%/0.00%
| Epoch #27			Loss: 2.6012 Acc@1: 87.90% Cons_Acc1/2: 96.28%/0.00%
| Epoch #27			Loss: 1.4702 Acc@1: 87.95% Cons_Acc1/2: 94.67%/0.00%
| Epoch #27			Loss: 2.3473 Acc@1: 87.89% Cons_Acc1/2: 91.80%/0.00%
| Epoch #27			Loss: 2.5999 Acc@1: 87.82% Cons_Acc1/2: 88.50%/0.00%
| Epoch #27			Loss: 2.0368 Acc@1: 87.78% Cons_Acc1/2: 87.24%/0.00%
| Epoch #27			Loss: 2.9936 Acc@1: 87.78% Cons_Acc1/2: 86.05%/0.00%
| Epoch #27			Loss: 1.9794 Acc@1: 87.85% Cons_Acc1/2: 84.19%/0.00%
| Epoch #27			Loss: 2.6615 Acc@1: 87.92% Cons_Acc1/2: 83.01%/0.00%
| Epoch #27			Loss: 1.3812 Acc@1: 88.01% Cons_Acc1/2: 83.69%/0.00%
| Epoch #27			Loss: 2.1213 Acc@1: 88.06% Cons_Acc1/2: 85.63%/0.00%
| Epoch #27			Loss: 3.2136 Acc@1: 88.19% Cons_Acc1/2: 86.31%/0.00%
| Epoch #27			Loss: 3.2360 Acc@1: 88.14% Cons_Acc1/2: 87.32%/0.00%
| Epoch #27			Loss: 2.3023 Acc@1: 88.10% Cons_Acc1/2: 87.83%/0.00%
| Epoch #27			Loss: 1.7569 Acc@1: 88.06% Cons_Acc1/2: 86.64%/0.00%
| Epoch #27			Loss: 3.1488 Acc@1: 88.00% Cons_Acc1/2: 86.48%/0.00%
| Epoch #27			Loss: 3.3313 Acc@1: 87.90% Cons_Acc1/2: 87.15%/0.00%
| Epoch #27			Loss: 3.0138 Acc@1: 87.85% Cons_Acc1/2: 86.48%/0.00%
| Epoch #27			Loss: 3.0368 Acc@1: 87.90% Cons_Acc1/2: 88.76%/0.00%
| Epoch #27			Loss: 4.2765 Acc@1: 88.04% Cons_Acc1/2: 90.36%/0.00%
| Epoch #27			Loss: 2.6268 Acc@1: 88.16% Cons_Acc1/2: 92.22%/0.00%
| Epoch #28			Loss: 2.9001 Acc@1: 88.15% Cons_Acc1/2: 90.11%/0.00%
| Epoch #28			Loss: 2.1588 Acc@1: 87.93% Cons_Acc1/2: 93.58%/0.00%
| Epoch #28			Loss: 2.1336 Acc@1: 87.92% Cons_Acc1/2: 95.01%/0.00%
| Epoch #28			Loss: 3.8353 Acc@1: 87.92% Cons_Acc1/2: 95.10%/0.00%
| Epoch #28			Loss: 2.7859 Acc@1: 88.00% Cons_Acc1/2: 93.74%/0.00%
| Epoch #28			Loss: 1.8214 Acc@1: 88.18% Cons_Acc1/2: 91.29%/0.00%
| Epoch #28			Loss: 1.1943 Acc@1: 88.16% Cons_Acc1/2: 89.18%/0.00%
| Epoch #28			Loss: 2.2843 Acc@1: 88.16% Cons_Acc1/2: 89.01%/0.00%
| Epoch #28			Loss: 2.0533 Acc@1: 88.10% Cons_Acc1/2: 90.11%/0.00%
| Epoch #28			Loss: 0.9976 Acc@1: 87.95% Cons_Acc1/2: 91.89%/0.00%
| Epoch #28			Loss: 1.8490 Acc@1: 87.90% Cons_Acc1/2: 91.46%/0.00%
| Epoch #28			Loss: 2.0653 Acc@1: 87.91% Cons_Acc1/2: 90.87%/0.00%
| Epoch #28			Loss: 1.3040 Acc@1: 87.83% Cons_Acc1/2: 89.43%/0.00%
| Epoch #28			Loss: 2.2133 Acc@1: 87.78% Cons_Acc1/2: 87.24%/0.00%
| Epoch #28			Loss: 3.1589 Acc@1: 87.84% Cons_Acc1/2: 88.50%/0.00%
| Epoch #28			Loss: 2.5302 Acc@1: 87.99% Cons_Acc1/2: 88.76%/0.00%
| Epoch #28			Loss: 3.8319 Acc@1: 88.15% Cons_Acc1/2: 88.93%/0.00%
| Epoch #28			Loss: 2.7255 Acc@1: 88.18% Cons_Acc1/2: 89.77%/0.00%
| Epoch #28			Loss: 2.3067 Acc@1: 88.20% Cons_Acc1/2: 91.72%/0.00%
| Epoch #28			Loss: 1.6923 Acc@1: 88.04% Cons_Acc1/2: 93.66%/0.00%
| Epoch #28			Loss: 4.5714 Acc@1: 87.92% Cons_Acc1/2: 94.51%/0.00%
| Epoch #28			Loss: 2.3349 Acc@1: 87.85% Cons_Acc1/2: 95.10%/0.00%
| Epoch #28			Loss: 1.9702 Acc@1: 87.70% Cons_Acc1/2: 95.52%/0.00%
| Epoch #28			Loss: 2.1348 Acc@1: 87.65% Cons_Acc1/2: 95.44%/0.00%
| Epoch #28			Loss: 1.5447 Acc@1: 87.76% Cons_Acc1/2: 95.27%/0.00%
| Epoch #28			Loss: 2.4616 Acc@1: 87.70% Cons_Acc1/2: 94.59%/0.00%
| Epoch #28			Loss: 3.0633 Acc@1: 87.72% Cons_Acc1/2: 93.07%/0.00%
| Epoch #28			Loss: 2.6394 Acc@1: 87.82% Cons_Acc1/2: 90.87%/0.00%
| Epoch #28			Loss: 2.0961 Acc@1: 87.73% Cons_Acc1/2: 88.84%/0.00%
| Epoch #28			Loss: 3.3527 Acc@1: 87.65% Cons_Acc1/2: 87.32%/0.00%
| Epoch #28			Loss: 2.8170 Acc@1: 87.61% Cons_Acc1/2: 86.81%/0.00%
| Epoch #28			Loss: 1.5010 Acc@1: 87.70% Cons_Acc1/2: 86.48%/0.00%
| Epoch #28			Loss: 2.1878 Acc@1: 87.90% Cons_Acc1/2: 86.31%/0.00%
| Epoch #28			Loss: 2.7955 Acc@1: 87.92% Cons_Acc1/2: 86.81%/0.00%
| Epoch #28			Loss: 2.0736 Acc@1: 87.89% Cons_Acc1/2: 87.57%/0.00%
| Epoch #28			Loss: 3.5801 Acc@1: 87.87% Cons_Acc1/2: 89.86%/0.00%
| Epoch #28			Loss: 3.6160 Acc@1: 87.82% Cons_Acc1/2: 91.89%/0.00%
| Epoch #29			Loss: 1.1771 Acc@1: 87.93% Cons_Acc1/2: 96.20%/0.00%
| Epoch #29			Loss: 2.5158 Acc@1: 87.82% Cons_Acc1/2: 97.38%/0.00%
| Epoch #29			Loss: 4.4724 Acc@1: 87.92% Cons_Acc1/2: 94.08%/0.00%
| Epoch #29			Loss: 3.4063 Acc@1: 87.85% Cons_Acc1/2: 90.28%/0.00%
| Epoch #29			Loss: 3.6136 Acc@1: 87.82% Cons_Acc1/2: 86.14%/0.00%
| Epoch #29			Loss: 2.2622 Acc@1: 87.88% Cons_Acc1/2: 80.98%/0.00%
| Epoch #29			Loss: 4.7826 Acc@1: 87.91% Cons_Acc1/2: 76.92%/0.00%
| Epoch #29			Loss: 1.8278 Acc@1: 88.05% Cons_Acc1/2: 81.40%/0.00%
| Epoch #29			Loss: 2.9992 Acc@1: 88.16% Cons_Acc1/2: 88.50%/0.00%
| Epoch #29			Loss: 2.9704 Acc@1: 88.15% Cons_Acc1/2: 93.83%/0.00%
| Epoch #29			Loss: 2.5345 Acc@1: 87.99% Cons_Acc1/2: 96.45%/0.00%
| Epoch #29			Loss: 2.2474 Acc@1: 87.81% Cons_Acc1/2: 97.38%/0.00%
| Epoch #29			Loss: 2.2045 Acc@1: 87.72% Cons_Acc1/2: 97.55%/0.00%
| Epoch #29			Loss: 2.2665 Acc@1: 87.63% Cons_Acc1/2: 97.72%/0.00%
| Epoch #29			Loss: 1.8579 Acc@1: 87.70% Cons_Acc1/2: 97.63%/0.00%
| Epoch #29			Loss: 3.7991 Acc@1: 87.94% Cons_Acc1/2: 97.30%/0.00%
| Epoch #29			Loss: 2.3302 Acc@1: 88.16% Cons_Acc1/2: 96.20%/0.00%
| Epoch #29			Loss: 3.3607 Acc@1: 88.32% Cons_Acc1/2: 94.08%/0.00%
| Epoch #29			Loss: 2.6076 Acc@1: 88.32% Cons_Acc1/2: 91.72%/0.00%
| Epoch #29			Loss: 1.8363 Acc@1: 88.34% Cons_Acc1/2: 89.94%/0.00%
| Epoch #29			Loss: 2.9046 Acc@1: 88.32% Cons_Acc1/2: 86.14%/0.00%
| Epoch #29			Loss: 1.5250 Acc@1: 88.28% Cons_Acc1/2: 84.11%/0.00%
| Epoch #29			Loss: 2.0006 Acc@1: 88.24% Cons_Acc1/2: 85.63%/0.00%
| Epoch #29			Loss: 2.6129 Acc@1: 88.17% Cons_Acc1/2: 88.08%/0.00%
| Epoch #29			Loss: 3.0221 Acc@1: 88.11% Cons_Acc1/2: 89.94%/0.00%
| Epoch #29			Loss: 4.1726 Acc@1: 88.10% Cons_Acc1/2: 91.63%/0.00%
| Epoch #29			Loss: 3.2972 Acc@1: 88.14% Cons_Acc1/2: 92.65%/0.00%
| Epoch #29			Loss: 1.4445 Acc@1: 88.17% Cons_Acc1/2: 93.41%/0.00%
| Epoch #29			Loss: 2.3788 Acc@1: 88.20% Cons_Acc1/2: 93.15%/0.00%
| Epoch #29			Loss: 4.0975 Acc@1: 88.20% Cons_Acc1/2: 93.15%/0.00%
| Epoch #29			Loss: 1.8792 Acc@1: 88.25% Cons_Acc1/2: 93.74%/0.00%
| Epoch #29			Loss: 1.9251 Acc@1: 88.26% Cons_Acc1/2: 93.91%/0.00%
| Epoch #29			Loss: 3.1668 Acc@1: 88.30% Cons_Acc1/2: 94.00%/0.00%
| Epoch #29			Loss: 2.3936 Acc@1: 88.29% Cons_Acc1/2: 94.25%/0.00%
| Epoch #29			Loss: 2.9048 Acc@1: 88.31% Cons_Acc1/2: 94.17%/0.00%
| Epoch #29			Loss: 4.9018 Acc@1: 88.31% Cons_Acc1/2: 94.17%/0.00%
| Epoch #29			Loss: 2.4543 Acc@1: 88.25% Cons_Acc1/2: 93.74%/0.00%
| Epoch #30			Loss: 2.6631 Acc@1: 88.04% Cons_Acc1/2: 94.34%/0.00%
| Epoch #30			Loss: 2.3591 Acc@1: 87.82% Cons_Acc1/2: 95.27%/0.00%
| Epoch #30			Loss: 1.7669 Acc@1: 87.92% Cons_Acc1/2: 95.86%/0.00%
| Epoch #30			Loss: 2.9915 Acc@1: 88.07% Cons_Acc1/2: 95.10%/0.00%
| Epoch #30			Loss: 3.4710 Acc@1: 88.20% Cons_Acc1/2: 93.58%/0.00%
| Epoch #30			Loss: 3.3991 Acc@1: 88.25% Cons_Acc1/2: 91.21%/0.00%
| Epoch #30			Loss: 2.8950 Acc@1: 88.05% Cons_Acc1/2: 90.03%/0.00%
| Epoch #30			Loss: 2.0974 Acc@1: 88.00% Cons_Acc1/2: 90.79%/0.00%
| Epoch #30			Loss: 2.6450 Acc@1: 87.82% Cons_Acc1/2: 90.70%/0.00%
| Epoch #30			Loss: 2.0135 Acc@1: 87.82% Cons_Acc1/2: 90.79%/0.00%
| Epoch #30			Loss: 4.1999 Acc@1: 87.80% Cons_Acc1/2: 91.55%/0.00%
| Epoch #30			Loss: 2.4582 Acc@1: 87.95% Cons_Acc1/2: 90.70%/0.00%
| Epoch #30			Loss: 3.4146 Acc@1: 88.05% Cons_Acc1/2: 90.79%/0.00%
| Epoch #30			Loss: 1.8567 Acc@1: 88.15% Cons_Acc1/2: 90.70%/0.00%
| Epoch #30			Loss: 2.9123 Acc@1: 88.14% Cons_Acc1/2: 91.38%/0.00%
| Epoch #30			Loss: 2.0708 Acc@1: 88.10% Cons_Acc1/2: 91.38%/0.00%
| Epoch #30			Loss: 1.0529 Acc@1: 88.02% Cons_Acc1/2: 91.21%/0.00%
| Epoch #30			Loss: 3.3206 Acc@1: 87.89% Cons_Acc1/2: 90.62%/0.00%
| Epoch #30			Loss: 1.6681 Acc@1: 87.74% Cons_Acc1/2: 90.45%/0.00%
| Epoch #30			Loss: 2.6284 Acc@1: 87.50% Cons_Acc1/2: 91.46%/0.00%
| Epoch #30			Loss: 2.4580 Acc@1: 87.46% Cons_Acc1/2: 92.31%/0.00%
| Epoch #30			Loss: 3.3788 Acc@1: 87.53% Cons_Acc1/2: 92.39%/0.00%
| Epoch #30			Loss: 5.0438 Acc@1: 87.61% Cons_Acc1/2: 92.31%/0.00%
| Epoch #30			Loss: 3.7527 Acc@1: 87.77% Cons_Acc1/2: 91.72%/0.00%
| Epoch #30			Loss: 2.2028 Acc@1: 87.95% Cons_Acc1/2: 91.72%/0.00%
| Epoch #30			Loss: 2.8349 Acc@1: 88.03% Cons_Acc1/2: 92.65%/0.00%
| Epoch #30			Loss: 3.3785 Acc@1: 88.10% Cons_Acc1/2: 93.41%/0.00%
| Epoch #30			Loss: 1.7006 Acc@1: 87.97% Cons_Acc1/2: 93.74%/0.00%
| Epoch #30			Loss: 3.3911 Acc@1: 87.84% Cons_Acc1/2: 94.51%/0.00%
| Epoch #30			Loss: 3.7978 Acc@1: 87.80% Cons_Acc1/2: 94.67%/0.00%
| Epoch #30			Loss: 1.7505 Acc@1: 87.84% Cons_Acc1/2: 95.44%/0.00%
| Epoch #30			Loss: 2.2014 Acc@1: 87.95% Cons_Acc1/2: 96.03%/0.00%
| Epoch #30			Loss: 1.7387 Acc@1: 88.00% Cons_Acc1/2: 95.86%/0.00%
| Epoch #30			Loss: 3.2200 Acc@1: 88.12% Cons_Acc1/2: 95.69%/0.00%
| Epoch #30			Loss: 2.8101 Acc@1: 88.21% Cons_Acc1/2: 94.84%/0.00%
| Epoch #30			Loss: 2.8169 Acc@1: 88.22% Cons_Acc1/2: 94.25%/0.00%
| Epoch #30			Loss: 1.1825 Acc@1: 88.26% Cons_Acc1/2: 94.00%/0.00%
| Epoch #31			Loss: 1.7920 Acc@1: 88.13% Cons_Acc1/2: 83.85%/0.00%
| Epoch #31			Loss: 2.7953 Acc@1: 87.33% Cons_Acc1/2: 77.51%/0.00%
| Epoch #31			Loss: 3.0168 Acc@1: 87.71% Cons_Acc1/2: 83.94%/0.00%
| Epoch #31			Loss: 3.1194 Acc@1: 88.06% Cons_Acc1/2: 86.31%/0.00%
| Epoch #31			Loss: 1.9094 Acc@1: 88.39% Cons_Acc1/2: 87.32%/0.00%
| Epoch #31			Loss: 4.3286 Acc@1: 88.34% Cons_Acc1/2: 90.11%/0.00%
| Epoch #31			Loss: 2.6422 Acc@1: 88.09% Cons_Acc1/2: 92.56%/0.00%
| Epoch #31			Loss: 3.4931 Acc@1: 87.96% Cons_Acc1/2: 94.17%/0.00%
| Epoch #31			Loss: 2.5874 Acc@1: 87.72% Cons_Acc1/2: 95.94%/0.00%
| Epoch #31			Loss: 2.9733 Acc@1: 87.65% Cons_Acc1/2: 96.79%/0.00%
| Epoch #31			Loss: 2.5419 Acc@1: 87.68% Cons_Acc1/2: 96.96%/0.00%
| Epoch #31			Loss: 2.1235 Acc@1: 87.81% Cons_Acc1/2: 96.79%/0.00%
| Epoch #31			Loss: 4.0961 Acc@1: 88.00% Cons_Acc1/2: 96.70%/0.00%
| Epoch #31			Loss: 3.5639 Acc@1: 88.19% Cons_Acc1/2: 96.11%/0.00%
| Epoch #31			Loss: 1.1117 Acc@1: 88.25% Cons_Acc1/2: 94.17%/0.00%
| Epoch #31			Loss: 4.0366 Acc@1: 88.31% Cons_Acc1/2: 90.79%/0.00%
| Epoch #31			Loss: 3.2860 Acc@1: 88.26% Cons_Acc1/2: 87.49%/0.00%
| Epoch #31			Loss: 1.6728 Acc@1: 88.25% Cons_Acc1/2: 84.45%/0.00%
| Epoch #31			Loss: 1.7495 Acc@1: 88.27% Cons_Acc1/2: 82.16%/0.00%
| Epoch #31			Loss: 2.1982 Acc@1: 88.31% Cons_Acc1/2: 82.42%/0.00%
| Epoch #31			Loss: 3.1143 Acc@1: 88.31% Cons_Acc1/2: 83.94%/0.00%
| Epoch #31			Loss: 3.8338 Acc@1: 88.37% Cons_Acc1/2: 89.35%/0.00%
| Epoch #31			Loss: 2.8200 Acc@1: 88.34% Cons_Acc1/2: 93.49%/0.00%
| Epoch #31			Loss: 1.6993 Acc@1: 88.27% Cons_Acc1/2: 95.69%/0.00%
| Epoch #31			Loss: 1.9008 Acc@1: 88.13% Cons_Acc1/2: 96.79%/0.00%
| Epoch #31			Loss: 2.8412 Acc@1: 88.05% Cons_Acc1/2: 97.38%/0.00%
| Epoch #31			Loss: 1.2255 Acc@1: 88.00% Cons_Acc1/2: 97.46%/0.00%
| Epoch #31			Loss: 1.0629 Acc@1: 88.06% Cons_Acc1/2: 97.30%/0.00%
| Epoch #31			Loss: 2.2242 Acc@1: 88.18% Cons_Acc1/2: 96.11%/0.00%
| Epoch #31			Loss: 2.8155 Acc@1: 88.26% Cons_Acc1/2: 94.93%/0.00%
| Epoch #31			Loss: 3.3601 Acc@1: 88.32% Cons_Acc1/2: 91.89%/0.00%
| Epoch #31			Loss: 1.7546 Acc@1: 88.36% Cons_Acc1/2: 88.84%/0.00%
| Epoch #31			Loss: 2.3475 Acc@1: 88.35% Cons_Acc1/2: 86.81%/0.00%
| Epoch #31			Loss: 2.1798 Acc@1: 88.23% Cons_Acc1/2: 83.52%/0.00%
| Epoch #31			Loss: 2.4139 Acc@1: 88.21% Cons_Acc1/2: 81.40%/0.00%
| Epoch #31			Loss: 2.6596 Acc@1: 88.13% Cons_Acc1/2: 79.12%/0.00%
| Epoch #31			Loss: 1.1085 Acc@1: 88.14% Cons_Acc1/2: 79.04%/0.00%
| Epoch #32			Loss: 2.7212 Acc@1: 88.12% Cons_Acc1/2: 94.84%/0.00%
| Epoch #32			Loss: 2.0628 Acc@1: 87.80% Cons_Acc1/2: 96.70%/0.00%
| Epoch #32			Loss: 1.9364 Acc@1: 87.80% Cons_Acc1/2: 97.38%/0.00%
| Epoch #32			Loss: 3.6199 Acc@1: 87.86% Cons_Acc1/2: 97.30%/0.00%
| Epoch #32			Loss: 2.3661 Acc@1: 88.06% Cons_Acc1/2: 96.37%/0.00%
| Epoch #32			Loss: 2.8809 Acc@1: 88.16% Cons_Acc1/2: 95.10%/0.00%
| Epoch #32			Loss: 3.3990 Acc@1: 88.26% Cons_Acc1/2: 93.15%/0.00%
| Epoch #32			Loss: 3.3819 Acc@1: 88.36% Cons_Acc1/2: 90.96%/0.00%
| Epoch #32			Loss: 2.1703 Acc@1: 88.30% Cons_Acc1/2: 88.17%/0.00%
| Epoch #32			Loss: 1.1559 Acc@1: 88.32% Cons_Acc1/2: 88.25%/0.00%
| Epoch #32			Loss: 1.7220 Acc@1: 88.32% Cons_Acc1/2: 89.18%/0.00%
| Epoch #32			Loss: 1.9747 Acc@1: 88.31% Cons_Acc1/2: 93.74%/0.00%
| Epoch #32			Loss: 3.3456 Acc@1: 88.20% Cons_Acc1/2: 96.03%/0.00%
| Epoch #32			Loss: 2.9867 Acc@1: 88.04% Cons_Acc1/2: 97.04%/0.00%
| Epoch #32			Loss: 2.7523 Acc@1: 87.85% Cons_Acc1/2: 97.80%/0.00%
| Epoch #32			Loss: 3.7500 Acc@1: 87.70% Cons_Acc1/2: 98.14%/0.00%
| Epoch #32			Loss: 3.1784 Acc@1: 87.87% Cons_Acc1/2: 97.72%/0.00%
| Epoch #32			Loss: 3.0490 Acc@1: 88.00% Cons_Acc1/2: 97.13%/0.00%
| Epoch #32			Loss: 1.9915 Acc@1: 88.25% Cons_Acc1/2: 95.27%/0.00%
| Epoch #32			Loss: 3.2311 Acc@1: 88.29% Cons_Acc1/2: 92.14%/0.00%
| Epoch #32			Loss: 1.9933 Acc@1: 88.22% Cons_Acc1/2: 87.07%/0.00%
| Epoch #32			Loss: 1.4362 Acc@1: 88.12% Cons_Acc1/2: 82.16%/0.00%
| Epoch #32			Loss: 3.0483 Acc@1: 88.07% Cons_Acc1/2: 78.36%/0.00%
| Epoch #32			Loss: 3.4705 Acc@1: 88.12% Cons_Acc1/2: 80.81%/0.00%
| Epoch #32			Loss: 2.1082 Acc@1: 88.20% Cons_Acc1/2: 86.73%/0.00%
| Epoch #32			Loss: 1.6515 Acc@1: 88.35% Cons_Acc1/2: 91.12%/0.00%
| Epoch #32			Loss: 2.3151 Acc@1: 88.32% Cons_Acc1/2: 94.84%/0.00%
| Epoch #32			Loss: 1.4421 Acc@1: 88.20% Cons_Acc1/2: 96.45%/0.00%
| Epoch #32			Loss: 2.7019 Acc@1: 88.11% Cons_Acc1/2: 96.79%/0.00%
| Epoch #32			Loss: 2.8179 Acc@1: 88.06% Cons_Acc1/2: 96.79%/0.00%
| Epoch #32			Loss: 4.1509 Acc@1: 87.98% Cons_Acc1/2: 96.87%/0.00%
| Epoch #32			Loss: 2.2431 Acc@1: 87.90% Cons_Acc1/2: 96.70%/0.00%
| Epoch #32			Loss: 2.4855 Acc@1: 87.94% Cons_Acc1/2: 96.62%/0.00%
| Epoch #32			Loss: 2.7500 Acc@1: 87.91% Cons_Acc1/2: 96.37%/0.00%
| Epoch #32			Loss: 2.8927 Acc@1: 88.00% Cons_Acc1/2: 95.27%/0.00%
| Epoch #32			Loss: 1.3085 Acc@1: 88.15% Cons_Acc1/2: 93.91%/0.00%
| Epoch #32			Loss: 2.9446 Acc@1: 88.20% Cons_Acc1/2: 92.05%/0.00%
| Epoch #33			Loss: 2.0666 Acc@1: 88.15% Cons_Acc1/2: 96.70%/0.00%
| Epoch #33			Loss: 1.7290 Acc@1: 88.30% Cons_Acc1/2: 96.53%/0.00%
| Epoch #33			Loss: 2.4661 Acc@1: 88.33% Cons_Acc1/2: 95.60%/0.00%
| Epoch #33			Loss: 1.7022 Acc@1: 88.20% Cons_Acc1/2: 94.42%/0.00%
| Epoch #33			Loss: 2.8948 Acc@1: 88.05% Cons_Acc1/2: 93.41%/0.00%
| Epoch #33			Loss: 2.5265 Acc@1: 88.00% Cons_Acc1/2: 92.65%/0.00%
| Epoch #33			Loss: 2.8242 Acc@1: 88.12% Cons_Acc1/2: 93.24%/0.00%
| Epoch #33			Loss: 1.9862 Acc@1: 88.21% Cons_Acc1/2: 92.48%/0.00%
| Epoch #33			Loss: 1.3998 Acc@1: 88.28% Cons_Acc1/2: 93.24%/0.00%
| Epoch #33			Loss: 2.9707 Acc@1: 88.34% Cons_Acc1/2: 92.56%/0.00%
| Epoch #33			Loss: 2.7798 Acc@1: 88.38% Cons_Acc1/2: 91.04%/0.00%
| Epoch #33			Loss: 2.3737 Acc@1: 88.27% Cons_Acc1/2: 88.17%/0.00%
| Epoch #33			Loss: 3.2271 Acc@1: 88.15% Cons_Acc1/2: 87.15%/0.00%
| Epoch #33			Loss: 3.9163 Acc@1: 88.17% Cons_Acc1/2: 88.50%/0.00%
| Epoch #33			Loss: 2.1968 Acc@1: 88.15% Cons_Acc1/2: 90.03%/0.00%
| Epoch #33			Loss: 3.2698 Acc@1: 88.23% Cons_Acc1/2: 92.39%/0.00%
| Epoch #33			Loss: 2.4331 Acc@1: 88.29% Cons_Acc1/2: 94.76%/0.00%
| Epoch #33			Loss: 2.0573 Acc@1: 88.22% Cons_Acc1/2: 95.86%/0.00%
| Epoch #33			Loss: 2.3790 Acc@1: 88.18% Cons_Acc1/2: 95.69%/0.00%
| Epoch #33			Loss: 1.8323 Acc@1: 88.17% Cons_Acc1/2: 95.44%/0.00%
| Epoch #33			Loss: 4.0520 Acc@1: 88.14% Cons_Acc1/2: 94.67%/0.00%
| Epoch #33			Loss: 3.2911 Acc@1: 88.15% Cons_Acc1/2: 93.58%/0.00%
| Epoch #33			Loss: 1.5548 Acc@1: 88.23% Cons_Acc1/2: 92.14%/0.00%
| Epoch #33			Loss: 4.0006 Acc@1: 88.39% Cons_Acc1/2: 90.11%/0.00%
| Epoch #33			Loss: 1.9933 Acc@1: 88.36% Cons_Acc1/2: 89.43%/0.00%
| Epoch #33			Loss: 4.1205 Acc@1: 88.41% Cons_Acc1/2: 89.18%/0.00%
| Epoch #33			Loss: 3.0234 Acc@1: 88.33% Cons_Acc1/2: 90.19%/0.00%
| Epoch #33			Loss: 3.6667 Acc@1: 88.29% Cons_Acc1/2: 90.53%/0.00%
| Epoch #33			Loss: 2.3765 Acc@1: 88.24% Cons_Acc1/2: 92.56%/0.00%
| Epoch #33			Loss: 3.7543 Acc@1: 88.08% Cons_Acc1/2: 93.15%/0.00%
| Epoch #33			Loss: 1.0736 Acc@1: 88.00% Cons_Acc1/2: 94.00%/0.00%
| Epoch #33			Loss: 2.5553 Acc@1: 87.95% Cons_Acc1/2: 94.17%/0.00%
| Epoch #33			Loss: 2.5960 Acc@1: 87.95% Cons_Acc1/2: 93.49%/0.00%
| Epoch #33			Loss: 3.3046 Acc@1: 87.95% Cons_Acc1/2: 92.73%/0.00%
| Epoch #33			Loss: 2.6146 Acc@1: 88.03% Cons_Acc1/2: 91.89%/0.00%
| Epoch #33			Loss: 1.3322 Acc@1: 88.10% Cons_Acc1/2: 90.03%/0.00%
| Epoch #33			Loss: 2.6719 Acc@1: 88.20% Cons_Acc1/2: 89.69%/0.00%
| Epoch #34			Loss: 2.1905 Acc@1: 88.21% Cons_Acc1/2: 88.67%/0.00%
| Epoch #34			Loss: 2.6189 Acc@1: 87.89% Cons_Acc1/2: 91.55%/0.00%
| Epoch #34			Loss: 1.7704 Acc@1: 88.00% Cons_Acc1/2: 94.76%/0.00%
| Epoch #34			Loss: 1.8401 Acc@1: 88.07% Cons_Acc1/2: 92.90%/0.00%
| Epoch #34			Loss: 2.6526 Acc@1: 88.29% Cons_Acc1/2: 91.97%/0.00%
| Epoch #34			Loss: 3.8113 Acc@1: 88.29% Cons_Acc1/2: 89.94%/0.00%
| Epoch #34			Loss: 3.8197 Acc@1: 88.32% Cons_Acc1/2: 88.76%/0.00%
| Epoch #34			Loss: 3.2423 Acc@1: 88.33% Cons_Acc1/2: 89.18%/0.00%
| Epoch #34			Loss: 4.1216 Acc@1: 88.37% Cons_Acc1/2: 90.53%/0.00%
| Epoch #34			Loss: 2.1306 Acc@1: 88.34% Cons_Acc1/2: 92.14%/0.00%
| Epoch #34			Loss: 2.5773 Acc@1: 88.35% Cons_Acc1/2: 93.32%/0.00%
| Epoch #34			Loss: 4.1986 Acc@1: 88.35% Cons_Acc1/2: 94.17%/0.00%
| Epoch #34			Loss: 2.0061 Acc@1: 88.35% Cons_Acc1/2: 94.25%/0.00%
| Epoch #34			Loss: 1.1317 Acc@1: 88.33% Cons_Acc1/2: 93.32%/0.00%
| Epoch #34			Loss: 1.7225 Acc@1: 88.34% Cons_Acc1/2: 92.65%/0.00%
| Epoch #34			Loss: 2.9040 Acc@1: 88.28% Cons_Acc1/2: 92.31%/0.00%
| Epoch #34			Loss: 2.0963 Acc@1: 88.27% Cons_Acc1/2: 90.62%/0.00%
| Epoch #34			Loss: 3.2444 Acc@1: 88.34% Cons_Acc1/2: 88.42%/0.00%
| Epoch #34			Loss: 2.5721 Acc@1: 88.25% Cons_Acc1/2: 87.66%/0.00%
| Epoch #34			Loss: 0.8047 Acc@1: 88.27% Cons_Acc1/2: 88.42%/0.00%
| Epoch #34			Loss: 2.7015 Acc@1: 88.30% Cons_Acc1/2: 89.52%/0.00%
| Epoch #34			Loss: 2.5692 Acc@1: 88.31% Cons_Acc1/2: 91.97%/0.00%
| Epoch #34			Loss: 2.0122 Acc@1: 88.32% Cons_Acc1/2: 94.00%/0.00%
| Epoch #34			Loss: 2.7604 Acc@1: 88.28% Cons_Acc1/2: 95.10%/0.00%
| Epoch #34			Loss: 1.8503 Acc@1: 88.25% Cons_Acc1/2: 95.77%/0.00%
| Epoch #34			Loss: 2.7977 Acc@1: 88.35% Cons_Acc1/2: 95.44%/0.00%
| Epoch #34			Loss: 1.8273 Acc@1: 88.32% Cons_Acc1/2: 94.84%/0.00%
| Epoch #34			Loss: 2.8654 Acc@1: 88.34% Cons_Acc1/2: 94.51%/0.00%
| Epoch #34			Loss: 0.8417 Acc@1: 88.43% Cons_Acc1/2: 94.00%/0.00%
| Epoch #34			Loss: 2.1671 Acc@1: 88.44% Cons_Acc1/2: 92.56%/0.00%
| Epoch #34			Loss: 3.7486 Acc@1: 88.42% Cons_Acc1/2: 90.53%/0.00%
| Epoch #34			Loss: 2.3126 Acc@1: 88.41% Cons_Acc1/2: 88.25%/0.00%
| Epoch #34			Loss: 3.2041 Acc@1: 88.25% Cons_Acc1/2: 86.22%/0.00%
| Epoch #34			Loss: 2.3005 Acc@1: 88.21% Cons_Acc1/2: 83.77%/0.00%
| Epoch #34			Loss: 3.1197 Acc@1: 88.22% Cons_Acc1/2: 85.12%/0.00%
| Epoch #34			Loss: 3.8479 Acc@1: 88.26% Cons_Acc1/2: 87.83%/0.00%
| Epoch #34			Loss: 2.8497 Acc@1: 88.30% Cons_Acc1/2: 89.18%/0.00%
| Epoch #35			Loss: 2.9084 Acc@1: 88.29% Cons_Acc1/2: 94.84%/0.00%
| Epoch #35			Loss: 3.3410 Acc@1: 88.10% Cons_Acc1/2: 96.28%/0.00%
| Epoch #35			Loss: 2.5311 Acc@1: 87.88% Cons_Acc1/2: 95.60%/0.00%
| Epoch #35			Loss: 2.9054 Acc@1: 87.77% Cons_Acc1/2: 95.18%/0.00%
| Epoch #35			Loss: 3.6047 Acc@1: 87.73% Cons_Acc1/2: 94.51%/0.00%
| Epoch #35			Loss: 2.6540 Acc@1: 87.87% Cons_Acc1/2: 93.41%/0.00%
| Epoch #35			Loss: 3.3268 Acc@1: 88.13% Cons_Acc1/2: 91.55%/0.00%
| Epoch #35			Loss: 2.2166 Acc@1: 88.18% Cons_Acc1/2: 92.48%/0.00%
| Epoch #35			Loss: 2.3002 Acc@1: 88.22% Cons_Acc1/2: 92.14%/0.00%
| Epoch #35			Loss: 2.7861 Acc@1: 88.20% Cons_Acc1/2: 92.14%/0.00%
| Epoch #35			Loss: 1.6231 Acc@1: 88.18% Cons_Acc1/2: 92.31%/0.00%
| Epoch #35			Loss: 1.4792 Acc@1: 88.25% Cons_Acc1/2: 92.39%/0.00%
| Epoch #35			Loss: 5.0802 Acc@1: 88.27% Cons_Acc1/2: 91.29%/0.00%
| Epoch #35			Loss: 3.8167 Acc@1: 88.30% Cons_Acc1/2: 90.53%/0.00%
| Epoch #35			Loss: 2.3468 Acc@1: 88.30% Cons_Acc1/2: 88.84%/0.00%
| Epoch #35			Loss: 2.1684 Acc@1: 88.32% Cons_Acc1/2: 87.15%/0.00%
| Epoch #35			Loss: 2.6592 Acc@1: 88.31% Cons_Acc1/2: 86.31%/0.00%
| Epoch #35			Loss: 2.4893 Acc@1: 88.23% Cons_Acc1/2: 89.86%/0.00%
| Epoch #35			Loss: 3.0813 Acc@1: 88.20% Cons_Acc1/2: 93.15%/0.00%
| Epoch #35			Loss: 2.4916 Acc@1: 88.18% Cons_Acc1/2: 95.52%/0.00%
| Epoch #35			Loss: 2.3116 Acc@1: 88.05% Cons_Acc1/2: 96.79%/0.00%
| Epoch #35			Loss: 1.8672 Acc@1: 87.85% Cons_Acc1/2: 97.55%/0.00%
| Epoch #35			Loss: 2.9111 Acc@1: 87.77% Cons_Acc1/2: 97.63%/0.00%
| Epoch #35			Loss: 3.8761 Acc@1: 87.85% Cons_Acc1/2: 97.04%/0.00%
| Epoch #35			Loss: 2.7942 Acc@1: 88.05% Cons_Acc1/2: 96.45%/0.00%
| Epoch #35			Loss: 3.2860 Acc@1: 88.25% Cons_Acc1/2: 93.24%/0.00%
| Epoch #35			Loss: 2.5910 Acc@1: 88.20% Cons_Acc1/2: 89.52%/0.00%
| Epoch #35			Loss: 1.7334 Acc@1: 88.14% Cons_Acc1/2: 85.88%/0.00%
| Epoch #35			Loss: 2.4051 Acc@1: 87.96% Cons_Acc1/2: 83.52%/0.00%
| Epoch #35			Loss: 2.8680 Acc@1: 87.82% Cons_Acc1/2: 83.26%/0.00%
| Epoch #35			Loss: 2.6331 Acc@1: 87.71% Cons_Acc1/2: 83.69%/0.00%
| Epoch #35			Loss: 1.6502 Acc@1: 87.83% Cons_Acc1/2: 85.04%/0.00%
| Epoch #35			Loss: 1.8236 Acc@1: 88.00% Cons_Acc1/2: 86.64%/0.00%
| Epoch #35			Loss: 3.5459 Acc@1: 88.32% Cons_Acc1/2: 89.60%/0.00%
| Epoch #35			Loss: 1.3252 Acc@1: 88.50% Cons_Acc1/2: 93.15%/0.00%
| Epoch #35			Loss: 3.0096 Acc@1: 88.51% Cons_Acc1/2: 95.44%/0.00%
| Epoch #35			Loss: 1.6170 Acc@1: 88.36% Cons_Acc1/2: 96.28%/0.00%
| Epoch #36			Loss: 3.3787 Acc@1: 88.30% Cons_Acc1/2: 94.59%/0.00%
| Epoch #36			Loss: 2.4558 Acc@1: 88.16% Cons_Acc1/2: 90.53%/0.00%
| Epoch #36			Loss: 2.5813 Acc@1: 88.30% Cons_Acc1/2: 87.15%/0.00%
| Epoch #36			Loss: 2.5981 Acc@1: 88.43% Cons_Acc1/2: 87.40%/0.00%
| Epoch #36			Loss: 2.2979 Acc@1: 88.45% Cons_Acc1/2: 91.38%/0.00%
| Epoch #36			Loss: 2.7737 Acc@1: 88.40% Cons_Acc1/2: 94.51%/0.00%
| Epoch #36			Loss: 2.4388 Acc@1: 88.30% Cons_Acc1/2: 95.69%/0.00%
| Epoch #36			Loss: 2.6161 Acc@1: 88.17% Cons_Acc1/2: 95.86%/0.00%
| Epoch #36			Loss: 4.9343 Acc@1: 88.15% Cons_Acc1/2: 96.37%/0.00%
| Epoch #36			Loss: 2.5264 Acc@1: 88.19% Cons_Acc1/2: 95.77%/0.00%
| Epoch #36			Loss: 3.3751 Acc@1: 88.36% Cons_Acc1/2: 95.01%/0.00%
| Epoch #36			Loss: 3.2511 Acc@1: 88.42% Cons_Acc1/2: 93.74%/0.00%
| Epoch #36			Loss: 3.0049 Acc@1: 88.48% Cons_Acc1/2: 92.22%/0.00%
| Epoch #36			Loss: 2.8232 Acc@1: 88.48% Cons_Acc1/2: 91.55%/0.00%
| Epoch #36			Loss: 1.9182 Acc@1: 88.51% Cons_Acc1/2: 90.53%/0.00%
| Epoch #36			Loss: 2.7069 Acc@1: 88.48% Cons_Acc1/2: 89.94%/0.00%
| Epoch #36			Loss: 2.7487 Acc@1: 88.46% Cons_Acc1/2: 90.19%/0.00%
| Epoch #36			Loss: 2.4993 Acc@1: 88.37% Cons_Acc1/2: 89.01%/0.00%
| Epoch #36			Loss: 2.9939 Acc@1: 88.30% Cons_Acc1/2: 88.08%/0.00%
| Epoch #36			Loss: 2.7520 Acc@1: 88.29% Cons_Acc1/2: 86.64%/0.00%
| Epoch #36			Loss: 1.4858 Acc@1: 88.16% Cons_Acc1/2: 87.40%/0.00%
| Epoch #36			Loss: 2.3728 Acc@1: 88.21% Cons_Acc1/2: 87.40%/0.00%
| Epoch #36			Loss: 4.9634 Acc@1: 88.25% Cons_Acc1/2: 90.36%/0.00%
| Epoch #36			Loss: 2.7531 Acc@1: 88.35% Cons_Acc1/2: 91.04%/0.00%
| Epoch #36			Loss: 3.2450 Acc@1: 88.35% Cons_Acc1/2: 92.81%/0.00%
| Epoch #36			Loss: 2.5132 Acc@1: 88.41% Cons_Acc1/2: 94.34%/0.00%
| Epoch #36			Loss: 2.9938 Acc@1: 88.45% Cons_Acc1/2: 95.10%/0.00%
| Epoch #36			Loss: 3.4584 Acc@1: 88.36% Cons_Acc1/2: 95.69%/0.00%
| Epoch #36			Loss: 2.3324 Acc@1: 88.30% Cons_Acc1/2: 95.94%/0.00%
| Epoch #36			Loss: 1.6891 Acc@1: 88.21% Cons_Acc1/2: 95.94%/0.00%
| Epoch #36			Loss: 3.1666 Acc@1: 88.19% Cons_Acc1/2: 96.11%/0.00%
| Epoch #36			Loss: 3.6732 Acc@1: 88.07% Cons_Acc1/2: 96.03%/0.00%
| Epoch #36			Loss: 2.2660 Acc@1: 88.10% Cons_Acc1/2: 95.69%/0.00%
| Epoch #36			Loss: 3.4265 Acc@1: 88.14% Cons_Acc1/2: 94.42%/0.00%
| Epoch #36			Loss: 2.3580 Acc@1: 88.25% Cons_Acc1/2: 93.32%/0.00%
| Epoch #36			Loss: 2.4404 Acc@1: 88.28% Cons_Acc1/2: 91.55%/0.00%
| Epoch #36			Loss: 2.9682 Acc@1: 88.36% Cons_Acc1/2: 89.86%/0.00%
| Epoch #37			Loss: 2.2245 Acc@1: 88.35% Cons_Acc1/2: 95.69%/0.00%
| Epoch #37			Loss: 2.6683 Acc@1: 88.30% Cons_Acc1/2: 93.83%/0.00%
| Epoch #37			Loss: 3.1462 Acc@1: 88.35% Cons_Acc1/2: 85.80%/0.00%
| Epoch #37			Loss: 4.0351 Acc@1: 88.17% Cons_Acc1/2: 78.19%/0.00%
| Epoch #37			Loss: 2.3530 Acc@1: 88.08% Cons_Acc1/2: 75.91%/0.00%
| Epoch #37			Loss: 3.2694 Acc@1: 88.19% Cons_Acc1/2: 79.12%/0.00%
| Epoch #37			Loss: 3.1345 Acc@1: 88.42% Cons_Acc1/2: 84.53%/0.00%
| Epoch #37			Loss: 2.8288 Acc@1: 88.43% Cons_Acc1/2: 89.26%/0.00%
| Epoch #37			Loss: 3.9378 Acc@1: 88.46% Cons_Acc1/2: 93.07%/0.00%
| Epoch #37			Loss: 1.5602 Acc@1: 88.49% Cons_Acc1/2: 94.84%/0.00%
| Epoch #37			Loss: 2.7186 Acc@1: 88.29% Cons_Acc1/2: 96.62%/0.00%
| Epoch #37			Loss: 3.1314 Acc@1: 88.28% Cons_Acc1/2: 96.96%/0.00%
| Epoch #37			Loss: 2.6787 Acc@1: 88.25% Cons_Acc1/2: 96.96%/0.00%
| Epoch #37			Loss: 3.3932 Acc@1: 88.27% Cons_Acc1/2: 96.53%/0.00%
| Epoch #37			Loss: 3.4721 Acc@1: 88.30% Cons_Acc1/2: 96.28%/0.00%
| Epoch #37			Loss: 3.3427 Acc@1: 88.42% Cons_Acc1/2: 95.60%/0.00%
| Epoch #37			Loss: 2.6390 Acc@1: 88.50% Cons_Acc1/2: 94.67%/0.00%
| Epoch #37			Loss: 1.7662 Acc@1: 88.55% Cons_Acc1/2: 91.80%/0.00%
| Epoch #37			Loss: 2.3754 Acc@1: 88.55% Cons_Acc1/2: 90.79%/0.00%
| Epoch #37			Loss: 2.1933 Acc@1: 88.45% Cons_Acc1/2: 91.12%/0.00%
| Epoch #37			Loss: 2.1634 Acc@1: 88.35% Cons_Acc1/2: 91.46%/0.00%
| Epoch #37			Loss: 3.2939 Acc@1: 88.32% Cons_Acc1/2: 92.48%/0.00%
| Epoch #37			Loss: 2.6552 Acc@1: 88.25% Cons_Acc1/2: 91.29%/0.00%
| Epoch #37			Loss: 4.1657 Acc@1: 88.29% Cons_Acc1/2: 90.28%/0.00%
| Epoch #37			Loss: 3.2992 Acc@1: 88.26% Cons_Acc1/2: 90.28%/0.00%
| Epoch #37			Loss: 2.6541 Acc@1: 88.24% Cons_Acc1/2: 91.72%/0.00%
| Epoch #37			Loss: 2.8809 Acc@1: 88.21% Cons_Acc1/2: 94.17%/0.00%
| Epoch #37			Loss: 3.7555 Acc@1: 88.18% Cons_Acc1/2: 95.10%/0.00%
| Epoch #37			Loss: 2.8731 Acc@1: 88.15% Cons_Acc1/2: 96.28%/0.00%
| Epoch #37			Loss: 5.8399 Acc@1: 88.10% Cons_Acc1/2: 96.62%/0.00%
| Epoch #37			Loss: 2.3572 Acc@1: 88.04% Cons_Acc1/2: 96.96%/0.00%
| Epoch #37			Loss: 1.3471 Acc@1: 88.08% Cons_Acc1/2: 97.21%/0.00%
| Epoch #37			Loss: 2.1503 Acc@1: 88.01% Cons_Acc1/2: 97.46%/0.00%
| Epoch #37			Loss: 1.5636 Acc@1: 88.09% Cons_Acc1/2: 97.04%/0.00%
| Epoch #37			Loss: 2.9668 Acc@1: 88.12% Cons_Acc1/2: 96.79%/0.00%
| Epoch #37			Loss: 2.2805 Acc@1: 88.16% Cons_Acc1/2: 96.37%/0.00%
| Epoch #37			Loss: 1.8216 Acc@1: 88.23% Cons_Acc1/2: 96.45%/0.00%
| Epoch #38			Loss: 2.4474 Acc@1: 88.05% Cons_Acc1/2: 98.06%/0.00%
| Epoch #38			Loss: 2.2095 Acc@1: 87.50% Cons_Acc1/2: 99.49%/0.00%
| Epoch #38			Loss: 1.5338 Acc@1: 87.87% Cons_Acc1/2: 97.89%/0.00%
| Epoch #38			Loss: 2.1542 Acc@1: 88.14% Cons_Acc1/2: 96.20%/0.00%
| Epoch #38			Loss: 3.1211 Acc@1: 88.25% Cons_Acc1/2: 92.22%/0.00%
| Epoch #38			Loss: 1.9400 Acc@1: 88.15% Cons_Acc1/2: 83.26%/0.00%
| Epoch #38			Loss: 2.2962 Acc@1: 87.98% Cons_Acc1/2: 75.82%/0.00%
| Epoch #38			Loss: 2.9657 Acc@1: 87.91% Cons_Acc1/2: 75.91%/0.00%
| Epoch #38			Loss: 2.4846 Acc@1: 88.09% Cons_Acc1/2: 81.40%/0.00%
| Epoch #38			Loss: 2.7182 Acc@1: 88.19% Cons_Acc1/2: 89.01%/0.00%
| Epoch #38			Loss: 3.4611 Acc@1: 88.25% Cons_Acc1/2: 93.58%/0.00%
| Epoch #38			Loss: 2.2955 Acc@1: 88.30% Cons_Acc1/2: 96.28%/0.00%
| Epoch #38			Loss: 1.9573 Acc@1: 88.26% Cons_Acc1/2: 97.55%/0.00%
| Epoch #38			Loss: 2.0568 Acc@1: 88.12% Cons_Acc1/2: 98.06%/0.00%
| Epoch #38			Loss: 3.7760 Acc@1: 87.94% Cons_Acc1/2: 99.15%/0.00%
| Epoch #38			Loss: 2.4124 Acc@1: 87.84% Cons_Acc1/2: 99.15%/0.00%
| Epoch #38			Loss: 2.3528 Acc@1: 87.85% Cons_Acc1/2: 98.99%/0.00%
| Epoch #38			Loss: 1.3953 Acc@1: 87.92% Cons_Acc1/2: 98.48%/0.00%
| Epoch #38			Loss: 1.3121 Acc@1: 88.05% Cons_Acc1/2: 98.14%/0.00%
| Epoch #38			Loss: 1.5680 Acc@1: 88.20% Cons_Acc1/2: 97.63%/0.00%
| Epoch #38			Loss: 1.2042 Acc@1: 88.25% Cons_Acc1/2: 97.13%/0.00%
| Epoch #38			Loss: 1.8380 Acc@1: 88.36% Cons_Acc1/2: 95.94%/0.00%
| Epoch #38			Loss: 2.3583 Acc@1: 88.31% Cons_Acc1/2: 94.17%/0.00%
| Epoch #38			Loss: 3.0948 Acc@1: 88.35% Cons_Acc1/2: 93.24%/0.00%
| Epoch #38			Loss: 3.4468 Acc@1: 88.30% Cons_Acc1/2: 92.14%/0.00%
| Epoch #38			Loss: 2.8246 Acc@1: 88.25% Cons_Acc1/2: 91.04%/0.00%
| Epoch #38			Loss: 4.3353 Acc@1: 88.25% Cons_Acc1/2: 90.28%/0.00%
| Epoch #38			Loss: 4.1872 Acc@1: 88.22% Cons_Acc1/2: 89.60%/0.00%
| Epoch #38			Loss: 3.6823 Acc@1: 88.27% Cons_Acc1/2: 89.26%/0.00%
| Epoch #38			Loss: 3.0636 Acc@1: 88.35% Cons_Acc1/2: 89.77%/0.00%
| Epoch #38			Loss: 3.3783 Acc@1: 88.43% Cons_Acc1/2: 89.77%/0.00%
| Epoch #38			Loss: 1.3800 Acc@1: 88.48% Cons_Acc1/2: 90.19%/0.00%
| Epoch #38			Loss: 1.9513 Acc@1: 88.53% Cons_Acc1/2: 91.21%/0.00%
| Epoch #38			Loss: 1.3954 Acc@1: 88.52% Cons_Acc1/2: 91.97%/0.00%
| Epoch #38			Loss: 3.8922 Acc@1: 88.47% Cons_Acc1/2: 93.83%/0.00%
| Epoch #38			Loss: 0.8496 Acc@1: 88.52% Cons_Acc1/2: 94.84%/0.00%
| Epoch #38			Loss: 2.9915 Acc@1: 88.48% Cons_Acc1/2: 95.77%/0.00%
| Epoch #39			Loss: 4.7139 Acc@1: 88.40% Cons_Acc1/2: 92.98%/0.00%
| Epoch #39			Loss: 3.0050 Acc@1: 88.05% Cons_Acc1/2: 92.56%/0.00%
| Epoch #39			Loss: 2.8147 Acc@1: 87.80% Cons_Acc1/2: 92.56%/0.00%
| Epoch #39			Loss: 3.2140 Acc@1: 87.87% Cons_Acc1/2: 92.56%/0.00%
| Epoch #39			Loss: 2.2175 Acc@1: 87.95% Cons_Acc1/2: 90.45%/0.00%
| Epoch #39			Loss: 1.7875 Acc@1: 88.23% Cons_Acc1/2: 90.28%/0.00%
| Epoch #39			Loss: 2.6863 Acc@1: 88.48% Cons_Acc1/2: 90.70%/0.00%
| Epoch #39			Loss: 2.0004 Acc@1: 88.61% Cons_Acc1/2: 91.80%/0.00%
| Epoch #39			Loss: 2.3401 Acc@1: 88.62% Cons_Acc1/2: 91.97%/0.00%
| Epoch #39			Loss: 2.4211 Acc@1: 88.55% Cons_Acc1/2: 92.81%/0.00%
| Epoch #39			Loss: 4.6414 Acc@1: 88.43% Cons_Acc1/2: 94.34%/0.00%
| Epoch #39			Loss: 2.5708 Acc@1: 88.37% Cons_Acc1/2: 94.08%/0.00%
| Epoch #39			Loss: 2.8514 Acc@1: 88.43% Cons_Acc1/2: 92.73%/0.00%
| Epoch #39			Loss: 2.7450 Acc@1: 88.41% Cons_Acc1/2: 91.55%/0.00%
| Epoch #39			Loss: 2.9018 Acc@1: 88.39% Cons_Acc1/2: 90.62%/0.00%
| Epoch #39			Loss: 3.2450 Acc@1: 88.38% Cons_Acc1/2: 88.76%/0.00%
| Epoch #39			Loss: 1.3196 Acc@1: 88.37% Cons_Acc1/2: 88.08%/0.00%
| Epoch #39			Loss: 2.5214 Acc@1: 88.40% Cons_Acc1/2: 89.94%/0.00%
| Epoch #39			Loss: 2.6094 Acc@1: 88.45% Cons_Acc1/2: 91.89%/0.00%
| Epoch #39			Loss: 3.8461 Acc@1: 88.50% Cons_Acc1/2: 93.58%/0.00%
| Epoch #39			Loss: 2.8745 Acc@1: 88.45% Cons_Acc1/2: 95.01%/0.00%
| Epoch #39			Loss: 2.2759 Acc@1: 88.43% Cons_Acc1/2: 95.86%/0.00%
| Epoch #39			Loss: 1.8180 Acc@1: 88.36% Cons_Acc1/2: 95.94%/0.00%
| Epoch #39			Loss: 1.7830 Acc@1: 88.45% Cons_Acc1/2: 95.44%/0.00%
| Epoch #39			Loss: 2.1527 Acc@1: 88.56% Cons_Acc1/2: 94.42%/0.00%
| Epoch #39			Loss: 2.6532 Acc@1: 88.56% Cons_Acc1/2: 92.81%/0.00%
| Epoch #39			Loss: 2.8232 Acc@1: 88.48% Cons_Acc1/2: 90.96%/0.00%
| Epoch #39			Loss: 2.5547 Acc@1: 88.43% Cons_Acc1/2: 89.26%/0.00%
| Epoch #39			Loss: 1.2788 Acc@1: 88.42% Cons_Acc1/2: 88.42%/0.00%
| Epoch #39			Loss: 3.3585 Acc@1: 88.46% Cons_Acc1/2: 90.11%/0.00%
| Epoch #39			Loss: 1.8045 Acc@1: 88.51% Cons_Acc1/2: 91.72%/0.00%
| Epoch #39			Loss: 3.3992 Acc@1: 88.48% Cons_Acc1/2: 94.25%/0.00%
| Epoch #39			Loss: 2.8340 Acc@1: 88.41% Cons_Acc1/2: 95.60%/0.00%
| Epoch #39			Loss: 1.8090 Acc@1: 88.26% Cons_Acc1/2: 96.28%/0.00%
| Epoch #39			Loss: 0.6139 Acc@1: 88.14% Cons_Acc1/2: 97.38%/0.00%
| Epoch #39			Loss: 1.6239 Acc@1: 88.09% Cons_Acc1/2: 97.80%/0.00%
| Epoch #39			Loss: 2.6561 Acc@1: 88.13% Cons_Acc1/2: 97.97%/0.00%
| Epoch #40			Loss: 2.1578 Acc@1: 88.51% Cons_Acc1/2: 93.83%/0.00%
| Epoch #40			Loss: 3.1353 Acc@1: 88.53% Cons_Acc1/2: 85.71%/0.00%
| Epoch #40			Loss: 1.1682 Acc@1: 88.45% Cons_Acc1/2: 88.25%/0.00%
| Epoch #40			Loss: 2.9995 Acc@1: 88.39% Cons_Acc1/2: 91.89%/0.00%
| Epoch #40			Loss: 3.2659 Acc@1: 88.32% Cons_Acc1/2: 93.32%/0.00%
| Epoch #40			Loss: 3.4863 Acc@1: 88.28% Cons_Acc1/2: 94.17%/0.00%
| Epoch #40			Loss: 2.6155 Acc@1: 88.36% Cons_Acc1/2: 95.01%/0.00%
| Epoch #40			Loss: 1.6528 Acc@1: 88.40% Cons_Acc1/2: 95.86%/0.00%
| Epoch #40			Loss: 1.5445 Acc@1: 88.50% Cons_Acc1/2: 95.44%/0.00%
| Epoch #40			Loss: 2.8802 Acc@1: 88.48% Cons_Acc1/2: 94.25%/0.00%
| Epoch #40			Loss: 3.7385 Acc@1: 88.50% Cons_Acc1/2: 93.74%/0.00%
| Epoch #40			Loss: 2.9740 Acc@1: 88.50% Cons_Acc1/2: 92.81%/0.00%
| Epoch #40			Loss: 2.9282 Acc@1: 88.40% Cons_Acc1/2: 92.22%/0.00%
| Epoch #40			Loss: 2.1336 Acc@1: 88.35% Cons_Acc1/2: 91.38%/0.00%
| Epoch #40			Loss: 3.0729 Acc@1: 88.25% Cons_Acc1/2: 89.18%/0.00%
| Epoch #40			Loss: 3.1101 Acc@1: 88.14% Cons_Acc1/2: 88.25%/0.00%
| Epoch #40			Loss: 3.1675 Acc@1: 88.08% Cons_Acc1/2: 88.33%/0.00%
| Epoch #40			Loss: 1.4932 Acc@1: 88.17% Cons_Acc1/2: 88.84%/0.00%
| Epoch #40			Loss: 3.1630 Acc@1: 88.18% Cons_Acc1/2: 89.26%/0.00%
| Epoch #40			Loss: 3.0412 Acc@1: 88.20% Cons_Acc1/2: 89.69%/0.00%
| Epoch #40			Loss: 2.2636 Acc@1: 88.20% Cons_Acc1/2: 90.19%/0.00%
| Epoch #40			Loss: 3.0423 Acc@1: 88.30% Cons_Acc1/2: 92.05%/0.00%
| Epoch #40			Loss: 2.8235 Acc@1: 88.33% Cons_Acc1/2: 94.17%/0.00%
| Epoch #40			Loss: 2.0476 Acc@1: 88.35% Cons_Acc1/2: 95.27%/0.00%
| Epoch #40			Loss: 1.8413 Acc@1: 88.32% Cons_Acc1/2: 96.28%/0.00%
| Epoch #40			Loss: 2.3166 Acc@1: 88.34% Cons_Acc1/2: 96.62%/0.00%
| Epoch #40			Loss: 2.7934 Acc@1: 88.26% Cons_Acc1/2: 96.62%/0.00%
| Epoch #40			Loss: 2.7761 Acc@1: 88.30% Cons_Acc1/2: 96.37%/0.00%
| Epoch #40			Loss: 2.3285 Acc@1: 88.34% Cons_Acc1/2: 96.37%/0.00%
| Epoch #40			Loss: 2.4311 Acc@1: 88.33% Cons_Acc1/2: 95.86%/0.00%
| Epoch #40			Loss: 2.4041 Acc@1: 88.42% Cons_Acc1/2: 95.44%/0.00%
| Epoch #40			Loss: 3.0490 Acc@1: 88.46% Cons_Acc1/2: 94.84%/0.00%
| Epoch #40			Loss: 1.6386 Acc@1: 88.49% Cons_Acc1/2: 94.08%/0.00%
| Epoch #40			Loss: 2.1524 Acc@1: 88.54% Cons_Acc1/2: 93.15%/0.00%
| Epoch #40			Loss: 3.1357 Acc@1: 88.64% Cons_Acc1/2: 92.14%/0.00%
| Epoch #40			Loss: 1.8653 Acc@1: 88.64% Cons_Acc1/2: 91.46%/0.00%
| Epoch #40			Loss: 3.1541 Acc@1: 88.65% Cons_Acc1/2: 91.38%/0.00%
| Epoch #41			Loss: 2.6092 Acc@1: 88.54% Cons_Acc1/2: 95.94%/0.00%
| Epoch #41			Loss: 2.5075 Acc@1: 88.45% Cons_Acc1/2: 96.28%/0.00%
| Epoch #41			Loss: 2.4885 Acc@1: 88.27% Cons_Acc1/2: 94.51%/0.00%
| Epoch #41			Loss: 2.2601 Acc@1: 88.31% Cons_Acc1/2: 91.29%/0.00%
| Epoch #41			Loss: 2.6864 Acc@1: 88.45% Cons_Acc1/2: 88.50%/0.00%
| Epoch #41			Loss: 1.3326 Acc@1: 88.50% Cons_Acc1/2: 87.07%/0.00%
| Epoch #41			Loss: 1.4979 Acc@1: 88.47% Cons_Acc1/2: 85.63%/0.00%
| Epoch #41			Loss: 3.9287 Acc@1: 88.46% Cons_Acc1/2: 89.10%/0.00%
| Epoch #41			Loss: 2.7888 Acc@1: 88.37% Cons_Acc1/2: 92.65%/0.00%
| Epoch #41			Loss: 1.7420 Acc@1: 88.35% Cons_Acc1/2: 94.51%/0.00%
| Epoch #41			Loss: 1.8474 Acc@1: 88.30% Cons_Acc1/2: 95.86%/0.00%
| Epoch #41			Loss: 1.6460 Acc@1: 88.23% Cons_Acc1/2: 96.70%/0.00%
| Epoch #41			Loss: 3.1606 Acc@1: 88.12% Cons_Acc1/2: 96.70%/0.00%
| Epoch #41			Loss: 2.6597 Acc@1: 88.20% Cons_Acc1/2: 96.53%/0.00%
| Epoch #41			Loss: 2.5573 Acc@1: 88.31% Cons_Acc1/2: 95.86%/0.00%
| Epoch #41			Loss: 1.6796 Acc@1: 88.35% Cons_Acc1/2: 94.59%/0.00%
| Epoch #41			Loss: 2.6738 Acc@1: 88.41% Cons_Acc1/2: 93.83%/0.00%
| Epoch #41			Loss: 3.0128 Acc@1: 88.47% Cons_Acc1/2: 92.81%/0.00%
| Epoch #41			Loss: 3.8785 Acc@1: 88.46% Cons_Acc1/2: 91.89%/0.00%
| Epoch #41			Loss: 1.3736 Acc@1: 88.44% Cons_Acc1/2: 91.29%/0.00%
| Epoch #41			Loss: 2.8437 Acc@1: 88.40% Cons_Acc1/2: 91.21%/0.00%
| Epoch #41			Loss: 2.5051 Acc@1: 88.40% Cons_Acc1/2: 92.48%/0.00%
| Epoch #41			Loss: 3.3238 Acc@1: 88.47% Cons_Acc1/2: 93.58%/0.00%
| Epoch #41			Loss: 1.8363 Acc@1: 88.43% Cons_Acc1/2: 93.49%/0.00%
| Epoch #41			Loss: 2.3810 Acc@1: 88.43% Cons_Acc1/2: 93.58%/0.00%
| Epoch #41			Loss: 2.3642 Acc@1: 88.50% Cons_Acc1/2: 93.32%/0.00%
| Epoch #41			Loss: 3.1176 Acc@1: 88.45% Cons_Acc1/2: 93.41%/0.00%
| Epoch #41			Loss: 1.7652 Acc@1: 88.44% Cons_Acc1/2: 93.49%/0.00%
| Epoch #41			Loss: 1.2436 Acc@1: 88.38% Cons_Acc1/2: 93.74%/0.00%
| Epoch #41			Loss: 3.2230 Acc@1: 88.35% Cons_Acc1/2: 93.32%/0.00%
| Epoch #41			Loss: 1.8057 Acc@1: 88.34% Cons_Acc1/2: 93.58%/0.00%
| Epoch #41			Loss: 1.5211 Acc@1: 88.26% Cons_Acc1/2: 93.74%/0.00%
| Epoch #41			Loss: 2.7802 Acc@1: 88.21% Cons_Acc1/2: 94.34%/0.00%
| Epoch #41			Loss: 3.1025 Acc@1: 88.24% Cons_Acc1/2: 94.34%/0.00%
| Epoch #41			Loss: 1.6422 Acc@1: 88.33% Cons_Acc1/2: 94.84%/0.00%
| Epoch #41			Loss: 2.8032 Acc@1: 88.40% Cons_Acc1/2: 95.01%/0.00%
| Epoch #41			Loss: 1.1409 Acc@1: 88.41% Cons_Acc1/2: 94.84%/0.00%
| Epoch #42			Loss: 3.1998 Acc@1: 88.40% Cons_Acc1/2: 88.84%/0.00%
| Epoch #42			Loss: 3.3820 Acc@1: 88.30% Cons_Acc1/2: 92.98%/0.00%
| Epoch #42			Loss: 1.7145 Acc@1: 88.43% Cons_Acc1/2: 95.44%/0.00%
| Epoch #42			Loss: 2.6183 Acc@1: 88.49% Cons_Acc1/2: 96.53%/0.00%
| Epoch #42			Loss: 4.0841 Acc@1: 88.45% Cons_Acc1/2: 97.21%/0.00%
| Epoch #42			Loss: 2.6764 Acc@1: 88.45% Cons_Acc1/2: 97.30%/0.00%
| Epoch #42			Loss: 3.8089 Acc@1: 88.36% Cons_Acc1/2: 97.46%/0.00%
| Epoch #42			Loss: 2.8125 Acc@1: 88.30% Cons_Acc1/2: 97.97%/0.00%
| Epoch #42			Loss: 2.8773 Acc@1: 88.38% Cons_Acc1/2: 97.38%/0.00%
| Epoch #42			Loss: 1.2283 Acc@1: 88.46% Cons_Acc1/2: 96.87%/0.00%
| Epoch #42			Loss: 1.5617 Acc@1: 88.50% Cons_Acc1/2: 94.67%/0.00%
| Epoch #42			Loss: 3.1334 Acc@1: 88.45% Cons_Acc1/2: 92.39%/0.00%
| Epoch #42			Loss: 4.0782 Acc@1: 88.47% Cons_Acc1/2: 89.69%/0.00%
| Epoch #42			Loss: 2.4229 Acc@1: 88.35% Cons_Acc1/2: 87.07%/0.00%
| Epoch #42			Loss: 2.1677 Acc@1: 88.34% Cons_Acc1/2: 85.29%/0.00%
| Epoch #42			Loss: 2.9737 Acc@1: 88.34% Cons_Acc1/2: 84.53%/0.00%
| Epoch #42			Loss: 2.0460 Acc@1: 88.35% Cons_Acc1/2: 86.98%/0.00%
| Epoch #42			Loss: 1.6285 Acc@1: 88.42% Cons_Acc1/2: 90.11%/0.00%
| Epoch #42			Loss: 3.3537 Acc@1: 88.47% Cons_Acc1/2: 92.65%/0.00%
| Epoch #42			Loss: 1.2075 Acc@1: 88.57% Cons_Acc1/2: 94.59%/0.00%
| Epoch #42			Loss: 3.4585 Acc@1: 88.50% Cons_Acc1/2: 95.77%/0.00%
| Epoch #42			Loss: 3.5523 Acc@1: 88.49% Cons_Acc1/2: 96.70%/0.00%
| Epoch #42			Loss: 3.0696 Acc@1: 88.44% Cons_Acc1/2: 96.87%/0.00%
| Epoch #42			Loss: 3.1236 Acc@1: 88.39% Cons_Acc1/2: 96.96%/0.00%
| Epoch #42			Loss: 1.5181 Acc@1: 88.50% Cons_Acc1/2: 96.20%/0.00%
| Epoch #42			Loss: 2.3704 Acc@1: 88.52% Cons_Acc1/2: 94.25%/0.00%
| Epoch #42			Loss: 3.1068 Acc@1: 88.55% Cons_Acc1/2: 91.55%/0.00%
| Epoch #42			Loss: 3.4152 Acc@1: 88.54% Cons_Acc1/2: 89.01%/0.00%
| Epoch #42			Loss: 2.9207 Acc@1: 88.50% Cons_Acc1/2: 87.32%/0.00%
| Epoch #42			Loss: 2.9427 Acc@1: 88.53% Cons_Acc1/2: 86.48%/0.00%
| Epoch #42			Loss: 2.1017 Acc@1: 88.48% Cons_Acc1/2: 86.14%/0.00%
| Epoch #42			Loss: 4.6609 Acc@1: 88.44% Cons_Acc1/2: 88.84%/0.00%
| Epoch #42			Loss: 3.4516 Acc@1: 88.44% Cons_Acc1/2: 91.04%/0.00%
| Epoch #42			Loss: 3.5447 Acc@1: 88.43% Cons_Acc1/2: 93.49%/0.00%
| Epoch #42			Loss: 2.7419 Acc@1: 88.45% Cons_Acc1/2: 94.84%/0.00%
| Epoch #42			Loss: 1.8162 Acc@1: 88.50% Cons_Acc1/2: 95.86%/0.00%
| Epoch #42			Loss: 2.8875 Acc@1: 88.49% Cons_Acc1/2: 96.11%/0.00%
| Epoch #43			Loss: 1.2393 Acc@1: 88.40% Cons_Acc1/2: 85.97%/0.00%
| Epoch #43			Loss: 3.3002 Acc@1: 88.32% Cons_Acc1/2: 80.22%/0.00%
| Epoch #43			Loss: 3.5214 Acc@1: 88.34% Cons_Acc1/2: 80.14%/0.00%
| Epoch #43			Loss: 2.6957 Acc@1: 88.46% Cons_Acc1/2: 85.63%/0.00%
| Epoch #43			Loss: 2.4348 Acc@1: 88.47% Cons_Acc1/2: 90.62%/0.00%
| Epoch #43			Loss: 2.3313 Acc@1: 88.36% Cons_Acc1/2: 93.74%/0.00%
| Epoch #43			Loss: 1.9843 Acc@1: 88.30% Cons_Acc1/2: 95.86%/0.00%
| Epoch #43			Loss: 4.6530 Acc@1: 88.19% Cons_Acc1/2: 97.30%/0.00%
| Epoch #43			Loss: 2.4610 Acc@1: 87.99% Cons_Acc1/2: 97.89%/0.00%
| Epoch #43			Loss: 2.9811 Acc@1: 87.89% Cons_Acc1/2: 98.06%/0.00%
| Epoch #43			Loss: 2.8932 Acc@1: 87.87% Cons_Acc1/2: 97.55%/0.00%
| Epoch #43			Loss: 2.2584 Acc@1: 88.05% Cons_Acc1/2: 96.79%/0.00%
| Epoch #43			Loss: 2.1988 Acc@1: 88.26% Cons_Acc1/2: 95.44%/0.00%
| Epoch #43			Loss: 1.8751 Acc@1: 88.34% Cons_Acc1/2: 92.39%/0.00%
| Epoch #43			Loss: 3.8189 Acc@1: 88.35% Cons_Acc1/2: 90.53%/0.00%
| Epoch #43			Loss: 3.2471 Acc@1: 88.41% Cons_Acc1/2: 87.40%/0.00%
| Epoch #43			Loss: 2.4484 Acc@1: 88.36% Cons_Acc1/2: 84.87%/0.00%
| Epoch #43			Loss: 1.2049 Acc@1: 88.32% Cons_Acc1/2: 82.84%/0.00%
| Epoch #43			Loss: 2.6605 Acc@1: 88.12% Cons_Acc1/2: 81.83%/0.00%
| Epoch #43			Loss: 1.7896 Acc@1: 88.05% Cons_Acc1/2: 83.94%/0.00%
| Epoch #43			Loss: 3.4124 Acc@1: 88.02% Cons_Acc1/2: 86.14%/0.00%
| Epoch #43			Loss: 3.3629 Acc@1: 88.20% Cons_Acc1/2: 90.62%/0.00%
| Epoch #43			Loss: 2.6560 Acc@1: 88.34% Cons_Acc1/2: 93.15%/0.00%
| Epoch #43			Loss: 2.5156 Acc@1: 88.49% Cons_Acc1/2: 95.10%/0.00%
| Epoch #43			Loss: 1.5750 Acc@1: 88.52% Cons_Acc1/2: 96.11%/0.00%
| Epoch #43			Loss: 2.6433 Acc@1: 88.42% Cons_Acc1/2: 96.62%/0.00%
| Epoch #43			Loss: 1.4078 Acc@1: 88.41% Cons_Acc1/2: 97.13%/0.00%
| Epoch #43			Loss: 1.8429 Acc@1: 88.38% Cons_Acc1/2: 97.21%/0.00%
| Epoch #43			Loss: 1.8436 Acc@1: 88.37% Cons_Acc1/2: 97.04%/0.00%
| Epoch #43			Loss: 2.4667 Acc@1: 88.40% Cons_Acc1/2: 97.04%/0.00%
| Epoch #43			Loss: 3.6472 Acc@1: 88.43% Cons_Acc1/2: 96.70%/0.00%
| Epoch #43			Loss: 3.4680 Acc@1: 88.43% Cons_Acc1/2: 96.20%/0.00%
| Epoch #43			Loss: 4.7721 Acc@1: 88.54% Cons_Acc1/2: 95.69%/0.00%
| Epoch #43			Loss: 2.6763 Acc@1: 88.55% Cons_Acc1/2: 95.18%/0.00%
| Epoch #43			Loss: 4.0557 Acc@1: 88.62% Cons_Acc1/2: 94.42%/0.00%
| Epoch #43			Loss: 1.3734 Acc@1: 88.63% Cons_Acc1/2: 94.00%/0.00%
| Epoch #43			Loss: 2.1165 Acc@1: 88.67% Cons_Acc1/2: 93.49%/0.00%
| Epoch #44			Loss: 2.9662 Acc@1: 88.33% Cons_Acc1/2: 95.60%/0.00%
| Epoch #44			Loss: 2.7005 Acc@1: 88.10% Cons_Acc1/2: 96.53%/0.00%
| Epoch #44			Loss: 2.6339 Acc@1: 88.21% Cons_Acc1/2: 95.77%/0.00%
| Epoch #44			Loss: 2.0166 Acc@1: 88.45% Cons_Acc1/2: 95.44%/0.00%
| Epoch #44			Loss: 1.1415 Acc@1: 88.53% Cons_Acc1/2: 94.93%/0.00%
| Epoch #44			Loss: 1.7619 Acc@1: 88.50% Cons_Acc1/2: 94.76%/0.00%
| Epoch #44			Loss: 3.8839 Acc@1: 88.37% Cons_Acc1/2: 95.35%/0.00%
| Epoch #44			Loss: 1.2465 Acc@1: 88.34% Cons_Acc1/2: 95.69%/0.00%
| Epoch #44			Loss: 2.3048 Acc@1: 88.28% Cons_Acc1/2: 95.94%/0.00%
| Epoch #44			Loss: 3.1369 Acc@1: 88.30% Cons_Acc1/2: 95.69%/0.00%
| Epoch #44			Loss: 3.8775 Acc@1: 88.40% Cons_Acc1/2: 94.67%/0.00%
| Epoch #44			Loss: 2.8580 Acc@1: 88.51% Cons_Acc1/2: 92.14%/0.00%
| Epoch #44			Loss: 2.3458 Acc@1: 88.53% Cons_Acc1/2: 89.60%/0.00%
| Epoch #44			Loss: 1.6754 Acc@1: 88.54% Cons_Acc1/2: 88.67%/0.00%
| Epoch #44			Loss: 3.2752 Acc@1: 88.60% Cons_Acc1/2: 88.00%/0.00%
| Epoch #44			Loss: 3.5829 Acc@1: 88.53% Cons_Acc1/2: 87.91%/0.00%
| Epoch #44			Loss: 4.3381 Acc@1: 88.52% Cons_Acc1/2: 86.90%/0.00%
| Epoch #44			Loss: 2.8322 Acc@1: 88.48% Cons_Acc1/2: 86.31%/0.00%
| Epoch #44			Loss: 4.0709 Acc@1: 88.43% Cons_Acc1/2: 88.93%/0.00%
| Epoch #44			Loss: 3.5238 Acc@1: 88.35% Cons_Acc1/2: 90.96%/0.00%
| Epoch #44			Loss: 3.1456 Acc@1: 88.33% Cons_Acc1/2: 93.07%/0.00%
| Epoch #44			Loss: 2.3430 Acc@1: 88.36% Cons_Acc1/2: 93.83%/0.00%
| Epoch #44			Loss: 2.2554 Acc@1: 88.41% Cons_Acc1/2: 94.59%/0.00%
| Epoch #44			Loss: 2.5804 Acc@1: 88.49% Cons_Acc1/2: 95.27%/0.00%
| Epoch #44			Loss: 4.5035 Acc@1: 88.52% Cons_Acc1/2: 95.35%/0.00%
| Epoch #44			Loss: 1.4840 Acc@1: 88.57% Cons_Acc1/2: 95.60%/0.00%
| Epoch #44			Loss: 2.5475 Acc@1: 88.65% Cons_Acc1/2: 95.18%/0.00%
| Epoch #44			Loss: 3.8760 Acc@1: 88.66% Cons_Acc1/2: 95.01%/0.00%
| Epoch #44			Loss: 2.1998 Acc@1: 88.70% Cons_Acc1/2: 94.17%/0.00%
| Epoch #44			Loss: 2.7361 Acc@1: 88.74% Cons_Acc1/2: 93.07%/0.00%
| Epoch #44			Loss: 4.2342 Acc@1: 88.72% Cons_Acc1/2: 92.05%/0.00%
| Epoch #44			Loss: 1.6811 Acc@1: 88.71% Cons_Acc1/2: 90.53%/0.00%
| Epoch #44			Loss: 3.6511 Acc@1: 88.74% Cons_Acc1/2: 89.10%/0.00%
| Epoch #44			Loss: 1.4612 Acc@1: 88.70% Cons_Acc1/2: 88.59%/0.00%
| Epoch #44			Loss: 2.7735 Acc@1: 88.67% Cons_Acc1/2: 87.74%/0.00%
| Epoch #44			Loss: 3.7258 Acc@1: 88.63% Cons_Acc1/2: 89.43%/0.00%
| Epoch #44			Loss: 3.1156 Acc@1: 88.61% Cons_Acc1/2: 90.87%/0.00%
| Epoch #45			Loss: 1.8394 Acc@1: 88.65% Cons_Acc1/2: 90.87%/0.00%
| Epoch #45			Loss: 1.9722 Acc@1: 88.62% Cons_Acc1/2: 91.89%/0.00%
| Epoch #45			Loss: 2.4483 Acc@1: 88.55% Cons_Acc1/2: 91.63%/0.00%
| Epoch #45			Loss: 2.0578 Acc@1: 88.50% Cons_Acc1/2: 91.21%/0.00%
| Epoch #45			Loss: 3.3820 Acc@1: 88.62% Cons_Acc1/2: 87.74%/0.00%
| Epoch #45			Loss: 1.5765 Acc@1: 88.53% Cons_Acc1/2: 87.74%/0.00%
| Epoch #45			Loss: 0.8406 Acc@1: 88.55% Cons_Acc1/2: 88.25%/0.00%
| Epoch #45			Loss: 1.9153 Acc@1: 88.55% Cons_Acc1/2: 90.87%/0.00%
| Epoch #45			Loss: 3.0657 Acc@1: 88.50% Cons_Acc1/2: 92.05%/0.00%
| Epoch #45			Loss: 3.1265 Acc@1: 88.51% Cons_Acc1/2: 93.83%/0.00%
| Epoch #45			Loss: 1.5124 Acc@1: 88.58% Cons_Acc1/2: 94.93%/0.00%
| Epoch #45			Loss: 2.3841 Acc@1: 88.57% Cons_Acc1/2: 95.60%/0.00%
| Epoch #45			Loss: 2.7578 Acc@1: 88.58% Cons_Acc1/2: 95.10%/0.00%
| Epoch #45			Loss: 2.4242 Acc@1: 88.70% Cons_Acc1/2: 94.34%/0.00%
| Epoch #45			Loss: 4.3573 Acc@1: 88.69% Cons_Acc1/2: 92.14%/0.00%
| Epoch #45			Loss: 3.5807 Acc@1: 88.65% Cons_Acc1/2: 89.94%/0.00%
| Epoch #45			Loss: 2.3170 Acc@1: 88.63% Cons_Acc1/2: 88.00%/0.00%
| Epoch #45			Loss: 0.9207 Acc@1: 88.57% Cons_Acc1/2: 85.63%/0.00%
| Epoch #45			Loss: 1.4485 Acc@1: 88.52% Cons_Acc1/2: 84.02%/0.00%
| Epoch #45			Loss: 3.5847 Acc@1: 88.56% Cons_Acc1/2: 83.26%/0.00%
| Epoch #45			Loss: 2.4378 Acc@1: 88.65% Cons_Acc1/2: 86.90%/0.00%
| Epoch #45			Loss: 3.9453 Acc@1: 88.60% Cons_Acc1/2: 90.11%/0.00%
| Epoch #45			Loss: 2.7409 Acc@1: 88.59% Cons_Acc1/2: 92.56%/0.00%
| Epoch #45			Loss: 2.6819 Acc@1: 88.60% Cons_Acc1/2: 94.51%/0.00%
| Epoch #45			Loss: 2.9262 Acc@1: 88.55% Cons_Acc1/2: 95.60%/0.00%
| Epoch #45			Loss: 2.6023 Acc@1: 88.54% Cons_Acc1/2: 96.20%/0.00%
| Epoch #45			Loss: 3.4502 Acc@1: 88.62% Cons_Acc1/2: 94.93%/0.00%
| Epoch #45			Loss: 2.4623 Acc@1: 88.55% Cons_Acc1/2: 93.41%/0.00%
| Epoch #45			Loss: 2.4459 Acc@1: 88.63% Cons_Acc1/2: 91.72%/0.00%
| Epoch #45			Loss: 2.5646 Acc@1: 88.54% Cons_Acc1/2: 90.11%/0.00%
| Epoch #45			Loss: 2.5335 Acc@1: 88.54% Cons_Acc1/2: 89.18%/0.00%
| Epoch #45			Loss: 4.4077 Acc@1: 88.53% Cons_Acc1/2: 88.84%/0.00%
| Epoch #45			Loss: 2.9559 Acc@1: 88.55% Cons_Acc1/2: 88.33%/0.00%
| Epoch #45			Loss: 3.4842 Acc@1: 88.53% Cons_Acc1/2: 88.76%/0.00%
| Epoch #45			Loss: 2.1255 Acc@1: 88.49% Cons_Acc1/2: 88.00%/0.00%
| Epoch #45			Loss: 3.1913 Acc@1: 88.47% Cons_Acc1/2: 89.60%/0.00%
| Epoch #45			Loss: 2.4503 Acc@1: 88.50% Cons_Acc1/2: 90.62%/0.00%
| Epoch #46			Loss: 2.1480 Acc@1: 88.21% Cons_Acc1/2: 97.80%/0.00%
| Epoch #46			Loss: 4.2028 Acc@1: 87.84% Cons_Acc1/2: 99.41%/0.00%
| Epoch #46			Loss: 4.7165 Acc@1: 87.85% Cons_Acc1/2: 99.58%/0.00%
| Epoch #46			Loss: 2.9644 Acc@1: 88.28% Cons_Acc1/2: 98.39%/0.00%
| Epoch #46			Loss: 3.5142 Acc@1: 88.49% Cons_Acc1/2: 96.79%/0.00%
| Epoch #46			Loss: 4.6884 Acc@1: 88.65% Cons_Acc1/2: 94.67%/0.00%
| Epoch #46			Loss: 3.7328 Acc@1: 88.53% Cons_Acc1/2: 92.39%/0.00%
| Epoch #46			Loss: 1.2647 Acc@1: 88.40% Cons_Acc1/2: 90.70%/0.00%
| Epoch #46			Loss: 3.6878 Acc@1: 88.20% Cons_Acc1/2: 90.87%/0.00%
| Epoch #46			Loss: 2.7097 Acc@1: 88.10% Cons_Acc1/2: 89.86%/0.00%
| Epoch #46			Loss: 3.7783 Acc@1: 88.35% Cons_Acc1/2: 88.25%/0.00%
| Epoch #46			Loss: 2.5127 Acc@1: 88.49% Cons_Acc1/2: 88.33%/0.00%
| Epoch #46			Loss: 1.7186 Acc@1: 88.60% Cons_Acc1/2: 89.69%/0.00%
| Epoch #46			Loss: 3.4045 Acc@1: 88.57% Cons_Acc1/2: 91.80%/0.00%
| Epoch #46			Loss: 2.7848 Acc@1: 88.48% Cons_Acc1/2: 93.32%/0.00%
| Epoch #46			Loss: 2.5719 Acc@1: 88.39% Cons_Acc1/2: 94.84%/0.00%
| Epoch #46			Loss: 2.4609 Acc@1: 88.30% Cons_Acc1/2: 95.35%/0.00%
| Epoch #46			Loss: 2.7854 Acc@1: 88.01% Cons_Acc1/2: 95.60%/0.00%
| Epoch #46			Loss: 4.5788 Acc@1: 87.95% Cons_Acc1/2: 95.60%/0.00%
| Epoch #46			Loss: 2.3672 Acc@1: 87.93% Cons_Acc1/2: 95.60%/0.00%
| Epoch #46			Loss: 3.6932 Acc@1: 87.97% Cons_Acc1/2: 95.69%/0.00%
| Epoch #46			Loss: 3.5120 Acc@1: 88.10% Cons_Acc1/2: 95.44%/0.00%
| Epoch #46			Loss: 2.9927 Acc@1: 88.13% Cons_Acc1/2: 95.35%/0.00%
| Epoch #46			Loss: 3.3473 Acc@1: 88.26% Cons_Acc1/2: 94.84%/0.00%
| Epoch #46			Loss: 2.4882 Acc@1: 88.30% Cons_Acc1/2: 94.76%/0.00%
| Epoch #46			Loss: 3.5728 Acc@1: 88.42% Cons_Acc1/2: 94.51%/0.00%
| Epoch #46			Loss: 3.1612 Acc@1: 88.49% Cons_Acc1/2: 94.17%/0.00%
| Epoch #46			Loss: 3.6609 Acc@1: 88.49% Cons_Acc1/2: 93.91%/0.00%
| Epoch #46			Loss: 3.1322 Acc@1: 88.48% Cons_Acc1/2: 92.90%/0.00%
| Epoch #46			Loss: 4.8131 Acc@1: 88.50% Cons_Acc1/2: 90.70%/0.00%
| Epoch #46			Loss: 2.1890 Acc@1: 88.52% Cons_Acc1/2: 89.26%/0.00%
| Epoch #46			Loss: 2.9467 Acc@1: 88.46% Cons_Acc1/2: 87.32%/0.00%
| Epoch #46			Loss: 1.4166 Acc@1: 88.50% Cons_Acc1/2: 87.15%/0.00%
| Epoch #46			Loss: 2.4286 Acc@1: 88.52% Cons_Acc1/2: 86.81%/0.00%
| Epoch #46			Loss: 1.5659 Acc@1: 88.55% Cons_Acc1/2: 87.32%/0.00%
| Epoch #46			Loss: 3.6996 Acc@1: 88.57% Cons_Acc1/2: 87.83%/0.00%
| Epoch #46			Loss: 3.8668 Acc@1: 88.53% Cons_Acc1/2: 88.25%/0.00%
| Epoch #47			Loss: 2.2751 Acc@1: 88.45% Cons_Acc1/2: 82.50%/0.00%
| Epoch #47			Loss: 3.6453 Acc@1: 88.48% Cons_Acc1/2: 92.22%/0.00%
| Epoch #47			Loss: 2.3960 Acc@1: 88.28% Cons_Acc1/2: 96.45%/0.00%
| Epoch #47			Loss: 2.9338 Acc@1: 88.13% Cons_Acc1/2: 97.72%/0.00%
| Epoch #47			Loss: 3.1177 Acc@1: 88.04% Cons_Acc1/2: 98.56%/0.00%
| Epoch #47			Loss: 2.2038 Acc@1: 88.05% Cons_Acc1/2: 98.39%/0.00%
| Epoch #47			Loss: 2.4304 Acc@1: 88.15% Cons_Acc1/2: 97.80%/0.00%
| Epoch #47			Loss: 3.2040 Acc@1: 88.23% Cons_Acc1/2: 97.55%/0.00%
| Epoch #47			Loss: 3.5041 Acc@1: 88.27% Cons_Acc1/2: 97.21%/0.00%
| Epoch #47			Loss: 2.2900 Acc@1: 88.30% Cons_Acc1/2: 97.04%/0.00%
| Epoch #47			Loss: 3.0196 Acc@1: 88.38% Cons_Acc1/2: 95.86%/0.00%
| Epoch #47			Loss: 2.4468 Acc@1: 88.50% Cons_Acc1/2: 95.52%/0.00%
| Epoch #47			Loss: 1.8438 Acc@1: 88.46% Cons_Acc1/2: 94.93%/0.00%
| Epoch #47			Loss: 2.1064 Acc@1: 88.47% Cons_Acc1/2: 93.49%/0.00%
| Epoch #47			Loss: 2.0308 Acc@1: 88.52% Cons_Acc1/2: 91.97%/0.00%
| Epoch #47			Loss: 3.4599 Acc@1: 88.50% Cons_Acc1/2: 90.03%/0.00%
| Epoch #47			Loss: 1.7297 Acc@1: 88.51% Cons_Acc1/2: 88.25%/0.00%
| Epoch #47			Loss: 1.3239 Acc@1: 88.56% Cons_Acc1/2: 86.22%/0.00%
| Epoch #47			Loss: 2.6381 Acc@1: 88.61% Cons_Acc1/2: 84.02%/0.00%
| Epoch #47			Loss: 2.2984 Acc@1: 88.59% Cons_Acc1/2: 83.94%/0.00%
| Epoch #47			Loss: 2.8342 Acc@1: 88.60% Cons_Acc1/2: 86.22%/0.00%
| Epoch #47			Loss: 2.4969 Acc@1: 88.53% Cons_Acc1/2: 89.10%/0.00%
| Epoch #47			Loss: 1.4016 Acc@1: 88.50% Cons_Acc1/2: 92.39%/0.00%
| Epoch #47			Loss: 2.0627 Acc@1: 88.49% Cons_Acc1/2: 94.51%/0.00%
| Epoch #47			Loss: 2.5034 Acc@1: 88.40% Cons_Acc1/2: 95.94%/0.00%
| Epoch #47			Loss: 3.3298 Acc@1: 88.37% Cons_Acc1/2: 96.70%/0.00%
| Epoch #47			Loss: 2.6437 Acc@1: 88.39% Cons_Acc1/2: 97.04%/0.00%
| Epoch #47			Loss: 2.7014 Acc@1: 88.38% Cons_Acc1/2: 97.30%/0.00%
| Epoch #47			Loss: 3.4716 Acc@1: 88.43% Cons_Acc1/2: 97.21%/0.00%
| Epoch #47			Loss: 2.5501 Acc@1: 88.53% Cons_Acc1/2: 96.96%/0.00%
| Epoch #47			Loss: 1.5006 Acc@1: 88.53% Cons_Acc1/2: 96.53%/0.00%
| Epoch #47			Loss: 2.5073 Acc@1: 88.60% Cons_Acc1/2: 95.77%/0.00%
| Epoch #47			Loss: 3.6221 Acc@1: 88.67% Cons_Acc1/2: 95.44%/0.00%
| Epoch #47			Loss: 1.4618 Acc@1: 88.74% Cons_Acc1/2: 94.67%/0.00%
| Epoch #47			Loss: 4.0077 Acc@1: 88.76% Cons_Acc1/2: 94.08%/0.00%
| Epoch #47			Loss: 2.7766 Acc@1: 88.79% Cons_Acc1/2: 93.24%/0.00%
| Epoch #47			Loss: 2.2826 Acc@1: 88.75% Cons_Acc1/2: 92.73%/0.00%
| Epoch #48			Loss: 2.5145 Acc@1: 88.61% Cons_Acc1/2: 94.42%/0.00%
| Epoch #48			Loss: 3.2167 Acc@1: 88.29% Cons_Acc1/2: 94.34%/0.00%
| Epoch #48			Loss: 2.2933 Acc@1: 88.46% Cons_Acc1/2: 90.87%/0.00%
| Epoch #48			Loss: 2.6566 Acc@1: 88.55% Cons_Acc1/2: 90.36%/0.00%
| Epoch #48			Loss: 1.9180 Acc@1: 88.64% Cons_Acc1/2: 90.11%/0.00%
| Epoch #48			Loss: 1.3764 Acc@1: 88.64% Cons_Acc1/2: 88.25%/0.00%
| Epoch #48			Loss: 2.0734 Acc@1: 88.60% Cons_Acc1/2: 88.50%/0.00%
| Epoch #48			Loss: 1.7805 Acc@1: 88.61% Cons_Acc1/2: 87.40%/0.00%
| Epoch #48			Loss: 2.3257 Acc@1: 88.67% Cons_Acc1/2: 84.78%/0.00%
| Epoch #48			Loss: 2.1609 Acc@1: 88.69% Cons_Acc1/2: 84.45%/0.00%
| Epoch #48			Loss: 2.4261 Acc@1: 88.70% Cons_Acc1/2: 86.48%/0.00%
| Epoch #48			Loss: 3.1033 Acc@1: 88.70% Cons_Acc1/2: 89.69%/0.00%
| Epoch #48			Loss: 2.9400 Acc@1: 88.70% Cons_Acc1/2: 91.97%/0.00%
| Epoch #48			Loss: 1.1974 Acc@1: 88.75% Cons_Acc1/2: 93.41%/0.00%
| Epoch #48			Loss: 2.9715 Acc@1: 88.80% Cons_Acc1/2: 93.83%/0.00%
| Epoch #48			Loss: 2.7048 Acc@1: 88.73% Cons_Acc1/2: 93.74%/0.00%
| Epoch #48			Loss: 3.6768 Acc@1: 88.73% Cons_Acc1/2: 94.00%/0.00%
| Epoch #48			Loss: 3.9787 Acc@1: 88.69% Cons_Acc1/2: 94.51%/0.00%
| Epoch #48			Loss: 2.4603 Acc@1: 88.63% Cons_Acc1/2: 93.49%/0.00%
| Epoch #48			Loss: 1.7103 Acc@1: 88.61% Cons_Acc1/2: 91.63%/0.00%
| Epoch #48			Loss: 2.7415 Acc@1: 88.60% Cons_Acc1/2: 88.25%/0.00%
| Epoch #48			Loss: 3.2307 Acc@1: 88.50% Cons_Acc1/2: 85.38%/0.00%
| Epoch #48			Loss: 3.9605 Acc@1: 88.50% Cons_Acc1/2: 84.36%/0.00%
| Epoch #48			Loss: 2.2420 Acc@1: 88.57% Cons_Acc1/2: 85.97%/0.00%
| Epoch #48			Loss: 3.8991 Acc@1: 88.66% Cons_Acc1/2: 87.40%/0.00%
| Epoch #48			Loss: 2.1576 Acc@1: 88.70% Cons_Acc1/2: 88.67%/0.00%
| Epoch #48			Loss: 2.6558 Acc@1: 88.76% Cons_Acc1/2: 91.21%/0.00%
| Epoch #48			Loss: 1.5880 Acc@1: 88.83% Cons_Acc1/2: 93.07%/0.00%
| Epoch #48			Loss: 2.2975 Acc@1: 88.78% Cons_Acc1/2: 94.42%/0.00%
| Epoch #48			Loss: 1.4356 Acc@1: 88.75% Cons_Acc1/2: 95.01%/0.00%
| Epoch #48			Loss: 2.1050 Acc@1: 88.70% Cons_Acc1/2: 95.10%/0.00%
| Epoch #48			Loss: 2.2436 Acc@1: 88.65% Cons_Acc1/2: 95.44%/0.00%
| Epoch #48			Loss: 1.9702 Acc@1: 88.56% Cons_Acc1/2: 95.69%/0.00%
| Epoch #48			Loss: 3.4631 Acc@1: 88.54% Cons_Acc1/2: 96.79%/0.00%
| Epoch #48			Loss: 2.5268 Acc@1: 88.48% Cons_Acc1/2: 96.96%/0.00%
| Epoch #48			Loss: 2.7164 Acc@1: 88.49% Cons_Acc1/2: 97.21%/0.00%
| Epoch #48			Loss: 2.3639 Acc@1: 88.50% Cons_Acc1/2: 96.53%/0.00%
| Epoch #49			Loss: 3.1407 Acc@1: 88.57% Cons_Acc1/2: 90.45%/0.00%
| Epoch #49			Loss: 2.2144 Acc@1: 88.50% Cons_Acc1/2: 87.83%/0.00%
| Epoch #49			Loss: 2.4896 Acc@1: 88.45% Cons_Acc1/2: 87.40%/0.00%
| Epoch #49			Loss: 2.7816 Acc@1: 88.44% Cons_Acc1/2: 84.78%/0.00%
| Epoch #49			Loss: 3.8043 Acc@1: 88.39% Cons_Acc1/2: 86.81%/0.00%
| Epoch #49			Loss: 3.1257 Acc@1: 88.30% Cons_Acc1/2: 89.26%/0.00%
| Epoch #49			Loss: 2.1600 Acc@1: 88.21% Cons_Acc1/2: 93.49%/0.00%
| Epoch #49			Loss: 1.8832 Acc@1: 88.20% Cons_Acc1/2: 95.69%/0.00%
| Epoch #49			Loss: 3.2037 Acc@1: 88.16% Cons_Acc1/2: 96.62%/0.00%
| Epoch #49			Loss: 1.8896 Acc@1: 88.16% Cons_Acc1/2: 97.46%/0.00%
| Epoch #49			Loss: 4.5598 Acc@1: 88.26% Cons_Acc1/2: 97.55%/0.00%
| Epoch #49			Loss: 1.4631 Acc@1: 88.38% Cons_Acc1/2: 97.30%/0.00%
| Epoch #49			Loss: 3.0288 Acc@1: 88.50% Cons_Acc1/2: 96.20%/0.00%
| Epoch #49			Loss: 2.4325 Acc@1: 88.56% Cons_Acc1/2: 94.59%/0.00%
| Epoch #49			Loss: 1.6608 Acc@1: 88.55% Cons_Acc1/2: 92.81%/0.00%
| Epoch #49			Loss: 3.0962 Acc@1: 88.55% Cons_Acc1/2: 90.62%/0.00%
| Epoch #49			Loss: 3.0695 Acc@1: 88.47% Cons_Acc1/2: 88.67%/0.00%
| Epoch #49			Loss: 2.4840 Acc@1: 88.49% Cons_Acc1/2: 87.07%/0.00%
| Epoch #49			Loss: 2.3131 Acc@1: 88.49% Cons_Acc1/2: 88.00%/0.00%
| Epoch #49			Loss: 3.6585 Acc@1: 88.56% Cons_Acc1/2: 90.28%/0.00%
| Epoch #49			Loss: 2.8441 Acc@1: 88.60% Cons_Acc1/2: 92.73%/0.00%
| Epoch #49			Loss: 2.3858 Acc@1: 88.58% Cons_Acc1/2: 94.25%/0.00%
| Epoch #49			Loss: 2.5024 Acc@1: 88.59% Cons_Acc1/2: 95.60%/0.00%
| Epoch #49			Loss: 3.1786 Acc@1: 88.60% Cons_Acc1/2: 96.45%/0.00%
| Epoch #49			Loss: 2.1882 Acc@1: 88.62% Cons_Acc1/2: 97.21%/0.00%
| Epoch #49			Loss: 3.5279 Acc@1: 88.60% Cons_Acc1/2: 97.30%/0.00%
| Epoch #49			Loss: 2.2193 Acc@1: 88.63% Cons_Acc1/2: 97.21%/0.00%
| Epoch #49			Loss: 3.6634 Acc@1: 88.63% Cons_Acc1/2: 97.13%/0.00%
| Epoch #49			Loss: 2.3326 Acc@1: 88.55% Cons_Acc1/2: 97.04%/0.00%
| Epoch #49			Loss: 2.7976 Acc@1: 88.54% Cons_Acc1/2: 96.70%/0.00%
| Epoch #49			Loss: 2.6496 Acc@1: 88.53% Cons_Acc1/2: 96.70%/0.00%
| Epoch #49			Loss: 2.1629 Acc@1: 88.42% Cons_Acc1/2: 96.45%/0.00%
| Epoch #49			Loss: 3.4264 Acc@1: 88.35% Cons_Acc1/2: 96.28%/0.00%
| Epoch #49			Loss: 2.2521 Acc@1: 88.38% Cons_Acc1/2: 95.94%/0.00%
| Epoch #49			Loss: 4.0323 Acc@1: 88.41% Cons_Acc1/2: 95.60%/0.00%
| Epoch #49			Loss: 3.8286 Acc@1: 88.60% Cons_Acc1/2: 94.93%/0.00%
| Epoch #49			Loss: 2.1847 Acc@1: 88.67% Cons_Acc1/2: 94.08%/0.00%
| Epoch #50			Loss: 2.5127 Acc@1: 88.47% Cons_Acc1/2: 91.89%/0.00%
| Epoch #50			Loss: 3.5084 Acc@1: 88.52% Cons_Acc1/2: 90.62%/0.00%
| Epoch #50			Loss: 2.4972 Acc@1: 88.60% Cons_Acc1/2: 89.60%/0.00%
| Epoch #50			Loss: 1.4562 Acc@1: 88.45% Cons_Acc1/2: 87.74%/0.00%
| Epoch #50			Loss: 2.7697 Acc@1: 88.52% Cons_Acc1/2: 88.50%/0.00%
| Epoch #50			Loss: 2.8416 Acc@1: 88.50% Cons_Acc1/2: 90.96%/0.00%
| Epoch #50			Loss: 2.4574 Acc@1: 88.40% Cons_Acc1/2: 90.62%/0.00%
| Epoch #50			Loss: 1.9645 Acc@1: 88.33% Cons_Acc1/2: 88.76%/0.00%
| Epoch #50			Loss: 3.6633 Acc@1: 88.39% Cons_Acc1/2: 87.91%/0.00%
| Epoch #50			Loss: 2.1586 Acc@1: 88.51% Cons_Acc1/2: 89.10%/0.00%
| Epoch #50			Loss: 2.4261 Acc@1: 88.62% Cons_Acc1/2: 90.53%/0.00%
| Epoch #50			Loss: 2.1848 Acc@1: 88.70% Cons_Acc1/2: 91.55%/0.00%
| Epoch #50			Loss: 2.1289 Acc@1: 88.70% Cons_Acc1/2: 93.32%/0.00%
| Epoch #50			Loss: 2.8173 Acc@1: 88.61% Cons_Acc1/2: 94.34%/0.00%
| Epoch #50			Loss: 2.6360 Acc@1: 88.57% Cons_Acc1/2: 95.10%/0.00%
| Epoch #50			Loss: 2.8713 Acc@1: 88.53% Cons_Acc1/2: 95.77%/0.00%
| Epoch #50			Loss: 1.9819 Acc@1: 88.45% Cons_Acc1/2: 95.77%/0.00%
| Epoch #50			Loss: 1.3767 Acc@1: 88.30% Cons_Acc1/2: 96.20%/0.00%
| Epoch #50			Loss: 2.0330 Acc@1: 88.23% Cons_Acc1/2: 96.20%/0.00%
| Epoch #50			Loss: 2.3720 Acc@1: 88.10% Cons_Acc1/2: 96.53%/0.00%
| Epoch #50			Loss: 1.5070 Acc@1: 88.13% Cons_Acc1/2: 96.45%/0.00%
| Epoch #50			Loss: 2.7962 Acc@1: 88.20% Cons_Acc1/2: 95.94%/0.00%
| Epoch #50			Loss: 3.0891 Acc@1: 88.34% Cons_Acc1/2: 94.84%/0.00%
| Epoch #50			Loss: 1.9742 Acc@1: 88.41% Cons_Acc1/2: 93.91%/0.00%
| Epoch #50			Loss: 2.7859 Acc@1: 88.57% Cons_Acc1/2: 93.07%/0.00%
| Epoch #50			Loss: 3.5220 Acc@1: 88.70% Cons_Acc1/2: 91.63%/0.00%
| Epoch #50			Loss: 2.7001 Acc@1: 88.72% Cons_Acc1/2: 89.52%/0.00%
| Epoch #50			Loss: 2.5320 Acc@1: 88.75% Cons_Acc1/2: 86.73%/0.00%
| Epoch #50			Loss: 1.6954 Acc@1: 88.71% Cons_Acc1/2: 83.85%/0.00%
| Epoch #50			Loss: 3.1058 Acc@1: 88.60% Cons_Acc1/2: 80.22%/0.00%
| Epoch #50			Loss: 1.9225 Acc@1: 88.61% Cons_Acc1/2: 77.77%/0.00%
| Epoch #50			Loss: 2.9188 Acc@1: 88.60% Cons_Acc1/2: 80.90%/0.00%
| Epoch #50			Loss: 2.1932 Acc@1: 88.62% Cons_Acc1/2: 86.39%/0.00%
| Epoch #50			Loss: 2.0348 Acc@1: 88.60% Cons_Acc1/2: 92.22%/0.00%
| Epoch #50			Loss: 2.6805 Acc@1: 88.54% Cons_Acc1/2: 95.27%/0.00%
| Epoch #50			Loss: 2.4824 Acc@1: 88.47% Cons_Acc1/2: 96.53%/0.00%
| Epoch #50			Loss: 3.1399 Acc@1: 88.35% Cons_Acc1/2: 97.55%/0.00%
| Epoch #51			Loss: 1.6295 Acc@1: 88.54% Cons_Acc1/2: 96.11%/0.00%
| Epoch #51			Loss: 3.6024 Acc@1: 88.69% Cons_Acc1/2: 91.89%/0.00%
| Epoch #51			Loss: 1.6134 Acc@1: 88.80% Cons_Acc1/2: 87.32%/0.00%
| Epoch #51			Loss: 3.4200 Acc@1: 88.77% Cons_Acc1/2: 84.62%/0.00%
| Epoch #51			Loss: 1.2666 Acc@1: 88.77% Cons_Acc1/2: 85.97%/0.00%
| Epoch #51			Loss: 2.5790 Acc@1: 88.76% Cons_Acc1/2: 86.22%/0.00%
| Epoch #51			Loss: 3.9366 Acc@1: 88.70% Cons_Acc1/2: 87.07%/0.00%
| Epoch #51			Loss: 3.2760 Acc@1: 88.67% Cons_Acc1/2: 88.84%/0.00%
| Epoch #51			Loss: 2.1536 Acc@1: 88.58% Cons_Acc1/2: 89.43%/0.00%
| Epoch #51			Loss: 3.2821 Acc@1: 88.39% Cons_Acc1/2: 90.36%/0.00%
| Epoch #51			Loss: 1.2400 Acc@1: 88.38% Cons_Acc1/2: 91.29%/0.00%
| Epoch #51			Loss: 2.4987 Acc@1: 88.32% Cons_Acc1/2: 92.48%/0.00%
| Epoch #51			Loss: 2.5678 Acc@1: 88.25% Cons_Acc1/2: 93.49%/0.00%
| Epoch #51			Loss: 2.1617 Acc@1: 88.30% Cons_Acc1/2: 93.66%/0.00%
| Epoch #51			Loss: 2.5441 Acc@1: 88.38% Cons_Acc1/2: 94.34%/0.00%
| Epoch #51			Loss: 2.2789 Acc@1: 88.35% Cons_Acc1/2: 95.10%/0.00%
| Epoch #51			Loss: 3.3360 Acc@1: 88.44% Cons_Acc1/2: 95.27%/0.00%
| Epoch #51			Loss: 1.6014 Acc@1: 88.51% Cons_Acc1/2: 95.27%/0.00%
| Epoch #51			Loss: 3.8962 Acc@1: 88.55% Cons_Acc1/2: 94.84%/0.00%
| Epoch #51			Loss: 1.8544 Acc@1: 88.56% Cons_Acc1/2: 94.25%/0.00%
| Epoch #51			Loss: 1.9830 Acc@1: 88.61% Cons_Acc1/2: 93.49%/0.00%
| Epoch #51			Loss: 1.8145 Acc@1: 88.65% Cons_Acc1/2: 91.97%/0.00%
| Epoch #51			Loss: 2.2937 Acc@1: 88.60% Cons_Acc1/2: 90.70%/0.00%
| Epoch #51			Loss: 2.1241 Acc@1: 88.65% Cons_Acc1/2: 90.03%/0.00%
| Epoch #51			Loss: 1.9210 Acc@1: 88.68% Cons_Acc1/2: 89.43%/0.00%
| Epoch #51			Loss: 2.5241 Acc@1: 88.60% Cons_Acc1/2: 88.93%/0.00%
| Epoch #51			Loss: 1.3027 Acc@1: 88.57% Cons_Acc1/2: 88.67%/0.00%
| Epoch #51			Loss: 3.0621 Acc@1: 88.55% Cons_Acc1/2: 88.76%/0.00%
| Epoch #51			Loss: 2.7217 Acc@1: 88.50% Cons_Acc1/2: 88.59%/0.00%
| Epoch #51			Loss: 2.1057 Acc@1: 88.55% Cons_Acc1/2: 86.90%/0.00%
| Epoch #51			Loss: 3.6082 Acc@1: 88.53% Cons_Acc1/2: 90.19%/0.00%
| Epoch #51			Loss: 4.3007 Acc@1: 88.56% Cons_Acc1/2: 93.24%/0.00%
| Epoch #51			Loss: 3.0140 Acc@1: 88.56% Cons_Acc1/2: 94.76%/0.00%
| Epoch #51			Loss: 2.6472 Acc@1: 88.55% Cons_Acc1/2: 95.52%/0.00%
| Epoch #51			Loss: 2.1501 Acc@1: 88.54% Cons_Acc1/2: 96.53%/0.00%
| Epoch #51			Loss: 2.6427 Acc@1: 88.48% Cons_Acc1/2: 96.70%/0.00%
| Epoch #51			Loss: 2.1332 Acc@1: 88.49% Cons_Acc1/2: 96.96%/0.00%
| Epoch #52			Loss: 1.4953 Acc@1: 88.73% Cons_Acc1/2: 90.36%/0.00%
| Epoch #52			Loss: 3.8631 Acc@1: 88.64% Cons_Acc1/2: 88.25%/0.00%
| Epoch #52			Loss: 2.7219 Acc@1: 88.54% Cons_Acc1/2: 92.73%/0.00%
| Epoch #52			Loss: 5.1642 Acc@1: 88.34% Cons_Acc1/2: 96.28%/0.00%
| Epoch #52			Loss: 3.7124 Acc@1: 88.11% Cons_Acc1/2: 96.53%/0.00%
| Epoch #52			Loss: 1.4521 Acc@1: 88.02% Cons_Acc1/2: 96.96%/0.00%
| Epoch #52			Loss: 1.6400 Acc@1: 88.13% Cons_Acc1/2: 96.87%/0.00%
| Epoch #52			Loss: 4.1089 Acc@1: 88.30% Cons_Acc1/2: 96.45%/0.00%
| Epoch #52			Loss: 2.2337 Acc@1: 88.46% Cons_Acc1/2: 95.44%/0.00%
| Epoch #52			Loss: 4.4156 Acc@1: 88.61% Cons_Acc1/2: 93.66%/0.00%
| Epoch #52			Loss: 1.7325 Acc@1: 88.74% Cons_Acc1/2: 91.55%/0.00%
| Epoch #52			Loss: 2.7782 Acc@1: 88.71% Cons_Acc1/2: 87.57%/0.00%
| Epoch #52			Loss: 0.8616 Acc@1: 88.68% Cons_Acc1/2: 84.70%/0.00%
| Epoch #52			Loss: 3.1180 Acc@1: 88.58% Cons_Acc1/2: 83.77%/0.00%
| Epoch #52			Loss: 3.2613 Acc@1: 88.45% Cons_Acc1/2: 84.45%/0.00%
| Epoch #52			Loss: 2.9439 Acc@1: 88.28% Cons_Acc1/2: 85.55%/0.00%
| Epoch #52			Loss: 2.2060 Acc@1: 88.24% Cons_Acc1/2: 88.00%/0.00%
| Epoch #52			Loss: 2.2150 Acc@1: 88.20% Cons_Acc1/2: 90.53%/0.00%
| Epoch #52			Loss: 1.5047 Acc@1: 88.12% Cons_Acc1/2: 92.65%/0.00%
| Epoch #52			Loss: 2.0248 Acc@1: 88.22% Cons_Acc1/2: 93.83%/0.00%
| Epoch #52			Loss: 3.1418 Acc@1: 88.31% Cons_Acc1/2: 94.93%/0.00%
| Epoch #52			Loss: 3.1572 Acc@1: 88.35% Cons_Acc1/2: 96.11%/0.00%
| Epoch #52			Loss: 3.7911 Acc@1: 88.32% Cons_Acc1/2: 96.53%/0.00%
| Epoch #52			Loss: 2.2570 Acc@1: 88.32% Cons_Acc1/2: 96.87%/0.00%
| Epoch #52			Loss: 2.8796 Acc@1: 88.40% Cons_Acc1/2: 96.96%/0.00%
| Epoch #52			Loss: 4.3169 Acc@1: 88.52% Cons_Acc1/2: 96.87%/0.00%
| Epoch #52			Loss: 3.1134 Acc@1: 88.52% Cons_Acc1/2: 96.87%/0.00%
| Epoch #52			Loss: 2.3987 Acc@1: 88.60% Cons_Acc1/2: 96.20%/0.00%
| Epoch #52			Loss: 2.5913 Acc@1: 88.66% Cons_Acc1/2: 95.18%/0.00%
| Epoch #52			Loss: 2.6424 Acc@1: 88.72% Cons_Acc1/2: 92.39%/0.00%
| Epoch #52			Loss: 3.3211 Acc@1: 88.76% Cons_Acc1/2: 90.79%/0.00%
| Epoch #52			Loss: 1.9017 Acc@1: 88.80% Cons_Acc1/2: 90.87%/0.00%
| Epoch #52			Loss: 2.6616 Acc@1: 88.82% Cons_Acc1/2: 90.79%/0.00%
| Epoch #52			Loss: 3.0795 Acc@1: 88.85% Cons_Acc1/2: 91.12%/0.00%
| Epoch #52			Loss: 3.1340 Acc@1: 88.85% Cons_Acc1/2: 91.29%/0.00%
| Epoch #52			Loss: 2.6639 Acc@1: 88.83% Cons_Acc1/2: 90.70%/0.00%
| Epoch #52			Loss: 3.8114 Acc@1: 88.82% Cons_Acc1/2: 90.19%/0.00%
| Epoch #53			Loss: 3.9464 Acc@1: 88.71% Cons_Acc1/2: 93.07%/0.00%
| Epoch #53			Loss: 1.0329 Acc@1: 88.61% Cons_Acc1/2: 93.58%/0.00%
| Epoch #53			Loss: 2.8805 Acc@1: 88.60% Cons_Acc1/2: 94.00%/0.00%
| Epoch #53			Loss: 1.5303 Acc@1: 88.60% Cons_Acc1/2: 94.42%/0.00%
| Epoch #53			Loss: 2.2381 Acc@1: 88.53% Cons_Acc1/2: 93.74%/0.00%
| Epoch #53			Loss: 2.0650 Acc@1: 88.50% Cons_Acc1/2: 91.12%/0.00%
| Epoch #53			Loss: 3.0932 Acc@1: 88.50% Cons_Acc1/2: 88.67%/0.00%
| Epoch #53			Loss: 4.1658 Acc@1: 88.52% Cons_Acc1/2: 90.19%/0.00%
| Epoch #53			Loss: 2.3890 Acc@1: 88.50% Cons_Acc1/2: 92.48%/0.00%
| Epoch #53			Loss: 1.7129 Acc@1: 88.51% Cons_Acc1/2: 95.27%/0.00%
| Epoch #53			Loss: 2.5425 Acc@1: 88.53% Cons_Acc1/2: 96.37%/0.00%
| Epoch #53			Loss: 3.8243 Acc@1: 88.51% Cons_Acc1/2: 96.96%/0.00%
| Epoch #53			Loss: 2.4801 Acc@1: 88.55% Cons_Acc1/2: 97.13%/0.00%
| Epoch #53			Loss: 2.4690 Acc@1: 88.55% Cons_Acc1/2: 96.96%/0.00%
| Epoch #53			Loss: 2.5270 Acc@1: 88.57% Cons_Acc1/2: 95.94%/0.00%
| Epoch #53			Loss: 3.8016 Acc@1: 88.63% Cons_Acc1/2: 94.51%/0.00%
| Epoch #53			Loss: 2.9739 Acc@1: 88.59% Cons_Acc1/2: 92.39%/0.00%
| Epoch #53			Loss: 3.2326 Acc@1: 88.64% Cons_Acc1/2: 89.94%/0.00%
| Epoch #53			Loss: 3.1774 Acc@1: 88.62% Cons_Acc1/2: 88.84%/0.00%
| Epoch #53			Loss: 3.2629 Acc@1: 88.62% Cons_Acc1/2: 88.42%/0.00%
| Epoch #53			Loss: 3.2940 Acc@1: 88.70% Cons_Acc1/2: 87.49%/0.00%
| Epoch #53			Loss: 3.5032 Acc@1: 88.79% Cons_Acc1/2: 87.32%/0.00%
| Epoch #53			Loss: 3.3482 Acc@1: 88.81% Cons_Acc1/2: 88.17%/0.00%
| Epoch #53			Loss: 2.9871 Acc@1: 88.84% Cons_Acc1/2: 89.60%/0.00%
| Epoch #53			Loss: 4.0880 Acc@1: 88.79% Cons_Acc1/2: 90.45%/0.00%
| Epoch #53			Loss: 0.9624 Acc@1: 88.79% Cons_Acc1/2: 92.05%/0.00%
| Epoch #53			Loss: 2.1630 Acc@1: 88.69% Cons_Acc1/2: 92.81%/0.00%
| Epoch #53			Loss: 2.5859 Acc@1: 88.63% Cons_Acc1/2: 93.07%/0.00%
| Epoch #53			Loss: 1.4575 Acc@1: 88.64% Cons_Acc1/2: 92.90%/0.00%
| Epoch #53			Loss: 3.6017 Acc@1: 88.72% Cons_Acc1/2: 91.38%/0.00%
| Epoch #53			Loss: 3.2622 Acc@1: 88.74% Cons_Acc1/2: 90.28%/0.00%
| Epoch #53			Loss: 2.4494 Acc@1: 88.67% Cons_Acc1/2: 87.66%/0.00%
| Epoch #53			Loss: 2.6041 Acc@1: 88.70% Cons_Acc1/2: 84.95%/0.00%
| Epoch #53			Loss: 2.7179 Acc@1: 88.69% Cons_Acc1/2: 82.25%/0.00%
| Epoch #53			Loss: 2.9678 Acc@1: 88.69% Cons_Acc1/2: 80.05%/0.00%
| Epoch #53			Loss: 2.4563 Acc@1: 88.62% Cons_Acc1/2: 78.36%/0.00%
| Epoch #53			Loss: 2.2180 Acc@1: 88.61% Cons_Acc1/2: 77.68%/0.00%
| Epoch #54			Loss: 3.2788 Acc@1: 88.65% Cons_Acc1/2: 94.25%/0.00%
| Epoch #54			Loss: 1.7591 Acc@1: 88.34% Cons_Acc1/2: 97.13%/0.00%
| Epoch #54			Loss: 3.1551 Acc@1: 88.22% Cons_Acc1/2: 98.56%/0.00%
| Epoch #54			Loss: 2.2791 Acc@1: 88.10% Cons_Acc1/2: 98.99%/0.00%
| Epoch #54			Loss: 2.4092 Acc@1: 88.35% Cons_Acc1/2: 98.82%/0.00%
| Epoch #54			Loss: 3.9389 Acc@1: 88.50% Cons_Acc1/2: 98.31%/0.00%
| Epoch #54			Loss: 3.2845 Acc@1: 88.56% Cons_Acc1/2: 97.97%/0.00%
| Epoch #54			Loss: 3.3922 Acc@1: 88.67% Cons_Acc1/2: 96.87%/0.00%
| Epoch #54			Loss: 1.3888 Acc@1: 88.72% Cons_Acc1/2: 95.77%/0.00%
| Epoch #54			Loss: 1.6289 Acc@1: 88.73% Cons_Acc1/2: 94.67%/0.00%
| Epoch #54			Loss: 2.8070 Acc@1: 88.69% Cons_Acc1/2: 93.24%/0.00%
| Epoch #54			Loss: 2.3198 Acc@1: 88.62% Cons_Acc1/2: 92.05%/0.00%
| Epoch #54			Loss: 1.4142 Acc@1: 88.66% Cons_Acc1/2: 91.97%/0.00%
| Epoch #54			Loss: 4.0173 Acc@1: 88.70% Cons_Acc1/2: 92.22%/0.00%
| Epoch #54			Loss: 2.8444 Acc@1: 88.66% Cons_Acc1/2: 92.39%/0.00%
| Epoch #54			Loss: 2.3339 Acc@1: 88.69% Cons_Acc1/2: 92.65%/0.00%
| Epoch #54			Loss: 3.3878 Acc@1: 88.60% Cons_Acc1/2: 93.15%/0.00%
| Epoch #54			Loss: 3.4877 Acc@1: 88.51% Cons_Acc1/2: 93.83%/0.00%
| Epoch #54			Loss: 2.7194 Acc@1: 88.49% Cons_Acc1/2: 93.74%/0.00%
| Epoch #54			Loss: 1.5083 Acc@1: 88.54% Cons_Acc1/2: 94.42%/0.00%
| Epoch #54			Loss: 3.3629 Acc@1: 88.53% Cons_Acc1/2: 93.66%/0.00%
| Epoch #54			Loss: 3.2483 Acc@1: 88.53% Cons_Acc1/2: 93.91%/0.00%
| Epoch #54			Loss: 2.0823 Acc@1: 88.48% Cons_Acc1/2: 94.17%/0.00%
| Epoch #54			Loss: 3.0436 Acc@1: 88.49% Cons_Acc1/2: 93.91%/0.00%
| Epoch #54			Loss: 2.9715 Acc@1: 88.47% Cons_Acc1/2: 93.24%/0.00%
| Epoch #54			Loss: 1.6618 Acc@1: 88.58% Cons_Acc1/2: 92.31%/0.00%
| Epoch #54			Loss: 2.3308 Acc@1: 88.68% Cons_Acc1/2: 91.63%/0.00%
| Epoch #54			Loss: 3.4757 Acc@1: 88.66% Cons_Acc1/2: 91.21%/0.00%
| Epoch #54			Loss: 2.5331 Acc@1: 88.65% Cons_Acc1/2: 90.53%/0.00%
| Epoch #54			Loss: 2.8018 Acc@1: 88.68% Cons_Acc1/2: 89.86%/0.00%
| Epoch #54			Loss: 0.8908 Acc@1: 88.70% Cons_Acc1/2: 90.19%/0.00%
| Epoch #54			Loss: 3.2761 Acc@1: 88.68% Cons_Acc1/2: 90.70%/0.00%
| Epoch #54			Loss: 2.1381 Acc@1: 88.62% Cons_Acc1/2: 91.63%/0.00%
| Epoch #54			Loss: 1.9360 Acc@1: 88.61% Cons_Acc1/2: 92.14%/0.00%
| Epoch #54			Loss: 2.3174 Acc@1: 88.63% Cons_Acc1/2: 92.14%/0.00%
| Epoch #54			Loss: 2.4496 Acc@1: 88.66% Cons_Acc1/2: 92.56%/0.00%
| Epoch #54			Loss: 3.5056 Acc@1: 88.64% Cons_Acc1/2: 92.31%/0.00%
| Epoch #55			Loss: 2.1841 Acc@1: 88.61% Cons_Acc1/2: 93.15%/0.00%
| Epoch #55			Loss: 3.5386 Acc@1: 88.55% Cons_Acc1/2: 91.38%/0.00%
| Epoch #55			Loss: 2.9890 Acc@1: 88.53% Cons_Acc1/2: 89.94%/0.00%
| Epoch #55			Loss: 1.5116 Acc@1: 88.60% Cons_Acc1/2: 87.07%/0.00%
| Epoch #55			Loss: 4.3768 Acc@1: 88.64% Cons_Acc1/2: 89.43%/0.00%
| Epoch #55			Loss: 3.0084 Acc@1: 88.70% Cons_Acc1/2: 91.04%/0.00%
| Epoch #55			Loss: 3.3342 Acc@1: 88.68% Cons_Acc1/2: 92.22%/0.00%
| Epoch #55			Loss: 1.6791 Acc@1: 88.62% Cons_Acc1/2: 93.32%/0.00%
| Epoch #55			Loss: 2.5152 Acc@1: 88.70% Cons_Acc1/2: 92.48%/0.00%
| Epoch #55			Loss: 1.8798 Acc@1: 88.71% Cons_Acc1/2: 93.74%/0.00%
| Epoch #55			Loss: 3.6570 Acc@1: 88.64% Cons_Acc1/2: 93.91%/0.00%
| Epoch #55			Loss: 2.1423 Acc@1: 88.66% Cons_Acc1/2: 93.74%/0.00%
| Epoch #55			Loss: 2.8613 Acc@1: 88.62% Cons_Acc1/2: 93.66%/0.00%
| Epoch #55			Loss: 1.7506 Acc@1: 88.60% Cons_Acc1/2: 93.58%/0.00%
| Epoch #55			Loss: 4.0153 Acc@1: 88.57% Cons_Acc1/2: 93.74%/0.00%
| Epoch #55			Loss: 1.1958 Acc@1: 88.55% Cons_Acc1/2: 93.15%/0.00%
| Epoch #55			Loss: 4.2981 Acc@1: 88.54% Cons_Acc1/2: 93.41%/0.00%
| Epoch #55			Loss: 1.2339 Acc@1: 88.54% Cons_Acc1/2: 92.81%/0.00%
| Epoch #55			Loss: 2.3831 Acc@1: 88.55% Cons_Acc1/2: 90.79%/0.00%
| Epoch #55			Loss: 2.6122 Acc@1: 88.60% Cons_Acc1/2: 89.94%/0.00%
| Epoch #55			Loss: 2.9414 Acc@1: 88.52% Cons_Acc1/2: 89.43%/0.00%
| Epoch #55			Loss: 3.3733 Acc@1: 88.63% Cons_Acc1/2: 89.60%/0.00%
| Epoch #55			Loss: 1.4026 Acc@1: 88.61% Cons_Acc1/2: 90.53%/0.00%
| Epoch #55			Loss: 1.6497 Acc@1: 88.58% Cons_Acc1/2: 91.12%/0.00%
| Epoch #55			Loss: 3.5503 Acc@1: 88.56% Cons_Acc1/2: 91.46%/0.00%
| Epoch #55			Loss: 3.2816 Acc@1: 88.57% Cons_Acc1/2: 90.11%/0.00%
| Epoch #55			Loss: 1.0159 Acc@1: 88.60% Cons_Acc1/2: 88.25%/0.00%
| Epoch #55			Loss: 2.3939 Acc@1: 88.59% Cons_Acc1/2: 86.98%/0.00%
| Epoch #55			Loss: 4.1109 Acc@1: 88.56% Cons_Acc1/2: 86.81%/0.00%
| Epoch #55			Loss: 2.7159 Acc@1: 88.56% Cons_Acc1/2: 86.56%/0.00%
| Epoch #55			Loss: 1.6885 Acc@1: 88.61% Cons_Acc1/2: 88.59%/0.00%
| Epoch #55			Loss: 3.2447 Acc@1: 88.60% Cons_Acc1/2: 91.80%/0.00%
| Epoch #55			Loss: 1.2168 Acc@1: 88.62% Cons_Acc1/2: 93.66%/0.00%
| Epoch #55			Loss: 4.0878 Acc@1: 88.54% Cons_Acc1/2: 95.77%/0.00%
| Epoch #55			Loss: 2.5055 Acc@1: 88.45% Cons_Acc1/2: 96.62%/0.00%
| Epoch #55			Loss: 1.7273 Acc@1: 88.35% Cons_Acc1/2: 97.21%/0.00%
| Epoch #55			Loss: 2.6538 Acc@1: 88.37% Cons_Acc1/2: 97.21%/0.00%
| Epoch #56			Loss: 1.9290 Acc@1: 88.65% Cons_Acc1/2: 87.83%/0.00%
| Epoch #56			Loss: 2.8376 Acc@1: 88.72% Cons_Acc1/2: 77.01%/0.00%
| Epoch #56			Loss: 2.0107 Acc@1: 88.65% Cons_Acc1/2: 76.25%/0.00%
| Epoch #56			Loss: 1.9036 Acc@1: 88.62% Cons_Acc1/2: 76.33%/0.00%
| Epoch #56			Loss: 5.5031 Acc@1: 88.67% Cons_Acc1/2: 79.71%/0.00%
| Epoch #56			Loss: 3.2969 Acc@1: 88.76% Cons_Acc1/2: 82.92%/0.00%
| Epoch #56			Loss: 2.6538 Acc@1: 88.79% Cons_Acc1/2: 88.67%/0.00%
| Epoch #56			Loss: 3.9919 Acc@1: 88.76% Cons_Acc1/2: 92.98%/0.00%
| Epoch #56			Loss: 2.0447 Acc@1: 88.71% Cons_Acc1/2: 95.35%/0.00%
| Epoch #56			Loss: 1.9913 Acc@1: 88.59% Cons_Acc1/2: 96.28%/0.00%
| Epoch #56			Loss: 1.6722 Acc@1: 88.52% Cons_Acc1/2: 97.21%/0.00%
| Epoch #56			Loss: 3.9221 Acc@1: 88.50% Cons_Acc1/2: 97.63%/0.00%
| Epoch #56			Loss: 2.8247 Acc@1: 88.49% Cons_Acc1/2: 97.46%/0.00%
| Epoch #56			Loss: 2.6393 Acc@1: 88.49% Cons_Acc1/2: 97.38%/0.00%
| Epoch #56			Loss: 1.9056 Acc@1: 88.53% Cons_Acc1/2: 97.55%/0.00%
| Epoch #56			Loss: 3.3391 Acc@1: 88.58% Cons_Acc1/2: 97.46%/0.00%
| Epoch #56			Loss: 1.5257 Acc@1: 88.61% Cons_Acc1/2: 97.13%/0.00%
| Epoch #56			Loss: 2.6059 Acc@1: 88.64% Cons_Acc1/2: 96.62%/0.00%
| Epoch #56			Loss: 3.8122 Acc@1: 88.63% Cons_Acc1/2: 96.11%/0.00%
| Epoch #56			Loss: 2.3533 Acc@1: 88.64% Cons_Acc1/2: 95.35%/0.00%
| Epoch #56			Loss: 3.1999 Acc@1: 88.64% Cons_Acc1/2: 94.51%/0.00%
| Epoch #56			Loss: 1.8906 Acc@1: 88.67% Cons_Acc1/2: 93.07%/0.00%
| Epoch #56			Loss: 2.5999 Acc@1: 88.71% Cons_Acc1/2: 91.63%/0.00%
| Epoch #56			Loss: 1.8322 Acc@1: 88.66% Cons_Acc1/2: 90.87%/0.00%
| Epoch #56			Loss: 3.2647 Acc@1: 88.64% Cons_Acc1/2: 90.96%/0.00%
| Epoch #56			Loss: 4.3015 Acc@1: 88.66% Cons_Acc1/2: 91.04%/0.00%
| Epoch #56			Loss: 2.4870 Acc@1: 88.62% Cons_Acc1/2: 92.39%/0.00%
| Epoch #56			Loss: 3.8129 Acc@1: 88.63% Cons_Acc1/2: 94.34%/0.00%
| Epoch #56			Loss: 1.3637 Acc@1: 88.65% Cons_Acc1/2: 95.52%/0.00%
| Epoch #56			Loss: 3.0916 Acc@1: 88.63% Cons_Acc1/2: 96.11%/0.00%
| Epoch #56			Loss: 3.1458 Acc@1: 88.65% Cons_Acc1/2: 97.04%/0.00%
| Epoch #56			Loss: 2.9446 Acc@1: 88.64% Cons_Acc1/2: 97.21%/0.00%
| Epoch #56			Loss: 3.5109 Acc@1: 88.62% Cons_Acc1/2: 97.30%/0.00%
| Epoch #56			Loss: 2.5390 Acc@1: 88.63% Cons_Acc1/2: 97.30%/0.00%
| Epoch #56			Loss: 4.7813 Acc@1: 88.66% Cons_Acc1/2: 97.30%/0.00%
| Epoch #56			Loss: 2.0775 Acc@1: 88.67% Cons_Acc1/2: 97.21%/0.00%
| Epoch #56			Loss: 2.8029 Acc@1: 88.65% Cons_Acc1/2: 97.21%/0.00%
| Epoch #57			Loss: 3.3830 Acc@1: 88.76% Cons_Acc1/2: 96.45%/0.00%
| Epoch #57			Loss: 1.8316 Acc@1: 88.73% Cons_Acc1/2: 96.37%/0.00%
| Epoch #57			Loss: 2.7059 Acc@1: 88.68% Cons_Acc1/2: 96.20%/0.00%
| Epoch #57			Loss: 3.3197 Acc@1: 88.60% Cons_Acc1/2: 95.94%/0.00%
| Epoch #57			Loss: 2.4338 Acc@1: 88.61% Cons_Acc1/2: 95.60%/0.00%
| Epoch #57			Loss: 3.3661 Acc@1: 88.65% Cons_Acc1/2: 94.67%/0.00%
| Epoch #57			Loss: 2.7037 Acc@1: 88.70% Cons_Acc1/2: 92.73%/0.00%
| Epoch #57			Loss: 1.7419 Acc@1: 88.75% Cons_Acc1/2: 91.12%/0.00%
| Epoch #57			Loss: 1.9308 Acc@1: 88.74% Cons_Acc1/2: 90.03%/0.00%
| Epoch #57			Loss: 3.0890 Acc@1: 88.70% Cons_Acc1/2: 89.52%/0.00%
| Epoch #57			Loss: 2.4209 Acc@1: 88.73% Cons_Acc1/2: 89.77%/0.00%
| Epoch #57			Loss: 3.2581 Acc@1: 88.67% Cons_Acc1/2: 89.35%/0.00%
| Epoch #57			Loss: 4.2944 Acc@1: 88.63% Cons_Acc1/2: 90.28%/0.00%
| Epoch #57			Loss: 3.1936 Acc@1: 88.71% Cons_Acc1/2: 91.21%/0.00%
| Epoch #57			Loss: 3.1815 Acc@1: 88.81% Cons_Acc1/2: 92.14%/0.00%
| Epoch #57			Loss: 3.2612 Acc@1: 88.80% Cons_Acc1/2: 93.07%/0.00%
| Epoch #57			Loss: 3.1922 Acc@1: 88.80% Cons_Acc1/2: 93.58%/0.00%
| Epoch #57			Loss: 4.5796 Acc@1: 88.77% Cons_Acc1/2: 94.17%/0.00%
| Epoch #57			Loss: 3.0377 Acc@1: 88.77% Cons_Acc1/2: 94.17%/0.00%
| Epoch #57			Loss: 3.5433 Acc@1: 88.72% Cons_Acc1/2: 94.00%/0.00%
| Epoch #57			Loss: 1.6264 Acc@1: 88.70% Cons_Acc1/2: 94.17%/0.00%
| Epoch #57			Loss: 3.1929 Acc@1: 88.70% Cons_Acc1/2: 94.17%/0.00%
| Epoch #57			Loss: 0.9665 Acc@1: 88.71% Cons_Acc1/2: 94.84%/0.00%
| Epoch #57			Loss: 3.0077 Acc@1: 88.70% Cons_Acc1/2: 95.01%/0.00%
| Epoch #57			Loss: 3.2826 Acc@1: 88.68% Cons_Acc1/2: 94.93%/0.00%
| Epoch #57			Loss: 2.8378 Acc@1: 88.71% Cons_Acc1/2: 94.84%/0.00%
| Epoch #57			Loss: 1.6025 Acc@1: 88.74% Cons_Acc1/2: 94.59%/0.00%
| Epoch #57			Loss: 3.9641 Acc@1: 88.80% Cons_Acc1/2: 94.42%/0.00%
| Epoch #57			Loss: 2.4977 Acc@1: 88.86% Cons_Acc1/2: 93.83%/0.00%
| Epoch #57			Loss: 2.1225 Acc@1: 88.85% Cons_Acc1/2: 92.90%/0.00%
| Epoch #57			Loss: 1.7139 Acc@1: 88.85% Cons_Acc1/2: 92.39%/0.00%
| Epoch #57			Loss: 1.5508 Acc@1: 88.78% Cons_Acc1/2: 92.14%/0.00%
| Epoch #57			Loss: 2.9928 Acc@1: 88.70% Cons_Acc1/2: 91.89%/0.00%
| Epoch #57			Loss: 2.6696 Acc@1: 88.65% Cons_Acc1/2: 91.63%/0.00%
| Epoch #57			Loss: 2.1785 Acc@1: 88.58% Cons_Acc1/2: 91.63%/0.00%
| Epoch #57			Loss: 2.1169 Acc@1: 88.57% Cons_Acc1/2: 91.89%/0.00%
| Epoch #57			Loss: 2.1242 Acc@1: 88.55% Cons_Acc1/2: 91.89%/0.00%
| Epoch #58			Loss: 1.7378 Acc@1: 88.59% Cons_Acc1/2: 84.28%/0.00%
| Epoch #58			Loss: 1.9467 Acc@1: 88.49% Cons_Acc1/2: 83.52%/0.00%
| Epoch #58			Loss: 2.7475 Acc@1: 88.45% Cons_Acc1/2: 83.69%/0.00%
| Epoch #58			Loss: 3.1933 Acc@1: 88.53% Cons_Acc1/2: 88.17%/0.00%
| Epoch #58			Loss: 3.0164 Acc@1: 88.48% Cons_Acc1/2: 93.49%/0.00%
| Epoch #58			Loss: 3.3056 Acc@1: 88.46% Cons_Acc1/2: 95.69%/0.00%
| Epoch #58			Loss: 2.3058 Acc@1: 88.38% Cons_Acc1/2: 96.62%/0.00%
| Epoch #58			Loss: 3.1357 Acc@1: 88.34% Cons_Acc1/2: 97.21%/0.00%
| Epoch #58			Loss: 3.6441 Acc@1: 88.34% Cons_Acc1/2: 97.13%/0.00%
| Epoch #58			Loss: 2.4842 Acc@1: 88.44% Cons_Acc1/2: 96.96%/0.00%
| Epoch #58			Loss: 2.5403 Acc@1: 88.56% Cons_Acc1/2: 96.79%/0.00%
| Epoch #58			Loss: 1.8332 Acc@1: 88.65% Cons_Acc1/2: 96.79%/0.00%
| Epoch #58			Loss: 3.1955 Acc@1: 88.71% Cons_Acc1/2: 96.45%/0.00%
| Epoch #58			Loss: 1.8024 Acc@1: 88.75% Cons_Acc1/2: 95.35%/0.00%
| Epoch #58			Loss: 1.8373 Acc@1: 88.75% Cons_Acc1/2: 94.00%/0.00%
| Epoch #58			Loss: 4.7676 Acc@1: 88.70% Cons_Acc1/2: 91.12%/0.00%
| Epoch #58			Loss: 2.6159 Acc@1: 88.65% Cons_Acc1/2: 89.52%/0.00%
| Epoch #58			Loss: 2.4431 Acc@1: 88.53% Cons_Acc1/2: 86.31%/0.00%
| Epoch #58			Loss: 3.6032 Acc@1: 88.54% Cons_Acc1/2: 83.77%/0.00%
| Epoch #58			Loss: 1.8188 Acc@1: 88.61% Cons_Acc1/2: 85.63%/0.00%
| Epoch #58			Loss: 2.0795 Acc@1: 88.72% Cons_Acc1/2: 86.98%/0.00%
| Epoch #58			Loss: 1.5528 Acc@1: 88.77% Cons_Acc1/2: 88.59%/0.00%
| Epoch #58			Loss: 1.9945 Acc@1: 88.81% Cons_Acc1/2: 90.03%/0.00%
| Epoch #58			Loss: 2.5718 Acc@1: 88.79% Cons_Acc1/2: 91.72%/0.00%
| Epoch #58			Loss: 2.3142 Acc@1: 88.80% Cons_Acc1/2: 92.56%/0.00%
| Epoch #58			Loss: 1.5370 Acc@1: 88.75% Cons_Acc1/2: 92.98%/0.00%
| Epoch #58			Loss: 2.4328 Acc@1: 88.68% Cons_Acc1/2: 94.00%/0.00%
| Epoch #58			Loss: 1.5047 Acc@1: 88.68% Cons_Acc1/2: 95.01%/0.00%
| Epoch #58			Loss: 2.2404 Acc@1: 88.62% Cons_Acc1/2: 95.27%/0.00%
| Epoch #58			Loss: 4.5101 Acc@1: 88.62% Cons_Acc1/2: 95.44%/0.00%
| Epoch #58			Loss: 2.5178 Acc@1: 88.63% Cons_Acc1/2: 95.86%/0.00%
| Epoch #58			Loss: 2.6430 Acc@1: 88.67% Cons_Acc1/2: 96.03%/0.00%
| Epoch #58			Loss: 2.2367 Acc@1: 88.71% Cons_Acc1/2: 96.11%/0.00%
| Epoch #58			Loss: 3.4900 Acc@1: 88.71% Cons_Acc1/2: 96.11%/0.00%
| Epoch #58			Loss: 2.1794 Acc@1: 88.73% Cons_Acc1/2: 95.77%/0.00%
| Epoch #58			Loss: 2.5971 Acc@1: 88.74% Cons_Acc1/2: 94.76%/0.00%
| Epoch #58			Loss: 3.1163 Acc@1: 88.71% Cons_Acc1/2: 93.07%/0.00%
| Epoch #59			Loss: 1.8892 Acc@1: 88.75% Cons_Acc1/2: 94.93%/0.00%
| Epoch #59			Loss: 3.6814 Acc@1: 88.75% Cons_Acc1/2: 92.56%/0.00%
| Epoch #59			Loss: 3.8486 Acc@1: 88.50% Cons_Acc1/2: 93.83%/0.00%
| Epoch #59			Loss: 2.5999 Acc@1: 88.36% Cons_Acc1/2: 94.67%/0.00%
| Epoch #59			Loss: 2.5112 Acc@1: 88.38% Cons_Acc1/2: 94.59%/0.00%
| Epoch #59			Loss: 2.8399 Acc@1: 88.32% Cons_Acc1/2: 94.42%/0.00%
| Epoch #59			Loss: 1.6550 Acc@1: 88.35% Cons_Acc1/2: 94.51%/0.00%
| Epoch #59			Loss: 4.0422 Acc@1: 88.39% Cons_Acc1/2: 93.91%/0.00%
| Epoch #59			Loss: 3.5336 Acc@1: 88.45% Cons_Acc1/2: 90.53%/0.00%
| Epoch #59			Loss: 2.6466 Acc@1: 88.56% Cons_Acc1/2: 87.91%/0.00%
| Epoch #59			Loss: 2.2476 Acc@1: 88.65% Cons_Acc1/2: 85.38%/0.00%
| Epoch #59			Loss: 4.0256 Acc@1: 88.70% Cons_Acc1/2: 87.83%/0.00%
| Epoch #59			Loss: 4.0970 Acc@1: 88.80% Cons_Acc1/2: 90.36%/0.00%
| Epoch #59			Loss: 1.4935 Acc@1: 88.76% Cons_Acc1/2: 91.55%/0.00%
| Epoch #59			Loss: 1.9772 Acc@1: 88.72% Cons_Acc1/2: 92.56%/0.00%
| Epoch #59			Loss: 5.3533 Acc@1: 88.68% Cons_Acc1/2: 92.48%/0.00%
| Epoch #59			Loss: 4.7158 Acc@1: 88.65% Cons_Acc1/2: 92.81%/0.00%
| Epoch #59			Loss: 3.6531 Acc@1: 88.64% Cons_Acc1/2: 92.98%/0.00%
| Epoch #59			Loss: 2.3668 Acc@1: 88.65% Cons_Acc1/2: 93.15%/0.00%
| Epoch #59			Loss: 2.8967 Acc@1: 88.63% Cons_Acc1/2: 93.41%/0.00%
| Epoch #59			Loss: 2.6939 Acc@1: 88.64% Cons_Acc1/2: 93.58%/0.00%
| Epoch #59			Loss: 1.6753 Acc@1: 88.64% Cons_Acc1/2: 94.00%/0.00%
| Epoch #59			Loss: 2.5868 Acc@1: 88.61% Cons_Acc1/2: 93.58%/0.00%
| Epoch #59			Loss: 3.2402 Acc@1: 88.58% Cons_Acc1/2: 93.66%/0.00%
| Epoch #59			Loss: 0.8827 Acc@1: 88.59% Cons_Acc1/2: 93.91%/0.00%
| Epoch #59			Loss: 2.7223 Acc@1: 88.60% Cons_Acc1/2: 93.83%/0.00%
| Epoch #59			Loss: 3.0228 Acc@1: 88.64% Cons_Acc1/2: 94.42%/0.00%
| Epoch #59			Loss: 1.8201 Acc@1: 88.60% Cons_Acc1/2: 94.93%/0.00%
| Epoch #59			Loss: 2.2365 Acc@1: 88.59% Cons_Acc1/2: 95.01%/0.00%
| Epoch #59			Loss: 4.2245 Acc@1: 88.63% Cons_Acc1/2: 94.93%/0.00%
| Epoch #59			Loss: 3.5535 Acc@1: 88.72% Cons_Acc1/2: 94.34%/0.00%
| Epoch #59			Loss: 3.0357 Acc@1: 88.77% Cons_Acc1/2: 93.74%/0.00%
| Epoch #59			Loss: 2.3154 Acc@1: 88.78% Cons_Acc1/2: 92.90%/0.00%
| Epoch #59			Loss: 4.6600 Acc@1: 88.83% Cons_Acc1/2: 91.97%/0.00%
| Epoch #59			Loss: 1.5579 Acc@1: 88.85% Cons_Acc1/2: 90.36%/0.00%
| Epoch #59			Loss: 2.7740 Acc@1: 88.82% Cons_Acc1/2: 89.60%/0.00%
| Epoch #59			Loss: 3.8558 Acc@1: 88.80% Cons_Acc1/2: 89.26%/0.00%

==> figures/curve/log_lenet_0_logic_curve.txt <==
Iteration: sgd_lr = 0.1000 adam_lr = 0.0010
| Epoch #1			Loss: 2.2974 Acc@1: 11.20% Cons_Acc1/2: 0.00%/0.00% tau1/tau2: 1.00/1.00
| Epoch #1			Loss: 2.2835 Acc@1: 14.82% Cons_Acc1/2: 0.00%/0.00% tau1/tau2: 1.00/1.00
| Epoch #1			Loss: 2.2791 Acc@1: 20.92% Cons_Acc1/2: 0.00%/0.00% tau1/tau2: 1.00/1.00
| Epoch #1			Loss: 2.2729 Acc@1: 20.79% Cons_Acc1/2: 0.00%/0.00% tau1/tau2: 1.00/1.00
| Epoch #1			Loss: 2.2518 Acc@1: 27.91% Cons_Acc1/2: 0.00%/0.00% tau1/tau2: 1.00/1.00
| Epoch #1			Loss: 2.2356 Acc@1: 32.00% Cons_Acc1/2: 0.00%/0.00% tau1/tau2: 1.00/1.00
| Epoch #1			Loss: 2.2303 Acc@1: 35.01% Cons_Acc1/2: 0.00%/0.00% tau1/tau2: 1.00/1.00
| Epoch #1			Loss: 2.1970 Acc@1: 43.16% Cons_Acc1/2: 0.00%/0.00% tau1/tau2: 1.00/1.00
| Epoch #1			Loss: 2.2237 Acc@1: 43.33% Cons_Acc1/2: 0.00%/0.00% tau1/tau2: 1.00/1.00
| Epoch #1			Loss: 2.1723 Acc@1: 45.54% Cons_Acc1/2: 0.00%/0.00% tau1/tau2: 1.00/1.00
| Epoch #1			Loss: 2.1260 Acc@1: 47.64% Cons_Acc1/2: 1.69%/0.00% tau1/tau2: 1.00/1.00
| Epoch #1			Loss: 2.0891 Acc@1: 48.96% Cons_Acc1/2: 13.69%/0.00% tau1/tau2: 1.00/1.00
| Epoch #1			Loss: 2.0579 Acc@1: 51.91% Cons_Acc1/2: 26.37%/0.00% tau1/tau2: 1.01/0.99
| Epoch #1			Loss: 2.0488 Acc@1: 52.55% Cons_Acc1/2: 59.51%/0.00% tau1/tau2: 1.01/0.99
| Epoch #1			Loss: 1.9738 Acc@1: 54.23% Cons_Acc1/2: 83.35%/0.00% tau1/tau2: 1.01/0.99
| Epoch #1			Loss: 1.9427 Acc@1: 55.53% Cons_Acc1/2: 86.81%/0.00% tau1/tau2: 1.01/0.99
| Epoch #1			Loss: 1.8185 Acc@1: 54.60% Cons_Acc1/2: 92.48%/0.00% tau1/tau2: 1.01/0.99
| Epoch #1			Loss: 1.8501 Acc@1: 55.94% Cons_Acc1/2: 94.25%/0.00% tau1/tau2: 1.02/0.98
| Epoch #1			Loss: 1.9324 Acc@1: 58.10% Cons_Acc1/2: 89.01%/0.00% tau1/tau2: 1.02/0.98
| Epoch #1			Loss: 1.7329 Acc@1: 58.92% Cons_Acc1/2: 85.71%/0.00% tau1/tau2: 1.02/0.98
| Epoch #1			Loss: 1.6531 Acc@1: 57.87% Cons_Acc1/2: 70.92%/0.00% tau1/tau2: 1.02/0.98
| Epoch #1			Loss: 1.5340 Acc@1: 55.99% Cons_Acc1/2: 53.00%/0.00% tau1/tau2: 1.03/0.97
| Epoch #1			Loss: 1.5026 Acc@1: 58.65% Cons_Acc1/2: 37.70%/0.00% tau1/tau2: 1.03/0.97
| Epoch #1			Loss: 1.4222 Acc@1: 63.14% Cons_Acc1/2: 34.40%/0.00% tau1/tau2: 1.03/0.97
| Epoch #1			Loss: 1.4032 Acc@1: 65.38% Cons_Acc1/2: 42.10%/0.00% tau1/tau2: 1.03/0.97
| Epoch #1			Loss: 1.3026 Acc@1: 64.77% Cons_Acc1/2: 60.86%/0.00% tau1/tau2: 1.04/0.96
| Epoch #1			Loss: 1.3983 Acc@1: 67.07% Cons_Acc1/2: 58.92%/0.00% tau1/tau2: 1.04/0.96
| Epoch #1			Loss: 1.3779 Acc@1: 68.32% Cons_Acc1/2: 55.71%/0.00% tau1/tau2: 1.04/0.96
| Epoch #1			Loss: 1.2325 Acc@1: 69.44% Cons_Acc1/2: 61.71%/0.00% tau1/tau2: 1.04/0.96
| Epoch #1			Loss: 1.0268 Acc@1: 70.07% Cons_Acc1/2: 66.53%/0.00% tau1/tau2: 1.05/0.95
| Epoch #1			Loss: 1.3381 Acc@1: 69.71% Cons_Acc1/2: 73.54%/0.00% tau1/tau2: 1.05/0.95
| Epoch #1			Loss: 1.1895 Acc@1: 69.09% Cons_Acc1/2: 76.42%/0.00% tau1/tau2: 1.05/0.95
| Epoch #1			Loss: 1.4007 Acc@1: 68.99% Cons_Acc1/2: 81.32%/0.00% tau1/tau2: 1.05/0.95
| Epoch #1			Loss: 1.1638 Acc@1: 71.12% Cons_Acc1/2: 79.37%/0.00% tau1/tau2: 1.06/0.94
| Epoch #1			Loss: 0.8302 Acc@1: 72.68% Cons_Acc1/2: 65.34%/0.00% tau1/tau2: 1.06/0.94
| Epoch #1			Loss: 0.9613 Acc@1: 73.24% Cons_Acc1/2: 46.66%/0.00% tau1/tau2: 1.06/0.94
| Epoch #1			Loss: 1.0733 Acc@1: 73.00% Cons_Acc1/2: 45.82%/0.00% tau1/tau2: 1.06/0.94
| Epoch #2			Loss: 1.2729 Acc@1: 72.95% Cons_Acc1/2: 45.14%/0.00% tau1/tau2: 1.07/0.93
| Epoch #2			Loss: 1.1133 Acc@1: 73.99% Cons_Acc1/2: 56.04%/0.00% tau1/tau2: 1.07/0.93
| Epoch #2			Loss: 1.0931 Acc@1: 74.96% Cons_Acc1/2: 64.67%/0.00% tau1/tau2: 1.07/0.93
| Epoch #2			Loss: 0.9203 Acc@1: 74.80% Cons_Acc1/2: 66.44%/0.00% tau1/tau2: 1.07/0.93
| Epoch #2			Loss: 1.2356 Acc@1: 74.28% Cons_Acc1/2: 66.61%/0.00% tau1/tau2: 1.07/0.93
| Epoch #2			Loss: 1.3752 Acc@1: 74.18% Cons_Acc1/2: 70.25%/0.00% tau1/tau2: 1.08/0.92
| Epoch #2			Loss: 1.2446 Acc@1: 74.52% Cons_Acc1/2: 68.72%/0.00% tau1/tau2: 1.08/0.92
| Epoch #2			Loss: 0.7431 Acc@1: 74.64% Cons_Acc1/2: 70.08%/0.00% tau1/tau2: 1.08/0.92
| Epoch #2			Loss: 0.8400 Acc@1: 75.08% Cons_Acc1/2: 69.06%/0.00% tau1/tau2: 1.08/0.92
| Epoch #2			Loss: 0.9225 Acc@1: 75.15% Cons_Acc1/2: 68.72%/0.00% tau1/tau2: 1.09/0.91
| Epoch #2			Loss: 0.8014 Acc@1: 76.83% Cons_Acc1/2: 69.74%/0.00% tau1/tau2: 1.09/0.91
| Epoch #2			Loss: 0.8307 Acc@1: 77.43% Cons_Acc1/2: 74.05%/0.17% tau1/tau2: 1.09/0.91
| Epoch #2			Loss: 0.6581 Acc@1: 75.19% Cons_Acc1/2: 77.01%/1.78% tau1/tau2: 1.09/0.91
| Epoch #2			Loss: 0.6969 Acc@1: 75.88% Cons_Acc1/2: 75.32%/18.60% tau1/tau2: 1.09/0.91
| Epoch #2			Loss: 0.6119 Acc@1: 79.98% Cons_Acc1/2: 72.87%/39.56% tau1/tau2: 1.09/0.91
| Epoch #2			Loss: 0.5931 Acc@1: 82.49% Cons_Acc1/2: 58.75%/46.32% tau1/tau2: 1.09/0.91
| Epoch #2			Loss: 0.4624 Acc@1: 80.89% Cons_Acc1/2: 49.62%/42.35% tau1/tau2: 1.09/0.91
| Epoch #2			Loss: 0.4892 Acc@1: 80.23% Cons_Acc1/2: 50.55%/39.48% tau1/tau2: 1.08/0.92
| Epoch #2			Loss: 0.6371 Acc@1: 81.54% Cons_Acc1/2: 53.76%/39.73% tau1/tau2: 1.08/0.92
| Epoch #2			Loss: 0.5331 Acc@1: 83.36% Cons_Acc1/2: 59.09%/39.64% tau1/tau2: 1.08/0.92
| Epoch #2			Loss: 0.4436 Acc@1: 82.74% Cons_Acc1/2: 69.74%/32.46% tau1/tau2: 1.08/0.92
| Epoch #2			Loss: 0.5557 Acc@1: 80.55% Cons_Acc1/2: 75.57%/27.64% tau1/tau2: 1.08/0.92
| Epoch #2			Loss: 0.3846 Acc@1: 80.01% Cons_Acc1/2: 74.22%/19.27% tau1/tau2: 1.08/0.92
| Epoch #2			Loss: 0.4913 Acc@1: 80.79% Cons_Acc1/2: 70.41%/19.53% tau1/tau2: 1.07/0.93
| Epoch #2			Loss: 0.5026 Acc@1: 81.73% Cons_Acc1/2: 66.27%/21.39% tau1/tau2: 1.07/0.93
| Epoch #2			Loss: 0.3378 Acc@1: 81.57% Cons_Acc1/2: 65.51%/21.39% tau1/tau2: 1.07/0.93
| Epoch #2			Loss: 0.5528 Acc@1: 81.48% Cons_Acc1/2: 63.65%/22.57% tau1/tau2: 1.07/0.93
| Epoch #2			Loss: 0.6763 Acc@1: 82.26% Cons_Acc1/2: 64.33%/26.88% tau1/tau2: 1.07/0.93
| Epoch #2			Loss: 0.5680 Acc@1: 83.00% Cons_Acc1/2: 63.99%/33.05% tau1/tau2: 1.07/0.93
| Epoch #2			Loss: 0.4321 Acc@1: 84.34% Cons_Acc1/2: 63.14%/43.53% tau1/tau2: 1.07/0.93
| Epoch #2			Loss: 0.4503 Acc@1: 85.19% Cons_Acc1/2: 62.21%/53.93% tau1/tau2: 1.06/0.94
| Epoch #2			Loss: 0.5346 Acc@1: 86.11% Cons_Acc1/2: 63.06%/60.10% tau1/tau2: 1.06/0.94
| Epoch #2			Loss: 0.6143 Acc@1: 86.29% Cons_Acc1/2: 68.47%/60.19% tau1/tau2: 1.06/0.94
| Epoch #2			Loss: 0.5530 Acc@1: 85.77% Cons_Acc1/2: 76.50%/59.00% tau1/tau2: 1.05/0.95
| Epoch #2			Loss: 0.3190 Acc@1: 85.20% Cons_Acc1/2: 84.36%/56.89% tau1/tau2: 1.05/0.95
| Epoch #2			Loss: 0.5567 Acc@1: 85.05% Cons_Acc1/2: 86.39%/56.80% tau1/tau2: 1.05/0.95
| Epoch #2			Loss: 0.3285 Acc@1: 85.37% Cons_Acc1/2: 86.64%/59.85% tau1/tau2: 1.05/0.95
| Epoch #3			Loss: 0.4097 Acc@1: 85.74% Cons_Acc1/2: 84.02%/62.30% tau1/tau2: 1.05/0.95
| Epoch #3			Loss: 0.4559 Acc@1: 86.40% Cons_Acc1/2: 77.94%/64.16% tau1/tau2: 1.05/0.95
| Epoch #3			Loss: 0.3595 Acc@1: 87.23% Cons_Acc1/2: 69.65%/66.10% tau1/tau2: 1.04/0.96
| Epoch #3			Loss: 0.3102 Acc@1: 87.15% Cons_Acc1/2: 59.51%/64.50% tau1/tau2: 1.04/0.96
| Epoch #3			Loss: 0.3560 Acc@1: 87.19% Cons_Acc1/2: 48.77%/63.82% tau1/tau2: 1.04/0.96
| Epoch #3			Loss: 0.3313 Acc@1: 87.19% Cons_Acc1/2: 41.93%/63.65% tau1/tau2: 1.04/0.96
| Epoch #3			Loss: 0.4122 Acc@1: 87.18% Cons_Acc1/2: 38.97%/63.74% tau1/tau2: 1.04/0.96
| Epoch #3			Loss: 0.4594 Acc@1: 87.43% Cons_Acc1/2: 40.57%/65.26% tau1/tau2: 1.03/0.97
| Epoch #3			Loss: 0.5510 Acc@1: 87.70% Cons_Acc1/2: 43.28%/65.93% tau1/tau2: 1.03/0.97
| Epoch #3			Loss: 0.3994 Acc@1: 87.74% Cons_Acc1/2: 47.93%/67.96% tau1/tau2: 1.03/0.97
| Epoch #3			Loss: 0.3920 Acc@1: 87.83% Cons_Acc1/2: 55.96%/66.86% tau1/tau2: 1.03/0.97
| Epoch #3			Loss: 0.2441 Acc@1: 88.03% Cons_Acc1/2: 62.30%/63.91% tau1/tau2: 1.02/0.98
| Epoch #3			Loss: 0.3113 Acc@1: 87.40% Cons_Acc1/2: 66.02%/59.59% tau1/tau2: 1.02/0.98
| Epoch #3			Loss: 0.5461 Acc@1: 86.95% Cons_Acc1/2: 71.68%/56.80% tau1/tau2: 1.02/0.98
| Epoch #3			Loss: 0.4412 Acc@1: 86.74% Cons_Acc1/2: 75.23%/54.44% tau1/tau2: 1.02/0.98
| Epoch #3			Loss: 0.4664 Acc@1: 87.27% Cons_Acc1/2: 75.74%/54.61% tau1/tau2: 1.02/0.98
| Epoch #3			Loss: 0.4452 Acc@1: 87.99% Cons_Acc1/2: 76.08%/58.24% tau1/tau2: 1.01/0.99
| Epoch #3			Loss: 0.3563 Acc@1: 88.30% Cons_Acc1/2: 75.99%/60.61% tau1/tau2: 1.01/0.99
| Epoch #3			Loss: 0.2704 Acc@1: 88.47% Cons_Acc1/2: 75.32%/62.72% tau1/tau2: 1.01/0.99
| Epoch #3			Loss: 0.3071 Acc@1: 89.01% Cons_Acc1/2: 69.91%/66.27% tau1/tau2: 1.01/0.99
| Epoch #3			Loss: 0.2822 Acc@1: 89.32% Cons_Acc1/2: 65.43%/69.40% tau1/tau2: 1.01/0.99
| Epoch #3			Loss: 0.3238 Acc@1: 89.34% Cons_Acc1/2: 62.38%/72.10% tau1/tau2: 1.01/0.99
| Epoch #3			Loss: 0.3327 Acc@1: 89.21% Cons_Acc1/2: 61.96%/74.73% tau1/tau2: 1.00/1.00
| Epoch #3			Loss: 0.2647 Acc@1: 89.19% Cons_Acc1/2: 60.95%/73.54% tau1/tau2: 1.00/1.00
| Epoch #3			Loss: 0.4070 Acc@1: 89.45% Cons_Acc1/2: 58.24%/71.85% tau1/tau2: 1.00/1.00
| Epoch #3			Loss: 0.5338 Acc@1: 89.38% Cons_Acc1/2: 57.48%/70.08% tau1/tau2: 1.00/1.00
| Epoch #3			Loss: 0.4322 Acc@1: 89.46% Cons_Acc1/2: 57.65%/69.99% tau1/tau2: 1.00/1.00
| Epoch #3			Loss: 0.3543 Acc@1: 89.23% Cons_Acc1/2: 57.73%/69.23% tau1/tau2: 0.99/1.01
| Epoch #3			Loss: 0.3658 Acc@1: 89.20% Cons_Acc1/2: 60.78%/69.06% tau1/tau2: 0.99/1.01
| Epoch #3			Loss: 0.3192 Acc@1: 89.31% Cons_Acc1/2: 64.92%/70.75% tau1/tau2: 0.99/1.01
| Epoch #3			Loss: 0.2593 Acc@1: 89.90% Cons_Acc1/2: 71.17%/72.78% tau1/tau2: 0.99/1.01
| Epoch #3			Loss: 0.2756 Acc@1: 89.84% Cons_Acc1/2: 75.57%/74.22% tau1/tau2: 0.99/1.01
| Epoch #3			Loss: 0.3172 Acc@1: 89.47% Cons_Acc1/2: 78.53%/73.96% tau1/tau2: 0.98/1.02
| Epoch #3			Loss: 0.5896 Acc@1: 89.15% Cons_Acc1/2: 80.22%/70.50% tau1/tau2: 0.98/1.02
| Epoch #3			Loss: 0.3657 Acc@1: 89.10% Cons_Acc1/2: 79.04%/67.03% tau1/tau2: 0.98/1.02
| Epoch #3			Loss: 0.2751 Acc@1: 89.02% Cons_Acc1/2: 76.84%/65.17% tau1/tau2: 0.98/1.02
| Epoch #3			Loss: 0.2306 Acc@1: 89.18% Cons_Acc1/2: 74.89%/64.58% tau1/tau2: 0.98/1.02
| Epoch #4			Loss: 0.3292 Acc@1: 89.74% Cons_Acc1/2: 68.55%/67.20% tau1/tau2: 0.98/1.02
| Epoch #4			Loss: 0.2636 Acc@1: 90.02% Cons_Acc1/2: 59.43%/69.74% tau1/tau2: 0.98/1.02
| Epoch #4			Loss: 0.3359 Acc@1: 90.33% Cons_Acc1/2: 53.42%/71.34% tau1/tau2: 0.97/1.03
| Epoch #4			Loss: 0.2704 Acc@1: 90.11% Cons_Acc1/2: 50.04%/71.60% tau1/tau2: 0.97/1.03
| Epoch #4			Loss: 0.1936 Acc@1: 89.98% Cons_Acc1/2: 52.58%/70.41% tau1/tau2: 0.97/1.03
| Epoch #4			Loss: 0.1834 Acc@1: 89.69% Cons_Acc1/2: 61.12%/68.81% tau1/tau2: 0.97/1.03
| Epoch #4			Loss: 0.3250 Acc@1: 89.69% Cons_Acc1/2: 71.34%/65.60% tau1/tau2: 0.97/1.03
| Epoch #4			Loss: 0.3029 Acc@1: 90.01% Cons_Acc1/2: 77.09%/65.00% tau1/tau2: 0.96/1.04
| Epoch #4			Loss: 0.2038 Acc@1: 90.14% Cons_Acc1/2: 81.99%/65.93% tau1/tau2: 0.96/1.04
| Epoch #4			Loss: 0.3905 Acc@1: 90.05% Cons_Acc1/2: 83.69%/67.71% tau1/tau2: 0.96/1.04
| Epoch #4			Loss: 0.2719 Acc@1: 90.43% Cons_Acc1/2: 80.56%/71.51% tau1/tau2: 0.96/1.04
| Epoch #4			Loss: 0.3437 Acc@1: 91.16% Cons_Acc1/2: 74.73%/76.42% tau1/tau2: 0.96/1.04
| Epoch #4			Loss: 0.2965 Acc@1: 91.45% Cons_Acc1/2: 65.43%/78.36% tau1/tau2: 0.96/1.04
| Epoch #4			Loss: 0.4516 Acc@1: 91.34% Cons_Acc1/2: 55.11%/79.21% tau1/tau2: 0.96/1.04
| Epoch #4			Loss: 0.2994 Acc@1: 91.32% Cons_Acc1/2: 50.46%/79.46% tau1/tau2: 0.95/1.05
| Epoch #4			Loss: 0.2869 Acc@1: 91.22% Cons_Acc1/2: 49.20%/79.29% tau1/tau2: 0.95/1.05
| Epoch #4			Loss: 0.3231 Acc@1: 91.46% Cons_Acc1/2: 55.37%/79.46% tau1/tau2: 0.95/1.05
| Epoch #4			Loss: 0.2078 Acc@1: 91.60% Cons_Acc1/2: 64.41%/79.21% tau1/tau2: 0.95/1.05
| Epoch #4			Loss: 0.2991 Acc@1: 91.56% Cons_Acc1/2: 70.25%/77.77% tau1/tau2: 0.95/1.05
| Epoch #4			Loss: 0.1159 Acc@1: 91.53% Cons_Acc1/2: 74.98%/75.40% tau1/tau2: 0.94/1.06
| Epoch #4			Loss: 0.1777 Acc@1: 91.38% Cons_Acc1/2: 75.49%/73.12% tau1/tau2: 0.94/1.06
| Epoch #4			Loss: 0.3001 Acc@1: 91.01% Cons_Acc1/2: 75.32%/71.85% tau1/tau2: 0.94/1.06
| Epoch #4			Loss: 0.4289 Acc@1: 90.88% Cons_Acc1/2: 75.32%/72.87% tau1/tau2: 0.94/1.06
| Epoch #4			Loss: 0.3011 Acc@1: 90.78% Cons_Acc1/2: 75.32%/73.46% tau1/tau2: 0.94/1.06
| Epoch #4			Loss: 0.1981 Acc@1: 91.17% Cons_Acc1/2: 76.08%/74.22% tau1/tau2: 0.94/1.06
| Epoch #4			Loss: 0.3711 Acc@1: 91.11% Cons_Acc1/2: 78.44%/75.06% tau1/tau2: 0.93/1.07
| Epoch #4			Loss: 0.2667 Acc@1: 91.11% Cons_Acc1/2: 78.78%/77.85% tau1/tau2: 0.93/1.07
| Epoch #4			Loss: 0.2601 Acc@1: 91.70% Cons_Acc1/2: 77.09%/79.21% tau1/tau2: 0.93/1.07
| Epoch #4			Loss: 0.3117 Acc@1: 91.96% Cons_Acc1/2: 72.36%/80.22% tau1/tau2: 0.93/1.07
| Epoch #4			Loss: 0.2772 Acc@1: 91.91% Cons_Acc1/2: 65.51%/82.33% tau1/tau2: 0.93/1.07
| Epoch #4			Loss: 0.2059 Acc@1: 91.92% Cons_Acc1/2: 59.68%/83.35% tau1/tau2: 0.93/1.07
| Epoch #4			Loss: 0.2686 Acc@1: 91.66% Cons_Acc1/2: 56.80%/83.26% tau1/tau2: 0.92/1.08
| Epoch #4			Loss: 0.4353 Acc@1: 91.85% Cons_Acc1/2: 59.59%/84.45% tau1/tau2: 0.92/1.08
| Epoch #4			Loss: 0.2453 Acc@1: 92.27% Cons_Acc1/2: 66.27%/81.91% tau1/tau2: 0.92/1.08
| Epoch #4			Loss: 0.2576 Acc@1: 92.09% Cons_Acc1/2: 71.94%/78.61% tau1/tau2: 0.92/1.08
| Epoch #4			Loss: 0.1251 Acc@1: 91.41% Cons_Acc1/2: 74.98%/75.74% tau1/tau2: 0.92/1.08
| Epoch #4			Loss: 0.4604 Acc@1: 91.28% Cons_Acc1/2: 73.03%/74.56% tau1/tau2: 0.91/1.09
| Epoch #5			Loss: 0.2720 Acc@1: 92.09% Cons_Acc1/2: 70.25%/75.23% tau1/tau2: 0.91/1.09
| Epoch #5			Loss: 0.3239 Acc@1: 92.29% Cons_Acc1/2: 68.39%/76.92% tau1/tau2: 0.91/1.09
| Epoch #5			Loss: 0.3634 Acc@1: 92.11% Cons_Acc1/2: 67.03%/78.19% tau1/tau2: 0.91/1.09
| Epoch #5			Loss: 0.2288 Acc@1: 92.16% Cons_Acc1/2: 68.13%/79.46% tau1/tau2: 0.91/1.09
| Epoch #5			Loss: 0.2071 Acc@1: 92.50% Cons_Acc1/2: 66.53%/81.57% tau1/tau2: 0.91/1.09
| Epoch #5			Loss: 0.1760 Acc@1: 92.81% Cons_Acc1/2: 63.65%/81.91% tau1/tau2: 0.91/1.09
| Epoch #5			Loss: 0.2689 Acc@1: 93.03% Cons_Acc1/2: 63.57%/82.76% tau1/tau2: 0.90/1.10
| Epoch #5			Loss: 0.2412 Acc@1: 92.85% Cons_Acc1/2: 68.81%/82.84% tau1/tau2: 0.90/1.10
| Epoch #5			Loss: 0.2311 Acc@1: 92.35% Cons_Acc1/2: 74.22%/80.05% tau1/tau2: 0.90/1.10
| Epoch #5			Loss: 0.3556 Acc@1: 92.26% Cons_Acc1/2: 75.23%/80.47% tau1/tau2: 0.90/1.10
| Epoch #5			Loss: 0.1447 Acc@1: 92.83% Cons_Acc1/2: 69.65%/83.85% tau1/tau2: 0.90/1.10
| Epoch #5			Loss: 0.2499 Acc@1: 92.81% Cons_Acc1/2: 60.10%/85.55% tau1/tau2: 0.90/1.10
| Epoch #5			Loss: 0.2105 Acc@1: 92.64% Cons_Acc1/2: 54.27%/85.29% tau1/tau2: 0.89/1.11
| Epoch #5			Loss: 0.2776 Acc@1: 92.54% Cons_Acc1/2: 52.83%/84.87% tau1/tau2: 0.89/1.11
| Epoch #5			Loss: 0.2923 Acc@1: 92.32% Cons_Acc1/2: 52.41%/82.76% tau1/tau2: 0.89/1.11
| Epoch #5			Loss: 0.2176 Acc@1: 92.46% Cons_Acc1/2: 59.17%/80.05% tau1/tau2: 0.89/1.11
| Epoch #5			Loss: 0.3112 Acc@1: 92.30% Cons_Acc1/2: 66.19%/77.35% tau1/tau2: 0.89/1.11
| Epoch #5			Loss: 0.2505 Acc@1: 92.22% Cons_Acc1/2: 72.36%/73.63% tau1/tau2: 0.88/1.12
| Epoch #5			Loss: 0.3081 Acc@1: 91.86% Cons_Acc1/2: 79.04%/71.01% tau1/tau2: 0.88/1.12
| Epoch #5			Loss: 0.2690 Acc@1: 92.08% Cons_Acc1/2: 78.70%/72.19% tau1/tau2: 0.88/1.12
| Epoch #5			Loss: 0.3082 Acc@1: 92.71% Cons_Acc1/2: 71.77%/73.71% tau1/tau2: 0.88/1.12
| Epoch #5			Loss: 0.2162 Acc@1: 92.92% Cons_Acc1/2: 62.47%/76.84% tau1/tau2: 0.88/1.12
| Epoch #5			Loss: 0.2087 Acc@1: 93.06% Cons_Acc1/2: 57.14%/80.39% tau1/tau2: 0.88/1.12
| Epoch #5			Loss: 0.2887 Acc@1: 93.23% Cons_Acc1/2: 54.02%/82.42% tau1/tau2: 0.88/1.12
| Epoch #5			Loss: 0.1914 Acc@1: 93.66% Cons_Acc1/2: 53.76%/85.04% tau1/tau2: 0.87/1.13
| Epoch #5			Loss: 0.2263 Acc@1: 93.73% Cons_Acc1/2: 57.23%/86.48% tau1/tau2: 0.87/1.13
| Epoch #5			Loss: 0.1862 Acc@1: 93.45% Cons_Acc1/2: 64.50%/87.32% tau1/tau2: 0.87/1.13
| Epoch #5			Loss: 0.2009 Acc@1: 92.73% Cons_Acc1/2: 70.75%/86.73% tau1/tau2: 0.87/1.13
| Epoch #5			Loss: 0.3148 Acc@1: 92.36% Cons_Acc1/2: 73.29%/87.49% tau1/tau2: 0.87/1.13
| Epoch #5			Loss: 0.3650 Acc@1: 92.11% Cons_Acc1/2: 77.51%/87.91% tau1/tau2: 0.87/1.13
| Epoch #5			Loss: 0.2447 Acc@1: 92.35% Cons_Acc1/2: 78.11%/88.25% tau1/tau2: 0.86/1.14
| Epoch #5			Loss: 0.3023 Acc@1: 93.35% Cons_Acc1/2: 72.44%/89.86% tau1/tau2: 0.86/1.14
| Epoch #5			Loss: 0.2494 Acc@1: 94.01% Cons_Acc1/2: 67.29%/90.53% tau1/tau2: 0.86/1.14
| Epoch #5			Loss: 0.1375 Acc@1: 94.13% Cons_Acc1/2: 65.51%/89.43% tau1/tau2: 0.86/1.14
| Epoch #5			Loss: 0.1664 Acc@1: 93.65% Cons_Acc1/2: 64.41%/87.49% tau1/tau2: 0.86/1.14
| Epoch #5			Loss: 0.2732 Acc@1: 93.43% Cons_Acc1/2: 65.93%/85.29% tau1/tau2: 0.85/1.15
| Epoch #5			Loss: 0.3438 Acc@1: 93.51% Cons_Acc1/2: 63.65%/84.45% tau1/tau2: 0.85/1.15
| Epoch #6			Loss: 0.1153 Acc@1: 93.77% Cons_Acc1/2: 60.52%/84.28% tau1/tau2: 0.85/1.15
| Epoch #6			Loss: 0.1886 Acc@1: 94.03% Cons_Acc1/2: 54.27%/84.62% tau1/tau2: 0.85/1.15
| Epoch #6			Loss: 0.1689 Acc@1: 93.91% Cons_Acc1/2: 51.06%/85.63% tau1/tau2: 0.85/1.15
| Epoch #6			Loss: 0.2378 Acc@1: 93.42% Cons_Acc1/2: 50.30%/83.77% tau1/tau2: 0.85/1.15
| Epoch #6			Loss: 0.3290 Acc@1: 92.76% Cons_Acc1/2: 51.56%/82.08% tau1/tau2: 0.84/1.16
| Epoch #6			Loss: 0.3159 Acc@1: 92.66% Cons_Acc1/2: 50.13%/82.25% tau1/tau2: 0.84/1.16
| Epoch #6			Loss: 0.1336 Acc@1: 93.38% Cons_Acc1/2: 48.69%/84.53% tau1/tau2: 0.84/1.16
| Epoch #6			Loss: 0.1285 Acc@1: 93.76% Cons_Acc1/2: 49.79%/86.05% tau1/tau2: 0.84/1.16
| Epoch #6			Loss: 0.2205 Acc@1: 93.88% Cons_Acc1/2: 51.56%/86.31% tau1/tau2: 0.84/1.16
| Epoch #6			Loss: 0.2003 Acc@1: 93.59% Cons_Acc1/2: 55.87%/86.48% tau1/tau2: 0.83/1.17
| Epoch #6			Loss: 0.2740 Acc@1: 93.86% Cons_Acc1/2: 58.33%/86.73% tau1/tau2: 0.83/1.17
| Epoch #6			Loss: 0.2192 Acc@1: 94.07% Cons_Acc1/2: 60.02%/86.22% tau1/tau2: 0.83/1.17
| Epoch #6			Loss: 0.1979 Acc@1: 93.96% Cons_Acc1/2: 63.31%/84.78% tau1/tau2: 0.83/1.17
| Epoch #6			Loss: 0.1459 Acc@1: 93.88% Cons_Acc1/2: 66.27%/84.53% tau1/tau2: 0.83/1.17
| Epoch #6			Loss: 0.2034 Acc@1: 93.84% Cons_Acc1/2: 71.34%/84.11% tau1/tau2: 0.83/1.17
| Epoch #6			Loss: 0.2299 Acc@1: 93.46% Cons_Acc1/2: 78.11%/83.60% tau1/tau2: 0.82/1.18
| Epoch #6			Loss: 0.2829 Acc@1: 93.71% Cons_Acc1/2: 82.08%/83.43% tau1/tau2: 0.82/1.18
| Epoch #6			Loss: 0.2060 Acc@1: 94.01% Cons_Acc1/2: 83.52%/84.11% tau1/tau2: 0.82/1.18
| Epoch #6			Loss: 0.1798 Acc@1: 94.11% Cons_Acc1/2: 83.09%/84.45% tau1/tau2: 0.82/1.18
| Epoch #6			Loss: 0.1387 Acc@1: 93.94% Cons_Acc1/2: 80.47%/84.02% tau1/tau2: 0.82/1.18
| Epoch #6			Loss: 0.2466 Acc@1: 93.84% Cons_Acc1/2: 75.91%/83.69% tau1/tau2: 0.82/1.18
| Epoch #6			Loss: 0.1601 Acc@1: 93.91% Cons_Acc1/2: 70.75%/83.52% tau1/tau2: 0.82/1.18
| Epoch #6			Loss: 0.2279 Acc@1: 93.82% Cons_Acc1/2: 65.93%/83.26% tau1/tau2: 0.81/1.19
| Epoch #6			Loss: 0.2508 Acc@1: 93.84% Cons_Acc1/2: 61.62%/83.43% tau1/tau2: 0.81/1.19
| Epoch #6			Loss: 0.2238 Acc@1: 93.95% Cons_Acc1/2: 60.36%/83.94% tau1/tau2: 0.81/1.19
| Epoch #6			Loss: 0.1361 Acc@1: 94.22% Cons_Acc1/2: 60.36%/85.55% tau1/tau2: 0.81/1.19
| Epoch #6			Loss: 0.0729 Acc@1: 94.28% Cons_Acc1/2: 62.64%/85.88% tau1/tau2: 0.81/1.19
| Epoch #6			Loss: 0.1936 Acc@1: 94.46% Cons_Acc1/2: 64.33%/86.64% tau1/tau2: 0.81/1.19
| Epoch #6			Loss: 0.1564 Acc@1: 94.63% Cons_Acc1/2: 65.34%/87.74% tau1/tau2: 0.80/1.20
| Epoch #6			Loss: 0.1329 Acc@1: 94.65% Cons_Acc1/2: 66.95%/88.50% tau1/tau2: 0.80/1.20
| Epoch #6			Loss: 0.0748 Acc@1: 94.61% Cons_Acc1/2: 65.00%/89.43% tau1/tau2: 0.80/1.20
| Epoch #6			Loss: 0.1333 Acc@1: 94.45% Cons_Acc1/2: 61.96%/89.77% tau1/tau2: 0.80/1.20
| Epoch #6			Loss: 0.1698 Acc@1: 94.31% Cons_Acc1/2: 61.54%/90.03% tau1/tau2: 0.80/1.20
| Epoch #6			Loss: 0.1909 Acc@1: 94.06% Cons_Acc1/2: 61.54%/88.59% tau1/tau2: 0.80/1.20
| Epoch #6			Loss: 0.0860 Acc@1: 93.91% Cons_Acc1/2: 61.96%/87.15% tau1/tau2: 0.79/1.21
| Epoch #6			Loss: 0.0649 Acc@1: 94.26% Cons_Acc1/2: 61.96%/86.81% tau1/tau2: 0.79/1.21
| Epoch #6			Loss: 0.1621 Acc@1: 94.39% Cons_Acc1/2: 62.47%/86.22% tau1/tau2: 0.79/1.21
| Epoch #7			Loss: 0.2336 Acc@1: 94.47% Cons_Acc1/2: 63.74%/85.80% tau1/tau2: 0.79/1.21
| Epoch #7			Loss: 0.1256 Acc@1: 94.50% Cons_Acc1/2: 63.82%/85.63% tau1/tau2: 0.79/1.21
| Epoch #7			Loss: 0.2326 Acc@1: 94.43% Cons_Acc1/2: 64.07%/85.46% tau1/tau2: 0.79/1.21
| Epoch #7			Loss: 0.1406 Acc@1: 94.34% Cons_Acc1/2: 65.93%/85.46% tau1/tau2: 0.78/1.22
| Epoch #7			Loss: 0.1009 Acc@1: 94.18% Cons_Acc1/2: 67.20%/85.21% tau1/tau2: 0.78/1.22
| Epoch #7			Loss: 0.3398 Acc@1: 94.27% Cons_Acc1/2: 68.72%/85.80% tau1/tau2: 0.78/1.22
| Epoch #7			Loss: 0.1412 Acc@1: 94.37% Cons_Acc1/2: 68.30%/86.56% tau1/tau2: 0.78/1.22
| Epoch #7			Loss: 0.1124 Acc@1: 94.81% Cons_Acc1/2: 68.30%/88.50% tau1/tau2: 0.78/1.22
| Epoch #7			Loss: 0.1925 Acc@1: 95.15% Cons_Acc1/2: 63.99%/90.45% tau1/tau2: 0.78/1.22
| Epoch #7			Loss: 0.1319 Acc@1: 95.15% Cons_Acc1/2: 58.16%/91.46% tau1/tau2: 0.77/1.23
| Epoch #7			Loss: 0.1847 Acc@1: 95.04% Cons_Acc1/2: 55.28%/92.31% tau1/tau2: 0.77/1.23
| Epoch #7			Loss: 0.1476 Acc@1: 94.95% Cons_Acc1/2: 54.44%/92.98% tau1/tau2: 0.77/1.23
| Epoch #7			Loss: 0.1554 Acc@1: 94.76% Cons_Acc1/2: 51.82%/93.41% tau1/tau2: 0.77/1.23
| Epoch #7			Loss: 0.3906 Acc@1: 94.57% Cons_Acc1/2: 47.76%/92.90% tau1/tau2: 0.77/1.23
| Epoch #7			Loss: 0.2649 Acc@1: 94.81% Cons_Acc1/2: 48.44%/91.63% tau1/tau2: 0.77/1.23
| Epoch #7			Loss: 0.1681 Acc@1: 95.05% Cons_Acc1/2: 50.63%/90.53% tau1/tau2: 0.76/1.24
| Epoch #7			Loss: 0.2581 Acc@1: 95.07% Cons_Acc1/2: 53.76%/88.08% tau1/tau2: 0.76/1.24
| Epoch #7			Loss: 0.1947 Acc@1: 94.84% Cons_Acc1/2: 58.50%/84.87% tau1/tau2: 0.76/1.24
| Epoch #7			Loss: 0.3288 Acc@1: 94.52% Cons_Acc1/2: 62.64%/81.49% tau1/tau2: 0.76/1.24
| Epoch #7			Loss: 0.1136 Acc@1: 94.11% Cons_Acc1/2: 66.44%/78.36% tau1/tau2: 0.76/1.24
| Epoch #7			Loss: 0.1991 Acc@1: 93.65% Cons_Acc1/2: 70.67%/76.67% tau1/tau2: 0.76/1.24
| Epoch #7			Loss: 0.2936 Acc@1: 93.28% Cons_Acc1/2: 75.49%/75.23% tau1/tau2: 0.75/1.25
| Epoch #7			Loss: 0.1433 Acc@1: 93.15% Cons_Acc1/2: 79.71%/75.57% tau1/tau2: 0.75/1.25
| Epoch #7			Loss: 0.1844 Acc@1: 93.27% Cons_Acc1/2: 82.84%/76.92% tau1/tau2: 0.75/1.25
| Epoch #7			Loss: 0.1957 Acc@1: 94.23% Cons_Acc1/2: 80.56%/80.81% tau1/tau2: 0.75/1.25
| Epoch #7			Loss: 0.2766 Acc@1: 94.91% Cons_Acc1/2: 78.95%/83.94% tau1/tau2: 0.75/1.25
| Epoch #7			Loss: 0.2043 Acc@1: 95.23% Cons_Acc1/2: 75.32%/86.90% tau1/tau2: 0.75/1.25
| Epoch #7			Loss: 0.1703 Acc@1: 95.52% Cons_Acc1/2: 68.81%/89.86% tau1/tau2: 0.75/1.25
| Epoch #7			Loss: 0.1623 Acc@1: 95.62% Cons_Acc1/2: 63.14%/92.05% tau1/tau2: 0.74/1.26
| Epoch #7			Loss: 0.1066 Acc@1: 95.42% Cons_Acc1/2: 56.38%/93.41% tau1/tau2: 0.74/1.26
| Epoch #7			Loss: 0.1941 Acc@1: 95.18% Cons_Acc1/2: 50.46%/94.34% tau1/tau2: 0.74/1.26
| Epoch #7			Loss: 0.2224 Acc@1: 95.03% Cons_Acc1/2: 48.44%/94.67% tau1/tau2: 0.74/1.26
| Epoch #7			Loss: 0.1329 Acc@1: 94.79% Cons_Acc1/2: 44.63%/94.08% tau1/tau2: 0.74/1.26
| Epoch #7			Loss: 0.1425 Acc@1: 94.73% Cons_Acc1/2: 43.28%/93.58% tau1/tau2: 0.74/1.26
| Epoch #7			Loss: 0.1375 Acc@1: 94.65% Cons_Acc1/2: 41.76%/93.41% tau1/tau2: 0.73/1.27
| Epoch #7			Loss: 0.1643 Acc@1: 94.62% Cons_Acc1/2: 41.34%/92.56% tau1/tau2: 0.73/1.27
| Epoch #7			Loss: 0.3586 Acc@1: 94.78% Cons_Acc1/2: 43.62%/91.63% tau1/tau2: 0.73/1.27
| Epoch #8			Loss: 0.1792 Acc@1: 95.02% Cons_Acc1/2: 46.24%/90.36% tau1/tau2: 0.73/1.27
| Epoch #8			Loss: 0.1656 Acc@1: 94.71% Cons_Acc1/2: 48.86%/88.08% tau1/tau2: 0.73/1.27
| Epoch #8			Loss: 0.1488 Acc@1: 94.54% Cons_Acc1/2: 51.90%/85.12% tau1/tau2: 0.72/1.28
| Epoch #8			Loss: 0.1195 Acc@1: 94.55% Cons_Acc1/2: 52.58%/83.52% tau1/tau2: 0.72/1.28
| Epoch #8			Loss: 0.2326 Acc@1: 94.77% Cons_Acc1/2: 57.73%/81.83% tau1/tau2: 0.72/1.28
| Epoch #8			Loss: 0.1899 Acc@1: 94.75% Cons_Acc1/2: 63.74%/80.73% tau1/tau2: 0.72/1.28
| Epoch #8			Loss: 0.1784 Acc@1: 94.72% Cons_Acc1/2: 69.57%/80.39% tau1/tau2: 0.72/1.28
| Epoch #8			Loss: 0.0607 Acc@1: 94.57% Cons_Acc1/2: 73.29%/80.90% tau1/tau2: 0.72/1.28
| Epoch #8			Loss: 0.3105 Acc@1: 94.76% Cons_Acc1/2: 76.25%/82.33% tau1/tau2: 0.72/1.28
| Epoch #8			Loss: 0.1215 Acc@1: 94.99% Cons_Acc1/2: 76.92%/84.36% tau1/tau2: 0.71/1.29
| Epoch #8			Loss: 0.0858 Acc@1: 95.15% Cons_Acc1/2: 78.11%/85.38% tau1/tau2: 0.71/1.29
| Epoch #8			Loss: 0.1479 Acc@1: 95.24% Cons_Acc1/2: 76.16%/87.49% tau1/tau2: 0.71/1.29
| Epoch #8			Loss: 0.1245 Acc@1: 95.43% Cons_Acc1/2: 72.78%/89.60% tau1/tau2: 0.71/1.29
| Epoch #8			Loss: 0.1345 Acc@1: 95.55% Cons_Acc1/2: 70.50%/90.79% tau1/tau2: 0.71/1.29
| Epoch #8			Loss: 0.1278 Acc@1: 95.72% Cons_Acc1/2: 67.62%/92.31% tau1/tau2: 0.71/1.29
| Epoch #8			Loss: 0.0589 Acc@1: 95.87% Cons_Acc1/2: 63.74%/93.49% tau1/tau2: 0.71/1.29
| Epoch #8			Loss: 0.1438 Acc@1: 95.75% Cons_Acc1/2: 59.68%/94.17% tau1/tau2: 0.70/1.30
| Epoch #8			Loss: 0.0581 Acc@1: 95.70% Cons_Acc1/2: 55.62%/94.51% tau1/tau2: 0.70/1.30
| Epoch #8			Loss: 0.2280 Acc@1: 95.78% Cons_Acc1/2: 53.85%/94.51% tau1/tau2: 0.70/1.30
| Epoch #8			Loss: 0.0928 Acc@1: 95.80% Cons_Acc1/2: 54.18%/94.42% tau1/tau2: 0.70/1.30
| Epoch #8			Loss: 0.2494 Acc@1: 95.78% Cons_Acc1/2: 57.40%/94.17% tau1/tau2: 0.70/1.30
| Epoch #8			Loss: 0.1287 Acc@1: 95.86% Cons_Acc1/2: 58.83%/94.08% tau1/tau2: 0.69/1.31
| Epoch #8			Loss: 0.2004 Acc@1: 96.01% Cons_Acc1/2: 61.79%/93.41% tau1/tau2: 0.69/1.31
| Epoch #8			Loss: 0.0823 Acc@1: 95.90% Cons_Acc1/2: 64.16%/92.56% tau1/tau2: 0.69/1.31
| Epoch #8			Loss: 0.1417 Acc@1: 95.95% Cons_Acc1/2: 65.26%/91.46% tau1/tau2: 0.69/1.31
| Epoch #8			Loss: 0.2037 Acc@1: 95.81% Cons_Acc1/2: 66.86%/90.19% tau1/tau2: 0.69/1.31
| Epoch #8			Loss: 0.1682 Acc@1: 95.63% Cons_Acc1/2: 67.79%/89.18% tau1/tau2: 0.69/1.31
| Epoch #8			Loss: 0.1604 Acc@1: 95.68% Cons_Acc1/2: 67.37%/88.42% tau1/tau2: 0.68/1.32
| Epoch #8			Loss: 0.1893 Acc@1: 95.66% Cons_Acc1/2: 66.86%/87.32% tau1/tau2: 0.68/1.32
| Epoch #8			Loss: 0.1254 Acc@1: 95.53% Cons_Acc1/2: 65.77%/86.56% tau1/tau2: 0.68/1.32
| Epoch #8			Loss: 0.2698 Acc@1: 95.62% Cons_Acc1/2: 66.69%/85.71% tau1/tau2: 0.68/1.32
| Epoch #8			Loss: 0.1744 Acc@1: 95.67% Cons_Acc1/2: 65.17%/85.21% tau1/tau2: 0.68/1.32
| Epoch #8			Loss: 0.1009 Acc@1: 95.47% Cons_Acc1/2: 64.92%/85.04% tau1/tau2: 0.68/1.32
| Epoch #8			Loss: 0.1086 Acc@1: 95.42% Cons_Acc1/2: 66.69%/84.78% tau1/tau2: 0.68/1.32
| Epoch #8			Loss: 0.2102 Acc@1: 95.41% Cons_Acc1/2: 71.01%/84.87% tau1/tau2: 0.67/1.33
| Epoch #8			Loss: 0.1569 Acc@1: 95.37% Cons_Acc1/2: 74.39%/85.12% tau1/tau2: 0.67/1.33
| Epoch #8			Loss: 0.0611 Acc@1: 95.36% Cons_Acc1/2: 77.35%/86.14% tau1/tau2: 0.67/1.33
| Epoch #9			Loss: 0.0897 Acc@1: 95.30% Cons_Acc1/2: 78.44%/87.07% tau1/tau2: 0.67/1.33
| Epoch #9			Loss: 0.1283 Acc@1: 95.62% Cons_Acc1/2: 76.84%/88.93% tau1/tau2: 0.67/1.33
| Epoch #9			Loss: 0.0920 Acc@1: 95.80% Cons_Acc1/2: 75.32%/89.86% tau1/tau2: 0.67/1.33
| Epoch #9			Loss: 0.1885 Acc@1: 96.07% Cons_Acc1/2: 70.33%/91.55% tau1/tau2: 0.67/1.33
| Epoch #9			Loss: 0.0566 Acc@1: 95.85% Cons_Acc1/2: 66.95%/92.73% tau1/tau2: 0.66/1.34
| Epoch #9			Loss: 0.0917 Acc@1: 95.62% Cons_Acc1/2: 63.82%/92.90% tau1/tau2: 0.66/1.34
| Epoch #9			Loss: 0.1623 Acc@1: 95.47% Cons_Acc1/2: 60.36%/93.49% tau1/tau2: 0.66/1.34
| Epoch #9			Loss: 0.2315 Acc@1: 95.34% Cons_Acc1/2: 59.00%/93.32% tau1/tau2: 0.66/1.34
| Epoch #9			Loss: 0.1098 Acc@1: 95.42% Cons_Acc1/2: 57.23%/93.58% tau1/tau2: 0.66/1.34
| Epoch #9			Loss: 0.1239 Acc@1: 96.15% Cons_Acc1/2: 58.75%/94.17% tau1/tau2: 0.66/1.34
| Epoch #9			Loss: 0.0983 Acc@1: 96.37% Cons_Acc1/2: 60.69%/94.08% tau1/tau2: 0.66/1.34
| Epoch #9			Loss: 0.1008 Acc@1: 96.34% Cons_Acc1/2: 59.34%/93.24% tau1/tau2: 0.65/1.35
| Epoch #9			Loss: 0.1654 Acc@1: 96.03% Cons_Acc1/2: 59.26%/92.81% tau1/tau2: 0.65/1.35
| Epoch #9			Loss: 0.1063 Acc@1: 95.68% Cons_Acc1/2: 57.99%/92.56% tau1/tau2: 0.65/1.35
| Epoch #9			Loss: 0.1212 Acc@1: 95.46% Cons_Acc1/2: 55.11%/92.48% tau1/tau2: 0.65/1.35
| Epoch #9			Loss: 0.0935 Acc@1: 95.31% Cons_Acc1/2: 53.59%/91.97% tau1/tau2: 0.65/1.35
| Epoch #9			Loss: 0.3100 Acc@1: 95.38% Cons_Acc1/2: 55.45%/91.97% tau1/tau2: 0.65/1.35
| Epoch #9			Loss: 0.2903 Acc@1: 95.60% Cons_Acc1/2: 57.23%/91.89% tau1/tau2: 0.64/1.36
| Epoch #9			Loss: 0.0681 Acc@1: 95.86% Cons_Acc1/2: 58.24%/91.63% tau1/tau2: 0.64/1.36
| Epoch #9			Loss: 0.0285 Acc@1: 95.82% Cons_Acc1/2: 58.33%/91.12% tau1/tau2: 0.64/1.36
| Epoch #9			Loss: 0.0504 Acc@1: 95.82% Cons_Acc1/2: 58.58%/91.12% tau1/tau2: 0.64/1.36
| Epoch #9			Loss: 0.1090 Acc@1: 95.80% Cons_Acc1/2: 58.50%/91.04% tau1/tau2: 0.64/1.36
| Epoch #9			Loss: 0.0831 Acc@1: 96.13% Cons_Acc1/2: 59.93%/91.21% tau1/tau2: 0.64/1.36
| Epoch #9			Loss: 0.0602 Acc@1: 96.27% Cons_Acc1/2: 58.92%/91.46% tau1/tau2: 0.63/1.37
| Epoch #9			Loss: 0.1269 Acc@1: 96.28% Cons_Acc1/2: 58.24%/91.29% tau1/tau2: 0.63/1.37
| Epoch #9			Loss: 0.2459 Acc@1: 96.11% Cons_Acc1/2: 59.09%/91.38% tau1/tau2: 0.63/1.37
| Epoch #9			Loss: 0.1793 Acc@1: 95.93% Cons_Acc1/2: 57.99%/90.87% tau1/tau2: 0.63/1.37
| Epoch #9			Loss: 0.1071 Acc@1: 95.93% Cons_Acc1/2: 57.73%/90.96% tau1/tau2: 0.63/1.37
| Epoch #9			Loss: 0.1049 Acc@1: 96.17% Cons_Acc1/2: 58.92%/91.12% tau1/tau2: 0.63/1.37
| Epoch #9			Loss: 0.1305 Acc@1: 96.42% Cons_Acc1/2: 60.69%/91.04% tau1/tau2: 0.63/1.37
| Epoch #9			Loss: 0.1085 Acc@1: 96.48% Cons_Acc1/2: 60.52%/91.21% tau1/tau2: 0.62/1.38
| Epoch #9			Loss: 0.0911 Acc@1: 96.44% Cons_Acc1/2: 61.62%/91.63% tau1/tau2: 0.62/1.38
| Epoch #9			Loss: 0.1050 Acc@1: 96.39% Cons_Acc1/2: 63.91%/91.72% tau1/tau2: 0.62/1.38
| Epoch #9			Loss: 0.0694 Acc@1: 96.28% Cons_Acc1/2: 63.48%/91.63% tau1/tau2: 0.62/1.38
| Epoch #9			Loss: 0.1487 Acc@1: 96.29% Cons_Acc1/2: 65.00%/91.63% tau1/tau2: 0.62/1.38
| Epoch #9			Loss: 0.1222 Acc@1: 96.27% Cons_Acc1/2: 68.81%/91.46% tau1/tau2: 0.62/1.38
| Epoch #9			Loss: 0.0978 Acc@1: 96.22% Cons_Acc1/2: 72.27%/91.21% tau1/tau2: 0.61/1.39
| Epoch #10			Loss: 0.0763 Acc@1: 96.12% Cons_Acc1/2: 75.40%/91.29% tau1/tau2: 0.61/1.39
| Epoch #10			Loss: 0.1866 Acc@1: 96.07% Cons_Acc1/2: 79.12%/91.55% tau1/tau2: 0.61/1.39
| Epoch #10			Loss: 0.1087 Acc@1: 96.11% Cons_Acc1/2: 79.97%/91.72% tau1/tau2: 0.61/1.39
| Epoch #10			Loss: 0.0820 Acc@1: 96.19% Cons_Acc1/2: 78.36%/92.05% tau1/tau2: 0.61/1.39
| Epoch #10			Loss: 0.2532 Acc@1: 96.12% Cons_Acc1/2: 77.18%/92.56% tau1/tau2: 0.61/1.39
| Epoch #10			Loss: 0.1060 Acc@1: 96.22% Cons_Acc1/2: 75.74%/92.65% tau1/tau2: 0.61/1.39
| Epoch #10			Loss: 0.0854 Acc@1: 96.26% Cons_Acc1/2: 74.89%/92.81% tau1/tau2: 0.60/1.40
| Epoch #10			Loss: 0.1118 Acc@1: 96.21% Cons_Acc1/2: 73.46%/92.73% tau1/tau2: 0.60/1.40
| Epoch #10			Loss: 0.2574 Acc@1: 96.13% Cons_Acc1/2: 70.75%/92.31% tau1/tau2: 0.60/1.40
| Epoch #10			Loss: 0.1946 Acc@1: 96.07% Cons_Acc1/2: 68.39%/92.56% tau1/tau2: 0.60/1.40
| Epoch #10			Loss: 0.2318 Acc@1: 96.08% Cons_Acc1/2: 65.09%/92.56% tau1/tau2: 0.60/1.40
| Epoch #10			Loss: 0.1618 Acc@1: 96.21% Cons_Acc1/2: 63.23%/92.65% tau1/tau2: 0.60/1.40
| Epoch #10			Loss: 0.1081 Acc@1: 96.26% Cons_Acc1/2: 62.89%/92.65% tau1/tau2: 0.60/1.40
| Epoch #10			Loss: 0.1408 Acc@1: 96.16% Cons_Acc1/2: 64.33%/91.21% tau1/tau2: 0.59/1.41
| Epoch #10			Loss: 0.0902 Acc@1: 95.84% Cons_Acc1/2: 64.16%/90.62% tau1/tau2: 0.59/1.41
| Epoch #10			Loss: 0.2061 Acc@1: 95.44% Cons_Acc1/2: 66.02%/89.18% tau1/tau2: 0.59/1.41
| Epoch #10			Loss: 0.3722 Acc@1: 95.36% Cons_Acc1/2: 66.53%/88.84% tau1/tau2: 0.59/1.41
| Epoch #10			Loss: 0.0930 Acc@1: 95.49% Cons_Acc1/2: 65.34%/89.52% tau1/tau2: 0.59/1.41
| Epoch #10			Loss: 0.0963 Acc@1: 95.67% Cons_Acc1/2: 62.47%/90.45% tau1/tau2: 0.59/1.41
| Epoch #10			Loss: 0.1800 Acc@1: 95.88% Cons_Acc1/2: 61.12%/90.87% tau1/tau2: 0.59/1.41
| Epoch #10			Loss: 0.1141 Acc@1: 96.02% Cons_Acc1/2: 61.71%/91.55% tau1/tau2: 0.58/1.42
| Epoch #10			Loss: 0.1081 Acc@1: 96.02% Cons_Acc1/2: 61.54%/91.72% tau1/tau2: 0.58/1.42
| Epoch #10			Loss: 0.1019 Acc@1: 96.21% Cons_Acc1/2: 61.79%/92.31% tau1/tau2: 0.58/1.42
| Epoch #10			Loss: 0.0321 Acc@1: 96.46% Cons_Acc1/2: 64.75%/92.31% tau1/tau2: 0.58/1.42
| Epoch #10			Loss: 0.1050 Acc@1: 96.67% Cons_Acc1/2: 68.30%/92.22% tau1/tau2: 0.58/1.42
| Epoch #10			Loss: 0.1364 Acc@1: 96.60% Cons_Acc1/2: 69.40%/92.31% tau1/tau2: 0.58/1.42
| Epoch #10			Loss: 0.0974 Acc@1: 96.55% Cons_Acc1/2: 71.60%/92.48% tau1/tau2: 0.58/1.42
| Epoch #10			Loss: 0.1474 Acc@1: 96.28% Cons_Acc1/2: 73.12%/91.55% tau1/tau2: 0.57/1.43
| Epoch #10			Loss: 0.1117 Acc@1: 96.12% Cons_Acc1/2: 72.36%/90.45% tau1/tau2: 0.57/1.43
| Epoch #10			Loss: 0.1411 Acc@1: 96.17% Cons_Acc1/2: 68.89%/89.94% tau1/tau2: 0.57/1.43
| Epoch #10			Loss: 0.0638 Acc@1: 96.32% Cons_Acc1/2: 64.50%/89.94% tau1/tau2: 0.57/1.43
| Epoch #10			Loss: 0.1408 Acc@1: 96.47% Cons_Acc1/2: 61.03%/90.28% tau1/tau2: 0.57/1.43
| Epoch #10			Loss: 0.0605 Acc@1: 96.66% Cons_Acc1/2: 60.52%/91.21% tau1/tau2: 0.57/1.43
| Epoch #10			Loss: 0.0926 Acc@1: 96.67% Cons_Acc1/2: 61.03%/91.72% tau1/tau2: 0.57/1.43
| Epoch #10			Loss: 0.0516 Acc@1: 96.76% Cons_Acc1/2: 61.45%/92.31% tau1/tau2: 0.56/1.44
| Epoch #10			Loss: 0.0877 Acc@1: 96.76% Cons_Acc1/2: 62.05%/92.39% tau1/tau2: 0.56/1.44
| Epoch #10			Loss: 0.1359 Acc@1: 96.70% Cons_Acc1/2: 62.55%/92.90% tau1/tau2: 0.56/1.44
| Epoch #11			Loss: 0.0906 Acc@1: 96.68% Cons_Acc1/2: 64.50%/92.73% tau1/tau2: 0.56/1.44
| Epoch #11			Loss: 0.1543 Acc@1: 96.69% Cons_Acc1/2: 65.77%/92.73% tau1/tau2: 0.56/1.44
| Epoch #11			Loss: 0.0580 Acc@1: 96.67% Cons_Acc1/2: 66.53%/92.39% tau1/tau2: 0.56/1.44
| Epoch #11			Loss: 0.0990 Acc@1: 96.74% Cons_Acc1/2: 64.84%/91.80% tau1/tau2: 0.55/1.45
| Epoch #11			Loss: 0.0553 Acc@1: 96.68% Cons_Acc1/2: 64.16%/91.38% tau1/tau2: 0.55/1.45
| Epoch #11			Loss: 0.0690 Acc@1: 96.49% Cons_Acc1/2: 62.30%/91.29% tau1/tau2: 0.55/1.45
| Epoch #11			Loss: 0.1237 Acc@1: 96.50% Cons_Acc1/2: 57.06%/91.38% tau1/tau2: 0.55/1.45
| Epoch #11			Loss: 0.0913 Acc@1: 96.52% Cons_Acc1/2: 55.54%/90.96% tau1/tau2: 0.55/1.45
| Epoch #11			Loss: 0.1969 Acc@1: 96.47% Cons_Acc1/2: 55.03%/90.53% tau1/tau2: 0.55/1.45
| Epoch #11			Loss: 0.0766 Acc@1: 96.47% Cons_Acc1/2: 55.20%/90.62% tau1/tau2: 0.55/1.45
| Epoch #11			Loss: 0.0963 Acc@1: 96.51% Cons_Acc1/2: 56.21%/90.87% tau1/tau2: 0.55/1.45
| Epoch #11			Loss: 0.1070 Acc@1: 96.49% Cons_Acc1/2: 58.75%/90.70% tau1/tau2: 0.54/1.46
| Epoch #11			Loss: 0.0800 Acc@1: 96.57% Cons_Acc1/2: 63.57%/90.96% tau1/tau2: 0.54/1.46
| Epoch #11			Loss: 0.0695 Acc@1: 96.61% Cons_Acc1/2: 67.79%/91.12% tau1/tau2: 0.54/1.46
| Epoch #11			Loss: 0.0677 Acc@1: 96.64% Cons_Acc1/2: 72.87%/91.04% tau1/tau2: 0.54/1.46
| Epoch #11			Loss: 0.2269 Acc@1: 96.58% Cons_Acc1/2: 75.40%/90.87% tau1/tau2: 0.54/1.46
| Epoch #11			Loss: 0.0946 Acc@1: 96.49% Cons_Acc1/2: 78.19%/90.28% tau1/tau2: 0.54/1.46
| Epoch #11			Loss: 0.2395 Acc@1: 96.39% Cons_Acc1/2: 79.71%/89.86% tau1/tau2: 0.54/1.46
| Epoch #11			Loss: 0.1330 Acc@1: 96.25% Cons_Acc1/2: 79.63%/88.50% tau1/tau2: 0.53/1.47
| Epoch #11			Loss: 0.0882 Acc@1: 95.99% Cons_Acc1/2: 79.21%/86.64% tau1/tau2: 0.53/1.47
| Epoch #11			Loss: 0.1726 Acc@1: 95.89% Cons_Acc1/2: 77.01%/84.78% tau1/tau2: 0.53/1.47
| Epoch #11			Loss: 0.0748 Acc@1: 95.95% Cons_Acc1/2: 71.01%/83.94% tau1/tau2: 0.53/1.47
| Epoch #11			Loss: 0.1141 Acc@1: 96.17% Cons_Acc1/2: 63.40%/84.19% tau1/tau2: 0.53/1.47
| Epoch #11			Loss: 0.2273 Acc@1: 95.97% Cons_Acc1/2: 56.55%/82.92% tau1/tau2: 0.53/1.47
| Epoch #11			Loss: 0.1344 Acc@1: 95.76% Cons_Acc1/2: 52.75%/82.84% tau1/tau2: 0.53/1.47
| Epoch #11			Loss: 0.1141 Acc@1: 95.59% Cons_Acc1/2: 47.42%/83.18% tau1/tau2: 0.53/1.47
| Epoch #11			Loss: 0.1959 Acc@1: 95.51% Cons_Acc1/2: 47.93%/85.04% tau1/tau2: 0.52/1.48
| Epoch #11			Loss: 0.2617 Acc@1: 95.82% Cons_Acc1/2: 52.49%/87.24% tau1/tau2: 0.52/1.48
| Epoch #11			Loss: 0.0943 Acc@1: 96.08% Cons_Acc1/2: 54.95%/89.52% tau1/tau2: 0.52/1.48
| Epoch #11			Loss: 0.1378 Acc@1: 96.43% Cons_Acc1/2: 55.96%/91.21% tau1/tau2: 0.52/1.48
| Epoch #11			Loss: 0.1132 Acc@1: 96.50% Cons_Acc1/2: 56.55%/92.14% tau1/tau2: 0.52/1.48
| Epoch #11			Loss: 0.2070 Acc@1: 96.44% Cons_Acc1/2: 57.99%/92.56% tau1/tau2: 0.52/1.48
| Epoch #11			Loss: 0.2036 Acc@1: 96.52% Cons_Acc1/2: 58.50%/93.07% tau1/tau2: 0.52/1.48
| Epoch #11			Loss: 0.0823 Acc@1: 96.76% Cons_Acc1/2: 58.24%/94.17% tau1/tau2: 0.51/1.49
| Epoch #11			Loss: 0.0590 Acc@1: 96.83% Cons_Acc1/2: 57.99%/94.42% tau1/tau2: 0.51/1.49
| Epoch #11			Loss: 0.1063 Acc@1: 96.81% Cons_Acc1/2: 58.41%/94.34% tau1/tau2: 0.51/1.49
| Epoch #11			Loss: 0.0566 Acc@1: 96.69% Cons_Acc1/2: 60.69%/94.42% tau1/tau2: 0.51/1.49
| Epoch #12			Loss: 0.0991 Acc@1: 96.42% Cons_Acc1/2: 63.48%/93.91% tau1/tau2: 0.51/1.49
| Epoch #12			Loss: 0.1459 Acc@1: 96.32% Cons_Acc1/2: 64.92%/93.91% tau1/tau2: 0.51/1.49
| Epoch #12			Loss: 0.2104 Acc@1: 96.45% Cons_Acc1/2: 66.78%/93.83% tau1/tau2: 0.51/1.49
| Epoch #12			Loss: 0.0558 Acc@1: 96.45% Cons_Acc1/2: 69.74%/93.74% tau1/tau2: 0.50/1.50
| Epoch #12			Loss: 0.1080 Acc@1: 96.61% Cons_Acc1/2: 70.50%/93.32% tau1/tau2: 0.50/1.50
| Epoch #12			Loss: 0.0292 Acc@1: 96.71% Cons_Acc1/2: 72.02%/93.24% tau1/tau2: 0.50/1.50
| Epoch #12			Loss: 0.0717 Acc@1: 96.74% Cons_Acc1/2: 72.36%/93.07% tau1/tau2: 0.50/1.50
| Epoch #12			Loss: 0.0898 Acc@1: 96.58% Cons_Acc1/2: 74.47%/93.15% tau1/tau2: 0.50/1.50
| Epoch #12			Loss: 0.0986 Acc@1: 96.54% Cons_Acc1/2: 72.44%/93.15% tau1/tau2: 0.50/1.50
| Epoch #12			Loss: 0.0780 Acc@1: 96.52% Cons_Acc1/2: 69.06%/93.32% tau1/tau2: 0.50/1.50
| Epoch #12			Loss: 0.0940 Acc@1: 96.70% Cons_Acc1/2: 65.00%/93.24% tau1/tau2: 0.50/1.50
| Epoch #12			Loss: 0.0646 Acc@1: 96.82% Cons_Acc1/2: 60.36%/93.49% tau1/tau2: 0.49/1.51
| Epoch #12			Loss: 0.1154 Acc@1: 96.97% Cons_Acc1/2: 55.03%/93.58% tau1/tau2: 0.49/1.51
| Epoch #12			Loss: 0.1803 Acc@1: 96.74% Cons_Acc1/2: 49.62%/92.90% tau1/tau2: 0.49/1.51
| Epoch #12			Loss: 0.0889 Acc@1: 96.58% Cons_Acc1/2: 48.01%/92.65% tau1/tau2: 0.49/1.51
| Epoch #12			Loss: 0.1124 Acc@1: 96.43% Cons_Acc1/2: 49.70%/92.31% tau1/tau2: 0.49/1.51
| Epoch #12			Loss: 0.0550 Acc@1: 96.63% Cons_Acc1/2: 52.92%/92.31% tau1/tau2: 0.49/1.51
| Epoch #12			Loss: 0.1605 Acc@1: 96.73% Cons_Acc1/2: 56.04%/91.97% tau1/tau2: 0.49/1.51
| Epoch #12			Loss: 0.0716 Acc@1: 96.87% Cons_Acc1/2: 60.19%/92.31% tau1/tau2: 0.48/1.52
| Epoch #12			Loss: 0.0280 Acc@1: 96.94% Cons_Acc1/2: 64.07%/93.15% tau1/tau2: 0.48/1.52
| Epoch #12			Loss: 0.0861 Acc@1: 96.92% Cons_Acc1/2: 68.39%/93.32% tau1/tau2: 0.48/1.52
| Epoch #12			Loss: 0.0492 Acc@1: 96.97% Cons_Acc1/2: 67.54%/93.15% tau1/tau2: 0.48/1.52
| Epoch #12			Loss: 0.0577 Acc@1: 96.87% Cons_Acc1/2: 66.27%/92.31% tau1/tau2: 0.48/1.52
| Epoch #12			Loss: 0.0856 Acc@1: 96.48% Cons_Acc1/2: 65.43%/90.28% tau1/tau2: 0.48/1.52
| Epoch #12			Loss: 0.0720 Acc@1: 96.37% Cons_Acc1/2: 61.96%/89.10% tau1/tau2: 0.48/1.52
| Epoch #12			Loss: 0.1242 Acc@1: 96.17% Cons_Acc1/2: 57.40%/88.33% tau1/tau2: 0.48/1.52
| Epoch #12			Loss: 0.1308 Acc@1: 96.28% Cons_Acc1/2: 50.13%/88.33% tau1/tau2: 0.47/1.53
| Epoch #12			Loss: 0.1227 Acc@1: 96.27% Cons_Acc1/2: 41.67%/89.69% tau1/tau2: 0.47/1.53
| Epoch #12			Loss: 0.0716 Acc@1: 96.26% Cons_Acc1/2: 40.57%/91.04% tau1/tau2: 0.47/1.53
| Epoch #12			Loss: 0.1441 Acc@1: 96.34% Cons_Acc1/2: 41.50%/92.31% tau1/tau2: 0.47/1.53
| Epoch #12			Loss: 0.1577 Acc@1: 96.50% Cons_Acc1/2: 46.15%/92.39% tau1/tau2: 0.47/1.53
| Epoch #12			Loss: 0.1150 Acc@1: 96.63% Cons_Acc1/2: 55.03%/92.48% tau1/tau2: 0.47/1.53
| Epoch #12			Loss: 0.0904 Acc@1: 96.61% Cons_Acc1/2: 62.64%/92.90% tau1/tau2: 0.46/1.54
| Epoch #12			Loss: 0.0634 Acc@1: 96.58% Cons_Acc1/2: 69.40%/92.90% tau1/tau2: 0.46/1.54
| Epoch #12			Loss: 0.0536 Acc@1: 96.60% Cons_Acc1/2: 73.46%/93.32% tau1/tau2: 0.46/1.54
| Epoch #12			Loss: 0.2077 Acc@1: 96.66% Cons_Acc1/2: 73.80%/93.58% tau1/tau2: 0.46/1.54
| Epoch #12			Loss: 0.0609 Acc@1: 96.77% Cons_Acc1/2: 72.36%/93.91% tau1/tau2: 0.46/1.54
| Epoch #13			Loss: 0.1294 Acc@1: 96.92% Cons_Acc1/2: 70.08%/94.00% tau1/tau2: 0.46/1.54
| Epoch #13			Loss: 0.1559 Acc@1: 97.02% Cons_Acc1/2: 66.27%/94.00% tau1/tau2: 0.46/1.54
| Epoch #13			Loss: 0.1014 Acc@1: 97.06% Cons_Acc1/2: 62.89%/94.08% tau1/tau2: 0.46/1.54
| Epoch #13			Loss: 0.1732 Acc@1: 97.16% Cons_Acc1/2: 56.89%/94.42% tau1/tau2: 0.45/1.55
| Epoch #13			Loss: 0.0492 Acc@1: 97.17% Cons_Acc1/2: 51.06%/94.59% tau1/tau2: 0.45/1.55
| Epoch #13			Loss: 0.1512 Acc@1: 97.06% Cons_Acc1/2: 47.08%/94.34% tau1/tau2: 0.45/1.55
| Epoch #13			Loss: 0.1298 Acc@1: 96.80% Cons_Acc1/2: 43.53%/94.08% tau1/tau2: 0.45/1.55
| Epoch #13			Loss: 0.2290 Acc@1: 96.68% Cons_Acc1/2: 41.67%/94.08% tau1/tau2: 0.45/1.55
| Epoch #13			Loss: 0.0641 Acc@1: 96.76% Cons_Acc1/2: 42.52%/94.08% tau1/tau2: 0.45/1.55
| Epoch #13			Loss: 0.1188 Acc@1: 96.87% Cons_Acc1/2: 45.73%/93.91% tau1/tau2: 0.45/1.55
| Epoch #13			Loss: 0.0376 Acc@1: 96.88% Cons_Acc1/2: 49.62%/93.41% tau1/tau2: 0.44/1.56
| Epoch #13			Loss: 0.2016 Acc@1: 96.94% Cons_Acc1/2: 54.52%/93.24% tau1/tau2: 0.44/1.56
| Epoch #13			Loss: 0.2219 Acc@1: 96.86% Cons_Acc1/2: 58.92%/92.98% tau1/tau2: 0.44/1.56
| Epoch #13			Loss: 0.1145 Acc@1: 96.67% Cons_Acc1/2: 64.16%/92.14% tau1/tau2: 0.44/1.56
| Epoch #13			Loss: 0.1147 Acc@1: 96.41% Cons_Acc1/2: 70.25%/91.21% tau1/tau2: 0.44/1.56
| Epoch #13			Loss: 0.1363 Acc@1: 96.32% Cons_Acc1/2: 72.95%/90.70% tau1/tau2: 0.44/1.56
| Epoch #13			Loss: 0.1305 Acc@1: 96.25% Cons_Acc1/2: 74.56%/89.86% tau1/tau2: 0.44/1.56
| Epoch #13			Loss: 0.0982 Acc@1: 96.33% Cons_Acc1/2: 75.32%/89.77% tau1/tau2: 0.44/1.56
| Epoch #13			Loss: 0.0732 Acc@1: 96.37% Cons_Acc1/2: 75.23%/89.60% tau1/tau2: 0.43/1.57
| Epoch #13			Loss: 0.1268 Acc@1: 96.42% Cons_Acc1/2: 75.06%/89.69% tau1/tau2: 0.43/1.57
| Epoch #13			Loss: 0.0586 Acc@1: 96.42% Cons_Acc1/2: 73.54%/90.19% tau1/tau2: 0.43/1.57
| Epoch #13			Loss: 0.2513 Acc@1: 96.43% Cons_Acc1/2: 72.02%/90.19% tau1/tau2: 0.43/1.57
| Epoch #13			Loss: 0.1130 Acc@1: 96.57% Cons_Acc1/2: 69.32%/90.62% tau1/tau2: 0.43/1.57
| Epoch #13			Loss: 0.1598 Acc@1: 96.72% Cons_Acc1/2: 65.43%/92.05% tau1/tau2: 0.43/1.57
| Epoch #13			Loss: 0.1415 Acc@1: 96.86% Cons_Acc1/2: 61.79%/92.98% tau1/tau2: 0.43/1.57
| Epoch #13			Loss: 0.1123 Acc@1: 96.94% Cons_Acc1/2: 58.58%/93.41% tau1/tau2: 0.43/1.57
| Epoch #13			Loss: 0.0724 Acc@1: 97.10% Cons_Acc1/2: 54.95%/94.08% tau1/tau2: 0.43/1.57
| Epoch #13			Loss: 0.0491 Acc@1: 97.31% Cons_Acc1/2: 50.55%/94.59% tau1/tau2: 0.42/1.58
| Epoch #13			Loss: 0.2610 Acc@1: 97.26% Cons_Acc1/2: 47.51%/94.84% tau1/tau2: 0.42/1.58
| Epoch #13			Loss: 0.1086 Acc@1: 97.23% Cons_Acc1/2: 46.24%/94.93% tau1/tau2: 0.42/1.58
| Epoch #13			Loss: 0.0589 Acc@1: 97.27% Cons_Acc1/2: 46.66%/95.27% tau1/tau2: 0.42/1.58
| Epoch #13			Loss: 0.1329 Acc@1: 97.26% Cons_Acc1/2: 47.68%/95.18% tau1/tau2: 0.42/1.58
| Epoch #13			Loss: 0.0668 Acc@1: 97.30% Cons_Acc1/2: 49.54%/94.76% tau1/tau2: 0.42/1.58
| Epoch #13			Loss: 0.0446 Acc@1: 97.24% Cons_Acc1/2: 52.49%/94.34% tau1/tau2: 0.41/1.59
| Epoch #13			Loss: 0.0614 Acc@1: 97.21% Cons_Acc1/2: 57.23%/94.08% tau1/tau2: 0.41/1.59
| Epoch #13			Loss: 0.0333 Acc@1: 97.11% Cons_Acc1/2: 60.61%/94.00% tau1/tau2: 0.41/1.59
| Epoch #13			Loss: 0.1232 Acc@1: 97.12% Cons_Acc1/2: 61.45%/93.91% tau1/tau2: 0.41/1.59
| Epoch #14			Loss: 0.0743 Acc@1: 97.14% Cons_Acc1/2: 62.81%/93.32% tau1/tau2: 0.41/1.59
| Epoch #14			Loss: 0.0814 Acc@1: 97.08% Cons_Acc1/2: 63.82%/92.56% tau1/tau2: 0.41/1.59
| Epoch #14			Loss: 0.0829 Acc@1: 96.97% Cons_Acc1/2: 65.43%/91.97% tau1/tau2: 0.41/1.59
| Epoch #14			Loss: 0.0416 Acc@1: 96.96% Cons_Acc1/2: 65.00%/90.96% tau1/tau2: 0.41/1.59
| Epoch #14			Loss: 0.2008 Acc@1: 96.87% Cons_Acc1/2: 62.30%/90.70% tau1/tau2: 0.40/1.60
| Epoch #14			Loss: 0.0630 Acc@1: 96.70% Cons_Acc1/2: 61.03%/90.19% tau1/tau2: 0.40/1.60
| Epoch #14			Loss: 0.0832 Acc@1: 96.57% Cons_Acc1/2: 60.36%/90.19% tau1/tau2: 0.40/1.60
| Epoch #14			Loss: 0.0956 Acc@1: 96.57% Cons_Acc1/2: 60.27%/90.45% tau1/tau2: 0.40/1.60
| Epoch #14			Loss: 0.0704 Acc@1: 96.67% Cons_Acc1/2: 61.37%/91.04% tau1/tau2: 0.40/1.60
| Epoch #14			Loss: 0.1958 Acc@1: 96.92% Cons_Acc1/2: 63.40%/91.97% tau1/tau2: 0.40/1.60
| Epoch #14			Loss: 0.1019 Acc@1: 97.14% Cons_Acc1/2: 64.07%/93.24% tau1/tau2: 0.40/1.60
| Epoch #14			Loss: 0.0866 Acc@1: 97.17% Cons_Acc1/2: 63.65%/94.34% tau1/tau2: 0.40/1.60
| Epoch #14			Loss: 0.0513 Acc@1: 97.17% Cons_Acc1/2: 63.06%/94.76% tau1/tau2: 0.40/1.60
| Epoch #14			Loss: 0.0559 Acc@1: 97.13% Cons_Acc1/2: 61.96%/94.84% tau1/tau2: 0.39/1.61
| Epoch #14			Loss: 0.0366 Acc@1: 97.08% Cons_Acc1/2: 61.12%/95.10% tau1/tau2: 0.39/1.61
| Epoch #14			Loss: 0.1188 Acc@1: 97.12% Cons_Acc1/2: 58.07%/95.01% tau1/tau2: 0.39/1.61
| Epoch #14			Loss: 0.1056 Acc@1: 97.15% Cons_Acc1/2: 56.64%/95.18% tau1/tau2: 0.39/1.61
| Epoch #14			Loss: 0.0386 Acc@1: 97.23% Cons_Acc1/2: 56.21%/94.59% tau1/tau2: 0.39/1.61
| Epoch #14			Loss: 0.1168 Acc@1: 97.12% Cons_Acc1/2: 53.93%/93.91% tau1/tau2: 0.39/1.61
| Epoch #14			Loss: 0.0883 Acc@1: 97.07% Cons_Acc1/2: 56.80%/93.41% tau1/tau2: 0.39/1.61
| Epoch #14			Loss: 0.0567 Acc@1: 97.03% Cons_Acc1/2: 58.24%/92.90% tau1/tau2: 0.39/1.61
| Epoch #14			Loss: 0.0440 Acc@1: 97.07% Cons_Acc1/2: 60.10%/92.65% tau1/tau2: 0.38/1.62
| Epoch #14			Loss: 0.0674 Acc@1: 97.00% Cons_Acc1/2: 63.14%/92.81% tau1/tau2: 0.38/1.62
| Epoch #14			Loss: 0.0549 Acc@1: 96.97% Cons_Acc1/2: 63.99%/92.98% tau1/tau2: 0.38/1.62
| Epoch #14			Loss: 0.1251 Acc@1: 96.92% Cons_Acc1/2: 64.41%/92.65% tau1/tau2: 0.38/1.62
| Epoch #14			Loss: 0.0939 Acc@1: 96.87% Cons_Acc1/2: 64.84%/92.65% tau1/tau2: 0.38/1.62
| Epoch #14			Loss: 0.0706 Acc@1: 96.87% Cons_Acc1/2: 66.69%/92.81% tau1/tau2: 0.38/1.62
| Epoch #14			Loss: 0.1430 Acc@1: 96.92% Cons_Acc1/2: 67.88%/92.81% tau1/tau2: 0.38/1.62
| Epoch #14			Loss: 0.0743 Acc@1: 97.00% Cons_Acc1/2: 67.71%/93.07% tau1/tau2: 0.38/1.62
| Epoch #14			Loss: 0.0511 Acc@1: 97.17% Cons_Acc1/2: 64.24%/93.07% tau1/tau2: 0.37/1.63
| Epoch #14			Loss: 0.0581 Acc@1: 97.37% Cons_Acc1/2: 60.02%/93.32% tau1/tau2: 0.37/1.63
| Epoch #14			Loss: 0.1238 Acc@1: 97.41% Cons_Acc1/2: 55.87%/93.74% tau1/tau2: 0.37/1.63
| Epoch #14			Loss: 0.0238 Acc@1: 97.37% Cons_Acc1/2: 54.86%/94.00% tau1/tau2: 0.37/1.63
| Epoch #14			Loss: 0.0446 Acc@1: 97.29% Cons_Acc1/2: 54.44%/94.08% tau1/tau2: 0.37/1.63
| Epoch #14			Loss: 0.0596 Acc@1: 97.32% Cons_Acc1/2: 54.44%/93.58% tau1/tau2: 0.37/1.63
| Epoch #14			Loss: 0.0280 Acc@1: 97.17% Cons_Acc1/2: 52.24%/92.65% tau1/tau2: 0.37/1.63
| Epoch #14			Loss: 0.1209 Acc@1: 97.00% Cons_Acc1/2: 50.04%/92.48% tau1/tau2: 0.37/1.63
| Epoch #15			Loss: 0.0836 Acc@1: 96.83% Cons_Acc1/2: 49.20%/91.38% tau1/tau2: 0.36/1.64
| Epoch #15			Loss: 0.0288 Acc@1: 96.76% Cons_Acc1/2: 49.70%/91.12% tau1/tau2: 0.36/1.64
| Epoch #15			Loss: 0.0904 Acc@1: 96.86% Cons_Acc1/2: 52.07%/91.12% tau1/tau2: 0.36/1.64
| Epoch #15			Loss: 0.0599 Acc@1: 97.05% Cons_Acc1/2: 56.13%/91.55% tau1/tau2: 0.36/1.64
| Epoch #15			Loss: 0.0796 Acc@1: 97.22% Cons_Acc1/2: 60.52%/92.48% tau1/tau2: 0.36/1.64
| Epoch #15			Loss: 0.0700 Acc@1: 97.31% Cons_Acc1/2: 63.74%/93.74% tau1/tau2: 0.36/1.64
| Epoch #15			Loss: 0.0462 Acc@1: 97.31% Cons_Acc1/2: 66.27%/94.34% tau1/tau2: 0.36/1.64
| Epoch #15			Loss: 0.0966 Acc@1: 97.35% Cons_Acc1/2: 69.32%/94.76% tau1/tau2: 0.36/1.64
| Epoch #15			Loss: 0.1100 Acc@1: 97.22% Cons_Acc1/2: 71.94%/95.27% tau1/tau2: 0.36/1.64
| Epoch #15			Loss: 0.0539 Acc@1: 97.07% Cons_Acc1/2: 73.71%/94.84% tau1/tau2: 0.35/1.65
| Epoch #15			Loss: 0.1162 Acc@1: 96.90% Cons_Acc1/2: 74.22%/94.76% tau1/tau2: 0.35/1.65
| Epoch #15			Loss: 0.0569 Acc@1: 96.83% Cons_Acc1/2: 73.71%/94.34% tau1/tau2: 0.35/1.65
| Epoch #15			Loss: 0.0346 Acc@1: 96.92% Cons_Acc1/2: 69.48%/94.59% tau1/tau2: 0.35/1.65
| Epoch #15			Loss: 0.0713 Acc@1: 97.01% Cons_Acc1/2: 64.41%/94.93% tau1/tau2: 0.35/1.65
| Epoch #15			Loss: 0.0628 Acc@1: 97.22% Cons_Acc1/2: 59.85%/95.35% tau1/tau2: 0.35/1.65
| Epoch #15			Loss: 0.0344 Acc@1: 97.44% Cons_Acc1/2: 57.14%/95.77% tau1/tau2: 0.35/1.65
| Epoch #15			Loss: 0.0941 Acc@1: 97.52% Cons_Acc1/2: 55.87%/95.35% tau1/tau2: 0.35/1.65
| Epoch #15			Loss: 0.0642 Acc@1: 97.48% Cons_Acc1/2: 59.17%/95.01% tau1/tau2: 0.34/1.66
| Epoch #15			Loss: 0.0719 Acc@1: 97.39% Cons_Acc1/2: 62.64%/94.34% tau1/tau2: 0.34/1.66
| Epoch #15			Loss: 0.0413 Acc@1: 97.17% Cons_Acc1/2: 66.19%/93.41% tau1/tau2: 0.34/1.66
| Epoch #15			Loss: 0.0954 Acc@1: 97.03% Cons_Acc1/2: 69.06%/92.05% tau1/tau2: 0.34/1.66
| Epoch #15			Loss: 0.0889 Acc@1: 96.95% Cons_Acc1/2: 70.25%/90.96% tau1/tau2: 0.34/1.66
| Epoch #15			Loss: 0.1187 Acc@1: 97.09% Cons_Acc1/2: 70.75%/91.21% tau1/tau2: 0.34/1.66
| Epoch #15			Loss: 0.0258 Acc@1: 97.17% Cons_Acc1/2: 71.34%/91.46% tau1/tau2: 0.34/1.66
| Epoch #15			Loss: 0.1346 Acc@1: 97.29% Cons_Acc1/2: 69.23%/91.80% tau1/tau2: 0.34/1.66
| Epoch #15			Loss: 0.0632 Acc@1: 97.19% Cons_Acc1/2: 66.69%/91.63% tau1/tau2: 0.34/1.66
| Epoch #15			Loss: 0.1197 Acc@1: 97.20% Cons_Acc1/2: 63.31%/91.72% tau1/tau2: 0.34/1.66
| Epoch #15			Loss: 0.1031 Acc@1: 97.28% Cons_Acc1/2: 58.58%/93.15% tau1/tau2: 0.33/1.67
| Epoch #15			Loss: 0.0427 Acc@1: 97.23% Cons_Acc1/2: 53.68%/94.34% tau1/tau2: 0.33/1.67
| Epoch #15			Loss: 0.1138 Acc@1: 97.32% Cons_Acc1/2: 56.38%/94.59% tau1/tau2: 0.33/1.67
| Epoch #15			Loss: 0.2541 Acc@1: 97.26% Cons_Acc1/2: 60.02%/95.10% tau1/tau2: 0.33/1.67
| Epoch #15			Loss: 0.1269 Acc@1: 97.22% Cons_Acc1/2: 63.31%/95.69% tau1/tau2: 0.33/1.67
| Epoch #15			Loss: 0.0730 Acc@1: 97.05% Cons_Acc1/2: 67.20%/95.94% tau1/tau2: 0.33/1.67
| Epoch #15			Loss: 0.0313 Acc@1: 97.04% Cons_Acc1/2: 65.77%/96.28% tau1/tau2: 0.33/1.67
| Epoch #15			Loss: 0.0694 Acc@1: 96.78% Cons_Acc1/2: 64.24%/96.45% tau1/tau2: 0.33/1.67
| Epoch #15			Loss: 0.0595 Acc@1: 96.95% Cons_Acc1/2: 61.03%/96.53% tau1/tau2: 0.32/1.68
| Epoch #15			Loss: 0.0709 Acc@1: 97.16% Cons_Acc1/2: 58.33%/96.79% tau1/tau2: 0.32/1.68
| Epoch #16			Loss: 0.1210 Acc@1: 97.21% Cons_Acc1/2: 55.62%/96.79% tau1/tau2: 0.32/1.68
| Epoch #16			Loss: 0.0591 Acc@1: 97.22% Cons_Acc1/2: 51.31%/96.70% tau1/tau2: 0.32/1.68
| Epoch #16			Loss: 0.0694 Acc@1: 97.17% Cons_Acc1/2: 49.70%/96.87% tau1/tau2: 0.32/1.68
| Epoch #16			Loss: 0.0416 Acc@1: 97.24% Cons_Acc1/2: 49.37%/96.79% tau1/tau2: 0.32/1.68
| Epoch #16			Loss: 0.1133 Acc@1: 97.27% Cons_Acc1/2: 49.20%/96.87% tau1/tau2: 0.32/1.68
| Epoch #16			Loss: 0.2013 Acc@1: 97.32% Cons_Acc1/2: 54.52%/96.62% tau1/tau2: 0.32/1.68
| Epoch #16			Loss: 0.1620 Acc@1: 97.32% Cons_Acc1/2: 60.19%/95.86% tau1/tau2: 0.31/1.69
| Epoch #16			Loss: 0.0337 Acc@1: 97.14% Cons_Acc1/2: 62.38%/94.76% tau1/tau2: 0.31/1.69
| Epoch #16			Loss: 0.1902 Acc@1: 97.01% Cons_Acc1/2: 65.00%/93.58% tau1/tau2: 0.31/1.69
| Epoch #16			Loss: 0.1309 Acc@1: 96.93% Cons_Acc1/2: 68.55%/91.89% tau1/tau2: 0.31/1.69
| Epoch #16			Loss: 0.1137 Acc@1: 96.81% Cons_Acc1/2: 70.58%/90.62% tau1/tau2: 0.31/1.69
| Epoch #16			Loss: 0.2070 Acc@1: 96.78% Cons_Acc1/2: 71.43%/89.43% tau1/tau2: 0.31/1.69
| Epoch #16			Loss: 0.0530 Acc@1: 96.81% Cons_Acc1/2: 71.26%/89.26% tau1/tau2: 0.31/1.69
| Epoch #16			Loss: 0.0794 Acc@1: 96.99% Cons_Acc1/2: 68.89%/88.76% tau1/tau2: 0.31/1.69
| Epoch #16			Loss: 0.2465 Acc@1: 97.10% Cons_Acc1/2: 64.67%/88.93% tau1/tau2: 0.31/1.69
| Epoch #16			Loss: 0.1683 Acc@1: 97.13% Cons_Acc1/2: 61.12%/89.01% tau1/tau2: 0.30/1.70
| Epoch #16			Loss: 0.1599 Acc@1: 97.11% Cons_Acc1/2: 58.16%/89.43% tau1/tau2: 0.30/1.70
| Epoch #16			Loss: 0.1324 Acc@1: 97.14% Cons_Acc1/2: 55.54%/90.87% tau1/tau2: 0.30/1.70
| Epoch #16			Loss: 0.0892 Acc@1: 97.04% Cons_Acc1/2: 53.25%/91.80% tau1/tau2: 0.30/1.70
| Epoch #16			Loss: 0.1537 Acc@1: 97.00% Cons_Acc1/2: 52.75%/92.39% tau1/tau2: 0.30/1.70
| Epoch #16			Loss: 0.0823 Acc@1: 97.04% Cons_Acc1/2: 51.14%/93.83% tau1/tau2: 0.30/1.70
| Epoch #16			Loss: 0.0473 Acc@1: 97.11% Cons_Acc1/2: 49.37%/94.25% tau1/tau2: 0.30/1.70
| Epoch #16			Loss: 0.1678 Acc@1: 97.27% Cons_Acc1/2: 49.20%/94.67% tau1/tau2: 0.30/1.70
| Epoch #16			Loss: 0.0809 Acc@1: 97.34% Cons_Acc1/2: 52.24%/95.10% tau1/tau2: 0.30/1.70
| Epoch #16			Loss: 0.1308 Acc@1: 97.34% Cons_Acc1/2: 56.80%/94.84% tau1/tau2: 0.29/1.71
| Epoch #16			Loss: 0.0359 Acc@1: 97.31% Cons_Acc1/2: 60.69%/94.93% tau1/tau2: 0.29/1.71
| Epoch #16			Loss: 0.0516 Acc@1: 97.17% Cons_Acc1/2: 63.14%/94.59% tau1/tau2: 0.29/1.71
| Epoch #16			Loss: 0.1247 Acc@1: 97.14% Cons_Acc1/2: 65.26%/94.42% tau1/tau2: 0.29/1.71
| Epoch #16			Loss: 0.0554 Acc@1: 96.99% Cons_Acc1/2: 67.20%/94.34% tau1/tau2: 0.29/1.71
| Epoch #16			Loss: 0.0501 Acc@1: 96.92% Cons_Acc1/2: 68.98%/94.34% tau1/tau2: 0.29/1.71
| Epoch #16			Loss: 0.1249 Acc@1: 97.01% Cons_Acc1/2: 70.41%/94.25% tau1/tau2: 0.29/1.71
| Epoch #16			Loss: 0.1412 Acc@1: 97.11% Cons_Acc1/2: 71.77%/94.08% tau1/tau2: 0.29/1.71
| Epoch #16			Loss: 0.0717 Acc@1: 97.14% Cons_Acc1/2: 71.51%/94.25% tau1/tau2: 0.28/1.72
| Epoch #16			Loss: 0.1525 Acc@1: 96.92% Cons_Acc1/2: 70.75%/92.73% tau1/tau2: 0.28/1.72
| Epoch #16			Loss: 0.1073 Acc@1: 96.71% Cons_Acc1/2: 69.74%/92.22% tau1/tau2: 0.28/1.72
| Epoch #16			Loss: 0.1121 Acc@1: 96.44% Cons_Acc1/2: 67.54%/91.72% tau1/tau2: 0.28/1.72
| Epoch #16			Loss: 0.1077 Acc@1: 96.49% Cons_Acc1/2: 65.26%/91.46% tau1/tau2: 0.28/1.72
| Epoch #17			Loss: 0.0712 Acc@1: 96.67% Cons_Acc1/2: 64.33%/91.97% tau1/tau2: 0.28/1.72
| Epoch #17			Loss: 0.1437 Acc@1: 96.98% Cons_Acc1/2: 63.40%/92.73% tau1/tau2: 0.28/1.72
| Epoch #17			Loss: 0.1984 Acc@1: 97.22% Cons_Acc1/2: 62.05%/93.41% tau1/tau2: 0.28/1.72
| Epoch #17			Loss: 0.0724 Acc@1: 97.39% Cons_Acc1/2: 59.93%/94.17% tau1/tau2: 0.28/1.72
| Epoch #17			Loss: 0.0495 Acc@1: 97.52% Cons_Acc1/2: 58.24%/94.67% tau1/tau2: 0.28/1.72
| Epoch #17			Loss: 0.0912 Acc@1: 97.46% Cons_Acc1/2: 59.43%/94.59% tau1/tau2: 0.27/1.73
| Epoch #17			Loss: 0.0658 Acc@1: 97.41% Cons_Acc1/2: 60.61%/94.93% tau1/tau2: 0.27/1.73
| Epoch #17			Loss: 0.1083 Acc@1: 97.42% Cons_Acc1/2: 63.48%/94.84% tau1/tau2: 0.27/1.73
| Epoch #17			Loss: 0.1055 Acc@1: 97.37% Cons_Acc1/2: 66.53%/94.93% tau1/tau2: 0.27/1.73
| Epoch #17			Loss: 0.1599 Acc@1: 97.22% Cons_Acc1/2: 70.08%/94.59% tau1/tau2: 0.27/1.73
| Epoch #17			Loss: 0.1676 Acc@1: 97.15% Cons_Acc1/2: 73.29%/94.17% tau1/tau2: 0.27/1.73
| Epoch #17			Loss: 0.0442 Acc@1: 97.07% Cons_Acc1/2: 74.89%/93.41% tau1/tau2: 0.27/1.73
| Epoch #17			Loss: 0.0254 Acc@1: 97.05% Cons_Acc1/2: 75.40%/93.07% tau1/tau2: 0.27/1.73
| Epoch #17			Loss: 0.0929 Acc@1: 97.10% Cons_Acc1/2: 74.13%/92.81% tau1/tau2: 0.27/1.73
| Epoch #17			Loss: 0.0597 Acc@1: 97.27% Cons_Acc1/2: 73.29%/92.39% tau1/tau2: 0.27/1.73
| Epoch #17			Loss: 0.0694 Acc@1: 97.30% Cons_Acc1/2: 71.77%/92.39% tau1/tau2: 0.26/1.74
| Epoch #17			Loss: 0.2039 Acc@1: 97.32% Cons_Acc1/2: 70.75%/92.22% tau1/tau2: 0.26/1.74
| Epoch #17			Loss: 0.0983 Acc@1: 97.24% Cons_Acc1/2: 69.48%/92.22% tau1/tau2: 0.26/1.74
| Epoch #17			Loss: 0.0740 Acc@1: 97.21% Cons_Acc1/2: 64.33%/92.48% tau1/tau2: 0.26/1.74
| Epoch #17			Loss: 0.1022 Acc@1: 97.24% Cons_Acc1/2: 57.31%/92.90% tau1/tau2: 0.26/1.74
| Epoch #17			Loss: 0.1106 Acc@1: 97.15% Cons_Acc1/2: 51.48%/92.98% tau1/tau2: 0.26/1.74
| Epoch #17			Loss: 0.0671 Acc@1: 97.01% Cons_Acc1/2: 45.22%/93.91% tau1/tau2: 0.26/1.74
| Epoch #17			Loss: 0.0763 Acc@1: 97.13% Cons_Acc1/2: 43.36%/94.84% tau1/tau2: 0.26/1.74
| Epoch #17			Loss: 0.0317 Acc@1: 97.20% Cons_Acc1/2: 42.18%/95.35% tau1/tau2: 0.26/1.74
| Epoch #17			Loss: 0.1697 Acc@1: 97.27% Cons_Acc1/2: 40.74%/95.60% tau1/tau2: 0.25/1.75
| Epoch #17			Loss: 0.0661 Acc@1: 97.41% Cons_Acc1/2: 42.01%/96.03% tau1/tau2: 0.25/1.75
| Epoch #17			Loss: 0.1177 Acc@1: 97.57% Cons_Acc1/2: 44.97%/96.53% tau1/tau2: 0.25/1.75
| Epoch #17			Loss: 0.0589 Acc@1: 97.57% Cons_Acc1/2: 48.69%/96.11% tau1/tau2: 0.25/1.75
| Epoch #17			Loss: 0.0244 Acc@1: 97.58% Cons_Acc1/2: 53.68%/95.86% tau1/tau2: 0.25/1.75
| Epoch #17			Loss: 0.0886 Acc@1: 97.47% Cons_Acc1/2: 58.50%/95.60% tau1/tau2: 0.25/1.75
| Epoch #17			Loss: 0.0227 Acc@1: 97.33% Cons_Acc1/2: 61.03%/95.27% tau1/tau2: 0.25/1.75
| Epoch #17			Loss: 0.0923 Acc@1: 97.20% Cons_Acc1/2: 63.91%/95.10% tau1/tau2: 0.25/1.75
| Epoch #17			Loss: 0.1007 Acc@1: 97.24% Cons_Acc1/2: 62.89%/95.69% tau1/tau2: 0.25/1.75
| Epoch #17			Loss: 0.1020 Acc@1: 97.30% Cons_Acc1/2: 62.21%/95.86% tau1/tau2: 0.24/1.76
| Epoch #17			Loss: 0.1162 Acc@1: 97.36% Cons_Acc1/2: 61.45%/95.86% tau1/tau2: 0.24/1.76
| Epoch #17			Loss: 0.1078 Acc@1: 97.43% Cons_Acc1/2: 61.37%/95.69% tau1/tau2: 0.24/1.76
| Epoch #17			Loss: 0.1235 Acc@1: 97.53% Cons_Acc1/2: 60.10%/95.86% tau1/tau2: 0.24/1.76
| Epoch #18			Loss: 0.0809 Acc@1: 97.52% Cons_Acc1/2: 60.27%/96.03% tau1/tau2: 0.24/1.76
| Epoch #18			Loss: 0.1200 Acc@1: 97.60% Cons_Acc1/2: 61.88%/95.94% tau1/tau2: 0.24/1.76
| Epoch #18			Loss: 0.0598 Acc@1: 97.57% Cons_Acc1/2: 62.55%/95.86% tau1/tau2: 0.24/1.76
| Epoch #18			Loss: 0.2116 Acc@1: 97.52% Cons_Acc1/2: 61.54%/95.69% tau1/tau2: 0.24/1.76
| Epoch #18			Loss: 0.0993 Acc@1: 97.36% Cons_Acc1/2: 60.52%/95.10% tau1/tau2: 0.24/1.76
| Epoch #18			Loss: 0.0677 Acc@1: 97.38% Cons_Acc1/2: 57.14%/94.76% tau1/tau2: 0.23/1.77
| Epoch #18			Loss: 0.1994 Acc@1: 97.42% Cons_Acc1/2: 54.02%/94.76% tau1/tau2: 0.23/1.77
| Epoch #18			Loss: 0.0583 Acc@1: 97.49% Cons_Acc1/2: 52.49%/94.76% tau1/tau2: 0.23/1.77
| Epoch #18			Loss: 0.0630 Acc@1: 97.52% Cons_Acc1/2: 51.65%/94.17% tau1/tau2: 0.23/1.77
| Epoch #18			Loss: 0.1320 Acc@1: 97.50% Cons_Acc1/2: 51.48%/93.74% tau1/tau2: 0.23/1.77
| Epoch #18			Loss: 0.0919 Acc@1: 97.42% Cons_Acc1/2: 52.83%/93.07% tau1/tau2: 0.23/1.77
| Epoch #18			Loss: 0.0619 Acc@1: 97.37% Cons_Acc1/2: 54.95%/92.65% tau1/tau2: 0.23/1.77
| Epoch #18			Loss: 0.0965 Acc@1: 97.37% Cons_Acc1/2: 55.37%/92.56% tau1/tau2: 0.23/1.77
| Epoch #18			Loss: 0.1242 Acc@1: 97.42% Cons_Acc1/2: 56.38%/91.89% tau1/tau2: 0.23/1.77
| Epoch #18			Loss: 0.1051 Acc@1: 97.32% Cons_Acc1/2: 56.30%/91.97% tau1/tau2: 0.22/1.78
| Epoch #18			Loss: 0.0670 Acc@1: 97.28% Cons_Acc1/2: 56.30%/92.14% tau1/tau2: 0.22/1.78
| Epoch #18			Loss: 0.1716 Acc@1: 97.30% Cons_Acc1/2: 56.97%/92.48% tau1/tau2: 0.22/1.78
| Epoch #18			Loss: 0.0690 Acc@1: 97.30% Cons_Acc1/2: 57.99%/93.15% tau1/tau2: 0.22/1.78
| Epoch #18			Loss: 0.0774 Acc@1: 97.29% Cons_Acc1/2: 59.09%/93.58% tau1/tau2: 0.22/1.78
| Epoch #18			Loss: 0.0849 Acc@1: 97.32% Cons_Acc1/2: 57.90%/94.08% tau1/tau2: 0.22/1.78
| Epoch #18			Loss: 0.0704 Acc@1: 97.22% Cons_Acc1/2: 56.72%/94.08% tau1/tau2: 0.22/1.78
| Epoch #18			Loss: 0.1623 Acc@1: 97.14% Cons_Acc1/2: 56.38%/93.83% tau1/tau2: 0.22/1.78
| Epoch #18			Loss: 0.0581 Acc@1: 96.94% Cons_Acc1/2: 55.45%/94.08% tau1/tau2: 0.22/1.78
| Epoch #18			Loss: 0.0411 Acc@1: 97.04% Cons_Acc1/2: 55.03%/94.84% tau1/tau2: 0.22/1.78
| Epoch #18			Loss: 0.0866 Acc@1: 97.30% Cons_Acc1/2: 54.69%/95.44% tau1/tau2: 0.21/1.79
| Epoch #18			Loss: 0.0216 Acc@1: 97.52% Cons_Acc1/2: 55.11%/96.20% tau1/tau2: 0.21/1.79
| Epoch #18			Loss: 0.1363 Acc@1: 97.66% Cons_Acc1/2: 57.40%/96.79% tau1/tau2: 0.21/1.79
| Epoch #18			Loss: 0.0454 Acc@1: 97.81% Cons_Acc1/2: 61.28%/96.87% tau1/tau2: 0.21/1.79
| Epoch #18			Loss: 0.0580 Acc@1: 97.72% Cons_Acc1/2: 64.41%/96.45% tau1/tau2: 0.21/1.79
| Epoch #18			Loss: 0.0777 Acc@1: 97.52% Cons_Acc1/2: 66.78%/96.03% tau1/tau2: 0.21/1.79
| Epoch #18			Loss: 0.1561 Acc@1: 97.13% Cons_Acc1/2: 67.62%/95.94% tau1/tau2: 0.21/1.79
| Epoch #18			Loss: 0.1007 Acc@1: 96.71% Cons_Acc1/2: 68.39%/95.35% tau1/tau2: 0.21/1.79
| Epoch #18			Loss: 0.0326 Acc@1: 96.77% Cons_Acc1/2: 66.10%/95.10% tau1/tau2: 0.21/1.79
| Epoch #18			Loss: 0.1234 Acc@1: 97.32% Cons_Acc1/2: 59.85%/95.52% tau1/tau2: 0.20/1.80
| Epoch #18			Loss: 0.1325 Acc@1: 97.42% Cons_Acc1/2: 56.55%/95.77% tau1/tau2: 0.20/1.80
| Epoch #18			Loss: 0.0575 Acc@1: 97.51% Cons_Acc1/2: 53.51%/95.10% tau1/tau2: 0.20/1.80
| Epoch #18			Loss: 0.1541 Acc@1: 97.39% Cons_Acc1/2: 51.06%/94.51% tau1/tau2: 0.20/1.80
| Epoch #19			Loss: 0.0340 Acc@1: 97.29% Cons_Acc1/2: 48.77%/93.74% tau1/tau2: 0.20/1.80
| Epoch #19			Loss: 0.0323 Acc@1: 97.18% Cons_Acc1/2: 46.83%/93.07% tau1/tau2: 0.20/1.80
| Epoch #19			Loss: 0.0889 Acc@1: 97.07% Cons_Acc1/2: 45.73%/92.81% tau1/tau2: 0.20/1.80
| Epoch #19			Loss: 0.2423 Acc@1: 97.00% Cons_Acc1/2: 45.31%/92.65% tau1/tau2: 0.20/1.80
| Epoch #19			Loss: 0.1250 Acc@1: 97.05% Cons_Acc1/2: 46.32%/92.65% tau1/tau2: 0.20/1.80
| Epoch #19			Loss: 0.0552 Acc@1: 97.07% Cons_Acc1/2: 47.08%/93.15% tau1/tau2: 0.20/1.80
| Epoch #19			Loss: 0.2391 Acc@1: 97.10% Cons_Acc1/2: 51.06%/92.81% tau1/tau2: 0.19/1.81
| Epoch #19			Loss: 0.1032 Acc@1: 97.13% Cons_Acc1/2: 55.96%/92.31% tau1/tau2: 0.19/1.81
| Epoch #19			Loss: 0.0961 Acc@1: 97.23% Cons_Acc1/2: 58.83%/92.65% tau1/tau2: 0.19/1.81
| Epoch #19			Loss: 0.1455 Acc@1: 97.22% Cons_Acc1/2: 60.86%/92.65% tau1/tau2: 0.19/1.81
| Epoch #19			Loss: 0.0615 Acc@1: 97.30% Cons_Acc1/2: 63.48%/93.41% tau1/tau2: 0.19/1.81
| Epoch #19			Loss: 0.0972 Acc@1: 97.22% Cons_Acc1/2: 67.54%/93.58% tau1/tau2: 0.19/1.81
| Epoch #19			Loss: 0.1423 Acc@1: 97.10% Cons_Acc1/2: 72.19%/93.41% tau1/tau2: 0.19/1.81
| Epoch #19			Loss: 0.0951 Acc@1: 96.97% Cons_Acc1/2: 74.30%/94.08% tau1/tau2: 0.19/1.81
| Epoch #19			Loss: 0.1965 Acc@1: 96.85% Cons_Acc1/2: 74.89%/93.91% tau1/tau2: 0.19/1.81
| Epoch #19			Loss: 0.0601 Acc@1: 96.93% Cons_Acc1/2: 73.29%/94.51% tau1/tau2: 0.19/1.81
| Epoch #19			Loss: 0.1858 Acc@1: 97.24% Cons_Acc1/2: 70.16%/95.27% tau1/tau2: 0.19/1.81
| Epoch #19			Loss: 0.1166 Acc@1: 97.33% Cons_Acc1/2: 66.36%/95.44% tau1/tau2: 0.18/1.82
| Epoch #19			Loss: 0.1450 Acc@1: 97.48% Cons_Acc1/2: 62.55%/95.60% tau1/tau2: 0.18/1.82
| Epoch #19			Loss: 0.2045 Acc@1: 97.47% Cons_Acc1/2: 58.41%/95.94% tau1/tau2: 0.18/1.82
| Epoch #19			Loss: 0.1254 Acc@1: 97.45% Cons_Acc1/2: 56.38%/96.28% tau1/tau2: 0.18/1.82
| Epoch #19			Loss: 0.0600 Acc@1: 97.48% Cons_Acc1/2: 52.58%/96.53% tau1/tau2: 0.18/1.82
| Epoch #19			Loss: 0.0228 Acc@1: 97.54% Cons_Acc1/2: 49.79%/96.62% tau1/tau2: 0.18/1.82
| Epoch #19			Loss: 0.0592 Acc@1: 97.62% Cons_Acc1/2: 48.10%/96.53% tau1/tau2: 0.18/1.82
| Epoch #19			Loss: 0.1550 Acc@1: 97.72% Cons_Acc1/2: 46.91%/96.62% tau1/tau2: 0.18/1.82
| Epoch #19			Loss: 0.0643 Acc@1: 97.77% Cons_Acc1/2: 47.25%/96.45% tau1/tau2: 0.18/1.82
| Epoch #19			Loss: 0.0561 Acc@1: 97.75% Cons_Acc1/2: 48.18%/96.45% tau1/tau2: 0.18/1.82
| Epoch #19			Loss: 0.1245 Acc@1: 97.67% Cons_Acc1/2: 48.44%/96.28% tau1/tau2: 0.17/1.83
| Epoch #19			Loss: 0.0892 Acc@1: 97.63% Cons_Acc1/2: 49.79%/95.69% tau1/tau2: 0.17/1.83
| Epoch #19			Loss: 0.0677 Acc@1: 97.59% Cons_Acc1/2: 51.73%/95.69% tau1/tau2: 0.17/1.83
| Epoch #19			Loss: 0.1658 Acc@1: 97.57% Cons_Acc1/2: 51.31%/96.03% tau1/tau2: 0.17/1.83
| Epoch #19			Loss: 0.1008 Acc@1: 97.69% Cons_Acc1/2: 53.09%/96.11% tau1/tau2: 0.17/1.83
| Epoch #19			Loss: 0.0434 Acc@1: 97.68% Cons_Acc1/2: 54.69%/96.20% tau1/tau2: 0.17/1.83
| Epoch #19			Loss: 0.0221 Acc@1: 97.88% Cons_Acc1/2: 56.55%/96.62% tau1/tau2: 0.17/1.83
| Epoch #19			Loss: 0.0851 Acc@1: 97.83% Cons_Acc1/2: 58.41%/96.96% tau1/tau2: 0.17/1.83
| Epoch #19			Loss: 0.0284 Acc@1: 97.87% Cons_Acc1/2: 59.85%/96.70% tau1/tau2: 0.17/1.83
| Epoch #19			Loss: 0.0313 Acc@1: 97.77% Cons_Acc1/2: 61.37%/96.28% tau1/tau2: 0.17/1.83
| Epoch #20			Loss: 0.0925 Acc@1: 97.79% Cons_Acc1/2: 60.95%/96.03% tau1/tau2: 0.16/1.84
| Epoch #20			Loss: 0.0283 Acc@1: 97.81% Cons_Acc1/2: 58.24%/95.69% tau1/tau2: 0.16/1.84
| Epoch #20			Loss: 0.0501 Acc@1: 97.78% Cons_Acc1/2: 54.02%/94.93% tau1/tau2: 0.16/1.84
| Epoch #20			Loss: 0.0463 Acc@1: 97.66% Cons_Acc1/2: 49.79%/94.93% tau1/tau2: 0.16/1.84
| Epoch #20			Loss: 0.0427 Acc@1: 97.50% Cons_Acc1/2: 44.38%/94.76% tau1/tau2: 0.16/1.84
| Epoch #20			Loss: 0.1061 Acc@1: 97.49% Cons_Acc1/2: 42.01%/94.17% tau1/tau2: 0.16/1.84
| Epoch #20			Loss: 0.0571 Acc@1: 97.47% Cons_Acc1/2: 40.32%/92.90% tau1/tau2: 0.16/1.84
| Epoch #20			Loss: 0.0653 Acc@1: 97.45% Cons_Acc1/2: 41.93%/92.31% tau1/tau2: 0.16/1.84
| Epoch #20			Loss: 0.0274 Acc@1: 97.56% Cons_Acc1/2: 44.29%/91.46% tau1/tau2: 0.16/1.84
| Epoch #20			Loss: 0.0489 Acc@1: 97.59% Cons_Acc1/2: 46.66%/91.12% tau1/tau2: 0.16/1.84
| Epoch #20			Loss: 0.1071 Acc@1: 97.45% Cons_Acc1/2: 50.21%/91.12% tau1/tau2: 0.16/1.84
| Epoch #20			Loss: 0.0351 Acc@1: 97.42% Cons_Acc1/2: 53.25%/91.21% tau1/tau2: 0.15/1.85
| Epoch #20			Loss: 0.0214 Acc@1: 97.45% Cons_Acc1/2: 55.54%/91.80% tau1/tau2: 0.15/1.85
| Epoch #20			Loss: 0.1096 Acc@1: 97.49% Cons_Acc1/2: 58.16%/92.48% tau1/tau2: 0.15/1.85
| Epoch #20			Loss: 0.0598 Acc@1: 97.59% Cons_Acc1/2: 58.07%/93.24% tau1/tau2: 0.15/1.85
| Epoch #20			Loss: 0.1189 Acc@1: 97.64% Cons_Acc1/2: 58.66%/93.91% tau1/tau2: 0.15/1.85
| Epoch #20			Loss: 0.1044 Acc@1: 97.63% Cons_Acc1/2: 60.36%/94.42% tau1/tau2: 0.15/1.85
| Epoch #20			Loss: 0.0286 Acc@1: 97.67% Cons_Acc1/2: 61.28%/94.84% tau1/tau2: 0.15/1.85
| Epoch #20			Loss: 0.2185 Acc@1: 97.61% Cons_Acc1/2: 61.37%/95.44% tau1/tau2: 0.15/1.85
| Epoch #20			Loss: 0.1248 Acc@1: 97.60% Cons_Acc1/2: 61.20%/95.60% tau1/tau2: 0.15/1.85
| Epoch #20			Loss: 0.0519 Acc@1: 97.76% Cons_Acc1/2: 59.17%/95.60% tau1/tau2: 0.15/1.85
| Epoch #20			Loss: 0.0119 Acc@1: 97.81% Cons_Acc1/2: 57.48%/95.69% tau1/tau2: 0.15/1.85
| Epoch #20			Loss: 0.1123 Acc@1: 97.87% Cons_Acc1/2: 56.04%/95.77% tau1/tau2: 0.14/1.86
| Epoch #20			Loss: 0.0209 Acc@1: 97.92% Cons_Acc1/2: 53.68%/95.44% tau1/tau2: 0.14/1.86
| Epoch #20			Loss: 0.1228 Acc@1: 97.97% Cons_Acc1/2: 52.16%/95.35% tau1/tau2: 0.14/1.86
| Epoch #20			Loss: 0.0752 Acc@1: 97.81% Cons_Acc1/2: 48.01%/95.10% tau1/tau2: 0.14/1.86
| Epoch #20			Loss: 0.0781 Acc@1: 97.54% Cons_Acc1/2: 44.13%/94.17% tau1/tau2: 0.14/1.86
| Epoch #20			Loss: 0.0603 Acc@1: 97.27% Cons_Acc1/2: 42.18%/93.41% tau1/tau2: 0.14/1.86
| Epoch #20			Loss: 0.1755 Acc@1: 97.13% Cons_Acc1/2: 41.84%/93.07% tau1/tau2: 0.14/1.86
| Epoch #20			Loss: 0.0472 Acc@1: 97.12% Cons_Acc1/2: 42.94%/93.15% tau1/tau2: 0.14/1.86
| Epoch #20			Loss: 0.0691 Acc@1: 97.43% Cons_Acc1/2: 47.51%/93.91% tau1/tau2: 0.14/1.86
| Epoch #20			Loss: 0.0683 Acc@1: 97.67% Cons_Acc1/2: 53.09%/94.67% tau1/tau2: 0.14/1.86
| Epoch #20			Loss: 0.0631 Acc@1: 97.82% Cons_Acc1/2: 59.26%/94.93% tau1/tau2: 0.14/1.86
| Epoch #20			Loss: 0.0722 Acc@1: 97.82% Cons_Acc1/2: 65.17%/95.44% tau1/tau2: 0.13/1.87
| Epoch #20			Loss: 0.0573 Acc@1: 97.82% Cons_Acc1/2: 69.48%/95.52% tau1/tau2: 0.13/1.87
| Epoch #20			Loss: 0.0281 Acc@1: 97.82% Cons_Acc1/2: 72.87%/95.35% tau1/tau2: 0.13/1.87
| Epoch #20			Loss: 0.0433 Acc@1: 97.71% Cons_Acc1/2: 74.30%/95.52% tau1/tau2: 0.13/1.87
| Epoch #21			Loss: 0.0523 Acc@1: 97.56% Cons_Acc1/2: 74.13%/95.60% tau1/tau2: 0.13/1.87
| Epoch #21			Loss: 0.0355 Acc@1: 97.56% Cons_Acc1/2: 71.51%/95.60% tau1/tau2: 0.13/1.87
| Epoch #21			Loss: 0.0652 Acc@1: 97.46% Cons_Acc1/2: 66.10%/95.52% tau1/tau2: 0.13/1.87
| Epoch #21			Loss: 0.0752 Acc@1: 97.52% Cons_Acc1/2: 61.37%/95.77% tau1/tau2: 0.13/1.87
| Epoch #21			Loss: 0.0341 Acc@1: 97.69% Cons_Acc1/2: 56.47%/96.28% tau1/tau2: 0.13/1.87
| Epoch #21			Loss: 0.0692 Acc@1: 97.68% Cons_Acc1/2: 53.00%/96.62% tau1/tau2: 0.13/1.87
| Epoch #21			Loss: 0.0992 Acc@1: 97.69% Cons_Acc1/2: 50.13%/96.37% tau1/tau2: 0.13/1.87
| Epoch #21			Loss: 0.0947 Acc@1: 97.74% Cons_Acc1/2: 49.54%/96.20% tau1/tau2: 0.12/1.88
| Epoch #21			Loss: 0.1025 Acc@1: 97.64% Cons_Acc1/2: 46.32%/95.69% tau1/tau2: 0.12/1.88
| Epoch #21			Loss: 0.1504 Acc@1: 97.58% Cons_Acc1/2: 43.79%/95.52% tau1/tau2: 0.12/1.88
| Epoch #21			Loss: 0.2287 Acc@1: 97.57% Cons_Acc1/2: 40.57%/95.60% tau1/tau2: 0.12/1.88
| Epoch #21			Loss: 0.1482 Acc@1: 97.54% Cons_Acc1/2: 38.04%/95.52% tau1/tau2: 0.12/1.88
| Epoch #21			Loss: 0.0220 Acc@1: 97.51% Cons_Acc1/2: 37.95%/95.35% tau1/tau2: 0.12/1.88
| Epoch #21			Loss: 0.1034 Acc@1: 97.61% Cons_Acc1/2: 39.48%/94.84% tau1/tau2: 0.12/1.88
| Epoch #21			Loss: 0.0330 Acc@1: 97.65% Cons_Acc1/2: 42.10%/94.76% tau1/tau2: 0.12/1.88
| Epoch #21			Loss: 0.0695 Acc@1: 97.67% Cons_Acc1/2: 46.24%/94.76% tau1/tau2: 0.12/1.88
| Epoch #21			Loss: 0.1576 Acc@1: 97.72% Cons_Acc1/2: 49.03%/95.10% tau1/tau2: 0.12/1.88
| Epoch #21			Loss: 0.0580 Acc@1: 97.61% Cons_Acc1/2: 51.31%/94.84% tau1/tau2: 0.12/1.88
| Epoch #21			Loss: 0.0604 Acc@1: 97.64% Cons_Acc1/2: 52.41%/95.01% tau1/tau2: 0.11/1.89
| Epoch #21			Loss: 0.0341 Acc@1: 97.52% Cons_Acc1/2: 54.02%/95.01% tau1/tau2: 0.11/1.89
| Epoch #21			Loss: 0.0767 Acc@1: 97.49% Cons_Acc1/2: 52.07%/95.10% tau1/tau2: 0.11/1.89
| Epoch #21			Loss: 0.1384 Acc@1: 97.44% Cons_Acc1/2: 50.72%/95.52% tau1/tau2: 0.11/1.89
| Epoch #21			Loss: 0.0394 Acc@1: 97.55% Cons_Acc1/2: 49.03%/95.86% tau1/tau2: 0.11/1.89
| Epoch #21			Loss: 0.0591 Acc@1: 97.62% Cons_Acc1/2: 47.59%/96.28% tau1/tau2: 0.11/1.89
| Epoch #21			Loss: 0.0365 Acc@1: 97.67% Cons_Acc1/2: 45.82%/96.37% tau1/tau2: 0.11/1.89
| Epoch #21			Loss: 0.0810 Acc@1: 97.71% Cons_Acc1/2: 44.21%/96.28% tau1/tau2: 0.11/1.89
| Epoch #21			Loss: 0.2723 Acc@1: 97.79% Cons_Acc1/2: 44.13%/96.45% tau1/tau2: 0.11/1.89
| Epoch #21			Loss: 0.1785 Acc@1: 97.88% Cons_Acc1/2: 45.31%/96.37% tau1/tau2: 0.11/1.89
| Epoch #21			Loss: 0.0418 Acc@1: 97.92% Cons_Acc1/2: 45.73%/96.37% tau1/tau2: 0.11/1.89
| Epoch #21			Loss: 0.0336 Acc@1: 97.89% Cons_Acc1/2: 46.75%/96.53% tau1/tau2: 0.10/1.90
| Epoch #21			Loss: 0.1377 Acc@1: 97.86% Cons_Acc1/2: 47.84%/96.45% tau1/tau2: 0.10/1.90
| Epoch #21			Loss: 0.0927 Acc@1: 97.80% Cons_Acc1/2: 50.97%/96.45% tau1/tau2: 0.10/1.90
| Epoch #21			Loss: 0.0463 Acc@1: 97.75% Cons_Acc1/2: 54.95%/96.20% tau1/tau2: 0.10/1.90
| Epoch #21			Loss: 0.0646 Acc@1: 97.70% Cons_Acc1/2: 57.90%/96.11% tau1/tau2: 0.10/1.90
| Epoch #21			Loss: 0.0701 Acc@1: 97.58% Cons_Acc1/2: 59.93%/96.20% tau1/tau2: 0.10/1.90
| Epoch #21			Loss: 0.0848 Acc@1: 97.59% Cons_Acc1/2: 60.86%/96.37% tau1/tau2: 0.10/1.90
| Epoch #21			Loss: 0.0765 Acc@1: 97.66% Cons_Acc1/2: 58.41%/96.28% tau1/tau2: 0.10/1.90
| Epoch #22			Loss: 0.0150 Acc@1: 97.69% Cons_Acc1/2: 55.62%/96.28% tau1/tau2: 0.10/1.90
| Epoch #22			Loss: 0.1903 Acc@1: 97.74% Cons_Acc1/2: 53.51%/96.37% tau1/tau2: 0.10/1.90
| Epoch #22			Loss: 0.0537 Acc@1: 97.83% Cons_Acc1/2: 53.34%/96.62% tau1/tau2: 0.10/1.90
| Epoch #22			Loss: 0.0548 Acc@1: 97.91% Cons_Acc1/2: 52.32%/96.45% tau1/tau2: 0.09/1.91
| Epoch #22			Loss: 0.1715 Acc@1: 97.81% Cons_Acc1/2: 51.99%/96.37% tau1/tau2: 0.09/1.91
| Epoch #22			Loss: 0.0956 Acc@1: 97.71% Cons_Acc1/2: 52.16%/96.03% tau1/tau2: 0.09/1.91
| Epoch #22			Loss: 0.0837 Acc@1: 97.57% Cons_Acc1/2: 53.34%/95.44% tau1/tau2: 0.09/1.91
| Epoch #22			Loss: 0.3444 Acc@1: 97.54% Cons_Acc1/2: 57.73%/94.93% tau1/tau2: 0.09/1.91
| Epoch #22			Loss: 0.1043 Acc@1: 97.38% Cons_Acc1/2: 60.36%/94.25% tau1/tau2: 0.09/1.91
| Epoch #22			Loss: 0.1578 Acc@1: 97.31% Cons_Acc1/2: 61.20%/93.74% tau1/tau2: 0.09/1.91
| Epoch #22			Loss: 0.0479 Acc@1: 97.32% Cons_Acc1/2: 61.03%/92.90% tau1/tau2: 0.09/1.91
| Epoch #22			Loss: 0.1295 Acc@1: 97.44% Cons_Acc1/2: 57.31%/92.98% tau1/tau2: 0.09/1.91
| Epoch #22			Loss: 0.0566 Acc@1: 97.57% Cons_Acc1/2: 52.58%/93.58% tau1/tau2: 0.09/1.91
| Epoch #22			Loss: 0.1477 Acc@1: 97.77% Cons_Acc1/2: 49.37%/94.42% tau1/tau2: 0.09/1.91
| Epoch #22			Loss: 0.1284 Acc@1: 97.83% Cons_Acc1/2: 45.05%/95.10% tau1/tau2: 0.08/1.92
| Epoch #22			Loss: 0.0255 Acc@1: 97.73% Cons_Acc1/2: 41.84%/95.35% tau1/tau2: 0.08/1.92
| Epoch #22			Loss: 0.1096 Acc@1: 97.72% Cons_Acc1/2: 41.17%/95.94% tau1/tau2: 0.08/1.92
| Epoch #22			Loss: 0.1779 Acc@1: 97.72% Cons_Acc1/2: 41.93%/96.03% tau1/tau2: 0.08/1.92
| Epoch #22			Loss: 0.1634 Acc@1: 97.72% Cons_Acc1/2: 45.48%/95.94% tau1/tau2: 0.08/1.92
| Epoch #22			Loss: 0.0384 Acc@1: 97.72% Cons_Acc1/2: 49.37%/95.18% tau1/tau2: 0.08/1.92
| Epoch #22			Loss: 0.0525 Acc@1: 97.57% Cons_Acc1/2: 51.73%/94.84% tau1/tau2: 0.08/1.92
| Epoch #22			Loss: 0.0611 Acc@1: 97.51% Cons_Acc1/2: 54.95%/94.67% tau1/tau2: 0.08/1.92
| Epoch #22			Loss: 0.1463 Acc@1: 97.57% Cons_Acc1/2: 59.17%/94.59% tau1/tau2: 0.08/1.92
| Epoch #22			Loss: 0.1408 Acc@1: 97.61% Cons_Acc1/2: 61.28%/94.34% tau1/tau2: 0.08/1.92
| Epoch #22			Loss: 0.0512 Acc@1: 97.66% Cons_Acc1/2: 61.20%/94.17% tau1/tau2: 0.08/1.92
| Epoch #22			Loss: 0.0901 Acc@1: 97.78% Cons_Acc1/2: 60.10%/94.42% tau1/tau2: 0.08/1.92
| Epoch #22			Loss: 0.0447 Acc@1: 97.81% Cons_Acc1/2: 54.61%/94.17% tau1/tau2: 0.07/1.93
| Epoch #22			Loss: 0.0489 Acc@1: 97.89% Cons_Acc1/2: 50.63%/94.17% tau1/tau2: 0.07/1.93
| Epoch #22			Loss: 0.1176 Acc@1: 97.90% Cons_Acc1/2: 47.17%/93.66% tau1/tau2: 0.07/1.93
| Epoch #22			Loss: 0.1888 Acc@1: 97.65% Cons_Acc1/2: 45.05%/93.83% tau1/tau2: 0.07/1.93
| Epoch #22			Loss: 0.0976 Acc@1: 97.59% Cons_Acc1/2: 44.55%/93.83% tau1/tau2: 0.07/1.93
| Epoch #22			Loss: 0.0605 Acc@1: 97.55% Cons_Acc1/2: 45.31%/94.17% tau1/tau2: 0.07/1.93
| Epoch #22			Loss: 0.0250 Acc@1: 97.63% Cons_Acc1/2: 47.84%/94.17% tau1/tau2: 0.07/1.93
| Epoch #22			Loss: 0.0579 Acc@1: 97.62% Cons_Acc1/2: 51.23%/94.42% tau1/tau2: 0.07/1.93
| Epoch #22			Loss: 0.0570 Acc@1: 97.68% Cons_Acc1/2: 55.37%/94.59% tau1/tau2: 0.07/1.93
| Epoch #22			Loss: 0.0508 Acc@1: 97.64% Cons_Acc1/2: 60.52%/95.01% tau1/tau2: 0.07/1.93
| Epoch #22			Loss: 0.0405 Acc@1: 97.58% Cons_Acc1/2: 65.09%/95.27% tau1/tau2: 0.07/1.93
| Epoch #23			Loss: 0.0419 Acc@1: 97.61% Cons_Acc1/2: 67.96%/95.60% tau1/tau2: 0.06/1.94
| Epoch #23			Loss: 0.0292 Acc@1: 97.57% Cons_Acc1/2: 69.74%/96.11% tau1/tau2: 0.06/1.94
| Epoch #23			Loss: 0.3140 Acc@1: 97.72% Cons_Acc1/2: 70.67%/96.62% tau1/tau2: 0.06/1.94
| Epoch #23			Loss: 0.0690 Acc@1: 97.77% Cons_Acc1/2: 66.44%/97.13% tau1/tau2: 0.06/1.94
| Epoch #23			Loss: 0.2262 Acc@1: 97.90% Cons_Acc1/2: 61.96%/97.21% tau1/tau2: 0.06/1.94
| Epoch #23			Loss: 0.0752 Acc@1: 97.83% Cons_Acc1/2: 56.13%/97.30% tau1/tau2: 0.06/1.94
| Epoch #23			Loss: 0.0493 Acc@1: 97.74% Cons_Acc1/2: 52.83%/97.21% tau1/tau2: 0.06/1.94
| Epoch #23			Loss: 0.1097 Acc@1: 97.49% Cons_Acc1/2: 50.38%/97.04% tau1/tau2: 0.06/1.94
| Epoch #23			Loss: 0.0698 Acc@1: 97.44% Cons_Acc1/2: 47.25%/96.70% tau1/tau2: 0.06/1.94
| Epoch #23			Loss: 0.1070 Acc@1: 97.47% Cons_Acc1/2: 44.89%/96.79% tau1/tau2: 0.06/1.94
| Epoch #23			Loss: 0.0523 Acc@1: 97.54% Cons_Acc1/2: 43.20%/96.87% tau1/tau2: 0.06/1.94
| Epoch #23			Loss: 0.0813 Acc@1: 97.52% Cons_Acc1/2: 41.34%/96.53% tau1/tau2: 0.06/1.94
| Epoch #23			Loss: 0.1987 Acc@1: 97.55% Cons_Acc1/2: 41.59%/96.20% tau1/tau2: 0.05/1.95
| Epoch #23			Loss: 0.0809 Acc@1: 97.61% Cons_Acc1/2: 43.53%/95.94% tau1/tau2: 0.05/1.95
| Epoch #23			Loss: 0.1082 Acc@1: 97.62% Cons_Acc1/2: 46.07%/95.86% tau1/tau2: 0.05/1.95
| Epoch #23			Loss: 0.0367 Acc@1: 97.62% Cons_Acc1/2: 49.45%/95.60% tau1/tau2: 0.05/1.95
| Epoch #23			Loss: 0.0481 Acc@1: 97.61% Cons_Acc1/2: 50.04%/95.27% tau1/tau2: 0.05/1.95
| Epoch #23			Loss: 0.1952 Acc@1: 97.58% Cons_Acc1/2: 48.10%/95.10% tau1/tau2: 0.05/1.95
| Epoch #23			Loss: 0.0601 Acc@1: 97.62% Cons_Acc1/2: 47.93%/94.17% tau1/tau2: 0.05/1.95
| Epoch #23			Loss: 0.0481 Acc@1: 97.66% Cons_Acc1/2: 48.77%/93.66% tau1/tau2: 0.05/1.95
| Epoch #23			Loss: 0.1047 Acc@1: 97.67% Cons_Acc1/2: 49.03%/92.90% tau1/tau2: 0.05/1.95
| Epoch #23			Loss: 0.0981 Acc@1: 97.52% Cons_Acc1/2: 48.86%/91.97% tau1/tau2: 0.05/1.95
| Epoch #23			Loss: 0.0500 Acc@1: 97.41% Cons_Acc1/2: 49.03%/90.96% tau1/tau2: 0.05/1.95
| Epoch #23			Loss: 0.0643 Acc@1: 97.22% Cons_Acc1/2: 52.75%/89.77% tau1/tau2: 0.05/1.95
| Epoch #23			Loss: 0.0466 Acc@1: 96.96% Cons_Acc1/2: 55.79%/88.93% tau1/tau2: 0.04/1.96
| Epoch #23			Loss: 0.1545 Acc@1: 96.78% Cons_Acc1/2: 57.82%/88.59% tau1/tau2: 0.04/1.96
| Epoch #23			Loss: 0.0971 Acc@1: 96.91% Cons_Acc1/2: 59.59%/89.94% tau1/tau2: 0.04/1.96
| Epoch #23			Loss: 0.0446 Acc@1: 97.18% Cons_Acc1/2: 60.52%/92.48% tau1/tau2: 0.04/1.96
| Epoch #23			Loss: 0.0547 Acc@1: 97.52% Cons_Acc1/2: 60.61%/93.66% tau1/tau2: 0.04/1.96
| Epoch #23			Loss: 0.2412 Acc@1: 97.82% Cons_Acc1/2: 60.10%/95.94% tau1/tau2: 0.04/1.96
| Epoch #23			Loss: 0.0503 Acc@1: 98.02% Cons_Acc1/2: 60.78%/97.04% tau1/tau2: 0.04/1.96
| Epoch #23			Loss: 0.0421 Acc@1: 98.00% Cons_Acc1/2: 60.44%/97.55% tau1/tau2: 0.04/1.96
| Epoch #23			Loss: 0.0324 Acc@1: 97.91% Cons_Acc1/2: 60.44%/97.80% tau1/tau2: 0.04/1.96
| Epoch #23			Loss: 0.1064 Acc@1: 97.84% Cons_Acc1/2: 61.62%/97.72% tau1/tau2: 0.04/1.96
| Epoch #23			Loss: 0.0850 Acc@1: 97.63% Cons_Acc1/2: 62.81%/97.63% tau1/tau2: 0.04/1.96
| Epoch #23			Loss: 0.0416 Acc@1: 97.66% Cons_Acc1/2: 60.27%/97.46% tau1/tau2: 0.04/1.96
| Epoch #23			Loss: 0.0332 Acc@1: 97.81% Cons_Acc1/2: 56.64%/97.38% tau1/tau2: 0.04/1.96
| Epoch #24			Loss: 0.1226 Acc@1: 97.86% Cons_Acc1/2: 53.51%/97.13% tau1/tau2: 0.03/1.97
| Epoch #24			Loss: 0.0866 Acc@1: 97.91% Cons_Acc1/2: 50.04%/96.20% tau1/tau2: 0.03/1.97
| Epoch #24			Loss: 0.1165 Acc@1: 97.81% Cons_Acc1/2: 45.56%/95.10% tau1/tau2: 0.03/1.97
| Epoch #24			Loss: 0.1004 Acc@1: 97.72% Cons_Acc1/2: 43.45%/94.08% tau1/tau2: 0.03/1.97
| Epoch #24			Loss: 0.1198 Acc@1: 97.59% Cons_Acc1/2: 42.01%/92.65% tau1/tau2: 0.03/1.97
| Epoch #24			Loss: 0.0672 Acc@1: 97.42% Cons_Acc1/2: 42.01%/90.96% tau1/tau2: 0.03/1.97
| Epoch #24			Loss: 0.0578 Acc@1: 97.27% Cons_Acc1/2: 43.36%/90.11% tau1/tau2: 0.03/1.97
| Epoch #24			Loss: 0.1335 Acc@1: 97.23% Cons_Acc1/2: 44.46%/89.86% tau1/tau2: 0.03/1.97
| Epoch #24			Loss: 0.1313 Acc@1: 97.41% Cons_Acc1/2: 47.08%/90.45% tau1/tau2: 0.03/1.97
| Epoch #24			Loss: 0.1088 Acc@1: 97.58% Cons_Acc1/2: 48.10%/91.46% tau1/tau2: 0.03/1.97
| Epoch #24			Loss: 0.1193 Acc@1: 97.79% Cons_Acc1/2: 49.37%/92.65% tau1/tau2: 0.03/1.97
| Epoch #24			Loss: 0.0625 Acc@1: 97.87% Cons_Acc1/2: 49.11%/93.66% tau1/tau2: 0.03/1.97
| Epoch #24			Loss: 0.0988 Acc@1: 97.94% Cons_Acc1/2: 49.70%/94.51% tau1/tau2: 0.03/1.97
| Epoch #24			Loss: 0.0150 Acc@1: 97.94% Cons_Acc1/2: 52.41%/95.10% tau1/tau2: 0.02/1.98
| Epoch #24			Loss: 0.0082 Acc@1: 97.93% Cons_Acc1/2: 55.11%/95.77% tau1/tau2: 0.02/1.98
| Epoch #24			Loss: 0.1050 Acc@1: 97.88% Cons_Acc1/2: 57.06%/96.45% tau1/tau2: 0.02/1.98
| Epoch #24			Loss: 0.1421 Acc@1: 97.87% Cons_Acc1/2: 59.43%/96.62% tau1/tau2: 0.02/1.98
| Epoch #24			Loss: 0.0369 Acc@1: 97.82% Cons_Acc1/2: 60.61%/96.96% tau1/tau2: 0.02/1.98
| Epoch #24			Loss: 0.0414 Acc@1: 97.90% Cons_Acc1/2: 59.51%/97.13% tau1/tau2: 0.02/1.98
| Epoch #24			Loss: 0.0692 Acc@1: 97.92% Cons_Acc1/2: 57.65%/97.38% tau1/tau2: 0.02/1.98
| Epoch #24			Loss: 0.0592 Acc@1: 97.93% Cons_Acc1/2: 53.51%/97.46% tau1/tau2: 0.02/1.98
| Epoch #24			Loss: 0.0312 Acc@1: 97.99% Cons_Acc1/2: 50.97%/97.46% tau1/tau2: 0.02/1.98
| Epoch #24			Loss: 0.0327 Acc@1: 98.02% Cons_Acc1/2: 48.69%/97.13% tau1/tau2: 0.02/1.98
| Epoch #24			Loss: 0.0522 Acc@1: 98.03% Cons_Acc1/2: 47.84%/96.79% tau1/tau2: 0.02/1.98
| Epoch #24			Loss: 0.0791 Acc@1: 97.95% Cons_Acc1/2: 49.28%/96.20% tau1/tau2: 0.02/1.98
| Epoch #24			Loss: 0.1559 Acc@1: 97.88% Cons_Acc1/2: 51.48%/95.94% tau1/tau2: 0.02/1.98
| Epoch #24			Loss: 0.1828 Acc@1: 97.75% Cons_Acc1/2: 52.83%/95.18% tau1/tau2: 0.01/1.99
| Epoch #24			Loss: 0.1392 Acc@1: 97.72% Cons_Acc1/2: 53.85%/94.84% tau1/tau2: 0.01/1.99
| Epoch #24			Loss: 0.0740 Acc@1: 97.75% Cons_Acc1/2: 54.27%/94.76% tau1/tau2: 0.01/1.99
| Epoch #24			Loss: 0.0398 Acc@1: 97.87% Cons_Acc1/2: 54.69%/95.44% tau1/tau2: 0.01/1.99
| Epoch #24			Loss: 0.0461 Acc@1: 97.99% Cons_Acc1/2: 54.95%/95.77% tau1/tau2: 0.01/1.99
| Epoch #24			Loss: 0.1443 Acc@1: 98.09% Cons_Acc1/2: 56.38%/96.03% tau1/tau2: 0.01/1.99
| Epoch #24			Loss: 0.0176 Acc@1: 98.11% Cons_Acc1/2: 58.07%/95.94% tau1/tau2: 0.01/1.99
| Epoch #24			Loss: 0.0705 Acc@1: 98.08% Cons_Acc1/2: 58.83%/95.77% tau1/tau2: 0.01/1.99
| Epoch #24			Loss: 0.1702 Acc@1: 98.07% Cons_Acc1/2: 59.00%/95.94% tau1/tau2: 0.01/1.99
| Epoch #24			Loss: 0.0730 Acc@1: 98.07% Cons_Acc1/2: 59.17%/95.94% tau1/tau2: 0.01/1.99
| Epoch #24			Loss: 0.0436 Acc@1: 98.10% Cons_Acc1/2: 59.26%/96.03% tau1/tau2: 0.01/1.99
| Epoch #25			Loss: 0.0332 Acc@1: 98.02% Cons_Acc1/2: 64.16%/95.69% tau1/tau2: 0.01/1.99
| Epoch #25			Loss: 0.0193 Acc@1: 97.92% Cons_Acc1/2: 65.68%/95.69% tau1/tau2: 0.01/1.99
| Epoch #25			Loss: 0.0718 Acc@1: 97.84% Cons_Acc1/2: 66.61%/95.44% tau1/tau2: 0.00/2.00
| Epoch #25			Loss: 0.1302 Acc@1: 97.83% Cons_Acc1/2: 67.03%/95.35% tau1/tau2: 0.00/2.00
| Epoch #25			Loss: 0.0781 Acc@1: 97.76% Cons_Acc1/2: 66.27%/95.44% tau1/tau2: 0.00/2.00
| Epoch #25			Loss: 0.0399 Acc@1: 97.81% Cons_Acc1/2: 63.82%/95.52% tau1/tau2: 0.00/2.00
| Epoch #25			Loss: 0.0947 Acc@1: 97.83% Cons_Acc1/2: 62.64%/95.77% tau1/tau2: 0.00/2.00
| Epoch #25			Loss: 0.0112 Acc@1: 97.89% Cons_Acc1/2: 61.12%/96.03% tau1/tau2: 0.00/2.00
| Epoch #25			Loss: 0.0219 Acc@1: 98.02% Cons_Acc1/2: 57.73%/96.37% tau1/tau2: 0.00/2.00
| Epoch #25			Loss: 0.0743 Acc@1: 97.96% Cons_Acc1/2: 54.35%/96.28% tau1/tau2: -0.00/2.00
| Epoch #25			Loss: 0.0705 Acc@1: 97.84% Cons_Acc1/2: 52.49%/96.11% tau1/tau2: -0.00/2.00
| Epoch #25			Loss: 0.0994 Acc@1: 97.62% Cons_Acc1/2: 49.87%/95.94% tau1/tau2: -0.00/2.00
| Epoch #25			Loss: 0.0777 Acc@1: 97.40% Cons_Acc1/2: 47.68%/95.77% tau1/tau2: -0.00/2.00
| Epoch #25			Loss: 0.0883 Acc@1: 97.34% Cons_Acc1/2: 46.49%/95.77% tau1/tau2: -0.00/2.00
| Epoch #25			Loss: 0.1687 Acc@1: 97.41% Cons_Acc1/2: 45.90%/96.03% tau1/tau2: -0.00/2.00
| Epoch #25			Loss: 0.0527 Acc@1: 97.60% Cons_Acc1/2: 45.73%/96.45% tau1/tau2: -0.01/2.01
| Epoch #25			Loss: 0.1837 Acc@1: 97.79% Cons_Acc1/2: 46.91%/96.87% tau1/tau2: -0.01/2.01
| Epoch #25			Loss: 0.1844 Acc@1: 97.90% Cons_Acc1/2: 50.21%/96.96% tau1/tau2: -0.01/2.01
| Epoch #25			Loss: 0.0151 Acc@1: 97.97% Cons_Acc1/2: 52.83%/96.96% tau1/tau2: -0.01/2.01
| Epoch #25			Loss: 0.0321 Acc@1: 97.93% Cons_Acc1/2: 56.97%/97.21% tau1/tau2: -0.01/2.01
| Epoch #25			Loss: 0.0274 Acc@1: 97.96% Cons_Acc1/2: 62.21%/97.21% tau1/tau2: -0.01/2.01
| Epoch #25			Loss: 0.0901 Acc@1: 98.02% Cons_Acc1/2: 63.14%/97.21% tau1/tau2: -0.01/2.01
| Epoch #25			Loss: 0.0293 Acc@1: 98.12% Cons_Acc1/2: 63.82%/97.21% tau1/tau2: -0.01/2.01
| Epoch #25			Loss: 0.1082 Acc@1: 98.17% Cons_Acc1/2: 64.84%/97.21% tau1/tau2: -0.01/2.01
| Epoch #25			Loss: 0.0696 Acc@1: 98.07% Cons_Acc1/2: 63.99%/97.30% tau1/tau2: -0.01/2.01
| Epoch #25			Loss: 0.0260 Acc@1: 97.91% Cons_Acc1/2: 62.38%/97.13% tau1/tau2: -0.01/2.01
| Epoch #25			Loss: 0.0204 Acc@1: 97.66% Cons_Acc1/2: 60.61%/97.04% tau1/tau2: -0.01/2.01
| Epoch #25			Loss: 0.0516 Acc@1: 97.31% Cons_Acc1/2: 60.02%/96.87% tau1/tau2: -0.01/2.01
| Epoch #25			Loss: 0.0719 Acc@1: 97.21% Cons_Acc1/2: 58.33%/96.79% tau1/tau2: -0.02/2.02
| Epoch #25			Loss: 0.0410 Acc@1: 97.32% Cons_Acc1/2: 57.99%/96.62% tau1/tau2: -0.02/2.02
| Epoch #25			Loss: 0.1190 Acc@1: 98.01% Cons_Acc1/2: 59.26%/96.79% tau1/tau2: -0.02/2.02
| Epoch #25			Loss: 0.1066 Acc@1: 98.08% Cons_Acc1/2: 60.69%/96.96% tau1/tau2: -0.02/2.02
| Epoch #25			Loss: 0.0654 Acc@1: 97.96% Cons_Acc1/2: 63.06%/97.13% tau1/tau2: -0.02/2.02
| Epoch #25			Loss: 0.0168 Acc@1: 97.76% Cons_Acc1/2: 63.91%/97.13% tau1/tau2: -0.02/2.02
| Epoch #25			Loss: 0.0776 Acc@1: 97.59% Cons_Acc1/2: 61.79%/97.30% tau1/tau2: -0.02/2.02
| Epoch #25			Loss: 0.0457 Acc@1: 97.72% Cons_Acc1/2: 57.48%/97.04% tau1/tau2: -0.02/2.02
| Epoch #25			Loss: 0.0378 Acc@1: 97.79% Cons_Acc1/2: 53.09%/96.79% tau1/tau2: -0.02/2.02
| Epoch #26			Loss: 0.1429 Acc@1: 97.87% Cons_Acc1/2: 50.97%/96.79% tau1/tau2: -0.02/2.02
| Epoch #26			Loss: 0.0833 Acc@1: 97.94% Cons_Acc1/2: 50.46%/96.20% tau1/tau2: -0.02/2.02
| Epoch #26			Loss: 0.0900 Acc@1: 97.89% Cons_Acc1/2: 51.56%/95.77% tau1/tau2: -0.02/2.02
| Epoch #26			Loss: 0.0734 Acc@1: 97.74% Cons_Acc1/2: 53.68%/95.27% tau1/tau2: -0.02/2.02
| Epoch #26			Loss: 0.0469 Acc@1: 97.58% Cons_Acc1/2: 55.37%/94.17% tau1/tau2: -0.03/2.03
| Epoch #26			Loss: 0.1577 Acc@1: 97.47% Cons_Acc1/2: 55.62%/94.17% tau1/tau2: -0.03/2.03
| Epoch #26			Loss: 0.0778 Acc@1: 97.50% Cons_Acc1/2: 55.28%/94.17% tau1/tau2: -0.03/2.03
| Epoch #26			Loss: 0.1014 Acc@1: 97.55% Cons_Acc1/2: 55.45%/93.83% tau1/tau2: -0.03/2.03
| Epoch #26			Loss: 0.0749 Acc@1: 97.56% Cons_Acc1/2: 55.96%/93.74% tau1/tau2: -0.03/2.03
| Epoch #26			Loss: 0.0456 Acc@1: 97.62% Cons_Acc1/2: 55.71%/93.58% tau1/tau2: -0.03/2.03
| Epoch #26			Loss: 0.0156 Acc@1: 97.62% Cons_Acc1/2: 56.30%/93.83% tau1/tau2: -0.03/2.03
| Epoch #26			Loss: 0.1291 Acc@1: 97.62% Cons_Acc1/2: 56.89%/93.91% tau1/tau2: -0.03/2.03
| Epoch #26			Loss: 0.0781 Acc@1: 97.54% Cons_Acc1/2: 56.04%/93.83% tau1/tau2: -0.03/2.03
| Epoch #26			Loss: 0.0724 Acc@1: 97.44% Cons_Acc1/2: 54.61%/94.08% tau1/tau2: -0.03/2.03
| Epoch #26			Loss: 0.0747 Acc@1: 97.42% Cons_Acc1/2: 50.89%/94.00% tau1/tau2: -0.03/2.03
| Epoch #26			Loss: 0.1061 Acc@1: 97.38% Cons_Acc1/2: 48.18%/93.74% tau1/tau2: -0.03/2.03
| Epoch #26			Loss: 0.0404 Acc@1: 97.48% Cons_Acc1/2: 44.89%/93.91% tau1/tau2: -0.03/2.03
| Epoch #26			Loss: 0.0526 Acc@1: 97.66% Cons_Acc1/2: 42.86%/94.17% tau1/tau2: -0.03/2.03
| Epoch #26			Loss: 0.0604 Acc@1: 97.81% Cons_Acc1/2: 41.67%/94.59% tau1/tau2: -0.03/2.03
| Epoch #26			Loss: 0.0437 Acc@1: 97.85% Cons_Acc1/2: 40.83%/94.76% tau1/tau2: -0.04/2.04
| Epoch #26			Loss: 0.0721 Acc@1: 97.83% Cons_Acc1/2: 42.18%/94.67% tau1/tau2: -0.04/2.04
| Epoch #26			Loss: 0.0954 Acc@1: 97.80% Cons_Acc1/2: 46.58%/94.93% tau1/tau2: -0.04/2.04
| Epoch #26			Loss: 0.1726 Acc@1: 97.78% Cons_Acc1/2: 51.56%/95.52% tau1/tau2: -0.04/2.04
| Epoch #26			Loss: 0.0624 Acc@1: 97.73% Cons_Acc1/2: 57.31%/95.52% tau1/tau2: -0.04/2.04
| Epoch #26			Loss: 0.1005 Acc@1: 97.52% Cons_Acc1/2: 62.89%/95.52% tau1/tau2: -0.04/2.04
| Epoch #26			Loss: 0.0356 Acc@1: 97.44% Cons_Acc1/2: 66.44%/95.52% tau1/tau2: -0.04/2.04
| Epoch #26			Loss: 0.0991 Acc@1: 97.48% Cons_Acc1/2: 68.05%/95.86% tau1/tau2: -0.04/2.04
| Epoch #26			Loss: 0.0738 Acc@1: 97.69% Cons_Acc1/2: 67.79%/96.03% tau1/tau2: -0.04/2.04
| Epoch #26			Loss: 0.1876 Acc@1: 97.87% Cons_Acc1/2: 65.43%/96.45% tau1/tau2: -0.04/2.04
| Epoch #26			Loss: 0.0177 Acc@1: 97.93% Cons_Acc1/2: 63.65%/96.79% tau1/tau2: -0.04/2.04
| Epoch #26			Loss: 0.0563 Acc@1: 97.90% Cons_Acc1/2: 60.61%/96.62% tau1/tau2: -0.04/2.04
| Epoch #26			Loss: 0.0787 Acc@1: 97.73% Cons_Acc1/2: 54.61%/96.37% tau1/tau2: -0.04/2.04
| Epoch #26			Loss: 0.0845 Acc@1: 97.43% Cons_Acc1/2: 51.65%/96.62% tau1/tau2: -0.04/2.04
| Epoch #26			Loss: 0.0752 Acc@1: 97.33% Cons_Acc1/2: 49.45%/96.79% tau1/tau2: -0.05/2.05
| Epoch #26			Loss: 0.0700 Acc@1: 97.46% Cons_Acc1/2: 48.18%/96.70% tau1/tau2: -0.05/2.05
| Epoch #26			Loss: 0.0459 Acc@1: 97.86% Cons_Acc1/2: 47.76%/97.13% tau1/tau2: -0.05/2.05
| Epoch #26			Loss: 0.0660 Acc@1: 98.04% Cons_Acc1/2: 46.91%/97.38% tau1/tau2: -0.05/2.05
| Epoch #27			Loss: 0.0310 Acc@1: 98.11% Cons_Acc1/2: 48.69%/96.87% tau1/tau2: -0.05/2.05
| Epoch #27			Loss: 0.0357 Acc@1: 98.09% Cons_Acc1/2: 51.31%/96.37% tau1/tau2: -0.05/2.05
| Epoch #27			Loss: 0.0302 Acc@1: 97.98% Cons_Acc1/2: 54.95%/96.28% tau1/tau2: -0.05/2.05
| Epoch #27			Loss: 0.0546 Acc@1: 97.87% Cons_Acc1/2: 56.89%/96.03% tau1/tau2: -0.05/2.05
| Epoch #27			Loss: 0.0450 Acc@1: 97.81% Cons_Acc1/2: 59.00%/95.60% tau1/tau2: -0.05/2.05
| Epoch #27			Loss: 0.0552 Acc@1: 97.73% Cons_Acc1/2: 59.59%/95.27% tau1/tau2: -0.05/2.05
| Epoch #27			Loss: 0.1140 Acc@1: 97.73% Cons_Acc1/2: 60.78%/95.18% tau1/tau2: -0.05/2.05
| Epoch #27			Loss: 0.0359 Acc@1: 97.77% Cons_Acc1/2: 58.07%/94.76% tau1/tau2: -0.05/2.05
| Epoch #27			Loss: 0.0499 Acc@1: 97.80% Cons_Acc1/2: 54.86%/94.59% tau1/tau2: -0.05/2.05
| Epoch #27			Loss: 0.0299 Acc@1: 97.80% Cons_Acc1/2: 51.99%/94.76% tau1/tau2: -0.05/2.05
| Epoch #27			Loss: 0.0139 Acc@1: 97.80% Cons_Acc1/2: 49.11%/95.18% tau1/tau2: -0.05/2.05
| Epoch #27			Loss: 0.0551 Acc@1: 97.90% Cons_Acc1/2: 46.75%/95.01% tau1/tau2: -0.06/2.06
| Epoch #27			Loss: 0.0733 Acc@1: 98.01% Cons_Acc1/2: 44.46%/95.10% tau1/tau2: -0.06/2.06
| Epoch #27			Loss: 0.0726 Acc@1: 98.01% Cons_Acc1/2: 43.62%/95.18% tau1/tau2: -0.06/2.06
| Epoch #27			Loss: 0.1474 Acc@1: 98.04% Cons_Acc1/2: 46.91%/95.52% tau1/tau2: -0.06/2.06
| Epoch #27			Loss: 0.0847 Acc@1: 98.00% Cons_Acc1/2: 50.72%/95.52% tau1/tau2: -0.06/2.06
| Epoch #27			Loss: 0.0969 Acc@1: 98.07% Cons_Acc1/2: 54.35%/95.52% tau1/tau2: -0.06/2.06
| Epoch #27			Loss: 0.0360 Acc@1: 97.91% Cons_Acc1/2: 57.14%/95.10% tau1/tau2: -0.06/2.06
| Epoch #27			Loss: 0.0269 Acc@1: 97.81% Cons_Acc1/2: 57.31%/95.18% tau1/tau2: -0.06/2.06
| Epoch #27			Loss: 0.0250 Acc@1: 97.74% Cons_Acc1/2: 58.50%/94.84% tau1/tau2: -0.06/2.06
| Epoch #27			Loss: 0.0784 Acc@1: 97.69% Cons_Acc1/2: 58.83%/94.59% tau1/tau2: -0.06/2.06
| Epoch #27			Loss: 0.1602 Acc@1: 97.72% Cons_Acc1/2: 57.99%/95.01% tau1/tau2: -0.06/2.06
| Epoch #27			Loss: 0.0494 Acc@1: 97.86% Cons_Acc1/2: 55.45%/95.69% tau1/tau2: -0.06/2.06
| Epoch #27			Loss: 0.0204 Acc@1: 98.06% Cons_Acc1/2: 52.07%/96.11% tau1/tau2: -0.06/2.06
| Epoch #27			Loss: 0.0825 Acc@1: 98.07% Cons_Acc1/2: 48.77%/96.45% tau1/tau2: -0.07/2.07
| Epoch #27			Loss: 0.0891 Acc@1: 98.07% Cons_Acc1/2: 45.90%/96.45% tau1/tau2: -0.07/2.07
| Epoch #27			Loss: 0.0687 Acc@1: 98.11% Cons_Acc1/2: 42.10%/96.62% tau1/tau2: -0.07/2.07
| Epoch #27			Loss: 0.1055 Acc@1: 98.12% Cons_Acc1/2: 39.73%/96.62% tau1/tau2: -0.07/2.07
| Epoch #27			Loss: 0.0100 Acc@1: 98.17% Cons_Acc1/2: 39.64%/96.96% tau1/tau2: -0.07/2.07
| Epoch #27			Loss: 0.0519 Acc@1: 98.07% Cons_Acc1/2: 39.73%/96.96% tau1/tau2: -0.07/2.07
| Epoch #27			Loss: 0.1535 Acc@1: 98.18% Cons_Acc1/2: 42.27%/96.79% tau1/tau2: -0.07/2.07
| Epoch #27			Loss: 0.0301 Acc@1: 98.19% Cons_Acc1/2: 46.49%/96.20% tau1/tau2: -0.07/2.07
| Epoch #27			Loss: 0.1543 Acc@1: 98.21% Cons_Acc1/2: 49.87%/95.77% tau1/tau2: -0.07/2.07
| Epoch #27			Loss: 0.0079 Acc@1: 98.06% Cons_Acc1/2: 53.76%/95.01% tau1/tau2: -0.07/2.07
| Epoch #27			Loss: 0.0921 Acc@1: 97.92% Cons_Acc1/2: 56.97%/94.59% tau1/tau2: -0.07/2.07
| Epoch #27			Loss: 0.0534 Acc@1: 97.86% Cons_Acc1/2: 57.57%/94.42% tau1/tau2: -0.07/2.07
| Epoch #27			Loss: 0.0450 Acc@1: 97.82% Cons_Acc1/2: 57.90%/94.25% tau1/tau2: -0.07/2.07
| Epoch #28			Loss: 0.0520 Acc@1: 97.82% Cons_Acc1/2: 57.48%/94.08% tau1/tau2: -0.07/2.07
| Epoch #28			Loss: 0.0898 Acc@1: 97.83% Cons_Acc1/2: 54.44%/94.42% tau1/tau2: -0.07/2.07
| Epoch #28			Loss: 0.0775 Acc@1: 97.82% Cons_Acc1/2: 53.34%/94.42% tau1/tau2: -0.08/2.08
| Epoch #28			Loss: 0.1528 Acc@1: 97.87% Cons_Acc1/2: 52.58%/94.93% tau1/tau2: -0.08/2.08
| Epoch #28			Loss: 0.0827 Acc@1: 97.82% Cons_Acc1/2: 51.99%/95.27% tau1/tau2: -0.08/2.08
| Epoch #28			Loss: 0.0848 Acc@1: 97.79% Cons_Acc1/2: 52.32%/95.44% tau1/tau2: -0.08/2.08
| Epoch #28			Loss: 0.0157 Acc@1: 97.82% Cons_Acc1/2: 51.65%/95.44% tau1/tau2: -0.08/2.08
| Epoch #28			Loss: 0.0696 Acc@1: 97.92% Cons_Acc1/2: 51.65%/95.86% tau1/tau2: -0.08/2.08
| Epoch #28			Loss: 0.1119 Acc@1: 97.94% Cons_Acc1/2: 54.02%/95.86% tau1/tau2: -0.08/2.08
| Epoch #28			Loss: 0.0620 Acc@1: 97.99% Cons_Acc1/2: 57.90%/95.94% tau1/tau2: -0.08/2.08
| Epoch #28			Loss: 0.1154 Acc@1: 98.06% Cons_Acc1/2: 57.73%/96.20% tau1/tau2: -0.08/2.08
| Epoch #28			Loss: 0.0203 Acc@1: 98.06% Cons_Acc1/2: 56.55%/96.70% tau1/tau2: -0.08/2.08
| Epoch #28			Loss: 0.0131 Acc@1: 98.06% Cons_Acc1/2: 53.09%/96.96% tau1/tau2: -0.08/2.08
| Epoch #28			Loss: 0.0375 Acc@1: 98.08% Cons_Acc1/2: 50.04%/96.87% tau1/tau2: -0.08/2.08
| Epoch #28			Loss: 0.0747 Acc@1: 98.09% Cons_Acc1/2: 45.65%/96.87% tau1/tau2: -0.08/2.08
| Epoch #28			Loss: 0.0668 Acc@1: 98.02% Cons_Acc1/2: 41.93%/96.96% tau1/tau2: -0.08/2.08
| Epoch #28			Loss: 0.0205 Acc@1: 98.02% Cons_Acc1/2: 38.97%/96.96% tau1/tau2: -0.09/2.09
| Epoch #28			Loss: 0.1100 Acc@1: 97.99% Cons_Acc1/2: 36.86%/97.04% tau1/tau2: -0.09/2.09
| Epoch #28			Loss: 0.0410 Acc@1: 97.91% Cons_Acc1/2: 34.83%/97.21% tau1/tau2: -0.09/2.09
| Epoch #28			Loss: 0.0681 Acc@1: 97.96% Cons_Acc1/2: 36.01%/97.21% tau1/tau2: -0.09/2.09
| Epoch #28			Loss: 0.0107 Acc@1: 97.99% Cons_Acc1/2: 38.04%/97.04% tau1/tau2: -0.09/2.09
| Epoch #28			Loss: 0.0405 Acc@1: 97.90% Cons_Acc1/2: 40.15%/96.87% tau1/tau2: -0.09/2.09
| Epoch #28			Loss: 0.0314 Acc@1: 97.84% Cons_Acc1/2: 44.38%/96.79% tau1/tau2: -0.09/2.09
| Epoch #28			Loss: 0.0573 Acc@1: 97.80% Cons_Acc1/2: 47.93%/96.70% tau1/tau2: -0.09/2.09
| Epoch #28			Loss: 0.0200 Acc@1: 97.71% Cons_Acc1/2: 52.24%/96.53% tau1/tau2: -0.09/2.09
| Epoch #28			Loss: 0.0822 Acc@1: 97.65% Cons_Acc1/2: 55.71%/96.11% tau1/tau2: -0.09/2.09
| Epoch #28			Loss: 0.0838 Acc@1: 97.67% Cons_Acc1/2: 56.21%/95.94% tau1/tau2: -0.09/2.09
| Epoch #28			Loss: 0.0617 Acc@1: 97.73% Cons_Acc1/2: 55.28%/95.10% tau1/tau2: -0.09/2.09
| Epoch #28			Loss: 0.0582 Acc@1: 97.54% Cons_Acc1/2: 55.28%/92.90% tau1/tau2: -0.09/2.09
| Epoch #28			Loss: 0.0722 Acc@1: 97.47% Cons_Acc1/2: 55.71%/92.48% tau1/tau2: -0.09/2.09
| Epoch #28			Loss: 0.0484 Acc@1: 97.52% Cons_Acc1/2: 55.54%/92.73% tau1/tau2: -0.09/2.09
| Epoch #28			Loss: 0.0296 Acc@1: 97.59% Cons_Acc1/2: 53.42%/93.58% tau1/tau2: -0.10/2.10
| Epoch #28			Loss: 0.0477 Acc@1: 97.68% Cons_Acc1/2: 52.49%/94.51% tau1/tau2: -0.10/2.10
| Epoch #28			Loss: 0.0296 Acc@1: 97.91% Cons_Acc1/2: 51.56%/95.18% tau1/tau2: -0.10/2.10
| Epoch #28			Loss: 0.0361 Acc@1: 97.98% Cons_Acc1/2: 50.46%/95.10% tau1/tau2: -0.10/2.10
| Epoch #28			Loss: 0.0396 Acc@1: 97.93% Cons_Acc1/2: 51.56%/94.84% tau1/tau2: -0.10/2.10
| Epoch #28			Loss: 0.1627 Acc@1: 97.84% Cons_Acc1/2: 50.72%/94.67% tau1/tau2: -0.10/2.10
| Epoch #29			Loss: 0.0838 Acc@1: 97.79% Cons_Acc1/2: 50.63%/94.51% tau1/tau2: -0.10/2.10
| Epoch #29			Loss: 0.1163 Acc@1: 97.78% Cons_Acc1/2: 50.30%/94.76% tau1/tau2: -0.10/2.10
| Epoch #29			Loss: 0.0874 Acc@1: 97.84% Cons_Acc1/2: 50.72%/95.35% tau1/tau2: -0.10/2.10
| Epoch #29			Loss: 0.0143 Acc@1: 97.95% Cons_Acc1/2: 53.34%/95.60% tau1/tau2: -0.10/2.10
| Epoch #29			Loss: 0.0295 Acc@1: 98.02% Cons_Acc1/2: 55.37%/96.37% tau1/tau2: -0.10/2.10
| Epoch #29			Loss: 0.0576 Acc@1: 98.02% Cons_Acc1/2: 57.65%/96.20% tau1/tau2: -0.10/2.10
| Epoch #29			Loss: 0.0577 Acc@1: 98.04% Cons_Acc1/2: 58.83%/96.37% tau1/tau2: -0.10/2.10
| Epoch #29			Loss: 0.1088 Acc@1: 98.03% Cons_Acc1/2: 60.61%/96.20% tau1/tau2: -0.10/2.10
| Epoch #29			Loss: 0.0160 Acc@1: 97.97% Cons_Acc1/2: 60.19%/95.86% tau1/tau2: -0.10/2.10
| Epoch #29			Loss: 0.0816 Acc@1: 97.99% Cons_Acc1/2: 59.26%/95.69% tau1/tau2: -0.11/2.11
| Epoch #29			Loss: 0.0633 Acc@1: 98.04% Cons_Acc1/2: 57.48%/95.60% tau1/tau2: -0.11/2.11
| Epoch #29			Loss: 0.2344 Acc@1: 98.04% Cons_Acc1/2: 55.62%/95.77% tau1/tau2: -0.11/2.11
| Epoch #29			Loss: 0.0527 Acc@1: 98.07% Cons_Acc1/2: 54.18%/95.86% tau1/tau2: -0.11/2.11
| Epoch #29			Loss: 0.1000 Acc@1: 98.07% Cons_Acc1/2: 53.09%/96.28% tau1/tau2: -0.11/2.11
| Epoch #29			Loss: 0.0711 Acc@1: 98.05% Cons_Acc1/2: 51.90%/96.20% tau1/tau2: -0.11/2.11
| Epoch #29			Loss: 0.0989 Acc@1: 98.11% Cons_Acc1/2: 50.80%/96.37% tau1/tau2: -0.11/2.11
| Epoch #29			Loss: 0.0397 Acc@1: 98.12% Cons_Acc1/2: 50.04%/96.62% tau1/tau2: -0.11/2.11
| Epoch #29			Loss: 0.0346 Acc@1: 98.12% Cons_Acc1/2: 50.38%/96.53% tau1/tau2: -0.11/2.11
| Epoch #29			Loss: 0.1130 Acc@1: 98.10% Cons_Acc1/2: 51.65%/96.70% tau1/tau2: -0.11/2.11
| Epoch #29			Loss: 0.0396 Acc@1: 98.11% Cons_Acc1/2: 54.35%/96.79% tau1/tau2: -0.11/2.11
| Epoch #29			Loss: 0.0327 Acc@1: 98.17% Cons_Acc1/2: 57.40%/97.04% tau1/tau2: -0.11/2.11
| Epoch #29			Loss: 0.0501 Acc@1: 98.17% Cons_Acc1/2: 59.76%/97.13% tau1/tau2: -0.11/2.11
| Epoch #29			Loss: 0.0739 Acc@1: 98.17% Cons_Acc1/2: 61.03%/96.87% tau1/tau2: -0.11/2.11
| Epoch #29			Loss: 0.0424 Acc@1: 98.05% Cons_Acc1/2: 63.48%/96.70% tau1/tau2: -0.11/2.11
| Epoch #29			Loss: 0.0876 Acc@1: 98.07% Cons_Acc1/2: 64.16%/96.53% tau1/tau2: -0.11/2.11
| Epoch #29			Loss: 0.0306 Acc@1: 98.01% Cons_Acc1/2: 64.84%/96.62% tau1/tau2: -0.12/2.12
| Epoch #29			Loss: 0.0453 Acc@1: 97.97% Cons_Acc1/2: 65.09%/96.53% tau1/tau2: -0.12/2.12
| Epoch #29			Loss: 0.1416 Acc@1: 98.02% Cons_Acc1/2: 64.58%/96.37% tau1/tau2: -0.12/2.12
| Epoch #29			Loss: 0.0442 Acc@1: 98.03% Cons_Acc1/2: 63.82%/96.37% tau1/tau2: -0.12/2.12
| Epoch #29			Loss: 0.0396 Acc@1: 98.08% Cons_Acc1/2: 62.05%/96.37% tau1/tau2: -0.12/2.12
| Epoch #29			Loss: 0.0558 Acc@1: 98.13% Cons_Acc1/2: 59.51%/96.45% tau1/tau2: -0.12/2.12
| Epoch #29			Loss: 0.0195 Acc@1: 98.19% Cons_Acc1/2: 57.73%/96.53% tau1/tau2: -0.12/2.12
| Epoch #29			Loss: 0.0248 Acc@1: 98.19% Cons_Acc1/2: 56.89%/96.62% tau1/tau2: -0.12/2.12
| Epoch #29			Loss: 0.0649 Acc@1: 98.19% Cons_Acc1/2: 56.13%/96.87% tau1/tau2: -0.12/2.12
| Epoch #29			Loss: 0.0826 Acc@1: 98.15% Cons_Acc1/2: 55.62%/96.45% tau1/tau2: -0.12/2.12
| Epoch #29			Loss: 0.0364 Acc@1: 98.09% Cons_Acc1/2: 55.45%/96.45% tau1/tau2: -0.12/2.12
| Epoch #29			Loss: 0.0090 Acc@1: 98.10% Cons_Acc1/2: 55.20%/96.28% tau1/tau2: -0.12/2.12
| Epoch #30			Loss: 0.0123 Acc@1: 98.13% Cons_Acc1/2: 55.71%/96.37% tau1/tau2: -0.12/2.12
| Epoch #30			Loss: 0.0279 Acc@1: 98.12% Cons_Acc1/2: 59.09%/96.53% tau1/tau2: -0.12/2.12
| Epoch #30			Loss: 0.1275 Acc@1: 98.11% Cons_Acc1/2: 62.89%/96.87% tau1/tau2: -0.12/2.12
| Epoch #30			Loss: 0.0807 Acc@1: 98.07% Cons_Acc1/2: 66.27%/97.04% tau1/tau2: -0.13/2.13
| Epoch #30			Loss: 0.0538 Acc@1: 98.01% Cons_Acc1/2: 68.13%/97.13% tau1/tau2: -0.13/2.13
| Epoch #30			Loss: 0.1089 Acc@1: 97.98% Cons_Acc1/2: 69.15%/97.30% tau1/tau2: -0.13/2.13
| Epoch #30			Loss: 0.1115 Acc@1: 97.91% Cons_Acc1/2: 69.65%/97.21% tau1/tau2: -0.13/2.13
| Epoch #30			Loss: 0.0266 Acc@1: 97.88% Cons_Acc1/2: 68.72%/97.13% tau1/tau2: -0.13/2.13
| Epoch #30			Loss: 0.1410 Acc@1: 97.96% Cons_Acc1/2: 66.61%/97.21% tau1/tau2: -0.13/2.13
| Epoch #30			Loss: 0.1349 Acc@1: 97.97% Cons_Acc1/2: 64.58%/97.13% tau1/tau2: -0.13/2.13
| Epoch #30			Loss: 0.0401 Acc@1: 97.99% Cons_Acc1/2: 63.91%/97.21% tau1/tau2: -0.13/2.13
| Epoch #30			Loss: 0.0175 Acc@1: 98.07% Cons_Acc1/2: 61.37%/96.87% tau1/tau2: -0.13/2.13
| Epoch #30			Loss: 0.0525 Acc@1: 98.17% Cons_Acc1/2: 57.31%/96.96% tau1/tau2: -0.13/2.13
| Epoch #30			Loss: 0.0107 Acc@1: 98.22% Cons_Acc1/2: 54.86%/96.96% tau1/tau2: -0.13/2.13
| Epoch #30			Loss: 0.0294 Acc@1: 98.22% Cons_Acc1/2: 53.25%/96.70% tau1/tau2: -0.13/2.13
| Epoch #30			Loss: 0.0401 Acc@1: 98.12% Cons_Acc1/2: 51.90%/96.62% tau1/tau2: -0.13/2.13
| Epoch #30			Loss: 0.1104 Acc@1: 97.98% Cons_Acc1/2: 50.80%/96.28% tau1/tau2: -0.13/2.13
| Epoch #30			Loss: 0.0366 Acc@1: 97.67% Cons_Acc1/2: 48.44%/96.03% tau1/tau2: -0.13/2.13
| Epoch #30			Loss: 0.1035 Acc@1: 97.54% Cons_Acc1/2: 46.83%/95.52% tau1/tau2: -0.13/2.13
| Epoch #30			Loss: 0.0322 Acc@1: 97.37% Cons_Acc1/2: 46.24%/94.67% tau1/tau2: -0.14/2.14
| Epoch #30			Loss: 0.0388 Acc@1: 97.61% Cons_Acc1/2: 46.75%/94.51% tau1/tau2: -0.14/2.14
| Epoch #30			Loss: 0.0162 Acc@1: 97.83% Cons_Acc1/2: 46.75%/94.25% tau1/tau2: -0.14/2.14
| Epoch #30			Loss: 0.0342 Acc@1: 97.92% Cons_Acc1/2: 47.51%/94.08% tau1/tau2: -0.14/2.14
| Epoch #30			Loss: 0.0945 Acc@1: 97.95% Cons_Acc1/2: 51.90%/94.08% tau1/tau2: -0.14/2.14
| Epoch #30			Loss: 0.0645 Acc@1: 97.87% Cons_Acc1/2: 54.18%/94.08% tau1/tau2: -0.14/2.14
| Epoch #30			Loss: 0.0725 Acc@1: 97.85% Cons_Acc1/2: 54.78%/93.83% tau1/tau2: -0.14/2.14
| Epoch #30			Loss: 0.0835 Acc@1: 97.78% Cons_Acc1/2: 55.79%/93.83% tau1/tau2: -0.14/2.14
| Epoch #30			Loss: 0.0511 Acc@1: 97.75% Cons_Acc1/2: 58.58%/93.83% tau1/tau2: -0.14/2.14
| Epoch #30			Loss: 0.0378 Acc@1: 97.77% Cons_Acc1/2: 59.26%/94.42% tau1/tau2: -0.14/2.14
| Epoch #30			Loss: 0.0192 Acc@1: 97.85% Cons_Acc1/2: 59.09%/94.93% tau1/tau2: -0.14/2.14
| Epoch #30			Loss: 0.0100 Acc@1: 97.90% Cons_Acc1/2: 55.96%/95.94% tau1/tau2: -0.14/2.14
| Epoch #30			Loss: 0.0712 Acc@1: 97.87% Cons_Acc1/2: 51.56%/96.20% tau1/tau2: -0.14/2.14
| Epoch #30			Loss: 0.0693 Acc@1: 97.93% Cons_Acc1/2: 49.70%/96.62% tau1/tau2: -0.14/2.14
| Epoch #30			Loss: 0.0583 Acc@1: 97.89% Cons_Acc1/2: 46.15%/96.79% tau1/tau2: -0.14/2.14
| Epoch #30			Loss: 0.0100 Acc@1: 97.89% Cons_Acc1/2: 45.05%/96.96% tau1/tau2: -0.14/2.14
| Epoch #30			Loss: 0.0525 Acc@1: 97.88% Cons_Acc1/2: 43.28%/97.30% tau1/tau2: -0.15/2.15
| Epoch #30			Loss: 0.0471 Acc@1: 97.94% Cons_Acc1/2: 42.43%/97.63% tau1/tau2: -0.15/2.15
| Epoch #31			Loss: 0.1158 Acc@1: 98.12% Cons_Acc1/2: 44.46%/97.89% tau1/tau2: -0.15/2.15
| Epoch #31			Loss: 0.0708 Acc@1: 98.20% Cons_Acc1/2: 48.61%/97.80% tau1/tau2: -0.15/2.15
| Epoch #31			Loss: 0.0194 Acc@1: 98.32% Cons_Acc1/2: 50.97%/97.80% tau1/tau2: -0.15/2.15
| Epoch #31			Loss: 0.0481 Acc@1: 98.24% Cons_Acc1/2: 55.28%/97.97% tau1/tau2: -0.15/2.15
| Epoch #31			Loss: 0.1800 Acc@1: 98.16% Cons_Acc1/2: 61.79%/97.97% tau1/tau2: -0.15/2.15
| Epoch #31			Loss: 0.0429 Acc@1: 98.07% Cons_Acc1/2: 65.00%/98.06% tau1/tau2: -0.15/2.15
| Epoch #31			Loss: 0.0287 Acc@1: 97.93% Cons_Acc1/2: 66.61%/97.89% tau1/tau2: -0.15/2.15
| Epoch #31			Loss: 0.1224 Acc@1: 97.89% Cons_Acc1/2: 67.03%/97.97% tau1/tau2: -0.15/2.15
| Epoch #31			Loss: 0.0237 Acc@1: 97.87% Cons_Acc1/2: 65.00%/97.72% tau1/tau2: -0.15/2.15
| Epoch #31			Loss: 0.0487 Acc@1: 97.98% Cons_Acc1/2: 61.79%/97.97% tau1/tau2: -0.15/2.15
| Epoch #31			Loss: 0.0411 Acc@1: 98.16% Cons_Acc1/2: 59.09%/98.31% tau1/tau2: -0.15/2.15
| Epoch #31			Loss: 0.0154 Acc@1: 98.16% Cons_Acc1/2: 58.07%/98.06% tau1/tau2: -0.15/2.15
| Epoch #31			Loss: 0.0507 Acc@1: 98.18% Cons_Acc1/2: 56.55%/98.14% tau1/tau2: -0.15/2.15
| Epoch #31			Loss: 0.1095 Acc@1: 98.17% Cons_Acc1/2: 54.35%/97.97% tau1/tau2: -0.15/2.15
| Epoch #31			Loss: 0.0113 Acc@1: 98.17% Cons_Acc1/2: 54.69%/97.63% tau1/tau2: -0.16/2.16
| Epoch #31			Loss: 0.0231 Acc@1: 98.15% Cons_Acc1/2: 54.27%/97.38% tau1/tau2: -0.16/2.16
| Epoch #31			Loss: 0.0720 Acc@1: 98.09% Cons_Acc1/2: 53.85%/97.13% tau1/tau2: -0.16/2.16
| Epoch #31			Loss: 0.0906 Acc@1: 98.06% Cons_Acc1/2: 52.24%/96.87% tau1/tau2: -0.16/2.16
| Epoch #31			Loss: 0.0522 Acc@1: 98.07% Cons_Acc1/2: 50.04%/96.53% tau1/tau2: -0.16/2.16
| Epoch #31			Loss: 0.0987 Acc@1: 97.95% Cons_Acc1/2: 47.51%/96.03% tau1/tau2: -0.16/2.16
| Epoch #31			Loss: 0.0846 Acc@1: 97.77% Cons_Acc1/2: 42.43%/94.84% tau1/tau2: -0.16/2.16
| Epoch #31			Loss: 0.0524 Acc@1: 97.66% Cons_Acc1/2: 40.32%/94.51% tau1/tau2: -0.16/2.16
| Epoch #31			Loss: 0.0057 Acc@1: 97.67% Cons_Acc1/2: 39.48%/94.17% tau1/tau2: -0.16/2.16
| Epoch #31			Loss: 0.0956 Acc@1: 97.66% Cons_Acc1/2: 39.31%/93.74% tau1/tau2: -0.16/2.16
| Epoch #31			Loss: 0.0318 Acc@1: 97.78% Cons_Acc1/2: 42.10%/93.58% tau1/tau2: -0.16/2.16
| Epoch #31			Loss: 0.0727 Acc@1: 97.83% Cons_Acc1/2: 45.90%/92.98% tau1/tau2: -0.16/2.16
| Epoch #31			Loss: 0.0846 Acc@1: 97.97% Cons_Acc1/2: 50.04%/92.65% tau1/tau2: -0.16/2.16
| Epoch #31			Loss: 0.1672 Acc@1: 97.89% Cons_Acc1/2: 54.52%/92.90% tau1/tau2: -0.16/2.16
| Epoch #31			Loss: 0.0350 Acc@1: 97.68% Cons_Acc1/2: 60.27%/92.48% tau1/tau2: -0.16/2.16
| Epoch #31			Loss: 0.0632 Acc@1: 97.35% Cons_Acc1/2: 64.84%/91.46% tau1/tau2: -0.16/2.16
| Epoch #31			Loss: 0.0207 Acc@1: 96.99% Cons_Acc1/2: 68.13%/91.55% tau1/tau2: -0.17/2.17
| Epoch #31			Loss: 0.0858 Acc@1: 96.77% Cons_Acc1/2: 70.08%/91.55% tau1/tau2: -0.17/2.17
| Epoch #31			Loss: 0.0791 Acc@1: 97.05% Cons_Acc1/2: 69.40%/92.31% tau1/tau2: -0.17/2.17
| Epoch #31			Loss: 0.1193 Acc@1: 97.60% Cons_Acc1/2: 67.03%/94.59% tau1/tau2: -0.17/2.17
| Epoch #31			Loss: 0.0620 Acc@1: 97.99% Cons_Acc1/2: 62.30%/95.94% tau1/tau2: -0.17/2.17
| Epoch #31			Loss: 0.0640 Acc@1: 98.16% Cons_Acc1/2: 58.75%/96.45% tau1/tau2: -0.17/2.17
| Epoch #31			Loss: 0.1771 Acc@1: 98.17% Cons_Acc1/2: 55.28%/96.62% tau1/tau2: -0.17/2.17
| Epoch #32			Loss: 0.1467 Acc@1: 98.13% Cons_Acc1/2: 52.83%/96.87% tau1/tau2: -0.17/2.17
| Epoch #32			Loss: 0.0425 Acc@1: 97.92% Cons_Acc1/2: 47.84%/96.96% tau1/tau2: -0.17/2.17
| Epoch #32			Loss: 0.0565 Acc@1: 97.89% Cons_Acc1/2: 45.56%/97.21% tau1/tau2: -0.17/2.17
| Epoch #32			Loss: 0.1812 Acc@1: 97.98% Cons_Acc1/2: 46.15%/97.55% tau1/tau2: -0.17/2.17
| Epoch #32			Loss: 0.1281 Acc@1: 98.08% Cons_Acc1/2: 47.68%/97.72% tau1/tau2: -0.17/2.17
| Epoch #32			Loss: 0.0609 Acc@1: 98.17% Cons_Acc1/2: 50.21%/97.80% tau1/tau2: -0.17/2.17
| Epoch #32			Loss: 0.0265 Acc@1: 98.27% Cons_Acc1/2: 52.92%/97.80% tau1/tau2: -0.17/2.17
| Epoch #32			Loss: 0.0549 Acc@1: 98.30% Cons_Acc1/2: 55.79%/97.72% tau1/tau2: -0.17/2.17
| Epoch #32			Loss: 0.0222 Acc@1: 98.21% Cons_Acc1/2: 59.00%/97.72% tau1/tau2: -0.17/2.17
| Epoch #32			Loss: 0.0072 Acc@1: 98.08% Cons_Acc1/2: 62.55%/97.72% tau1/tau2: -0.17/2.17
| Epoch #32			Loss: 0.1257 Acc@1: 98.03% Cons_Acc1/2: 63.65%/97.55% tau1/tau2: -0.17/2.17
| Epoch #32			Loss: 0.0667 Acc@1: 98.04% Cons_Acc1/2: 64.07%/97.55% tau1/tau2: -0.18/2.18
| Epoch #32			Loss: 0.0646 Acc@1: 98.06% Cons_Acc1/2: 63.65%/97.30% tau1/tau2: -0.18/2.18
| Epoch #32			Loss: 0.0469 Acc@1: 98.09% Cons_Acc1/2: 63.40%/97.04% tau1/tau2: -0.18/2.18
| Epoch #32			Loss: 0.0427 Acc@1: 98.07% Cons_Acc1/2: 61.54%/96.79% tau1/tau2: -0.18/2.18
| Epoch #32			Loss: 0.0237 Acc@1: 98.17% Cons_Acc1/2: 59.17%/96.53% tau1/tau2: -0.18/2.18
| Epoch #32			Loss: 0.0257 Acc@1: 98.23% Cons_Acc1/2: 57.40%/96.45% tau1/tau2: -0.18/2.18
| Epoch #32			Loss: 0.0312 Acc@1: 98.26% Cons_Acc1/2: 55.62%/96.45% tau1/tau2: -0.18/2.18
| Epoch #32			Loss: 0.0392 Acc@1: 98.27% Cons_Acc1/2: 53.76%/96.28% tau1/tau2: -0.18/2.18
| Epoch #32			Loss: 0.0555 Acc@1: 98.25% Cons_Acc1/2: 51.73%/96.28% tau1/tau2: -0.18/2.18
| Epoch #32			Loss: 0.0301 Acc@1: 98.23% Cons_Acc1/2: 50.72%/96.28% tau1/tau2: -0.18/2.18
| Epoch #32			Loss: 0.0291 Acc@1: 98.26% Cons_Acc1/2: 50.38%/96.45% tau1/tau2: -0.18/2.18
| Epoch #32			Loss: 0.0438 Acc@1: 98.28% Cons_Acc1/2: 49.37%/96.70% tau1/tau2: -0.18/2.18
| Epoch #32			Loss: 0.0129 Acc@1: 98.29% Cons_Acc1/2: 49.37%/96.87% tau1/tau2: -0.18/2.18
| Epoch #32			Loss: 0.0565 Acc@1: 98.29% Cons_Acc1/2: 46.83%/97.13% tau1/tau2: -0.18/2.18
| Epoch #32			Loss: 0.0399 Acc@1: 98.33% Cons_Acc1/2: 48.69%/97.21% tau1/tau2: -0.18/2.18
| Epoch #32			Loss: 0.0271 Acc@1: 98.37% Cons_Acc1/2: 51.99%/97.21% tau1/tau2: -0.18/2.18
| Epoch #32			Loss: 0.0294 Acc@1: 98.27% Cons_Acc1/2: 54.35%/97.38% tau1/tau2: -0.18/2.18
| Epoch #32			Loss: 0.0319 Acc@1: 98.17% Cons_Acc1/2: 55.79%/97.38% tau1/tau2: -0.18/2.18
| Epoch #32			Loss: 0.0354 Acc@1: 98.09% Cons_Acc1/2: 55.37%/97.30% tau1/tau2: -0.19/2.19
| Epoch #32			Loss: 0.0364 Acc@1: 98.02% Cons_Acc1/2: 55.62%/97.21% tau1/tau2: -0.19/2.19
| Epoch #32			Loss: 0.0195 Acc@1: 98.09% Cons_Acc1/2: 54.61%/97.21% tau1/tau2: -0.19/2.19
| Epoch #32			Loss: 0.1830 Acc@1: 98.04% Cons_Acc1/2: 53.25%/97.13% tau1/tau2: -0.19/2.19
| Epoch #32			Loss: 0.0281 Acc@1: 98.07% Cons_Acc1/2: 50.89%/96.96% tau1/tau2: -0.19/2.19
| Epoch #32			Loss: 0.0652 Acc@1: 98.07% Cons_Acc1/2: 48.86%/97.04% tau1/tau2: -0.19/2.19
| Epoch #32			Loss: 0.1153 Acc@1: 98.12% Cons_Acc1/2: 46.41%/97.21% tau1/tau2: -0.19/2.19
| Epoch #32			Loss: 0.0482 Acc@1: 98.16% Cons_Acc1/2: 44.21%/97.21% tau1/tau2: -0.19/2.19
| Epoch #33			Loss: 0.0414 Acc@1: 98.17% Cons_Acc1/2: 43.45%/97.30% tau1/tau2: -0.19/2.19
| Epoch #33			Loss: 0.0835 Acc@1: 98.17% Cons_Acc1/2: 43.45%/97.46% tau1/tau2: -0.19/2.19
| Epoch #33			Loss: 0.0209 Acc@1: 98.13% Cons_Acc1/2: 46.15%/97.46% tau1/tau2: -0.19/2.19
| Epoch #33			Loss: 0.0209 Acc@1: 98.07% Cons_Acc1/2: 49.45%/97.46% tau1/tau2: -0.19/2.19
| Epoch #33			Loss: 0.0399 Acc@1: 98.07% Cons_Acc1/2: 54.95%/97.30% tau1/tau2: -0.19/2.19
| Epoch #33			Loss: 0.1590 Acc@1: 98.09% Cons_Acc1/2: 60.52%/97.30% tau1/tau2: -0.19/2.19
| Epoch #33			Loss: 0.0687 Acc@1: 98.11% Cons_Acc1/2: 64.58%/97.38% tau1/tau2: -0.19/2.19
| Epoch #33			Loss: 0.0132 Acc@1: 98.17% Cons_Acc1/2: 68.05%/97.55% tau1/tau2: -0.19/2.19
| Epoch #33			Loss: 0.1394 Acc@1: 98.20% Cons_Acc1/2: 69.82%/97.46% tau1/tau2: -0.19/2.19
| Epoch #33			Loss: 0.0050 Acc@1: 98.15% Cons_Acc1/2: 71.94%/97.63% tau1/tau2: -0.20/2.20
| Epoch #33			Loss: 0.0605 Acc@1: 98.08% Cons_Acc1/2: 73.03%/97.55% tau1/tau2: -0.20/2.20
| Epoch #33			Loss: 0.0645 Acc@1: 98.14% Cons_Acc1/2: 72.10%/97.55% tau1/tau2: -0.20/2.20
| Epoch #33			Loss: 0.1397 Acc@1: 98.08% Cons_Acc1/2: 69.91%/97.30% tau1/tau2: -0.20/2.20
| Epoch #33			Loss: 0.0352 Acc@1: 98.11% Cons_Acc1/2: 66.78%/96.70% tau1/tau2: -0.20/2.20
| Epoch #33			Loss: 0.0251 Acc@1: 98.13% Cons_Acc1/2: 65.00%/96.28% tau1/tau2: -0.20/2.20
| Epoch #33			Loss: 0.0177 Acc@1: 98.14% Cons_Acc1/2: 62.21%/96.20% tau1/tau2: -0.20/2.20
| Epoch #33			Loss: 0.0069 Acc@1: 98.18% Cons_Acc1/2: 59.09%/95.86% tau1/tau2: -0.20/2.20
| Epoch #33			Loss: 0.0296 Acc@1: 98.22% Cons_Acc1/2: 56.64%/95.86% tau1/tau2: -0.20/2.20
| Epoch #33			Loss: 0.0551 Acc@1: 98.17% Cons_Acc1/2: 54.18%/95.86% tau1/tau2: -0.20/2.20
| Epoch #33			Loss: 0.0631 Acc@1: 98.11% Cons_Acc1/2: 51.99%/96.03% tau1/tau2: -0.20/2.20
| Epoch #33			Loss: 0.1302 Acc@1: 98.12% Cons_Acc1/2: 50.21%/96.03% tau1/tau2: -0.20/2.20
| Epoch #33			Loss: 0.0547 Acc@1: 98.04% Cons_Acc1/2: 49.37%/95.94% tau1/tau2: -0.20/2.20
| Epoch #33			Loss: 0.0507 Acc@1: 98.07% Cons_Acc1/2: 49.79%/95.86% tau1/tau2: -0.20/2.20
| Epoch #33			Loss: 0.0560 Acc@1: 98.05% Cons_Acc1/2: 50.38%/95.60% tau1/tau2: -0.20/2.20
| Epoch #33			Loss: 0.0181 Acc@1: 98.04% Cons_Acc1/2: 51.23%/95.69% tau1/tau2: -0.20/2.20
| Epoch #33			Loss: 0.0310 Acc@1: 98.01% Cons_Acc1/2: 51.14%/95.69% tau1/tau2: -0.20/2.20
| Epoch #33			Loss: 0.0580 Acc@1: 97.92% Cons_Acc1/2: 50.97%/95.69% tau1/tau2: -0.20/2.20
| Epoch #33			Loss: 0.0977 Acc@1: 97.92% Cons_Acc1/2: 51.65%/95.60% tau1/tau2: -0.21/2.21
| Epoch #33			Loss: 0.0094 Acc@1: 97.87% Cons_Acc1/2: 52.49%/95.77% tau1/tau2: -0.21/2.21
| Epoch #33			Loss: 0.0201 Acc@1: 97.81% Cons_Acc1/2: 52.66%/96.03% tau1/tau2: -0.21/2.21
| Epoch #33			Loss: 0.1067 Acc@1: 97.78% Cons_Acc1/2: 52.58%/96.11% tau1/tau2: -0.21/2.21
| Epoch #33			Loss: 0.0881 Acc@1: 97.77% Cons_Acc1/2: 51.65%/95.94% tau1/tau2: -0.21/2.21
| Epoch #33			Loss: 0.0321 Acc@1: 97.85% Cons_Acc1/2: 49.96%/96.03% tau1/tau2: -0.21/2.21
| Epoch #33			Loss: 0.0189 Acc@1: 97.97% Cons_Acc1/2: 50.38%/96.28% tau1/tau2: -0.21/2.21
| Epoch #33			Loss: 0.1608 Acc@1: 98.02% Cons_Acc1/2: 50.46%/96.11% tau1/tau2: -0.21/2.21
| Epoch #33			Loss: 0.0863 Acc@1: 97.99% Cons_Acc1/2: 50.55%/96.03% tau1/tau2: -0.21/2.21
| Epoch #33			Loss: 0.1130 Acc@1: 98.03% Cons_Acc1/2: 50.21%/96.11% tau1/tau2: -0.21/2.21
| Epoch #34			Loss: 0.1222 Acc@1: 97.92% Cons_Acc1/2: 51.31%/95.77% tau1/tau2: -0.21/2.21
| Epoch #34			Loss: 0.0234 Acc@1: 97.90% Cons_Acc1/2: 52.07%/95.69% tau1/tau2: -0.21/2.21
| Epoch #34			Loss: 0.0904 Acc@1: 97.93% Cons_Acc1/2: 52.66%/95.60% tau1/tau2: -0.21/2.21
| Epoch #34			Loss: 0.0631 Acc@1: 98.02% Cons_Acc1/2: 53.25%/96.11% tau1/tau2: -0.21/2.21
| Epoch #34			Loss: 0.0466 Acc@1: 98.07% Cons_Acc1/2: 53.59%/96.11% tau1/tau2: -0.21/2.21
| Epoch #34			Loss: 0.0967 Acc@1: 98.03% Cons_Acc1/2: 54.02%/96.11% tau1/tau2: -0.21/2.21
| Epoch #34			Loss: 0.0050 Acc@1: 98.04% Cons_Acc1/2: 54.86%/96.03% tau1/tau2: -0.21/2.21
| Epoch #34			Loss: 0.0170 Acc@1: 98.11% Cons_Acc1/2: 54.44%/95.69% tau1/tau2: -0.21/2.21
| Epoch #34			Loss: 0.0126 Acc@1: 98.16% Cons_Acc1/2: 54.18%/95.86% tau1/tau2: -0.21/2.21
| Epoch #34			Loss: 0.0291 Acc@1: 98.18% Cons_Acc1/2: 54.61%/95.86% tau1/tau2: -0.22/2.22
| Epoch #34			Loss: 0.0844 Acc@1: 98.22% Cons_Acc1/2: 55.45%/95.86% tau1/tau2: -0.22/2.22
| Epoch #34			Loss: 0.0678 Acc@1: 98.18% Cons_Acc1/2: 51.65%/96.11% tau1/tau2: -0.22/2.22
| Epoch #34			Loss: 0.0330 Acc@1: 98.12% Cons_Acc1/2: 46.91%/95.86% tau1/tau2: -0.22/2.22
| Epoch #34			Loss: 0.0566 Acc@1: 98.07% Cons_Acc1/2: 41.59%/95.86% tau1/tau2: -0.22/2.22
| Epoch #34			Loss: 0.1577 Acc@1: 97.95% Cons_Acc1/2: 37.02%/95.27% tau1/tau2: -0.22/2.22
| Epoch #34			Loss: 0.0264 Acc@1: 97.79% Cons_Acc1/2: 34.49%/94.93% tau1/tau2: -0.22/2.22
| Epoch #34			Loss: 0.1474 Acc@1: 97.69% Cons_Acc1/2: 32.71%/94.42% tau1/tau2: -0.22/2.22
| Epoch #34			Loss: 0.0216 Acc@1: 97.61% Cons_Acc1/2: 31.02%/94.67% tau1/tau2: -0.22/2.22
| Epoch #34			Loss: 0.0445 Acc@1: 97.67% Cons_Acc1/2: 30.60%/94.93% tau1/tau2: -0.22/2.22
| Epoch #34			Loss: 0.0564 Acc@1: 97.77% Cons_Acc1/2: 31.95%/95.35% tau1/tau2: -0.22/2.22
| Epoch #34			Loss: 0.0954 Acc@1: 97.82% Cons_Acc1/2: 31.28%/95.77% tau1/tau2: -0.22/2.22
| Epoch #34			Loss: 0.0449 Acc@1: 97.87% Cons_Acc1/2: 32.80%/96.03% tau1/tau2: -0.22/2.22
| Epoch #34			Loss: 0.0293 Acc@1: 97.96% Cons_Acc1/2: 35.08%/96.37% tau1/tau2: -0.22/2.22
| Epoch #34			Loss: 0.0233 Acc@1: 98.10% Cons_Acc1/2: 36.26%/96.28% tau1/tau2: -0.22/2.22
| Epoch #34			Loss: 0.0769 Acc@1: 98.13% Cons_Acc1/2: 40.15%/96.37% tau1/tau2: -0.22/2.22
| Epoch #34			Loss: 0.0675 Acc@1: 98.22% Cons_Acc1/2: 45.39%/96.20% tau1/tau2: -0.22/2.22
| Epoch #34			Loss: 0.0567 Acc@1: 98.25% Cons_Acc1/2: 50.30%/96.11% tau1/tau2: -0.22/2.22
| Epoch #34			Loss: 0.0245 Acc@1: 98.27% Cons_Acc1/2: 54.27%/96.11% tau1/tau2: -0.23/2.23
| Epoch #34			Loss: 0.0385 Acc@1: 98.27% Cons_Acc1/2: 59.59%/95.94% tau1/tau2: -0.23/2.23
| Epoch #34			Loss: 0.0639 Acc@1: 98.19% Cons_Acc1/2: 61.62%/95.86% tau1/tau2: -0.23/2.23
| Epoch #34			Loss: 0.0189 Acc@1: 98.22% Cons_Acc1/2: 63.40%/95.86% tau1/tau2: -0.23/2.23
| Epoch #34			Loss: 0.1254 Acc@1: 98.22% Cons_Acc1/2: 65.17%/95.94% tau1/tau2: -0.23/2.23
| Epoch #34			Loss: 0.1115 Acc@1: 98.17% Cons_Acc1/2: 64.58%/95.94% tau1/tau2: -0.23/2.23
| Epoch #34			Loss: 0.0462 Acc@1: 98.19% Cons_Acc1/2: 63.91%/95.86% tau1/tau2: -0.23/2.23
| Epoch #34			Loss: 0.0356 Acc@1: 98.23% Cons_Acc1/2: 63.31%/95.77% tau1/tau2: -0.23/2.23
| Epoch #34			Loss: 0.0595 Acc@1: 98.19% Cons_Acc1/2: 62.38%/95.69% tau1/tau2: -0.23/2.23
| Epoch #34			Loss: 0.0188 Acc@1: 98.22% Cons_Acc1/2: 61.79%/96.03% tau1/tau2: -0.23/2.23
| Epoch #35			Loss: 0.1303 Acc@1: 98.26% Cons_Acc1/2: 60.44%/96.37% tau1/tau2: -0.23/2.23
| Epoch #35			Loss: 0.0984 Acc@1: 98.30% Cons_Acc1/2: 58.75%/96.62% tau1/tau2: -0.23/2.23
| Epoch #35			Loss: 0.0982 Acc@1: 98.37% Cons_Acc1/2: 57.14%/96.79% tau1/tau2: -0.23/2.23
| Epoch #35			Loss: 0.0363 Acc@1: 98.37% Cons_Acc1/2: 55.45%/96.87% tau1/tau2: -0.23/2.23
| Epoch #35			Loss: 0.0794 Acc@1: 98.42% Cons_Acc1/2: 55.03%/97.13% tau1/tau2: -0.23/2.23
| Epoch #35			Loss: 0.0273 Acc@1: 98.39% Cons_Acc1/2: 56.47%/97.30% tau1/tau2: -0.23/2.23
| Epoch #35			Loss: 0.1665 Acc@1: 98.42% Cons_Acc1/2: 56.80%/97.46% tau1/tau2: -0.23/2.23
| Epoch #35			Loss: 0.0677 Acc@1: 98.50% Cons_Acc1/2: 57.14%/97.63% tau1/tau2: -0.23/2.23
| Epoch #35			Loss: 0.0858 Acc@1: 98.51% Cons_Acc1/2: 57.99%/97.55% tau1/tau2: -0.23/2.23
| Epoch #35			Loss: 0.0688 Acc@1: 98.51% Cons_Acc1/2: 58.24%/97.72% tau1/tau2: -0.23/2.23
| Epoch #35			Loss: 0.0942 Acc@1: 98.52% Cons_Acc1/2: 59.09%/97.72% tau1/tau2: -0.24/2.24
| Epoch #35			Loss: 0.0296 Acc@1: 98.42% Cons_Acc1/2: 60.19%/97.63% tau1/tau2: -0.24/2.24
| Epoch #35			Loss: 0.1484 Acc@1: 98.40% Cons_Acc1/2: 60.95%/97.63% tau1/tau2: -0.24/2.24
| Epoch #35			Loss: 0.0286 Acc@1: 98.40% Cons_Acc1/2: 61.45%/97.55% tau1/tau2: -0.24/2.24
| Epoch #35			Loss: 0.0271 Acc@1: 98.32% Cons_Acc1/2: 62.30%/97.21% tau1/tau2: -0.24/2.24
| Epoch #35			Loss: 0.0431 Acc@1: 98.25% Cons_Acc1/2: 62.55%/96.96% tau1/tau2: -0.24/2.24
| Epoch #35			Loss: 0.1405 Acc@1: 98.23% Cons_Acc1/2: 63.40%/96.96% tau1/tau2: -0.24/2.24
| Epoch #35			Loss: 0.0171 Acc@1: 98.30% Cons_Acc1/2: 61.12%/96.79% tau1/tau2: -0.24/2.24
| Epoch #35			Loss: 0.0339 Acc@1: 98.27% Cons_Acc1/2: 59.34%/96.96% tau1/tau2: -0.24/2.24
| Epoch #35			Loss: 0.0193 Acc@1: 98.27% Cons_Acc1/2: 57.31%/96.87% tau1/tau2: -0.24/2.24
| Epoch #35			Loss: 0.0190 Acc@1: 98.32% Cons_Acc1/2: 53.93%/96.87% tau1/tau2: -0.24/2.24
| Epoch #35			Loss: 0.0784 Acc@1: 98.43% Cons_Acc1/2: 51.73%/97.04% tau1/tau2: -0.24/2.24
| Epoch #35			Loss: 0.0149 Acc@1: 98.46% Cons_Acc1/2: 51.06%/96.87% tau1/tau2: -0.24/2.24
| Epoch #35			Loss: 0.0138 Acc@1: 98.40% Cons_Acc1/2: 51.39%/96.53% tau1/tau2: -0.24/2.24
| Epoch #35			Loss: 0.1872 Acc@1: 98.31% Cons_Acc1/2: 51.90%/95.77% tau1/tau2: -0.24/2.24
| Epoch #35			Loss: 0.0285 Acc@1: 98.18% Cons_Acc1/2: 51.82%/95.52% tau1/tau2: -0.24/2.24
| Epoch #35			Loss: 0.1119 Acc@1: 98.17% Cons_Acc1/2: 51.06%/95.01% tau1/tau2: -0.24/2.24
| Epoch #35			Loss: 0.0637 Acc@1: 98.18% Cons_Acc1/2: 50.80%/95.27% tau1/tau2: -0.24/2.24
| Epoch #35			Loss: 0.0707 Acc@1: 98.20% Cons_Acc1/2: 50.89%/95.01% tau1/tau2: -0.24/2.24
| Epoch #35			Loss: 0.0135 Acc@1: 98.17% Cons_Acc1/2: 51.82%/95.69% tau1/tau2: -0.24/2.24
| Epoch #35			Loss: 0.0144 Acc@1: 98.14% Cons_Acc1/2: 52.83%/95.77% tau1/tau2: -0.25/2.25
| Epoch #35			Loss: 0.0654 Acc@1: 98.00% Cons_Acc1/2: 53.76%/95.69% tau1/tau2: -0.25/2.25
| Epoch #35			Loss: 0.0179 Acc@1: 97.83% Cons_Acc1/2: 54.78%/95.52% tau1/tau2: -0.25/2.25
| Epoch #35			Loss: 0.0261 Acc@1: 97.79% Cons_Acc1/2: 55.54%/95.44% tau1/tau2: -0.25/2.25
| Epoch #35			Loss: 0.0446 Acc@1: 97.76% Cons_Acc1/2: 53.51%/95.27% tau1/tau2: -0.25/2.25
| Epoch #35			Loss: 0.0779 Acc@1: 97.83% Cons_Acc1/2: 50.89%/95.35% tau1/tau2: -0.25/2.25
| Epoch #35			Loss: 0.0479 Acc@1: 97.93% Cons_Acc1/2: 50.30%/95.52% tau1/tau2: -0.25/2.25
| Epoch #36			Loss: 0.0422 Acc@1: 98.07% Cons_Acc1/2: 49.11%/95.94% tau1/tau2: -0.25/2.25
| Epoch #36			Loss: 0.0266 Acc@1: 98.13% Cons_Acc1/2: 48.69%/96.11% tau1/tau2: -0.25/2.25
| Epoch #36			Loss: 0.0140 Acc@1: 98.25% Cons_Acc1/2: 48.86%/96.11% tau1/tau2: -0.25/2.25
| Epoch #36			Loss: 0.1113 Acc@1: 98.29% Cons_Acc1/2: 50.46%/96.28% tau1/tau2: -0.25/2.25
| Epoch #36			Loss: 0.0469 Acc@1: 98.38% Cons_Acc1/2: 51.23%/96.62% tau1/tau2: -0.25/2.25
| Epoch #36			Loss: 0.0075 Acc@1: 98.44% Cons_Acc1/2: 53.00%/96.79% tau1/tau2: -0.25/2.25
| Epoch #36			Loss: 0.0770 Acc@1: 98.39% Cons_Acc1/2: 54.78%/96.70% tau1/tau2: -0.25/2.25
| Epoch #36			Loss: 0.0277 Acc@1: 98.29% Cons_Acc1/2: 56.47%/96.87% tau1/tau2: -0.25/2.25
| Epoch #36			Loss: 0.0087 Acc@1: 98.26% Cons_Acc1/2: 58.16%/96.87% tau1/tau2: -0.25/2.25
| Epoch #36			Loss: 0.0221 Acc@1: 98.35% Cons_Acc1/2: 55.71%/96.79% tau1/tau2: -0.25/2.25
| Epoch #36			Loss: 0.0476 Acc@1: 98.32% Cons_Acc1/2: 52.49%/96.87% tau1/tau2: -0.25/2.25
| Epoch #36			Loss: 0.0606 Acc@1: 98.35% Cons_Acc1/2: 48.86%/96.37% tau1/tau2: -0.25/2.25
| Epoch #36			Loss: 0.0513 Acc@1: 98.31% Cons_Acc1/2: 46.49%/96.20% tau1/tau2: -0.26/2.26
| Epoch #36			Loss: 0.0049 Acc@1: 98.26% Cons_Acc1/2: 43.36%/96.53% tau1/tau2: -0.26/2.26
| Epoch #36			Loss: 0.2310 Acc@1: 98.32% Cons_Acc1/2: 42.01%/96.70% tau1/tau2: -0.26/2.26
| Epoch #36			Loss: 0.0797 Acc@1: 98.31% Cons_Acc1/2: 41.59%/96.79% tau1/tau2: -0.26/2.26
| Epoch #36			Loss: 0.0425 Acc@1: 98.27% Cons_Acc1/2: 41.50%/96.62% tau1/tau2: -0.26/2.26
| Epoch #36			Loss: 0.1778 Acc@1: 98.22% Cons_Acc1/2: 40.24%/96.45% tau1/tau2: -0.26/2.26
| Epoch #36			Loss: 0.1815 Acc@1: 98.16% Cons_Acc1/2: 38.88%/96.45% tau1/tau2: -0.26/2.26
| Epoch #36			Loss: 0.0736 Acc@1: 98.13% Cons_Acc1/2: 36.35%/96.45% tau1/tau2: -0.26/2.26
| Epoch #36			Loss: 0.0988 Acc@1: 98.12% Cons_Acc1/2: 35.08%/96.70% tau1/tau2: -0.26/2.26
| Epoch #36			Loss: 0.0953 Acc@1: 98.19% Cons_Acc1/2: 37.79%/96.70% tau1/tau2: -0.26/2.26
| Epoch #36			Loss: 0.0240 Acc@1: 98.26% Cons_Acc1/2: 41.84%/97.04% tau1/tau2: -0.26/2.26
| Epoch #36			Loss: 0.0317 Acc@1: 98.27% Cons_Acc1/2: 45.39%/97.13% tau1/tau2: -0.26/2.26
| Epoch #36			Loss: 0.0268 Acc@1: 98.28% Cons_Acc1/2: 47.93%/97.38% tau1/tau2: -0.26/2.26
| Epoch #36			Loss: 0.0067 Acc@1: 98.38% Cons_Acc1/2: 50.21%/97.30% tau1/tau2: -0.26/2.26
| Epoch #36			Loss: 0.1290 Acc@1: 98.40% Cons_Acc1/2: 52.49%/97.21% tau1/tau2: -0.26/2.26
| Epoch #36			Loss: 0.0941 Acc@1: 98.35% Cons_Acc1/2: 54.86%/96.79% tau1/tau2: -0.26/2.26
| Epoch #36			Loss: 0.0438 Acc@1: 98.27% Cons_Acc1/2: 54.35%/96.53% tau1/tau2: -0.26/2.26
| Epoch #36			Loss: 0.0493 Acc@1: 98.26% Cons_Acc1/2: 51.73%/96.28% tau1/tau2: -0.26/2.26
| Epoch #36			Loss: 0.0398 Acc@1: 98.20% Cons_Acc1/2: 50.30%/95.86% tau1/tau2: -0.26/2.26
| Epoch #36			Loss: 0.0170 Acc@1: 98.22% Cons_Acc1/2: 48.18%/95.52% tau1/tau2: -0.26/2.26
| Epoch #36			Loss: 0.0849 Acc@1: 98.26% Cons_Acc1/2: 45.82%/95.60% tau1/tau2: -0.27/2.27
| Epoch #36			Loss: 0.0133 Acc@1: 98.30% Cons_Acc1/2: 43.11%/95.77% tau1/tau2: -0.27/2.27
| Epoch #36			Loss: 0.1576 Acc@1: 98.32% Cons_Acc1/2: 39.81%/96.03% tau1/tau2: -0.27/2.27
| Epoch #36			Loss: 0.0259 Acc@1: 98.31% Cons_Acc1/2: 38.12%/96.11% tau1/tau2: -0.27/2.27
| Epoch #36			Loss: 0.0364 Acc@1: 98.32% Cons_Acc1/2: 36.18%/96.20% tau1/tau2: -0.27/2.27
| Epoch #37			Loss: 0.0858 Acc@1: 98.30% Cons_Acc1/2: 36.01%/96.11% tau1/tau2: -0.27/2.27
| Epoch #37			Loss: 0.0350 Acc@1: 98.33% Cons_Acc1/2: 35.67%/96.03% tau1/tau2: -0.27/2.27
| Epoch #37			Loss: 0.0930 Acc@1: 98.36% Cons_Acc1/2: 35.33%/96.03% tau1/tau2: -0.27/2.27
| Epoch #37			Loss: 0.0596 Acc@1: 98.31% Cons_Acc1/2: 35.00%/95.60% tau1/tau2: -0.27/2.27
| Epoch #37			Loss: 0.0551 Acc@1: 98.32% Cons_Acc1/2: 35.00%/95.69% tau1/tau2: -0.27/2.27
| Epoch #37			Loss: 0.0571 Acc@1: 98.36% Cons_Acc1/2: 35.25%/95.77% tau1/tau2: -0.27/2.27
| Epoch #37			Loss: 0.0574 Acc@1: 98.42% Cons_Acc1/2: 36.18%/95.86% tau1/tau2: -0.27/2.27
| Epoch #37			Loss: 0.1464 Acc@1: 98.41% Cons_Acc1/2: 40.24%/96.03% tau1/tau2: -0.27/2.27
| Epoch #37			Loss: 0.2417 Acc@1: 98.41% Cons_Acc1/2: 44.13%/96.11% tau1/tau2: -0.27/2.27
| Epoch #37			Loss: 0.0349 Acc@1: 98.38% Cons_Acc1/2: 49.37%/96.20% tau1/tau2: -0.27/2.27
| Epoch #37			Loss: 0.1382 Acc@1: 98.34% Cons_Acc1/2: 54.10%/96.28% tau1/tau2: -0.27/2.27
| Epoch #37			Loss: 0.0890 Acc@1: 98.33% Cons_Acc1/2: 57.99%/96.11% tau1/tau2: -0.27/2.27
| Epoch #37			Loss: 0.0880 Acc@1: 98.32% Cons_Acc1/2: 59.85%/96.11% tau1/tau2: -0.27/2.27
| Epoch #37			Loss: 0.0799 Acc@1: 98.30% Cons_Acc1/2: 60.44%/96.03% tau1/tau2: -0.27/2.27
| Epoch #37			Loss: 0.0259 Acc@1: 98.32% Cons_Acc1/2: 61.71%/95.94% tau1/tau2: -0.27/2.27
| Epoch #37			Loss: 0.0310 Acc@1: 98.33% Cons_Acc1/2: 61.62%/96.03% tau1/tau2: -0.28/2.28
| Epoch #37			Loss: 0.0766 Acc@1: 98.32% Cons_Acc1/2: 62.13%/96.03% tau1/tau2: -0.28/2.28
| Epoch #37			Loss: 0.0216 Acc@1: 98.31% Cons_Acc1/2: 62.13%/96.03% tau1/tau2: -0.28/2.28
| Epoch #37			Loss: 0.0701 Acc@1: 98.34% Cons_Acc1/2: 62.30%/96.03% tau1/tau2: -0.28/2.28
| Epoch #37			Loss: 0.0612 Acc@1: 98.37% Cons_Acc1/2: 62.21%/96.03% tau1/tau2: -0.28/2.28
| Epoch #37			Loss: 0.0404 Acc@1: 98.35% Cons_Acc1/2: 63.48%/96.28% tau1/tau2: -0.28/2.28
| Epoch #37			Loss: 0.1096 Acc@1: 98.27% Cons_Acc1/2: 64.67%/96.45% tau1/tau2: -0.28/2.28
| Epoch #37			Loss: 0.0517 Acc@1: 98.20% Cons_Acc1/2: 65.68%/96.53% tau1/tau2: -0.28/2.28
| Epoch #37			Loss: 0.0450 Acc@1: 98.10% Cons_Acc1/2: 66.78%/96.79% tau1/tau2: -0.28/2.28
| Epoch #37			Loss: 0.0601 Acc@1: 97.97% Cons_Acc1/2: 67.71%/96.87% tau1/tau2: -0.28/2.28
| Epoch #37			Loss: 0.0793 Acc@1: 97.88% Cons_Acc1/2: 67.79%/97.04% tau1/tau2: -0.28/2.28
| Epoch #37			Loss: 0.0371 Acc@1: 97.95% Cons_Acc1/2: 64.84%/97.13% tau1/tau2: -0.28/2.28
| Epoch #37			Loss: 0.1398 Acc@1: 98.08% Cons_Acc1/2: 62.89%/97.21% tau1/tau2: -0.28/2.28
| Epoch #37			Loss: 0.0697 Acc@1: 98.19% Cons_Acc1/2: 61.71%/97.30% tau1/tau2: -0.28/2.28
| Epoch #37			Loss: 0.1186 Acc@1: 98.20% Cons_Acc1/2: 61.54%/97.21% tau1/tau2: -0.28/2.28
| Epoch #37			Loss: 0.1020 Acc@1: 98.27% Cons_Acc1/2: 57.65%/96.87% tau1/tau2: -0.28/2.28
| Epoch #37			Loss: 0.0515 Acc@1: 98.26% Cons_Acc1/2: 54.10%/96.87% tau1/tau2: -0.28/2.28
| Epoch #37			Loss: 0.0326 Acc@1: 98.17% Cons_Acc1/2: 51.99%/96.70% tau1/tau2: -0.28/2.28
| Epoch #37			Loss: 0.0091 Acc@1: 98.22% Cons_Acc1/2: 50.89%/96.62% tau1/tau2: -0.28/2.28
| Epoch #37			Loss: 0.0194 Acc@1: 98.22% Cons_Acc1/2: 50.72%/96.37% tau1/tau2: -0.28/2.28
| Epoch #37			Loss: 0.0178 Acc@1: 98.19% Cons_Acc1/2: 50.30%/96.37% tau1/tau2: -0.29/2.29
| Epoch #37			Loss: 0.0890 Acc@1: 98.30% Cons_Acc1/2: 50.89%/96.37% tau1/tau2: -0.29/2.29
| Epoch #38			Loss: 0.0268 Acc@1: 98.20% Cons_Acc1/2: 51.06%/96.45% tau1/tau2: -0.29/2.29
| Epoch #38			Loss: 0.0310 Acc@1: 98.17% Cons_Acc1/2: 51.48%/96.45% tau1/tau2: -0.29/2.29
| Epoch #38			Loss: 0.0053 Acc@1: 98.16% Cons_Acc1/2: 51.39%/96.37% tau1/tau2: -0.29/2.29
| Epoch #38			Loss: 0.0267 Acc@1: 98.17% Cons_Acc1/2: 49.96%/96.28% tau1/tau2: -0.29/2.29
| Epoch #38			Loss: 0.0438 Acc@1: 98.17% Cons_Acc1/2: 48.44%/96.20% tau1/tau2: -0.29/2.29
| Epoch #38			Loss: 0.0953 Acc@1: 98.21% Cons_Acc1/2: 47.25%/96.03% tau1/tau2: -0.29/2.29
| Epoch #38			Loss: 0.0116 Acc@1: 98.27% Cons_Acc1/2: 45.31%/96.20% tau1/tau2: -0.29/2.29
| Epoch #38			Loss: 0.2089 Acc@1: 98.29% Cons_Acc1/2: 44.46%/95.86% tau1/tau2: -0.29/2.29
| Epoch #38			Loss: 0.0685 Acc@1: 98.23% Cons_Acc1/2: 44.55%/95.69% tau1/tau2: -0.29/2.29
| Epoch #38			Loss: 0.0338 Acc@1: 98.18% Cons_Acc1/2: 44.72%/95.60% tau1/tau2: -0.29/2.29
| Epoch #38			Loss: 0.0494 Acc@1: 98.04% Cons_Acc1/2: 43.79%/95.18% tau1/tau2: -0.29/2.29
| Epoch #38			Loss: 0.0962 Acc@1: 97.93% Cons_Acc1/2: 43.03%/95.27% tau1/tau2: -0.29/2.29
| Epoch #38			Loss: 0.0241 Acc@1: 97.91% Cons_Acc1/2: 43.03%/95.10% tau1/tau2: -0.29/2.29
| Epoch #38			Loss: 0.0588 Acc@1: 98.07% Cons_Acc1/2: 42.69%/95.35% tau1/tau2: -0.29/2.29
| Epoch #38			Loss: 0.0028 Acc@1: 98.29% Cons_Acc1/2: 42.69%/95.60% tau1/tau2: -0.29/2.29
| Epoch #38			Loss: 0.0198 Acc@1: 98.34% Cons_Acc1/2: 42.18%/96.03% tau1/tau2: -0.29/2.29
| Epoch #38			Loss: 0.0533 Acc@1: 98.37% Cons_Acc1/2: 41.17%/96.28% tau1/tau2: -0.29/2.29
| Epoch #38			Loss: 0.0249 Acc@1: 98.19% Cons_Acc1/2: 42.10%/96.20% tau1/tau2: -0.29/2.29
| Epoch #38			Loss: 0.1140 Acc@1: 98.13% Cons_Acc1/2: 42.77%/95.77% tau1/tau2: -0.29/2.29
| Epoch #38			Loss: 0.0675 Acc@1: 98.20% Cons_Acc1/2: 45.65%/95.86% tau1/tau2: -0.29/2.29
| Epoch #38			Loss: 0.0315 Acc@1: 98.16% Cons_Acc1/2: 47.59%/96.03% tau1/tau2: -0.30/2.30
| Epoch #38			Loss: 0.0325 Acc@1: 98.21% Cons_Acc1/2: 51.90%/96.28% tau1/tau2: -0.30/2.30
| Epoch #38			Loss: 0.1298 Acc@1: 98.24% Cons_Acc1/2: 54.18%/96.70% tau1/tau2: -0.30/2.30
| Epoch #38			Loss: 0.0477 Acc@1: 98.23% Cons_Acc1/2: 56.21%/96.96% tau1/tau2: -0.30/2.30
| Epoch #38			Loss: 0.0401 Acc@1: 98.25% Cons_Acc1/2: 57.82%/96.87% tau1/tau2: -0.30/2.30
| Epoch #38			Loss: 0.0206 Acc@1: 98.25% Cons_Acc1/2: 58.50%/97.04% tau1/tau2: -0.30/2.30
| Epoch #38			Loss: 0.0075 Acc@1: 98.27% Cons_Acc1/2: 59.59%/97.04% tau1/tau2: -0.30/2.30
| Epoch #38			Loss: 0.0132 Acc@1: 98.28% Cons_Acc1/2: 60.27%/97.21% tau1/tau2: -0.30/2.30
| Epoch #38			Loss: 0.0802 Acc@1: 98.29% Cons_Acc1/2: 61.12%/97.13% tau1/tau2: -0.30/2.30
| Epoch #38			Loss: 0.1577 Acc@1: 98.22% Cons_Acc1/2: 62.98%/97.04% tau1/tau2: -0.30/2.30
| Epoch #38			Loss: 0.0373 Acc@1: 98.20% Cons_Acc1/2: 64.41%/96.87% tau1/tau2: -0.30/2.30
| Epoch #38			Loss: 0.0877 Acc@1: 98.19% Cons_Acc1/2: 64.75%/96.79% tau1/tau2: -0.30/2.30
| Epoch #38			Loss: 0.0280 Acc@1: 98.22% Cons_Acc1/2: 63.57%/97.04% tau1/tau2: -0.30/2.30
| Epoch #38			Loss: 0.0311 Acc@1: 98.33% Cons_Acc1/2: 61.79%/97.21% tau1/tau2: -0.30/2.30
| Epoch #38			Loss: 0.0486 Acc@1: 98.40% Cons_Acc1/2: 56.64%/97.21% tau1/tau2: -0.30/2.30
| Epoch #38			Loss: 0.0575 Acc@1: 98.42% Cons_Acc1/2: 50.80%/97.30% tau1/tau2: -0.30/2.30
| Epoch #38			Loss: 0.0408 Acc@1: 98.46% Cons_Acc1/2: 45.56%/97.30% tau1/tau2: -0.30/2.30
| Epoch #39			Loss: 0.0630 Acc@1: 98.38% Cons_Acc1/2: 39.14%/97.13% tau1/tau2: -0.30/2.30
| Epoch #39			Loss: 0.0215 Acc@1: 98.25% Cons_Acc1/2: 34.40%/97.04% tau1/tau2: -0.30/2.30
| Epoch #39			Loss: 0.0838 Acc@1: 98.11% Cons_Acc1/2: 31.28%/97.13% tau1/tau2: -0.30/2.30
| Epoch #39			Loss: 0.0375 Acc@1: 97.94% Cons_Acc1/2: 28.74%/97.13% tau1/tau2: -0.31/2.31
| Epoch #39			Loss: 0.0531 Acc@1: 97.89% Cons_Acc1/2: 26.63%/97.21% tau1/tau2: -0.31/2.31
| Epoch #39			Loss: 0.1183 Acc@1: 98.00% Cons_Acc1/2: 27.73%/97.21% tau1/tau2: -0.31/2.31
| Epoch #39			Loss: 0.0557 Acc@1: 98.05% Cons_Acc1/2: 29.42%/97.13% tau1/tau2: -0.31/2.31
| Epoch #39			Loss: 0.0423 Acc@1: 98.13% Cons_Acc1/2: 32.21%/97.13% tau1/tau2: -0.31/2.31
| Epoch #39			Loss: 0.0580 Acc@1: 98.19% Cons_Acc1/2: 35.50%/97.04% tau1/tau2: -0.31/2.31
| Epoch #39			Loss: 0.0249 Acc@1: 98.27% Cons_Acc1/2: 38.72%/97.04% tau1/tau2: -0.31/2.31
| Epoch #39			Loss: 0.0342 Acc@1: 98.33% Cons_Acc1/2: 41.67%/97.04% tau1/tau2: -0.31/2.31
| Epoch #39			Loss: 0.0108 Acc@1: 98.26% Cons_Acc1/2: 45.31%/96.96% tau1/tau2: -0.31/2.31
| Epoch #39			Loss: 0.0521 Acc@1: 98.24% Cons_Acc1/2: 48.61%/96.87% tau1/tau2: -0.31/2.31
| Epoch #39			Loss: 0.0262 Acc@1: 98.27% Cons_Acc1/2: 47.25%/96.87% tau1/tau2: -0.31/2.31
| Epoch #39			Loss: 0.0601 Acc@1: 98.22% Cons_Acc1/2: 45.14%/96.62% tau1/tau2: -0.31/2.31
| Epoch #39			Loss: 0.0188 Acc@1: 98.16% Cons_Acc1/2: 42.94%/96.70% tau1/tau2: -0.31/2.31
| Epoch #39			Loss: 0.1172 Acc@1: 98.09% Cons_Acc1/2: 40.91%/96.62% tau1/tau2: -0.31/2.31
| Epoch #39			Loss: 0.0809 Acc@1: 98.02% Cons_Acc1/2: 39.39%/96.79% tau1/tau2: -0.31/2.31
| Epoch #39			Loss: 0.1119 Acc@1: 98.00% Cons_Acc1/2: 39.05%/96.79% tau1/tau2: -0.31/2.31
| Epoch #39			Loss: 0.0708 Acc@1: 98.02% Cons_Acc1/2: 39.98%/96.70% tau1/tau2: -0.31/2.31
| Epoch #39			Loss: 0.0180 Acc@1: 98.20% Cons_Acc1/2: 42.77%/96.70% tau1/tau2: -0.31/2.31
| Epoch #39			Loss: 0.0652 Acc@1: 98.27% Cons_Acc1/2: 46.83%/96.79% tau1/tau2: -0.31/2.31
| Epoch #39			Loss: 0.0383 Acc@1: 98.30% Cons_Acc1/2: 51.39%/96.79% tau1/tau2: -0.31/2.31
| Epoch #39			Loss: 0.0099 Acc@1: 98.28% Cons_Acc1/2: 55.20%/96.70% tau1/tau2: -0.32/2.32
| Epoch #39			Loss: 0.1060 Acc@1: 98.27% Cons_Acc1/2: 57.57%/96.45% tau1/tau2: -0.32/2.32
| Epoch #39			Loss: 0.0043 Acc@1: 98.25% Cons_Acc1/2: 58.66%/96.20% tau1/tau2: -0.32/2.32
| Epoch #39			Loss: 0.0186 Acc@1: 98.32% Cons_Acc1/2: 58.16%/95.94% tau1/tau2: -0.32/2.32
| Epoch #39			Loss: 0.0520 Acc@1: 98.34% Cons_Acc1/2: 57.06%/96.03% tau1/tau2: -0.32/2.32
| Epoch #39			Loss: 0.0708 Acc@1: 98.34% Cons_Acc1/2: 55.11%/96.20% tau1/tau2: -0.32/2.32
| Epoch #39			Loss: 0.0243 Acc@1: 98.32% Cons_Acc1/2: 54.52%/96.11% tau1/tau2: -0.32/2.32
| Epoch #39			Loss: 0.1549 Acc@1: 98.32% Cons_Acc1/2: 53.42%/96.03% tau1/tau2: -0.32/2.32
| Epoch #39			Loss: 0.0158 Acc@1: 98.29% Cons_Acc1/2: 54.27%/96.20% tau1/tau2: -0.32/2.32
| Epoch #39			Loss: 0.0072 Acc@1: 98.23% Cons_Acc1/2: 55.37%/96.37% tau1/tau2: -0.32/2.32
| Epoch #39			Loss: 0.0679 Acc@1: 98.22% Cons_Acc1/2: 55.87%/96.45% tau1/tau2: -0.32/2.32
| Epoch #39			Loss: 0.0255 Acc@1: 98.25% Cons_Acc1/2: 56.13%/96.79% tau1/tau2: -0.32/2.32
| Epoch #39			Loss: 0.0073 Acc@1: 98.27% Cons_Acc1/2: 55.96%/96.96% tau1/tau2: -0.32/2.32
| Epoch #39			Loss: 0.0918 Acc@1: 98.37% Cons_Acc1/2: 54.69%/97.04% tau1/tau2: -0.32/2.32
| Epoch #40			Loss: 0.0229 Acc@1: 98.40% Cons_Acc1/2: 51.99%/97.30% tau1/tau2: -0.32/2.32
| Epoch #40			Loss: 0.0341 Acc@1: 98.37% Cons_Acc1/2: 50.30%/97.30% tau1/tau2: -0.32/2.32
| Epoch #40			Loss: 0.0202 Acc@1: 98.41% Cons_Acc1/2: 47.59%/97.30% tau1/tau2: -0.32/2.32
| Epoch #40			Loss: 0.0361 Acc@1: 98.32% Cons_Acc1/2: 45.39%/97.63% tau1/tau2: -0.32/2.32
| Epoch #40			Loss: 0.0715 Acc@1: 98.22% Cons_Acc1/2: 43.96%/97.63% tau1/tau2: -0.32/2.32
| Epoch #40			Loss: 0.0765 Acc@1: 98.19% Cons_Acc1/2: 42.43%/97.63% tau1/tau2: -0.32/2.32
| Epoch #40			Loss: 0.1157 Acc@1: 98.17% Cons_Acc1/2: 40.66%/97.89% tau1/tau2: -0.32/2.32
| Epoch #40			Loss: 0.0327 Acc@1: 98.32% Cons_Acc1/2: 41.50%/97.97% tau1/tau2: -0.32/2.32
| Epoch #40			Loss: 0.0060 Acc@1: 98.32% Cons_Acc1/2: 43.70%/98.06% tau1/tau2: -0.32/2.32
| Epoch #40			Loss: 0.0515 Acc@1: 98.41% Cons_Acc1/2: 46.32%/98.14% tau1/tau2: -0.33/2.33
| Epoch #40			Loss: 0.0129 Acc@1: 98.43% Cons_Acc1/2: 49.11%/97.89% tau1/tau2: -0.33/2.33
| Epoch #40			Loss: 0.0381 Acc@1: 98.41% Cons_Acc1/2: 51.14%/97.55% tau1/tau2: -0.33/2.33
| Epoch #40			Loss: 0.0975 Acc@1: 98.42% Cons_Acc1/2: 53.51%/97.13% tau1/tau2: -0.33/2.33
| Epoch #40			Loss: 0.0125 Acc@1: 98.35% Cons_Acc1/2: 54.86%/96.53% tau1/tau2: -0.33/2.33
| Epoch #40			Loss: 0.0391 Acc@1: 98.22% Cons_Acc1/2: 57.40%/96.37% tau1/tau2: -0.33/2.33
| Epoch #40			Loss: 0.0901 Acc@1: 98.14% Cons_Acc1/2: 58.92%/96.03% tau1/tau2: -0.33/2.33
| Epoch #40			Loss: 0.1347 Acc@1: 98.05% Cons_Acc1/2: 60.36%/95.10% tau1/tau2: -0.33/2.33
| Epoch #40			Loss: 0.0449 Acc@1: 97.97% Cons_Acc1/2: 61.28%/94.67% tau1/tau2: -0.33/2.33
| Epoch #40			Loss: 0.1199 Acc@1: 97.86% Cons_Acc1/2: 61.20%/93.49% tau1/tau2: -0.33/2.33
| Epoch #40			Loss: 0.0250 Acc@1: 97.82% Cons_Acc1/2: 59.43%/92.48% tau1/tau2: -0.33/2.33
| Epoch #40			Loss: 0.0781 Acc@1: 97.90% Cons_Acc1/2: 56.04%/91.63% tau1/tau2: -0.33/2.33
| Epoch #40			Loss: 0.0992 Acc@1: 97.76% Cons_Acc1/2: 53.42%/90.45% tau1/tau2: -0.33/2.33
| Epoch #40			Loss: 0.0468 Acc@1: 97.61% Cons_Acc1/2: 50.38%/90.19% tau1/tau2: -0.33/2.33
| Epoch #40			Loss: 0.1144 Acc@1: 97.64% Cons_Acc1/2: 51.14%/90.28% tau1/tau2: -0.33/2.33
| Epoch #40			Loss: 0.1494 Acc@1: 97.72% Cons_Acc1/2: 51.14%/90.70% tau1/tau2: -0.33/2.33
| Epoch #40			Loss: 0.0223 Acc@1: 97.80% Cons_Acc1/2: 52.49%/91.12% tau1/tau2: -0.33/2.33
| Epoch #40			Loss: 0.0729 Acc@1: 97.92% Cons_Acc1/2: 51.65%/92.81% tau1/tau2: -0.33/2.33
| Epoch #40			Loss: 0.1548 Acc@1: 97.95% Cons_Acc1/2: 51.39%/93.41% tau1/tau2: -0.33/2.33
| Epoch #40			Loss: 0.0428 Acc@1: 98.07% Cons_Acc1/2: 50.55%/94.42% tau1/tau2: -0.33/2.33
| Epoch #40			Loss: 0.0107 Acc@1: 98.26% Cons_Acc1/2: 50.46%/95.52% tau1/tau2: -0.33/2.33
| Epoch #40			Loss: 0.0413 Acc@1: 98.34% Cons_Acc1/2: 49.45%/96.37% tau1/tau2: -0.33/2.33
| Epoch #40			Loss: 0.0484 Acc@1: 98.49% Cons_Acc1/2: 48.10%/96.79% tau1/tau2: -0.33/2.33
| Epoch #40			Loss: 0.0409 Acc@1: 98.58% Cons_Acc1/2: 46.32%/96.96% tau1/tau2: -0.34/2.34
| Epoch #40			Loss: 0.0105 Acc@1: 98.52% Cons_Acc1/2: 44.80%/97.30% tau1/tau2: -0.34/2.34
| Epoch #40			Loss: 0.0864 Acc@1: 98.48% Cons_Acc1/2: 44.72%/97.55% tau1/tau2: -0.34/2.34
| Epoch #40			Loss: 0.0452 Acc@1: 98.43% Cons_Acc1/2: 46.58%/97.72% tau1/tau2: -0.34/2.34
| Epoch #40			Loss: 0.0526 Acc@1: 98.32% Cons_Acc1/2: 49.03%/97.72% tau1/tau2: -0.34/2.34
| Epoch #41			Loss: 0.0445 Acc@1: 98.27% Cons_Acc1/2: 51.14%/97.80% tau1/tau2: -0.34/2.34
| Epoch #41			Loss: 0.0771 Acc@1: 98.23% Cons_Acc1/2: 53.34%/97.72% tau1/tau2: -0.34/2.34
| Epoch #41			Loss: 0.0585 Acc@1: 98.23% Cons_Acc1/2: 53.59%/97.63% tau1/tau2: -0.34/2.34
| Epoch #41			Loss: 0.0181 Acc@1: 98.22% Cons_Acc1/2: 55.54%/97.55% tau1/tau2: -0.34/2.34
| Epoch #41			Loss: 0.1778 Acc@1: 98.22% Cons_Acc1/2: 58.75%/97.46% tau1/tau2: -0.34/2.34
| Epoch #41			Loss: 0.0993 Acc@1: 98.12% Cons_Acc1/2: 61.71%/97.46% tau1/tau2: -0.34/2.34
| Epoch #41			Loss: 0.1662 Acc@1: 98.02% Cons_Acc1/2: 65.17%/97.38% tau1/tau2: -0.34/2.34
| Epoch #41			Loss: 0.0901 Acc@1: 97.91% Cons_Acc1/2: 67.71%/97.04% tau1/tau2: -0.34/2.34
| Epoch #41			Loss: 0.0997 Acc@1: 97.84% Cons_Acc1/2: 68.81%/96.87% tau1/tau2: -0.34/2.34
| Epoch #41			Loss: 0.0090 Acc@1: 97.84% Cons_Acc1/2: 67.03%/96.70% tau1/tau2: -0.34/2.34
| Epoch #41			Loss: 0.3201 Acc@1: 97.92% Cons_Acc1/2: 64.58%/95.94% tau1/tau2: -0.34/2.34
| Epoch #41			Loss: 0.0907 Acc@1: 98.09% Cons_Acc1/2: 57.40%/95.94% tau1/tau2: -0.34/2.34
| Epoch #41			Loss: 0.0301 Acc@1: 98.09% Cons_Acc1/2: 52.32%/95.77% tau1/tau2: -0.34/2.34
| Epoch #41			Loss: 0.0901 Acc@1: 98.08% Cons_Acc1/2: 47.51%/95.52% tau1/tau2: -0.34/2.34
| Epoch #41			Loss: 0.1543 Acc@1: 97.96% Cons_Acc1/2: 43.11%/95.01% tau1/tau2: -0.34/2.34
| Epoch #41			Loss: 0.1237 Acc@1: 97.90% Cons_Acc1/2: 38.97%/94.93% tau1/tau2: -0.34/2.34
| Epoch #41			Loss: 0.0784 Acc@1: 97.81% Cons_Acc1/2: 36.52%/94.93% tau1/tau2: -0.34/2.34
| Epoch #41			Loss: 0.0553 Acc@1: 97.82% Cons_Acc1/2: 35.08%/95.01% tau1/tau2: -0.35/2.35
| Epoch #41			Loss: 0.0646 Acc@1: 97.94% Cons_Acc1/2: 35.25%/95.10% tau1/tau2: -0.35/2.35
| Epoch #41			Loss: 0.0552 Acc@1: 98.02% Cons_Acc1/2: 36.43%/95.60% tau1/tau2: -0.35/2.35
| Epoch #41			Loss: 0.0431 Acc@1: 98.02% Cons_Acc1/2: 38.21%/96.11% tau1/tau2: -0.35/2.35
| Epoch #41			Loss: 0.0409 Acc@1: 98.19% Cons_Acc1/2: 44.38%/96.37% tau1/tau2: -0.35/2.35
| Epoch #41			Loss: 0.1359 Acc@1: 98.27% Cons_Acc1/2: 49.54%/96.87% tau1/tau2: -0.35/2.35
| Epoch #41			Loss: 0.0304 Acc@1: 98.17% Cons_Acc1/2: 54.61%/97.04% tau1/tau2: -0.35/2.35
| Epoch #41			Loss: 0.0196 Acc@1: 98.08% Cons_Acc1/2: 58.58%/97.04% tau1/tau2: -0.35/2.35
| Epoch #41			Loss: 0.1248 Acc@1: 98.00% Cons_Acc1/2: 61.71%/96.96% tau1/tau2: -0.35/2.35
| Epoch #41			Loss: 0.0423 Acc@1: 97.92% Cons_Acc1/2: 63.99%/96.79% tau1/tau2: -0.35/2.35
| Epoch #41			Loss: 0.0080 Acc@1: 97.90% Cons_Acc1/2: 63.91%/96.79% tau1/tau2: -0.35/2.35
| Epoch #41			Loss: 0.0371 Acc@1: 97.98% Cons_Acc1/2: 63.74%/97.04% tau1/tau2: -0.35/2.35
| Epoch #41			Loss: 0.1802 Acc@1: 98.07% Cons_Acc1/2: 62.30%/97.04% tau1/tau2: -0.35/2.35
| Epoch #41			Loss: 0.0544 Acc@1: 98.13% Cons_Acc1/2: 59.00%/97.13% tau1/tau2: -0.35/2.35
| Epoch #41			Loss: 0.0646 Acc@1: 98.14% Cons_Acc1/2: 55.62%/96.87% tau1/tau2: -0.35/2.35
| Epoch #41			Loss: 0.0752 Acc@1: 98.17% Cons_Acc1/2: 53.34%/96.79% tau1/tau2: -0.35/2.35
| Epoch #41			Loss: 0.1527 Acc@1: 98.12% Cons_Acc1/2: 51.06%/96.70% tau1/tau2: -0.35/2.35
| Epoch #41			Loss: 0.1425 Acc@1: 98.12% Cons_Acc1/2: 50.72%/96.62% tau1/tau2: -0.35/2.35
| Epoch #41			Loss: 0.1003 Acc@1: 98.12% Cons_Acc1/2: 48.44%/96.87% tau1/tau2: -0.35/2.35
| Epoch #41			Loss: 0.0361 Acc@1: 98.12% Cons_Acc1/2: 46.75%/96.87% tau1/tau2: -0.35/2.35
| Epoch #42			Loss: 0.0410 Acc@1: 98.10% Cons_Acc1/2: 47.42%/96.79% tau1/tau2: -0.35/2.35
| Epoch #42			Loss: 0.0155 Acc@1: 98.13% Cons_Acc1/2: 46.75%/96.87% tau1/tau2: -0.35/2.35
| Epoch #42			Loss: 0.0107 Acc@1: 98.15% Cons_Acc1/2: 46.91%/96.79% tau1/tau2: -0.35/2.35
| Epoch #42			Loss: 0.1079 Acc@1: 98.11% Cons_Acc1/2: 49.11%/96.62% tau1/tau2: -0.35/2.35
| Epoch #42			Loss: 0.0391 Acc@1: 98.13% Cons_Acc1/2: 50.72%/96.37% tau1/tau2: -0.36/2.36
| Epoch #42			Loss: 0.2087 Acc@1: 98.24% Cons_Acc1/2: 52.49%/96.45% tau1/tau2: -0.36/2.36
| Epoch #42			Loss: 0.0351 Acc@1: 98.25% Cons_Acc1/2: 53.68%/96.20% tau1/tau2: -0.36/2.36
| Epoch #42			Loss: 0.0347 Acc@1: 98.26% Cons_Acc1/2: 55.87%/96.11% tau1/tau2: -0.36/2.36
| Epoch #42			Loss: 0.0340 Acc@1: 98.24% Cons_Acc1/2: 55.87%/96.28% tau1/tau2: -0.36/2.36
| Epoch #42			Loss: 0.0535 Acc@1: 98.22% Cons_Acc1/2: 55.54%/96.37% tau1/tau2: -0.36/2.36
| Epoch #42			Loss: 0.0301 Acc@1: 98.27% Cons_Acc1/2: 55.28%/96.53% tau1/tau2: -0.36/2.36
| Epoch #42			Loss: 0.0778 Acc@1: 98.27% Cons_Acc1/2: 55.62%/96.53% tau1/tau2: -0.36/2.36
| Epoch #42			Loss: 0.0191 Acc@1: 98.22% Cons_Acc1/2: 55.54%/96.53% tau1/tau2: -0.36/2.36
| Epoch #42			Loss: 0.0399 Acc@1: 98.21% Cons_Acc1/2: 54.95%/96.28% tau1/tau2: -0.36/2.36
| Epoch #42			Loss: 0.0136 Acc@1: 98.12% Cons_Acc1/2: 54.27%/96.28% tau1/tau2: -0.36/2.36
| Epoch #42			Loss: 0.0667 Acc@1: 98.16% Cons_Acc1/2: 53.93%/96.28% tau1/tau2: -0.36/2.36
| Epoch #42			Loss: 0.0171 Acc@1: 98.17% Cons_Acc1/2: 53.34%/96.28% tau1/tau2: -0.36/2.36
| Epoch #42			Loss: 0.1095 Acc@1: 98.12% Cons_Acc1/2: 53.09%/96.11% tau1/tau2: -0.36/2.36
| Epoch #42			Loss: 0.0517 Acc@1: 98.15% Cons_Acc1/2: 52.92%/96.11% tau1/tau2: -0.36/2.36
| Epoch #42			Loss: 0.0914 Acc@1: 98.15% Cons_Acc1/2: 52.16%/96.11% tau1/tau2: -0.36/2.36
| Epoch #42			Loss: 0.1403 Acc@1: 98.25% Cons_Acc1/2: 51.73%/96.03% tau1/tau2: -0.36/2.36
| Epoch #42			Loss: 0.0176 Acc@1: 98.27% Cons_Acc1/2: 51.48%/95.94% tau1/tau2: -0.36/2.36
| Epoch #42			Loss: 0.1165 Acc@1: 98.34% Cons_Acc1/2: 51.14%/95.77% tau1/tau2: -0.36/2.36
| Epoch #42			Loss: 0.1590 Acc@1: 98.29% Cons_Acc1/2: 48.44%/94.59% tau1/tau2: -0.36/2.36
| Epoch #42			Loss: 0.0106 Acc@1: 98.23% Cons_Acc1/2: 45.56%/94.08% tau1/tau2: -0.36/2.36
| Epoch #42			Loss: 0.0856 Acc@1: 98.15% Cons_Acc1/2: 44.97%/93.74% tau1/tau2: -0.36/2.36
| Epoch #42			Loss: 0.0849 Acc@1: 98.13% Cons_Acc1/2: 43.79%/93.74% tau1/tau2: -0.36/2.36
| Epoch #42			Loss: 0.0538 Acc@1: 98.16% Cons_Acc1/2: 44.72%/93.83% tau1/tau2: -0.36/2.36
| Epoch #42			Loss: 0.0756 Acc@1: 98.27% Cons_Acc1/2: 47.59%/94.67% tau1/tau2: -0.37/2.37
| Epoch #42			Loss: 0.0367 Acc@1: 98.31% Cons_Acc1/2: 49.96%/94.84% tau1/tau2: -0.37/2.37
| Epoch #42			Loss: 0.1593 Acc@1: 98.36% Cons_Acc1/2: 52.83%/95.10% tau1/tau2: -0.37/2.37
| Epoch #42			Loss: 0.1906 Acc@1: 98.36% Cons_Acc1/2: 55.45%/95.35% tau1/tau2: -0.37/2.37
| Epoch #42			Loss: 0.0330 Acc@1: 98.33% Cons_Acc1/2: 58.33%/95.52% tau1/tau2: -0.37/2.37
| Epoch #42			Loss: 0.0545 Acc@1: 98.33% Cons_Acc1/2: 61.20%/95.69% tau1/tau2: -0.37/2.37
| Epoch #42			Loss: 0.0050 Acc@1: 98.27% Cons_Acc1/2: 63.31%/96.11% tau1/tau2: -0.37/2.37
| Epoch #42			Loss: 0.0717 Acc@1: 98.24% Cons_Acc1/2: 64.67%/96.37% tau1/tau2: -0.37/2.37
| Epoch #42			Loss: 0.0149 Acc@1: 98.23% Cons_Acc1/2: 65.68%/96.37% tau1/tau2: -0.37/2.37
| Epoch #43			Loss: 0.0204 Acc@1: 98.22% Cons_Acc1/2: 65.77%/96.45% tau1/tau2: -0.37/2.37
| Epoch #43			Loss: 0.0068 Acc@1: 98.21% Cons_Acc1/2: 65.60%/96.53% tau1/tau2: -0.37/2.37
| Epoch #43			Loss: 0.0224 Acc@1: 98.28% Cons_Acc1/2: 64.84%/96.79% tau1/tau2: -0.37/2.37
| Epoch #43			Loss: 0.0172 Acc@1: 98.32% Cons_Acc1/2: 63.40%/96.96% tau1/tau2: -0.37/2.37
| Epoch #43			Loss: 0.0346 Acc@1: 98.42% Cons_Acc1/2: 61.12%/96.96% tau1/tau2: -0.37/2.37
| Epoch #43			Loss: 0.1581 Acc@1: 98.41% Cons_Acc1/2: 59.09%/97.13% tau1/tau2: -0.37/2.37
| Epoch #43			Loss: 0.0599 Acc@1: 98.47% Cons_Acc1/2: 57.48%/97.38% tau1/tau2: -0.37/2.37
| Epoch #43			Loss: 0.0426 Acc@1: 98.45% Cons_Acc1/2: 55.87%/97.55% tau1/tau2: -0.37/2.37
| Epoch #43			Loss: 0.0707 Acc@1: 98.44% Cons_Acc1/2: 54.86%/97.38% tau1/tau2: -0.37/2.37
| Epoch #43			Loss: 0.0974 Acc@1: 98.41% Cons_Acc1/2: 54.52%/97.13% tau1/tau2: -0.37/2.37
| Epoch #43			Loss: 0.0499 Acc@1: 98.37% Cons_Acc1/2: 52.66%/96.62% tau1/tau2: -0.37/2.37
| Epoch #43			Loss: 0.1130 Acc@1: 98.27% Cons_Acc1/2: 51.73%/96.37% tau1/tau2: -0.37/2.37
| Epoch #43			Loss: 0.0712 Acc@1: 98.24% Cons_Acc1/2: 50.80%/96.37% tau1/tau2: -0.37/2.37
| Epoch #43			Loss: 0.0899 Acc@1: 98.21% Cons_Acc1/2: 50.80%/96.11% tau1/tau2: -0.37/2.37
| Epoch #43			Loss: 0.1048 Acc@1: 98.17% Cons_Acc1/2: 50.38%/95.94% tau1/tau2: -0.37/2.37
| Epoch #43			Loss: 0.0249 Acc@1: 98.26% Cons_Acc1/2: 50.89%/95.94% tau1/tau2: -0.37/2.37
| Epoch #43			Loss: 0.0598 Acc@1: 98.29% Cons_Acc1/2: 52.92%/96.03% tau1/tau2: -0.37/2.37
| Epoch #43			Loss: 0.0154 Acc@1: 98.32% Cons_Acc1/2: 54.95%/96.20% tau1/tau2: -0.38/2.38
| Epoch #43			Loss: 0.1828 Acc@1: 98.24% Cons_Acc1/2: 56.21%/96.20% tau1/tau2: -0.38/2.38
| Epoch #43			Loss: 0.0262 Acc@1: 98.14% Cons_Acc1/2: 57.65%/96.37% tau1/tau2: -0.38/2.38
| Epoch #43			Loss: 0.1337 Acc@1: 98.11% Cons_Acc1/2: 58.50%/96.45% tau1/tau2: -0.38/2.38
| Epoch #43			Loss: 0.1055 Acc@1: 98.12% Cons_Acc1/2: 59.43%/96.53% tau1/tau2: -0.38/2.38
| Epoch #43			Loss: 0.0724 Acc@1: 98.21% Cons_Acc1/2: 55.54%/96.62% tau1/tau2: -0.38/2.38
| Epoch #43			Loss: 0.0524 Acc@1: 98.30% Cons_Acc1/2: 52.75%/96.53% tau1/tau2: -0.38/2.38
| Epoch #43			Loss: 0.0573 Acc@1: 98.33% Cons_Acc1/2: 50.55%/96.53% tau1/tau2: -0.38/2.38
| Epoch #43			Loss: 0.0413 Acc@1: 98.32% Cons_Acc1/2: 48.18%/96.45% tau1/tau2: -0.38/2.38
| Epoch #43			Loss: 0.0750 Acc@1: 98.31% Cons_Acc1/2: 45.48%/96.53% tau1/tau2: -0.38/2.38
| Epoch #43			Loss: 0.0379 Acc@1: 98.33% Cons_Acc1/2: 43.11%/96.70% tau1/tau2: -0.38/2.38
| Epoch #43			Loss: 0.0494 Acc@1: 98.28% Cons_Acc1/2: 39.98%/96.70% tau1/tau2: -0.38/2.38
| Epoch #43			Loss: 0.0985 Acc@1: 98.16% Cons_Acc1/2: 38.46%/96.96% tau1/tau2: -0.38/2.38
| Epoch #43			Loss: 0.0229 Acc@1: 98.17% Cons_Acc1/2: 36.43%/97.04% tau1/tau2: -0.38/2.38
| Epoch #43			Loss: 0.0204 Acc@1: 98.20% Cons_Acc1/2: 36.18%/97.21% tau1/tau2: -0.38/2.38
| Epoch #43			Loss: 0.1065 Acc@1: 98.22% Cons_Acc1/2: 37.19%/97.38% tau1/tau2: -0.38/2.38
| Epoch #43			Loss: 0.0710 Acc@1: 98.29% Cons_Acc1/2: 38.46%/97.46% tau1/tau2: -0.38/2.38
| Epoch #43			Loss: 0.1392 Acc@1: 98.32% Cons_Acc1/2: 38.55%/97.46% tau1/tau2: -0.38/2.38
| Epoch #43			Loss: 0.0839 Acc@1: 98.31% Cons_Acc1/2: 38.97%/97.55% tau1/tau2: -0.38/2.38
| Epoch #43			Loss: 0.0428 Acc@1: 98.30% Cons_Acc1/2: 39.48%/97.72% tau1/tau2: -0.38/2.38
| Epoch #44			Loss: 0.0225 Acc@1: 98.28% Cons_Acc1/2: 41.25%/97.72% tau1/tau2: -0.38/2.38
| Epoch #44			Loss: 0.0995 Acc@1: 98.28% Cons_Acc1/2: 42.60%/97.63% tau1/tau2: -0.38/2.38
| Epoch #44			Loss: 0.0073 Acc@1: 98.30% Cons_Acc1/2: 44.72%/97.55% tau1/tau2: -0.38/2.38
| Epoch #44			Loss: 0.0433 Acc@1: 98.28% Cons_Acc1/2: 46.32%/97.55% tau1/tau2: -0.38/2.38
| Epoch #44			Loss: 0.0132 Acc@1: 98.30% Cons_Acc1/2: 46.58%/97.04% tau1/tau2: -0.39/2.39
| Epoch #44			Loss: 0.0436 Acc@1: 98.32% Cons_Acc1/2: 47.00%/96.96% tau1/tau2: -0.39/2.39
| Epoch #44			Loss: 0.1051 Acc@1: 98.36% Cons_Acc1/2: 47.76%/96.62% tau1/tau2: -0.39/2.39
| Epoch #44			Loss: 0.0240 Acc@1: 98.40% Cons_Acc1/2: 48.61%/96.70% tau1/tau2: -0.39/2.39
| Epoch #44			Loss: 0.0168 Acc@1: 98.36% Cons_Acc1/2: 49.11%/96.70% tau1/tau2: -0.39/2.39
| Epoch #44			Loss: 0.0146 Acc@1: 98.30% Cons_Acc1/2: 48.18%/96.70% tau1/tau2: -0.39/2.39
| Epoch #44			Loss: 0.0533 Acc@1: 98.23% Cons_Acc1/2: 47.76%/96.70% tau1/tau2: -0.39/2.39
| Epoch #44			Loss: 0.1021 Acc@1: 98.13% Cons_Acc1/2: 46.83%/96.45% tau1/tau2: -0.39/2.39
| Epoch #44			Loss: 0.0958 Acc@1: 97.96% Cons_Acc1/2: 45.56%/96.28% tau1/tau2: -0.39/2.39
| Epoch #44			Loss: 0.0983 Acc@1: 97.95% Cons_Acc1/2: 43.03%/96.11% tau1/tau2: -0.39/2.39
| Epoch #44			Loss: 0.0567 Acc@1: 97.98% Cons_Acc1/2: 40.74%/96.11% tau1/tau2: -0.39/2.39
| Epoch #44			Loss: 0.0321 Acc@1: 98.03% Cons_Acc1/2: 39.48%/95.94% tau1/tau2: -0.39/2.39
| Epoch #44			Loss: 0.0644 Acc@1: 98.07% Cons_Acc1/2: 39.14%/95.94% tau1/tau2: -0.39/2.39
| Epoch #44			Loss: 0.0294 Acc@1: 98.21% Cons_Acc1/2: 39.05%/96.11% tau1/tau2: -0.39/2.39
| Epoch #44			Loss: 0.0069 Acc@1: 98.17% Cons_Acc1/2: 39.14%/96.45% tau1/tau2: -0.39/2.39
| Epoch #44			Loss: 0.0969 Acc@1: 98.22% Cons_Acc1/2: 39.48%/96.70% tau1/tau2: -0.39/2.39
| Epoch #44			Loss: 0.0251 Acc@1: 98.29% Cons_Acc1/2: 39.39%/96.62% tau1/tau2: -0.39/2.39
| Epoch #44			Loss: 0.0165 Acc@1: 98.29% Cons_Acc1/2: 40.24%/96.70% tau1/tau2: -0.39/2.39
| Epoch #44			Loss: 0.0254 Acc@1: 98.27% Cons_Acc1/2: 42.10%/96.62% tau1/tau2: -0.39/2.39
| Epoch #44			Loss: 0.0196 Acc@1: 98.27% Cons_Acc1/2: 43.96%/96.70% tau1/tau2: -0.39/2.39
| Epoch #44			Loss: 0.0173 Acc@1: 98.29% Cons_Acc1/2: 45.48%/96.70% tau1/tau2: -0.39/2.39
| Epoch #44			Loss: 0.0091 Acc@1: 98.24% Cons_Acc1/2: 47.08%/96.87% tau1/tau2: -0.39/2.39
| Epoch #44			Loss: 0.0338 Acc@1: 98.27% Cons_Acc1/2: 48.61%/97.30% tau1/tau2: -0.39/2.39
| Epoch #44			Loss: 0.0460 Acc@1: 98.28% Cons_Acc1/2: 50.30%/97.30% tau1/tau2: -0.39/2.39
| Epoch #44			Loss: 0.0626 Acc@1: 98.30% Cons_Acc1/2: 52.66%/97.21% tau1/tau2: -0.39/2.39
| Epoch #44			Loss: 0.1229 Acc@1: 98.35% Cons_Acc1/2: 55.45%/97.38% tau1/tau2: -0.40/2.40
| Epoch #44			Loss: 0.0317 Acc@1: 98.27% Cons_Acc1/2: 55.54%/97.21% tau1/tau2: -0.40/2.40
| Epoch #44			Loss: 0.0575 Acc@1: 98.14% Cons_Acc1/2: 52.49%/96.87% tau1/tau2: -0.40/2.40
| Epoch #44			Loss: 0.0465 Acc@1: 97.92% Cons_Acc1/2: 50.55%/96.53% tau1/tau2: -0.40/2.40
| Epoch #44			Loss: 0.0508 Acc@1: 97.89% Cons_Acc1/2: 48.94%/96.20% tau1/tau2: -0.40/2.40
| Epoch #44			Loss: 0.1542 Acc@1: 97.91% Cons_Acc1/2: 49.03%/96.37% tau1/tau2: -0.40/2.40
| Epoch #44			Loss: 0.0395 Acc@1: 97.99% Cons_Acc1/2: 47.08%/96.79% tau1/tau2: -0.40/2.40
| Epoch #44			Loss: 0.0454 Acc@1: 98.04% Cons_Acc1/2: 46.24%/96.70% tau1/tau2: -0.40/2.40
| Epoch #45			Loss: 0.0751 Acc@1: 98.07% Cons_Acc1/2: 45.56%/96.62% tau1/tau2: -0.40/2.40
| Epoch #45			Loss: 0.0160 Acc@1: 98.11% Cons_Acc1/2: 44.29%/96.45% tau1/tau2: -0.40/2.40
| Epoch #45			Loss: 0.0844 Acc@1: 98.13% Cons_Acc1/2: 44.04%/96.45% tau1/tau2: -0.40/2.40
| Epoch #45			Loss: 0.0507 Acc@1: 98.11% Cons_Acc1/2: 45.14%/96.62% tau1/tau2: -0.40/2.40
| Epoch #45			Loss: 0.1166 Acc@1: 98.22% Cons_Acc1/2: 44.72%/96.70% tau1/tau2: -0.40/2.40
| Epoch #45			Loss: 0.0146 Acc@1: 98.30% Cons_Acc1/2: 43.79%/96.87% tau1/tau2: -0.40/2.40
| Epoch #45			Loss: 0.0839 Acc@1: 98.33% Cons_Acc1/2: 43.11%/97.13% tau1/tau2: -0.40/2.40
| Epoch #45			Loss: 0.1714 Acc@1: 98.41% Cons_Acc1/2: 42.35%/97.38% tau1/tau2: -0.40/2.40
| Epoch #45			Loss: 0.0120 Acc@1: 98.37% Cons_Acc1/2: 41.17%/97.46% tau1/tau2: -0.40/2.40
| Epoch #45			Loss: 0.0381 Acc@1: 98.37% Cons_Acc1/2: 40.74%/97.46% tau1/tau2: -0.40/2.40
| Epoch #45			Loss: 0.0466 Acc@1: 98.38% Cons_Acc1/2: 39.73%/97.38% tau1/tau2: -0.40/2.40
| Epoch #45			Loss: 0.0549 Acc@1: 98.42% Cons_Acc1/2: 40.24%/97.30% tau1/tau2: -0.40/2.40
| Epoch #45			Loss: 0.0400 Acc@1: 98.45% Cons_Acc1/2: 40.74%/97.13% tau1/tau2: -0.40/2.40
| Epoch #45			Loss: 0.0415 Acc@1: 98.50% Cons_Acc1/2: 42.27%/97.04% tau1/tau2: -0.40/2.40
| Epoch #45			Loss: 0.0271 Acc@1: 98.43% Cons_Acc1/2: 42.77%/97.13% tau1/tau2: -0.40/2.40
| Epoch #45			Loss: 0.0721 Acc@1: 98.47% Cons_Acc1/2: 43.03%/97.21% tau1/tau2: -0.40/2.40
| Epoch #45			Loss: 0.0542 Acc@1: 98.48% Cons_Acc1/2: 43.87%/97.38% tau1/tau2: -0.40/2.40
| Epoch #45			Loss: 0.0729 Acc@1: 98.52% Cons_Acc1/2: 45.14%/97.30% tau1/tau2: -0.41/2.41
| Epoch #45			Loss: 0.0873 Acc@1: 98.40% Cons_Acc1/2: 46.32%/96.87% tau1/tau2: -0.41/2.41
| Epoch #45			Loss: 0.0571 Acc@1: 98.24% Cons_Acc1/2: 49.79%/96.37% tau1/tau2: -0.41/2.41
| Epoch #45			Loss: 0.0284 Acc@1: 98.07% Cons_Acc1/2: 52.83%/95.86% tau1/tau2: -0.41/2.41
| Epoch #45			Loss: 0.0802 Acc@1: 97.97% Cons_Acc1/2: 57.31%/95.52% tau1/tau2: -0.41/2.41
| Epoch #45			Loss: 0.2151 Acc@1: 97.98% Cons_Acc1/2: 59.43%/95.52% tau1/tau2: -0.41/2.41
| Epoch #45			Loss: 0.0445 Acc@1: 98.06% Cons_Acc1/2: 61.28%/95.52% tau1/tau2: -0.41/2.41
| Epoch #45			Loss: 0.0575 Acc@1: 98.06% Cons_Acc1/2: 61.45%/95.77% tau1/tau2: -0.41/2.41
| Epoch #45			Loss: 0.0449 Acc@1: 98.17% Cons_Acc1/2: 61.20%/96.20% tau1/tau2: -0.41/2.41
| Epoch #45			Loss: 0.0190 Acc@1: 98.26% Cons_Acc1/2: 61.03%/96.37% tau1/tau2: -0.41/2.41
| Epoch #45			Loss: 0.1814 Acc@1: 98.42% Cons_Acc1/2: 59.09%/96.79% tau1/tau2: -0.41/2.41
| Epoch #45			Loss: 0.0112 Acc@1: 98.52% Cons_Acc1/2: 57.90%/97.13% tau1/tau2: -0.41/2.41
| Epoch #45			Loss: 0.0402 Acc@1: 98.54% Cons_Acc1/2: 57.06%/97.21% tau1/tau2: -0.41/2.41
| Epoch #45			Loss: 0.0203 Acc@1: 98.57% Cons_Acc1/2: 57.73%/97.38% tau1/tau2: -0.41/2.41
| Epoch #45			Loss: 0.0406 Acc@1: 98.52% Cons_Acc1/2: 57.14%/97.46% tau1/tau2: -0.41/2.41
| Epoch #45			Loss: 0.0276 Acc@1: 98.50% Cons_Acc1/2: 56.21%/97.63% tau1/tau2: -0.41/2.41
| Epoch #45			Loss: 0.0749 Acc@1: 98.49% Cons_Acc1/2: 53.76%/97.63% tau1/tau2: -0.41/2.41
| Epoch #45			Loss: 0.0219 Acc@1: 98.46% Cons_Acc1/2: 52.32%/97.63% tau1/tau2: -0.41/2.41
| Epoch #45			Loss: 0.0481 Acc@1: 98.41% Cons_Acc1/2: 50.46%/97.63% tau1/tau2: -0.41/2.41
| Epoch #45			Loss: 0.0585 Acc@1: 98.28% Cons_Acc1/2: 49.79%/97.63% tau1/tau2: -0.41/2.41
| Epoch #46			Loss: 0.0744 Acc@1: 98.25% Cons_Acc1/2: 48.52%/97.46% tau1/tau2: -0.41/2.41
| Epoch #46			Loss: 0.0347 Acc@1: 98.29% Cons_Acc1/2: 46.91%/97.55% tau1/tau2: -0.41/2.41
| Epoch #46			Loss: 0.0422 Acc@1: 98.30% Cons_Acc1/2: 46.83%/97.46% tau1/tau2: -0.41/2.41
| Epoch #46			Loss: 0.0314 Acc@1: 98.27% Cons_Acc1/2: 47.17%/97.30% tau1/tau2: -0.41/2.41
| Epoch #46			Loss: 0.1446 Acc@1: 98.27% Cons_Acc1/2: 46.75%/97.21% tau1/tau2: -0.41/2.41
| Epoch #46			Loss: 0.1032 Acc@1: 98.21% Cons_Acc1/2: 46.15%/97.21% tau1/tau2: -0.41/2.41
| Epoch #46			Loss: 0.0289 Acc@1: 98.23% Cons_Acc1/2: 45.65%/97.30% tau1/tau2: -0.41/2.41
| Epoch #46			Loss: 0.0178 Acc@1: 98.27% Cons_Acc1/2: 45.90%/97.21% tau1/tau2: -0.42/2.42
| Epoch #46			Loss: 0.1304 Acc@1: 98.27% Cons_Acc1/2: 45.98%/97.21% tau1/tau2: -0.42/2.42
| Epoch #46			Loss: 0.0468 Acc@1: 98.28% Cons_Acc1/2: 46.24%/97.21% tau1/tau2: -0.42/2.42
| Epoch #46			Loss: 0.0435 Acc@1: 98.33% Cons_Acc1/2: 46.66%/96.87% tau1/tau2: -0.42/2.42
| Epoch #46			Loss: 0.0437 Acc@1: 98.35% Cons_Acc1/2: 46.58%/96.79% tau1/tau2: -0.42/2.42
| Epoch #46			Loss: 0.0099 Acc@1: 98.35% Cons_Acc1/2: 46.49%/96.70% tau1/tau2: -0.42/2.42
| Epoch #46			Loss: 0.0399 Acc@1: 98.39% Cons_Acc1/2: 47.08%/96.62% tau1/tau2: -0.42/2.42
| Epoch #46			Loss: 0.0452 Acc@1: 98.38% Cons_Acc1/2: 48.52%/96.53% tau1/tau2: -0.42/2.42
| Epoch #46			Loss: 0.0072 Acc@1: 98.34% Cons_Acc1/2: 51.06%/96.37% tau1/tau2: -0.42/2.42
| Epoch #46			Loss: 0.0266 Acc@1: 98.32% Cons_Acc1/2: 53.93%/96.20% tau1/tau2: -0.42/2.42
| Epoch #46			Loss: 0.1634 Acc@1: 98.30% Cons_Acc1/2: 56.89%/96.03% tau1/tau2: -0.42/2.42
| Epoch #46			Loss: 0.0914 Acc@1: 98.22% Cons_Acc1/2: 59.76%/95.86% tau1/tau2: -0.42/2.42
| Epoch #46			Loss: 0.0631 Acc@1: 98.17% Cons_Acc1/2: 61.88%/95.86% tau1/tau2: -0.42/2.42
| Epoch #46			Loss: 0.0613 Acc@1: 98.10% Cons_Acc1/2: 64.58%/95.77% tau1/tau2: -0.42/2.42
| Epoch #46			Loss: 0.0351 Acc@1: 98.22% Cons_Acc1/2: 66.36%/96.37% tau1/tau2: -0.42/2.42
| Epoch #46			Loss: 0.0346 Acc@1: 98.26% Cons_Acc1/2: 68.13%/96.79% tau1/tau2: -0.42/2.42
| Epoch #46			Loss: 0.0132 Acc@1: 98.22% Cons_Acc1/2: 70.50%/96.87% tau1/tau2: -0.42/2.42
| Epoch #46			Loss: 0.0771 Acc@1: 98.21% Cons_Acc1/2: 70.84%/96.53% tau1/tau2: -0.42/2.42
| Epoch #46			Loss: 0.0150 Acc@1: 98.25% Cons_Acc1/2: 70.08%/96.28% tau1/tau2: -0.42/2.42
| Epoch #46			Loss: 0.0290 Acc@1: 98.33% Cons_Acc1/2: 65.43%/96.11% tau1/tau2: -0.42/2.42
| Epoch #46			Loss: 0.0236 Acc@1: 98.31% Cons_Acc1/2: 60.69%/95.86% tau1/tau2: -0.42/2.42
| Epoch #46			Loss: 0.0079 Acc@1: 98.24% Cons_Acc1/2: 55.54%/95.86% tau1/tau2: -0.42/2.42
| Epoch #46			Loss: 0.1060 Acc@1: 98.12% Cons_Acc1/2: 52.24%/95.77% tau1/tau2: -0.42/2.42
| Epoch #46			Loss: 0.1168 Acc@1: 98.06% Cons_Acc1/2: 49.54%/95.94% tau1/tau2: -0.42/2.42
| Epoch #46			Loss: 0.0160 Acc@1: 98.11% Cons_Acc1/2: 48.18%/96.20% tau1/tau2: -0.42/2.42
| Epoch #46			Loss: 0.0563 Acc@1: 98.13% Cons_Acc1/2: 46.58%/96.28% tau1/tau2: -0.43/2.43
| Epoch #46			Loss: 0.0821 Acc@1: 98.17% Cons_Acc1/2: 45.65%/96.37% tau1/tau2: -0.43/2.43
| Epoch #46			Loss: 0.0203 Acc@1: 98.22% Cons_Acc1/2: 46.49%/96.37% tau1/tau2: -0.43/2.43
| Epoch #46			Loss: 0.0205 Acc@1: 98.31% Cons_Acc1/2: 48.18%/96.37% tau1/tau2: -0.43/2.43
| Epoch #46			Loss: 0.0452 Acc@1: 98.23% Cons_Acc1/2: 48.86%/96.45% tau1/tau2: -0.43/2.43
| Epoch #47			Loss: 0.1013 Acc@1: 98.17% Cons_Acc1/2: 48.86%/96.20% tau1/tau2: -0.43/2.43
| Epoch #47			Loss: 0.1067 Acc@1: 98.21% Cons_Acc1/2: 50.21%/96.20% tau1/tau2: -0.43/2.43
| Epoch #47			Loss: 0.0112 Acc@1: 98.17% Cons_Acc1/2: 51.82%/96.20% tau1/tau2: -0.43/2.43
| Epoch #47			Loss: 0.0847 Acc@1: 98.20% Cons_Acc1/2: 55.71%/96.03% tau1/tau2: -0.43/2.43
| Epoch #47			Loss: 0.0248 Acc@1: 98.20% Cons_Acc1/2: 59.00%/95.94% tau1/tau2: -0.43/2.43
| Epoch #47			Loss: 0.0429 Acc@1: 98.19% Cons_Acc1/2: 62.05%/96.11% tau1/tau2: -0.43/2.43
| Epoch #47			Loss: 0.0405 Acc@1: 98.25% Cons_Acc1/2: 64.16%/96.28% tau1/tau2: -0.43/2.43
| Epoch #47			Loss: 0.0054 Acc@1: 98.25% Cons_Acc1/2: 65.68%/96.79% tau1/tau2: -0.43/2.43
| Epoch #47			Loss: 0.0828 Acc@1: 98.32% Cons_Acc1/2: 66.53%/97.04% tau1/tau2: -0.43/2.43
| Epoch #47			Loss: 0.0207 Acc@1: 98.28% Cons_Acc1/2: 65.85%/97.21% tau1/tau2: -0.43/2.43
| Epoch #47			Loss: 0.1096 Acc@1: 98.30% Cons_Acc1/2: 65.51%/97.55% tau1/tau2: -0.43/2.43
| Epoch #47			Loss: 0.1184 Acc@1: 98.21% Cons_Acc1/2: 66.02%/97.38% tau1/tau2: -0.43/2.43
| Epoch #47			Loss: 0.1067 Acc@1: 98.17% Cons_Acc1/2: 65.43%/97.38% tau1/tau2: -0.43/2.43
| Epoch #47			Loss: 0.0713 Acc@1: 98.15% Cons_Acc1/2: 63.14%/97.04% tau1/tau2: -0.43/2.43
| Epoch #47			Loss: 0.0786 Acc@1: 98.16% Cons_Acc1/2: 61.37%/96.45% tau1/tau2: -0.43/2.43
| Epoch #47			Loss: 0.0083 Acc@1: 98.20% Cons_Acc1/2: 58.41%/96.53% tau1/tau2: -0.43/2.43
| Epoch #47			Loss: 0.0304 Acc@1: 98.28% Cons_Acc1/2: 53.25%/96.45% tau1/tau2: -0.43/2.43
| Epoch #47			Loss: 0.0565 Acc@1: 98.28% Cons_Acc1/2: 48.10%/96.53% tau1/tau2: -0.43/2.43
| Epoch #47			Loss: 0.0417 Acc@1: 98.25% Cons_Acc1/2: 43.79%/96.53% tau1/tau2: -0.43/2.43
| Epoch #47			Loss: 0.0896 Acc@1: 98.19% Cons_Acc1/2: 40.32%/96.62% tau1/tau2: -0.43/2.43
| Epoch #47			Loss: 0.0243 Acc@1: 98.11% Cons_Acc1/2: 38.04%/97.04% tau1/tau2: -0.43/2.43
| Epoch #47			Loss: 0.0185 Acc@1: 98.14% Cons_Acc1/2: 35.93%/97.21% tau1/tau2: -0.43/2.43
| Epoch #47			Loss: 0.0777 Acc@1: 98.16% Cons_Acc1/2: 36.18%/97.46% tau1/tau2: -0.44/2.44
| Epoch #47			Loss: 0.0238 Acc@1: 98.15% Cons_Acc1/2: 36.94%/97.38% tau1/tau2: -0.44/2.44
| Epoch #47			Loss: 0.0578 Acc@1: 98.15% Cons_Acc1/2: 38.38%/97.55% tau1/tau2: -0.44/2.44
| Epoch #47			Loss: 0.0704 Acc@1: 98.20% Cons_Acc1/2: 39.98%/97.63% tau1/tau2: -0.44/2.44
| Epoch #47			Loss: 0.1357 Acc@1: 98.28% Cons_Acc1/2: 42.60%/97.72% tau1/tau2: -0.44/2.44
| Epoch #47			Loss: 0.0864 Acc@1: 98.34% Cons_Acc1/2: 45.98%/97.89% tau1/tau2: -0.44/2.44
| Epoch #47			Loss: 0.0344 Acc@1: 98.39% Cons_Acc1/2: 50.72%/98.22% tau1/tau2: -0.44/2.44
| Epoch #47			Loss: 0.1245 Acc@1: 98.31% Cons_Acc1/2: 54.35%/98.22% tau1/tau2: -0.44/2.44
| Epoch #47			Loss: 0.0346 Acc@1: 98.26% Cons_Acc1/2: 57.31%/98.22% tau1/tau2: -0.44/2.44
| Epoch #47			Loss: 0.0553 Acc@1: 98.22% Cons_Acc1/2: 58.16%/98.14% tau1/tau2: -0.44/2.44
| Epoch #47			Loss: 0.1667 Acc@1: 98.22% Cons_Acc1/2: 58.92%/98.06% tau1/tau2: -0.44/2.44
| Epoch #47			Loss: 0.0128 Acc@1: 98.19% Cons_Acc1/2: 59.76%/97.89% tau1/tau2: -0.44/2.44
| Epoch #47			Loss: 0.0097 Acc@1: 98.21% Cons_Acc1/2: 58.33%/97.72% tau1/tau2: -0.44/2.44
| Epoch #47			Loss: 0.0293 Acc@1: 98.32% Cons_Acc1/2: 56.55%/97.55% tau1/tau2: -0.44/2.44
| Epoch #47			Loss: 0.0213 Acc@1: 98.37% Cons_Acc1/2: 55.45%/97.46% tau1/tau2: -0.44/2.44
| Epoch #48			Loss: 0.0556 Acc@1: 98.39% Cons_Acc1/2: 54.61%/97.46% tau1/tau2: -0.44/2.44
| Epoch #48			Loss: 0.1052 Acc@1: 98.39% Cons_Acc1/2: 53.17%/97.04% tau1/tau2: -0.44/2.44
| Epoch #48			Loss: 0.0831 Acc@1: 98.28% Cons_Acc1/2: 48.61%/96.53% tau1/tau2: -0.44/2.44
| Epoch #48			Loss: 0.0822 Acc@1: 98.17% Cons_Acc1/2: 44.13%/96.45% tau1/tau2: -0.44/2.44
| Epoch #48			Loss: 0.1052 Acc@1: 98.06% Cons_Acc1/2: 40.74%/96.37% tau1/tau2: -0.44/2.44
| Epoch #48			Loss: 0.0222 Acc@1: 98.12% Cons_Acc1/2: 38.63%/96.03% tau1/tau2: -0.44/2.44
| Epoch #48			Loss: 0.1230 Acc@1: 97.97% Cons_Acc1/2: 37.79%/96.11% tau1/tau2: -0.44/2.44
| Epoch #48			Loss: 0.0736 Acc@1: 97.85% Cons_Acc1/2: 37.11%/96.11% tau1/tau2: -0.44/2.44
| Epoch #48			Loss: 0.0821 Acc@1: 97.82% Cons_Acc1/2: 36.94%/96.20% tau1/tau2: -0.44/2.44
| Epoch #48			Loss: 0.0499 Acc@1: 97.90% Cons_Acc1/2: 40.41%/96.11% tau1/tau2: -0.44/2.44
| Epoch #48			Loss: 0.0870 Acc@1: 97.97% Cons_Acc1/2: 43.87%/96.03% tau1/tau2: -0.44/2.44
| Epoch #48			Loss: 0.0285 Acc@1: 98.06% Cons_Acc1/2: 47.51%/95.94% tau1/tau2: -0.45/2.45
| Epoch #48			Loss: 0.0290 Acc@1: 98.12% Cons_Acc1/2: 50.97%/95.60% tau1/tau2: -0.45/2.45
| Epoch #48			Loss: 0.0225 Acc@1: 98.10% Cons_Acc1/2: 55.03%/95.69% tau1/tau2: -0.45/2.45
| Epoch #48			Loss: 0.0559 Acc@1: 98.12% Cons_Acc1/2: 58.16%/95.94% tau1/tau2: -0.45/2.45
| Epoch #48			Loss: 0.0110 Acc@1: 98.14% Cons_Acc1/2: 60.36%/96.03% tau1/tau2: -0.45/2.45
| Epoch #48			Loss: 0.0580 Acc@1: 98.25% Cons_Acc1/2: 62.98%/96.28% tau1/tau2: -0.45/2.45
| Epoch #48			Loss: 0.0579 Acc@1: 98.22% Cons_Acc1/2: 64.33%/96.79% tau1/tau2: -0.45/2.45
| Epoch #48			Loss: 0.0755 Acc@1: 98.23% Cons_Acc1/2: 63.99%/97.13% tau1/tau2: -0.45/2.45
| Epoch #48			Loss: 0.1240 Acc@1: 98.27% Cons_Acc1/2: 62.38%/97.38% tau1/tau2: -0.45/2.45
| Epoch #48			Loss: 0.0734 Acc@1: 98.27% Cons_Acc1/2: 60.86%/97.38% tau1/tau2: -0.45/2.45
| Epoch #48			Loss: 0.0746 Acc@1: 98.32% Cons_Acc1/2: 59.00%/97.30% tau1/tau2: -0.45/2.45
| Epoch #48			Loss: 0.0537 Acc@1: 98.43% Cons_Acc1/2: 58.41%/97.04% tau1/tau2: -0.45/2.45
| Epoch #48			Loss: 0.0474 Acc@1: 98.37% Cons_Acc1/2: 58.24%/96.70% tau1/tau2: -0.45/2.45
| Epoch #48			Loss: 0.0164 Acc@1: 98.38% Cons_Acc1/2: 57.57%/96.70% tau1/tau2: -0.45/2.45
| Epoch #48			Loss: 0.0167 Acc@1: 98.37% Cons_Acc1/2: 56.89%/96.79% tau1/tau2: -0.45/2.45
| Epoch #48			Loss: 0.0554 Acc@1: 98.42% Cons_Acc1/2: 54.27%/96.62% tau1/tau2: -0.45/2.45
| Epoch #48			Loss: 0.0302 Acc@1: 98.44% Cons_Acc1/2: 51.90%/96.62% tau1/tau2: -0.45/2.45
| Epoch #48			Loss: 0.1443 Acc@1: 98.39% Cons_Acc1/2: 48.35%/96.62% tau1/tau2: -0.45/2.45
| Epoch #48			Loss: 0.0087 Acc@1: 98.45% Cons_Acc1/2: 45.73%/96.37% tau1/tau2: -0.45/2.45
| Epoch #48			Loss: 0.0257 Acc@1: 98.36% Cons_Acc1/2: 43.87%/96.53% tau1/tau2: -0.45/2.45
| Epoch #48			Loss: 0.0969 Acc@1: 98.37% Cons_Acc1/2: 41.42%/96.62% tau1/tau2: -0.45/2.45
| Epoch #48			Loss: 0.0445 Acc@1: 98.24% Cons_Acc1/2: 37.79%/96.53% tau1/tau2: -0.45/2.45
| Epoch #48			Loss: 0.0205 Acc@1: 98.22% Cons_Acc1/2: 33.90%/96.45% tau1/tau2: -0.45/2.45
| Epoch #48			Loss: 0.0079 Acc@1: 98.14% Cons_Acc1/2: 30.18%/96.45% tau1/tau2: -0.45/2.45
| Epoch #48			Loss: 0.0138 Acc@1: 98.03% Cons_Acc1/2: 28.74%/96.53% tau1/tau2: -0.45/2.45
| Epoch #48			Loss: 0.0135 Acc@1: 98.06% Cons_Acc1/2: 29.08%/96.62% tau1/tau2: -0.45/2.45
| Epoch #49			Loss: 0.0267 Acc@1: 98.22% Cons_Acc1/2: 34.49%/96.79% tau1/tau2: -0.45/2.45
| Epoch #49			Loss: 0.0693 Acc@1: 98.33% Cons_Acc1/2: 38.21%/96.87% tau1/tau2: -0.45/2.45
| Epoch #49			Loss: 0.0350 Acc@1: 98.38% Cons_Acc1/2: 42.60%/97.13% tau1/tau2: -0.46/2.46
| Epoch #49			Loss: 0.0082 Acc@1: 98.43% Cons_Acc1/2: 45.98%/97.21% tau1/tau2: -0.46/2.46
| Epoch #49			Loss: 0.0293 Acc@1: 98.45% Cons_Acc1/2: 48.52%/97.30% tau1/tau2: -0.46/2.46
| Epoch #49			Loss: 0.0129 Acc@1: 98.46% Cons_Acc1/2: 48.77%/97.46% tau1/tau2: -0.46/2.46
| Epoch #49			Loss: 0.0375 Acc@1: 98.42% Cons_Acc1/2: 49.70%/97.55% tau1/tau2: -0.46/2.46
| Epoch #49			Loss: 0.0800 Acc@1: 98.45% Cons_Acc1/2: 49.87%/97.55% tau1/tau2: -0.46/2.46
| Epoch #49			Loss: 0.0648 Acc@1: 98.47% Cons_Acc1/2: 50.46%/97.55% tau1/tau2: -0.46/2.46
| Epoch #49			Loss: 0.0586 Acc@1: 98.49% Cons_Acc1/2: 52.41%/97.55% tau1/tau2: -0.46/2.46
| Epoch #49			Loss: 0.0320 Acc@1: 98.47% Cons_Acc1/2: 51.99%/97.38% tau1/tau2: -0.46/2.46
| Epoch #49			Loss: 0.0302 Acc@1: 98.47% Cons_Acc1/2: 49.20%/97.38% tau1/tau2: -0.46/2.46
| Epoch #49			Loss: 0.0146 Acc@1: 98.47% Cons_Acc1/2: 44.21%/97.38% tau1/tau2: -0.46/2.46
| Epoch #49			Loss: 0.0055 Acc@1: 98.47% Cons_Acc1/2: 40.49%/97.21% tau1/tau2: -0.46/2.46
| Epoch #49			Loss: 0.0153 Acc@1: 98.42% Cons_Acc1/2: 37.53%/97.04% tau1/tau2: -0.46/2.46
| Epoch #49			Loss: 0.1023 Acc@1: 98.37% Cons_Acc1/2: 34.40%/96.87% tau1/tau2: -0.46/2.46
| Epoch #49			Loss: 0.0251 Acc@1: 98.28% Cons_Acc1/2: 32.29%/96.70% tau1/tau2: -0.46/2.46
| Epoch #49			Loss: 0.0245 Acc@1: 98.26% Cons_Acc1/2: 31.70%/96.28% tau1/tau2: -0.46/2.46
| Epoch #49			Loss: 0.0237 Acc@1: 98.23% Cons_Acc1/2: 32.29%/96.11% tau1/tau2: -0.46/2.46
| Epoch #49			Loss: 0.0510 Acc@1: 98.22% Cons_Acc1/2: 32.46%/96.37% tau1/tau2: -0.46/2.46
| Epoch #49			Loss: 0.0812 Acc@1: 98.27% Cons_Acc1/2: 35.33%/96.45% tau1/tau2: -0.46/2.46
| Epoch #49			Loss: 0.0689 Acc@1: 98.32% Cons_Acc1/2: 38.46%/96.28% tau1/tau2: -0.46/2.46
| Epoch #49			Loss: 0.0281 Acc@1: 98.42% Cons_Acc1/2: 40.15%/96.37% tau1/tau2: -0.46/2.46
| Epoch #49			Loss: 0.0487 Acc@1: 98.48% Cons_Acc1/2: 41.93%/96.79% tau1/tau2: -0.46/2.46
| Epoch #49			Loss: 0.1055 Acc@1: 98.49% Cons_Acc1/2: 44.38%/96.53% tau1/tau2: -0.46/2.46
| Epoch #49			Loss: 0.0699 Acc@1: 98.50% Cons_Acc1/2: 47.17%/96.62% tau1/tau2: -0.46/2.46
| Epoch #49			Loss: 0.0038 Acc@1: 98.47% Cons_Acc1/2: 49.45%/96.62% tau1/tau2: -0.46/2.46
| Epoch #49			Loss: 0.0435 Acc@1: 98.46% Cons_Acc1/2: 51.65%/96.53% tau1/tau2: -0.46/2.46
| Epoch #49			Loss: 0.0249 Acc@1: 98.43% Cons_Acc1/2: 53.17%/96.20% tau1/tau2: -0.46/2.46
| Epoch #49			Loss: 0.0237 Acc@1: 98.42% Cons_Acc1/2: 55.28%/96.20% tau1/tau2: -0.46/2.46
| Epoch #49			Loss: 0.0603 Acc@1: 98.32% Cons_Acc1/2: 57.48%/96.11% tau1/tau2: -0.47/2.47
| Epoch #49			Loss: 0.0553 Acc@1: 98.28% Cons_Acc1/2: 58.33%/95.94% tau1/tau2: -0.47/2.47
| Epoch #49			Loss: 0.0463 Acc@1: 98.29% Cons_Acc1/2: 60.02%/96.03% tau1/tau2: -0.47/2.47
| Epoch #49			Loss: 0.1211 Acc@1: 98.41% Cons_Acc1/2: 60.95%/96.28% tau1/tau2: -0.47/2.47
| Epoch #49			Loss: 0.0205 Acc@1: 98.43% Cons_Acc1/2: 60.52%/96.62% tau1/tau2: -0.47/2.47
| Epoch #49			Loss: 0.0482 Acc@1: 98.47% Cons_Acc1/2: 59.93%/96.79% tau1/tau2: -0.47/2.47
| Epoch #49			Loss: 0.0364 Acc@1: 98.45% Cons_Acc1/2: 59.43%/96.96% tau1/tau2: -0.47/2.47
| Epoch #50			Loss: 0.1239 Acc@1: 98.48% Cons_Acc1/2: 58.83%/97.21% tau1/tau2: -0.47/2.47
| Epoch #50			Loss: 0.0488 Acc@1: 98.49% Cons_Acc1/2: 58.83%/97.38% tau1/tau2: -0.47/2.47
| Epoch #50			Loss: 0.0062 Acc@1: 98.50% Cons_Acc1/2: 59.34%/97.55% tau1/tau2: -0.47/2.47
| Epoch #50			Loss: 0.0469 Acc@1: 98.46% Cons_Acc1/2: 59.68%/97.63% tau1/tau2: -0.47/2.47
| Epoch #50			Loss: 0.0122 Acc@1: 98.45% Cons_Acc1/2: 60.10%/97.55% tau1/tau2: -0.47/2.47
| Epoch #50			Loss: 0.0444 Acc@1: 98.45% Cons_Acc1/2: 60.19%/97.55% tau1/tau2: -0.47/2.47
| Epoch #50			Loss: 0.0789 Acc@1: 98.47% Cons_Acc1/2: 58.83%/97.72% tau1/tau2: -0.47/2.47
| Epoch #50			Loss: 0.0300 Acc@1: 98.47% Cons_Acc1/2: 57.23%/97.72% tau1/tau2: -0.47/2.47
| Epoch #50			Loss: 0.0268 Acc@1: 98.51% Cons_Acc1/2: 54.44%/97.72% tau1/tau2: -0.47/2.47
| Epoch #50			Loss: 0.1292 Acc@1: 98.49% Cons_Acc1/2: 52.16%/97.72% tau1/tau2: -0.47/2.47
| Epoch #50			Loss: 0.0597 Acc@1: 98.48% Cons_Acc1/2: 49.79%/97.63% tau1/tau2: -0.47/2.47
| Epoch #50			Loss: 0.0843 Acc@1: 98.42% Cons_Acc1/2: 46.91%/97.72% tau1/tau2: -0.47/2.47
| Epoch #50			Loss: 0.0640 Acc@1: 98.38% Cons_Acc1/2: 44.13%/97.72% tau1/tau2: -0.47/2.47
| Epoch #50			Loss: 0.0242 Acc@1: 98.32% Cons_Acc1/2: 41.34%/97.46% tau1/tau2: -0.47/2.47
| Epoch #50			Loss: 0.0134 Acc@1: 98.19% Cons_Acc1/2: 39.64%/97.21% tau1/tau2: -0.47/2.47
| Epoch #50			Loss: 0.0228 Acc@1: 98.06% Cons_Acc1/2: 39.22%/97.04% tau1/tau2: -0.47/2.47
| Epoch #50			Loss: 0.0965 Acc@1: 98.02% Cons_Acc1/2: 39.39%/96.96% tau1/tau2: -0.47/2.47
| Epoch #50			Loss: 0.0526 Acc@1: 98.04% Cons_Acc1/2: 42.18%/96.87% tau1/tau2: -0.47/2.47
| Epoch #50			Loss: 0.1264 Acc@1: 98.06% Cons_Acc1/2: 44.13%/96.87% tau1/tau2: -0.47/2.47
| Epoch #50			Loss: 0.0464 Acc@1: 98.12% Cons_Acc1/2: 45.48%/96.79% tau1/tau2: -0.47/2.47
| Epoch #50			Loss: 0.0214 Acc@1: 98.17% Cons_Acc1/2: 45.65%/96.70% tau1/tau2: -0.47/2.47
| Epoch #50			Loss: 0.0114 Acc@1: 98.22% Cons_Acc1/2: 45.14%/96.45% tau1/tau2: -0.48/2.48
| Epoch #50			Loss: 0.0531 Acc@1: 98.34% Cons_Acc1/2: 45.14%/96.45% tau1/tau2: -0.48/2.48
| Epoch #50			Loss: 0.0254 Acc@1: 98.36% Cons_Acc1/2: 46.49%/95.94% tau1/tau2: -0.48/2.48
| Epoch #50			Loss: 0.0310 Acc@1: 98.30% Cons_Acc1/2: 46.15%/95.69% tau1/tau2: -0.48/2.48
| Epoch #50			Loss: 0.0509 Acc@1: 98.12% Cons_Acc1/2: 49.79%/95.35% tau1/tau2: -0.48/2.48
| Epoch #50			Loss: 0.0125 Acc@1: 97.87% Cons_Acc1/2: 52.41%/94.59% tau1/tau2: -0.48/2.48
| Epoch #50			Loss: 0.0348 Acc@1: 97.57% Cons_Acc1/2: 54.10%/93.91% tau1/tau2: -0.48/2.48
| Epoch #50			Loss: 0.0949 Acc@1: 97.57% Cons_Acc1/2: 55.37%/94.34% tau1/tau2: -0.48/2.48
| Epoch #50			Loss: 0.1576 Acc@1: 97.73% Cons_Acc1/2: 56.13%/95.44% tau1/tau2: -0.48/2.48
| Epoch #50			Loss: 0.0082 Acc@1: 97.87% Cons_Acc1/2: 57.31%/96.11% tau1/tau2: -0.48/2.48
| Epoch #50			Loss: 0.0203 Acc@1: 98.07% Cons_Acc1/2: 55.71%/96.53% tau1/tau2: -0.48/2.48
| Epoch #50			Loss: 0.0360 Acc@1: 98.26% Cons_Acc1/2: 53.25%/97.13% tau1/tau2: -0.48/2.48
| Epoch #50			Loss: 0.0396 Acc@1: 98.38% Cons_Acc1/2: 50.46%/97.30% tau1/tau2: -0.48/2.48
| Epoch #50			Loss: 0.0199 Acc@1: 98.52% Cons_Acc1/2: 47.76%/97.38% tau1/tau2: -0.48/2.48
| Epoch #50			Loss: 0.0166 Acc@1: 98.44% Cons_Acc1/2: 44.29%/97.13% tau1/tau2: -0.48/2.48
| Epoch #50			Loss: 0.0480 Acc@1: 98.30% Cons_Acc1/2: 42.27%/96.70% tau1/tau2: -0.48/2.48
| Epoch #51			Loss: 0.0502 Acc@1: 98.24% Cons_Acc1/2: 39.73%/95.86% tau1/tau2: -0.48/2.48
| Epoch #51			Loss: 0.0599 Acc@1: 98.15% Cons_Acc1/2: 38.63%/95.18% tau1/tau2: -0.48/2.48
| Epoch #51			Loss: 0.0364 Acc@1: 98.04% Cons_Acc1/2: 38.55%/95.01% tau1/tau2: -0.48/2.48
| Epoch #51			Loss: 0.0146 Acc@1: 98.02% Cons_Acc1/2: 38.72%/94.76% tau1/tau2: -0.48/2.48
| Epoch #51			Loss: 0.1331 Acc@1: 97.93% Cons_Acc1/2: 39.48%/94.59% tau1/tau2: -0.48/2.48
| Epoch #51			Loss: 0.0562 Acc@1: 97.92% Cons_Acc1/2: 42.18%/94.17% tau1/tau2: -0.48/2.48
| Epoch #51			Loss: 0.0502 Acc@1: 97.98% Cons_Acc1/2: 46.32%/94.34% tau1/tau2: -0.48/2.48
| Epoch #51			Loss: 0.0082 Acc@1: 98.02% Cons_Acc1/2: 49.20%/95.10% tau1/tau2: -0.48/2.48
| Epoch #51			Loss: 0.0239 Acc@1: 98.07% Cons_Acc1/2: 52.92%/95.60% tau1/tau2: -0.48/2.48
| Epoch #51			Loss: 0.1084 Acc@1: 98.07% Cons_Acc1/2: 54.02%/96.20% tau1/tau2: -0.48/2.48
| Epoch #51			Loss: 0.0280 Acc@1: 98.17% Cons_Acc1/2: 53.93%/96.87% tau1/tau2: -0.48/2.48
| Epoch #51			Loss: 0.0431 Acc@1: 98.18% Cons_Acc1/2: 52.58%/97.21% tau1/tau2: -0.48/2.48
| Epoch #51			Loss: 0.0523 Acc@1: 98.26% Cons_Acc1/2: 46.07%/97.46% tau1/tau2: -0.48/2.48
| Epoch #51			Loss: 0.1499 Acc@1: 98.36% Cons_Acc1/2: 40.66%/97.46% tau1/tau2: -0.48/2.48
| Epoch #51			Loss: 0.0027 Acc@1: 98.37% Cons_Acc1/2: 37.02%/97.46% tau1/tau2: -0.48/2.48
| Epoch #51			Loss: 0.0545 Acc@1: 98.32% Cons_Acc1/2: 34.15%/97.72% tau1/tau2: -0.49/2.49
| Epoch #51			Loss: 0.1024 Acc@1: 98.24% Cons_Acc1/2: 31.53%/97.89% tau1/tau2: -0.49/2.49
| Epoch #51			Loss: 0.0856 Acc@1: 98.12% Cons_Acc1/2: 31.11%/97.97% tau1/tau2: -0.49/2.49
| Epoch #51			Loss: 0.0774 Acc@1: 98.07% Cons_Acc1/2: 29.67%/97.97% tau1/tau2: -0.49/2.49
| Epoch #51			Loss: 0.0892 Acc@1: 98.04% Cons_Acc1/2: 29.25%/97.97% tau1/tau2: -0.49/2.49
| Epoch #51			Loss: 0.0691 Acc@1: 98.14% Cons_Acc1/2: 29.67%/97.89% tau1/tau2: -0.49/2.49
| Epoch #51			Loss: 0.1121 Acc@1: 98.23% Cons_Acc1/2: 30.68%/97.89% tau1/tau2: -0.49/2.49
| Epoch #51			Loss: 0.0315 Acc@1: 98.35% Cons_Acc1/2: 32.29%/97.80% tau1/tau2: -0.49/2.49
| Epoch #51			Loss: 0.0241 Acc@1: 98.40% Cons_Acc1/2: 33.56%/97.80% tau1/tau2: -0.49/2.49
| Epoch #51			Loss: 0.0249 Acc@1: 98.46% Cons_Acc1/2: 35.59%/97.55% tau1/tau2: -0.49/2.49
| Epoch #51			Loss: 0.0103 Acc@1: 98.41% Cons_Acc1/2: 40.91%/97.55% tau1/tau2: -0.49/2.49
| Epoch #51			Loss: 0.0226 Acc@1: 98.38% Cons_Acc1/2: 47.00%/97.38% tau1/tau2: -0.49/2.49
| Epoch #51			Loss: 0.0206 Acc@1: 98.31% Cons_Acc1/2: 51.31%/96.96% tau1/tau2: -0.49/2.49
| Epoch #51			Loss: 0.0139 Acc@1: 98.19% Cons_Acc1/2: 56.72%/96.87% tau1/tau2: -0.49/2.49
| Epoch #51			Loss: 0.0867 Acc@1: 98.13% Cons_Acc1/2: 61.45%/96.79% tau1/tau2: -0.49/2.49
| Epoch #51			Loss: 0.1370 Acc@1: 98.02% Cons_Acc1/2: 65.34%/96.62% tau1/tau2: -0.49/2.49
| Epoch #51			Loss: 0.0738 Acc@1: 97.97% Cons_Acc1/2: 66.78%/96.53% tau1/tau2: -0.49/2.49
| Epoch #51			Loss: 0.0130 Acc@1: 97.95% Cons_Acc1/2: 64.84%/96.37% tau1/tau2: -0.49/2.49
| Epoch #51			Loss: 0.0289 Acc@1: 98.08% Cons_Acc1/2: 61.96%/96.28% tau1/tau2: -0.49/2.49
| Epoch #51			Loss: 0.0467 Acc@1: 98.20% Cons_Acc1/2: 58.16%/96.11% tau1/tau2: -0.49/2.49
| Epoch #51			Loss: 0.0258 Acc@1: 98.26% Cons_Acc1/2: 55.20%/96.11% tau1/tau2: -0.49/2.49
| Epoch #51			Loss: 0.0434 Acc@1: 98.23% Cons_Acc1/2: 52.32%/96.11% tau1/tau2: -0.49/2.49
| Epoch #52			Loss: 0.1005 Acc@1: 98.22% Cons_Acc1/2: 49.28%/96.11% tau1/tau2: -0.49/2.49
| Epoch #52			Loss: 0.0461 Acc@1: 98.27% Cons_Acc1/2: 47.76%/96.03% tau1/tau2: -0.49/2.49
| Epoch #52			Loss: 0.0313 Acc@1: 98.26% Cons_Acc1/2: 46.58%/95.86% tau1/tau2: -0.49/2.49
| Epoch #52			Loss: 0.0254 Acc@1: 98.27% Cons_Acc1/2: 45.31%/96.20% tau1/tau2: -0.49/2.49
| Epoch #52			Loss: 0.0425 Acc@1: 98.32% Cons_Acc1/2: 45.22%/96.28% tau1/tau2: -0.49/2.49
| Epoch #52			Loss: 0.0975 Acc@1: 98.37% Cons_Acc1/2: 45.73%/96.79% tau1/tau2: -0.49/2.49
| Epoch #52			Loss: 0.0376 Acc@1: 98.42% Cons_Acc1/2: 45.14%/96.87% tau1/tau2: -0.49/2.49
| Epoch #52			Loss: 0.0246 Acc@1: 98.52% Cons_Acc1/2: 45.31%/97.21% tau1/tau2: -0.50/2.50
| Epoch #52			Loss: 0.0066 Acc@1: 98.60% Cons_Acc1/2: 43.70%/97.30% tau1/tau2: -0.50/2.50
| Epoch #52			Loss: 0.0379 Acc@1: 98.62% Cons_Acc1/2: 42.27%/97.30% tau1/tau2: -0.50/2.50
| Epoch #52			Loss: 0.0138 Acc@1: 98.63% Cons_Acc1/2: 41.17%/97.38% tau1/tau2: -0.50/2.50
| Epoch #52			Loss: 0.0058 Acc@1: 98.65% Cons_Acc1/2: 40.91%/97.38% tau1/tau2: -0.50/2.50
| Epoch #52			Loss: 0.0908 Acc@1: 98.62% Cons_Acc1/2: 40.74%/97.38% tau1/tau2: -0.50/2.50
| Epoch #52			Loss: 0.0594 Acc@1: 98.55% Cons_Acc1/2: 40.91%/97.21% tau1/tau2: -0.50/2.50
| Epoch #52			Loss: 0.0660 Acc@1: 98.47% Cons_Acc1/2: 40.49%/96.87% tau1/tau2: -0.50/2.50
| Epoch #52			Loss: 0.0462 Acc@1: 98.43% Cons_Acc1/2: 38.12%/96.79% tau1/tau2: -0.50/2.50
| Epoch #52			Loss: 0.0477 Acc@1: 98.39% Cons_Acc1/2: 36.35%/96.70% tau1/tau2: -0.50/2.50
| Epoch #52			Loss: 0.1825 Acc@1: 98.40% Cons_Acc1/2: 35.08%/96.70% tau1/tau2: -0.50/2.50
| Epoch #52			Loss: 0.0183 Acc@1: 98.35% Cons_Acc1/2: 33.47%/96.28% tau1/tau2: -0.50/2.50
| Epoch #52			Loss: 0.0421 Acc@1: 98.27% Cons_Acc1/2: 32.97%/96.28% tau1/tau2: -0.50/2.50
| Epoch #52			Loss: 0.0480 Acc@1: 98.31% Cons_Acc1/2: 32.80%/96.20% tau1/tau2: -0.50/2.50
| Epoch #52			Loss: 0.0170 Acc@1: 98.31% Cons_Acc1/2: 34.49%/96.70% tau1/tau2: -0.50/2.50
| Epoch #52			Loss: 0.0142 Acc@1: 98.33% Cons_Acc1/2: 37.70%/96.79% tau1/tau2: -0.50/2.50
| Epoch #52			Loss: 0.0100 Acc@1: 98.28% Cons_Acc1/2: 41.67%/96.87% tau1/tau2: -0.50/2.50
| Epoch #52			Loss: 0.0166 Acc@1: 98.39% Cons_Acc1/2: 43.20%/96.79% tau1/tau2: -0.50/2.50
| Epoch #52			Loss: 0.0510 Acc@1: 98.37% Cons_Acc1/2: 45.22%/97.13% tau1/tau2: -0.50/2.50
| Epoch #52			Loss: 0.1048 Acc@1: 98.40% Cons_Acc1/2: 45.90%/97.21% tau1/tau2: -0.50/2.50
| Epoch #52			Loss: 0.0154 Acc@1: 98.37% Cons_Acc1/2: 46.66%/97.21% tau1/tau2: -0.50/2.50
| Epoch #52			Loss: 0.0108 Acc@1: 98.41% Cons_Acc1/2: 47.34%/97.21% tau1/tau2: -0.50/2.50
| Epoch #52			Loss: 0.0438 Acc@1: 98.39% Cons_Acc1/2: 47.59%/97.30% tau1/tau2: -0.50/2.50
| Epoch #52			Loss: 0.1548 Acc@1: 98.33% Cons_Acc1/2: 46.32%/97.13% tau1/tau2: -0.50/2.50
| Epoch #52			Loss: 0.0646 Acc@1: 98.29% Cons_Acc1/2: 45.98%/96.96% tau1/tau2: -0.50/2.50
| Epoch #52			Loss: 0.0075 Acc@1: 98.28% Cons_Acc1/2: 46.41%/96.96% tau1/tau2: -0.50/2.50
| Epoch #52			Loss: 0.0516 Acc@1: 98.26% Cons_Acc1/2: 46.32%/97.13% tau1/tau2: -0.50/2.50
| Epoch #52			Loss: 0.0883 Acc@1: 98.18% Cons_Acc1/2: 47.42%/96.96% tau1/tau2: -0.50/2.50
| Epoch #52			Loss: 0.0268 Acc@1: 98.11% Cons_Acc1/2: 48.52%/96.79% tau1/tau2: -0.50/2.50
| Epoch #52			Loss: 0.0748 Acc@1: 98.07% Cons_Acc1/2: 49.96%/96.62% tau1/tau2: -0.50/2.50
| Epoch #53			Loss: 0.0369 Acc@1: 98.00% Cons_Acc1/2: 51.48%/96.53% tau1/tau2: -0.51/2.51
| Epoch #53			Loss: 0.0542 Acc@1: 98.00% Cons_Acc1/2: 52.66%/96.53% tau1/tau2: -0.51/2.51
| Epoch #53			Loss: 0.0490 Acc@1: 98.02% Cons_Acc1/2: 53.00%/96.53% tau1/tau2: -0.51/2.51
| Epoch #53			Loss: 0.1641 Acc@1: 98.13% Cons_Acc1/2: 52.58%/96.53% tau1/tau2: -0.51/2.51
| Epoch #53			Loss: 0.1658 Acc@1: 98.16% Cons_Acc1/2: 52.66%/96.79% tau1/tau2: -0.51/2.51
| Epoch #53			Loss: 0.0105 Acc@1: 98.32% Cons_Acc1/2: 52.49%/97.04% tau1/tau2: -0.51/2.51
| Epoch #53			Loss: 0.0677 Acc@1: 98.37% Cons_Acc1/2: 52.41%/97.04% tau1/tau2: -0.51/2.51
| Epoch #53			Loss: 0.0091 Acc@1: 98.41% Cons_Acc1/2: 52.49%/97.21% tau1/tau2: -0.51/2.51
| Epoch #53			Loss: 0.0477 Acc@1: 98.37% Cons_Acc1/2: 53.51%/97.13% tau1/tau2: -0.51/2.51
| Epoch #53			Loss: 0.0557 Acc@1: 98.32% Cons_Acc1/2: 55.20%/96.96% tau1/tau2: -0.51/2.51
| Epoch #53			Loss: 0.1653 Acc@1: 98.27% Cons_Acc1/2: 57.48%/96.45% tau1/tau2: -0.51/2.51
| Epoch #53			Loss: 0.0448 Acc@1: 98.20% Cons_Acc1/2: 58.92%/96.20% tau1/tau2: -0.51/2.51
| Epoch #53			Loss: 0.0816 Acc@1: 98.13% Cons_Acc1/2: 60.02%/96.11% tau1/tau2: -0.51/2.51
| Epoch #53			Loss: 0.0196 Acc@1: 98.04% Cons_Acc1/2: 61.28%/95.77% tau1/tau2: -0.51/2.51
| Epoch #53			Loss: 0.0567 Acc@1: 98.07% Cons_Acc1/2: 62.05%/95.69% tau1/tau2: -0.51/2.51
| Epoch #53			Loss: 0.0416 Acc@1: 98.16% Cons_Acc1/2: 62.21%/95.60% tau1/tau2: -0.51/2.51
| Epoch #53			Loss: 0.0165 Acc@1: 98.31% Cons_Acc1/2: 60.10%/96.45% tau1/tau2: -0.51/2.51
| Epoch #53			Loss: 0.0747 Acc@1: 98.37% Cons_Acc1/2: 58.83%/96.79% tau1/tau2: -0.51/2.51
| Epoch #53			Loss: 0.0122 Acc@1: 98.38% Cons_Acc1/2: 57.57%/97.13% tau1/tau2: -0.51/2.51
| Epoch #53			Loss: 0.0386 Acc@1: 98.35% Cons_Acc1/2: 55.45%/97.13% tau1/tau2: -0.51/2.51
| Epoch #53			Loss: 0.0244 Acc@1: 98.36% Cons_Acc1/2: 53.93%/97.30% tau1/tau2: -0.51/2.51
| Epoch #53			Loss: 0.0408 Acc@1: 98.38% Cons_Acc1/2: 52.83%/97.13% tau1/tau2: -0.51/2.51
| Epoch #53			Loss: 0.0160 Acc@1: 98.32% Cons_Acc1/2: 51.06%/97.13% tau1/tau2: -0.51/2.51
| Epoch #53			Loss: 0.0040 Acc@1: 98.31% Cons_Acc1/2: 49.70%/97.13% tau1/tau2: -0.51/2.51
| Epoch #53			Loss: 0.0408 Acc@1: 98.27% Cons_Acc1/2: 48.52%/97.04% tau1/tau2: -0.51/2.51
| Epoch #53			Loss: 0.0546 Acc@1: 98.22% Cons_Acc1/2: 47.68%/97.13% tau1/tau2: -0.51/2.51
| Epoch #53			Loss: 0.1000 Acc@1: 98.24% Cons_Acc1/2: 46.32%/96.96% tau1/tau2: -0.51/2.51
| Epoch #53			Loss: 0.0235 Acc@1: 98.18% Cons_Acc1/2: 46.32%/96.87% tau1/tau2: -0.51/2.51
| Epoch #53			Loss: 0.0220 Acc@1: 98.21% Cons_Acc1/2: 47.25%/96.79% tau1/tau2: -0.51/2.51
| Epoch #53			Loss: 0.0652 Acc@1: 98.17% Cons_Acc1/2: 48.86%/96.79% tau1/tau2: -0.51/2.51
| Epoch #53			Loss: 0.0615 Acc@1: 98.21% Cons_Acc1/2: 49.79%/96.28% tau1/tau2: -0.51/2.51
| Epoch #53			Loss: 0.0193 Acc@1: 98.15% Cons_Acc1/2: 51.31%/96.20% tau1/tau2: -0.51/2.51
| Epoch #53			Loss: 0.0402 Acc@1: 98.24% Cons_Acc1/2: 51.90%/96.53% tau1/tau2: -0.52/2.52
| Epoch #53			Loss: 0.0507 Acc@1: 98.18% Cons_Acc1/2: 52.41%/96.70% tau1/tau2: -0.52/2.52
| Epoch #53			Loss: 0.1344 Acc@1: 98.19% Cons_Acc1/2: 52.24%/96.70% tau1/tau2: -0.52/2.52
| Epoch #53			Loss: 0.0271 Acc@1: 98.12% Cons_Acc1/2: 52.16%/96.70% tau1/tau2: -0.52/2.52
| Epoch #53			Loss: 0.0709 Acc@1: 98.07% Cons_Acc1/2: 52.24%/96.45% tau1/tau2: -0.52/2.52
| Epoch #54			Loss: 0.0333 Acc@1: 98.05% Cons_Acc1/2: 53.42%/96.62% tau1/tau2: -0.52/2.52
| Epoch #54			Loss: 0.0360 Acc@1: 98.07% Cons_Acc1/2: 55.28%/96.70% tau1/tau2: -0.52/2.52
| Epoch #54			Loss: 0.2163 Acc@1: 98.10% Cons_Acc1/2: 56.64%/96.79% tau1/tau2: -0.52/2.52
| Epoch #54			Loss: 0.0706 Acc@1: 98.17% Cons_Acc1/2: 57.57%/97.04% tau1/tau2: -0.52/2.52
| Epoch #54			Loss: 0.0280 Acc@1: 98.16% Cons_Acc1/2: 58.16%/97.13% tau1/tau2: -0.52/2.52
| Epoch #54			Loss: 0.0898 Acc@1: 98.22% Cons_Acc1/2: 56.80%/97.21% tau1/tau2: -0.52/2.52
| Epoch #54			Loss: 0.0218 Acc@1: 98.31% Cons_Acc1/2: 54.78%/97.30% tau1/tau2: -0.52/2.52
| Epoch #54			Loss: 0.0415 Acc@1: 98.39% Cons_Acc1/2: 53.09%/97.46% tau1/tau2: -0.52/2.52
| Epoch #54			Loss: 0.0257 Acc@1: 98.34% Cons_Acc1/2: 51.39%/97.46% tau1/tau2: -0.52/2.52
| Epoch #54			Loss: 0.0958 Acc@1: 98.32% Cons_Acc1/2: 50.04%/97.38% tau1/tau2: -0.52/2.52
| Epoch #54			Loss: 0.0102 Acc@1: 98.32% Cons_Acc1/2: 47.68%/97.21% tau1/tau2: -0.52/2.52
| Epoch #54			Loss: 0.1275 Acc@1: 98.34% Cons_Acc1/2: 46.41%/97.13% tau1/tau2: -0.52/2.52
| Epoch #54			Loss: 0.0641 Acc@1: 98.36% Cons_Acc1/2: 45.39%/97.13% tau1/tau2: -0.52/2.52
| Epoch #54			Loss: 0.0349 Acc@1: 98.37% Cons_Acc1/2: 44.38%/96.79% tau1/tau2: -0.52/2.52
| Epoch #54			Loss: 0.0678 Acc@1: 98.37% Cons_Acc1/2: 42.10%/96.79% tau1/tau2: -0.52/2.52
| Epoch #54			Loss: 0.0169 Acc@1: 98.45% Cons_Acc1/2: 38.72%/96.79% tau1/tau2: -0.52/2.52
| Epoch #54			Loss: 0.0043 Acc@1: 98.46% Cons_Acc1/2: 36.35%/96.62% tau1/tau2: -0.52/2.52
| Epoch #54			Loss: 0.0543 Acc@1: 98.46% Cons_Acc1/2: 33.22%/96.45% tau1/tau2: -0.52/2.52
| Epoch #54			Loss: 0.1265 Acc@1: 98.49% Cons_Acc1/2: 35.33%/96.28% tau1/tau2: -0.52/2.52
| Epoch #54			Loss: 0.1107 Acc@1: 98.47% Cons_Acc1/2: 37.45%/96.20% tau1/tau2: -0.52/2.52
| Epoch #54			Loss: 0.0243 Acc@1: 98.43% Cons_Acc1/2: 38.97%/96.11% tau1/tau2: -0.52/2.52
| Epoch #54			Loss: 0.0064 Acc@1: 98.43% Cons_Acc1/2: 39.64%/96.37% tau1/tau2: -0.52/2.52
| Epoch #54			Loss: 0.0100 Acc@1: 98.38% Cons_Acc1/2: 42.10%/96.45% tau1/tau2: -0.52/2.52
| Epoch #54			Loss: 0.0170 Acc@1: 98.32% Cons_Acc1/2: 44.38%/96.45% tau1/tau2: -0.52/2.52
| Epoch #54			Loss: 0.0564 Acc@1: 98.27% Cons_Acc1/2: 46.83%/96.45% tau1/tau2: -0.52/2.52
| Epoch #54			Loss: 0.0568 Acc@1: 98.25% Cons_Acc1/2: 49.87%/96.62% tau1/tau2: -0.52/2.52
| Epoch #54			Loss: 0.0508 Acc@1: 98.27% Cons_Acc1/2: 51.31%/96.62% tau1/tau2: -0.53/2.53
| Epoch #54			Loss: 0.0864 Acc@1: 98.41% Cons_Acc1/2: 52.83%/96.79% tau1/tau2: -0.53/2.53
| Epoch #54			Loss: 0.0067 Acc@1: 98.44% Cons_Acc1/2: 54.52%/96.87% tau1/tau2: -0.53/2.53
| Epoch #54			Loss: 0.0232 Acc@1: 98.41% Cons_Acc1/2: 56.04%/97.04% tau1/tau2: -0.53/2.53
| Epoch #54			Loss: 0.1251 Acc@1: 98.42% Cons_Acc1/2: 57.31%/97.13% tau1/tau2: -0.53/2.53
| Epoch #54			Loss: 0.0170 Acc@1: 98.47% Cons_Acc1/2: 55.54%/97.38% tau1/tau2: -0.53/2.53
| Epoch #54			Loss: 0.0247 Acc@1: 98.50% Cons_Acc1/2: 54.10%/97.30% tau1/tau2: -0.53/2.53
| Epoch #54			Loss: 0.0432 Acc@1: 98.51% Cons_Acc1/2: 51.06%/97.30% tau1/tau2: -0.53/2.53
| Epoch #54			Loss: 0.0548 Acc@1: 98.50% Cons_Acc1/2: 47.17%/97.13% tau1/tau2: -0.53/2.53
| Epoch #54			Loss: 0.0027 Acc@1: 98.52% Cons_Acc1/2: 44.38%/96.87% tau1/tau2: -0.53/2.53
| Epoch #54			Loss: 0.0608 Acc@1: 98.56% Cons_Acc1/2: 42.69%/96.62% tau1/tau2: -0.53/2.53
| Epoch #55			Loss: 0.0275 Acc@1: 98.52% Cons_Acc1/2: 40.83%/96.62% tau1/tau2: -0.53/2.53
| Epoch #55			Loss: 0.0233 Acc@1: 98.47% Cons_Acc1/2: 39.48%/96.11% tau1/tau2: -0.53/2.53
| Epoch #55			Loss: 0.0367 Acc@1: 98.45% Cons_Acc1/2: 38.97%/95.94% tau1/tau2: -0.53/2.53
| Epoch #55			Loss: 0.0644 Acc@1: 98.41% Cons_Acc1/2: 38.55%/95.77% tau1/tau2: -0.53/2.53
| Epoch #55			Loss: 0.0112 Acc@1: 98.35% Cons_Acc1/2: 39.48%/95.77% tau1/tau2: -0.53/2.53
| Epoch #55			Loss: 0.0412 Acc@1: 98.33% Cons_Acc1/2: 40.49%/95.77% tau1/tau2: -0.53/2.53
| Epoch #55			Loss: 0.1081 Acc@1: 98.29% Cons_Acc1/2: 40.41%/95.44% tau1/tau2: -0.53/2.53
| Epoch #55			Loss: 0.0282 Acc@1: 98.24% Cons_Acc1/2: 40.24%/95.52% tau1/tau2: -0.53/2.53
| Epoch #55			Loss: 0.0282 Acc@1: 98.24% Cons_Acc1/2: 39.81%/95.77% tau1/tau2: -0.53/2.53
| Epoch #55			Loss: 0.0280 Acc@1: 98.32% Cons_Acc1/2: 39.98%/95.77% tau1/tau2: -0.53/2.53
| Epoch #55			Loss: 0.2344 Acc@1: 98.37% Cons_Acc1/2: 40.91%/95.77% tau1/tau2: -0.53/2.53
| Epoch #55			Loss: 0.0679 Acc@1: 98.42% Cons_Acc1/2: 42.35%/95.86% tau1/tau2: -0.53/2.53
| Epoch #55			Loss: 0.0684 Acc@1: 98.46% Cons_Acc1/2: 43.53%/95.94% tau1/tau2: -0.53/2.53
| Epoch #55			Loss: 0.1663 Acc@1: 98.48% Cons_Acc1/2: 45.31%/96.03% tau1/tau2: -0.53/2.53
| Epoch #55			Loss: 0.1674 Acc@1: 98.51% Cons_Acc1/2: 47.00%/96.03% tau1/tau2: -0.53/2.53
| Epoch #55			Loss: 0.0538 Acc@1: 98.52% Cons_Acc1/2: 48.44%/96.11% tau1/tau2: -0.53/2.53
| Epoch #55			Loss: 0.0550 Acc@1: 98.47% Cons_Acc1/2: 50.13%/96.11% tau1/tau2: -0.53/2.53
| Epoch #55			Loss: 0.0114 Acc@1: 98.44% Cons_Acc1/2: 52.16%/96.28% tau1/tau2: -0.53/2.53
| Epoch #55			Loss: 0.0309 Acc@1: 98.42% Cons_Acc1/2: 53.34%/96.28% tau1/tau2: -0.53/2.53
| Epoch #55			Loss: 0.0360 Acc@1: 98.45% Cons_Acc1/2: 54.52%/96.45% tau1/tau2: -0.53/2.53
| Epoch #55			Loss: 0.0239 Acc@1: 98.48% Cons_Acc1/2: 53.59%/96.53% tau1/tau2: -0.53/2.53
| Epoch #55			Loss: 0.0297 Acc@1: 98.56% Cons_Acc1/2: 52.41%/96.45% tau1/tau2: -0.53/2.53
| Epoch #55			Loss: 0.0146 Acc@1: 98.59% Cons_Acc1/2: 51.99%/96.37% tau1/tau2: -0.53/2.53
| Epoch #55			Loss: 0.0290 Acc@1: 98.55% Cons_Acc1/2: 51.56%/96.37% tau1/tau2: -0.54/2.54
| Epoch #55			Loss: 0.0211 Acc@1: 98.47% Cons_Acc1/2: 50.13%/96.11% tau1/tau2: -0.54/2.54
| Epoch #55			Loss: 0.0497 Acc@1: 98.46% Cons_Acc1/2: 50.21%/95.94% tau1/tau2: -0.54/2.54
| Epoch #55			Loss: 0.0153 Acc@1: 98.47% Cons_Acc1/2: 52.92%/95.86% tau1/tau2: -0.54/2.54
| Epoch #55			Loss: 0.0452 Acc@1: 98.53% Cons_Acc1/2: 54.69%/95.94% tau1/tau2: -0.54/2.54
| Epoch #55			Loss: 0.0073 Acc@1: 98.57% Cons_Acc1/2: 55.20%/96.03% tau1/tau2: -0.54/2.54
| Epoch #55			Loss: 0.0344 Acc@1: 98.57% Cons_Acc1/2: 55.96%/96.11% tau1/tau2: -0.54/2.54
| Epoch #55			Loss: 0.0249 Acc@1: 98.55% Cons_Acc1/2: 57.65%/96.20% tau1/tau2: -0.54/2.54
| Epoch #55			Loss: 0.0109 Acc@1: 98.48% Cons_Acc1/2: 59.26%/96.28% tau1/tau2: -0.54/2.54
| Epoch #55			Loss: 0.0071 Acc@1: 98.42% Cons_Acc1/2: 59.93%/96.45% tau1/tau2: -0.54/2.54
| Epoch #55			Loss: 0.1145 Acc@1: 98.37% Cons_Acc1/2: 60.86%/96.70% tau1/tau2: -0.54/2.54
| Epoch #55			Loss: 0.0566 Acc@1: 98.26% Cons_Acc1/2: 61.20%/96.53% tau1/tau2: -0.54/2.54
| Epoch #55			Loss: 0.0658 Acc@1: 98.14% Cons_Acc1/2: 61.37%/96.28% tau1/tau2: -0.54/2.54
| Epoch #55			Loss: 0.1849 Acc@1: 98.01% Cons_Acc1/2: 62.89%/96.28% tau1/tau2: -0.54/2.54
| Epoch #56			Loss: 0.1401 Acc@1: 97.83% Cons_Acc1/2: 63.74%/96.20% tau1/tau2: -0.54/2.54
| Epoch #56			Loss: 0.1164 Acc@1: 97.96% Cons_Acc1/2: 64.07%/96.45% tau1/tau2: -0.54/2.54
| Epoch #56			Loss: 0.0044 Acc@1: 98.05% Cons_Acc1/2: 63.57%/96.53% tau1/tau2: -0.54/2.54
| Epoch #56			Loss: 0.0201 Acc@1: 98.17% Cons_Acc1/2: 61.79%/96.79% tau1/tau2: -0.54/2.54
| Epoch #56			Loss: 0.0157 Acc@1: 98.27% Cons_Acc1/2: 60.02%/96.87% tau1/tau2: -0.54/2.54
| Epoch #56			Loss: 0.0140 Acc@1: 98.39% Cons_Acc1/2: 59.34%/96.79% tau1/tau2: -0.54/2.54
| Epoch #56			Loss: 0.0133 Acc@1: 98.46% Cons_Acc1/2: 57.65%/96.53% tau1/tau2: -0.54/2.54
| Epoch #56			Loss: 0.1138 Acc@1: 98.49% Cons_Acc1/2: 55.96%/96.62% tau1/tau2: -0.54/2.54
| Epoch #56			Loss: 0.0681 Acc@1: 98.40% Cons_Acc1/2: 54.27%/96.53% tau1/tau2: -0.54/2.54
| Epoch #56			Loss: 0.0526 Acc@1: 98.33% Cons_Acc1/2: 53.85%/96.20% tau1/tau2: -0.54/2.54
| Epoch #56			Loss: 0.0198 Acc@1: 98.18% Cons_Acc1/2: 54.27%/95.86% tau1/tau2: -0.54/2.54
| Epoch #56			Loss: 0.0217 Acc@1: 98.12% Cons_Acc1/2: 54.61%/95.60% tau1/tau2: -0.54/2.54
| Epoch #56			Loss: 0.0467 Acc@1: 98.29% Cons_Acc1/2: 54.86%/96.03% tau1/tau2: -0.54/2.54
| Epoch #56			Loss: 0.0260 Acc@1: 98.43% Cons_Acc1/2: 55.54%/96.53% tau1/tau2: -0.54/2.54
| Epoch #56			Loss: 0.0160 Acc@1: 98.52% Cons_Acc1/2: 55.71%/96.87% tau1/tau2: -0.54/2.54
| Epoch #56			Loss: 0.0220 Acc@1: 98.63% Cons_Acc1/2: 54.44%/96.87% tau1/tau2: -0.54/2.54
| Epoch #56			Loss: 0.0292 Acc@1: 98.61% Cons_Acc1/2: 54.10%/97.13% tau1/tau2: -0.54/2.54
| Epoch #56			Loss: 0.0503 Acc@1: 98.62% Cons_Acc1/2: 53.76%/97.21% tau1/tau2: -0.54/2.54
| Epoch #56			Loss: 0.0146 Acc@1: 98.50% Cons_Acc1/2: 53.51%/97.13% tau1/tau2: -0.54/2.54
| Epoch #56			Loss: 0.0038 Acc@1: 98.39% Cons_Acc1/2: 51.99%/97.04% tau1/tau2: -0.55/2.55
| Epoch #56			Loss: 0.0109 Acc@1: 98.21% Cons_Acc1/2: 48.86%/97.04% tau1/tau2: -0.55/2.55
| Epoch #56			Loss: 0.0215 Acc@1: 98.12% Cons_Acc1/2: 46.24%/97.04% tau1/tau2: -0.55/2.55
| Epoch #56			Loss: 0.0324 Acc@1: 98.07% Cons_Acc1/2: 43.45%/97.04% tau1/tau2: -0.55/2.55
| Epoch #56			Loss: 0.0412 Acc@1: 98.07% Cons_Acc1/2: 41.17%/97.04% tau1/tau2: -0.55/2.55
| Epoch #56			Loss: 0.0202 Acc@1: 98.04% Cons_Acc1/2: 39.22%/97.13% tau1/tau2: -0.55/2.55
| Epoch #56			Loss: 0.0079 Acc@1: 98.18% Cons_Acc1/2: 36.77%/97.13% tau1/tau2: -0.55/2.55
| Epoch #56			Loss: 0.0521 Acc@1: 98.26% Cons_Acc1/2: 36.60%/96.96% tau1/tau2: -0.55/2.55
| Epoch #56			Loss: 0.0625 Acc@1: 98.37% Cons_Acc1/2: 36.77%/96.79% tau1/tau2: -0.55/2.55
| Epoch #56			Loss: 0.0457 Acc@1: 98.41% Cons_Acc1/2: 35.76%/96.45% tau1/tau2: -0.55/2.55
| Epoch #56			Loss: 0.0503 Acc@1: 98.47% Cons_Acc1/2: 35.59%/96.20% tau1/tau2: -0.55/2.55
| Epoch #56			Loss: 0.0931 Acc@1: 98.39% Cons_Acc1/2: 35.59%/95.94% tau1/tau2: -0.55/2.55
| Epoch #56			Loss: 0.1686 Acc@1: 98.22% Cons_Acc1/2: 36.35%/95.18% tau1/tau2: -0.55/2.55
| Epoch #56			Loss: 0.0927 Acc@1: 98.13% Cons_Acc1/2: 37.70%/94.84% tau1/tau2: -0.55/2.55
| Epoch #56			Loss: 0.1467 Acc@1: 97.86% Cons_Acc1/2: 38.46%/94.42% tau1/tau2: -0.55/2.55
| Epoch #56			Loss: 0.0227 Acc@1: 97.72% Cons_Acc1/2: 41.25%/94.00% tau1/tau2: -0.55/2.55
| Epoch #56			Loss: 0.0171 Acc@1: 97.65% Cons_Acc1/2: 45.98%/94.17% tau1/tau2: -0.55/2.55
| Epoch #56			Loss: 0.2441 Acc@1: 97.70% Cons_Acc1/2: 51.39%/94.59% tau1/tau2: -0.55/2.55
| Epoch #57			Loss: 0.0139 Acc@1: 97.91% Cons_Acc1/2: 57.40%/95.94% tau1/tau2: -0.55/2.55
| Epoch #57			Loss: 0.0520 Acc@1: 98.07% Cons_Acc1/2: 60.44%/96.62% tau1/tau2: -0.55/2.55
| Epoch #57			Loss: 0.2415 Acc@1: 98.19% Cons_Acc1/2: 63.40%/97.13% tau1/tau2: -0.55/2.55
| Epoch #57			Loss: 0.0395 Acc@1: 98.32% Cons_Acc1/2: 65.43%/97.72% tau1/tau2: -0.55/2.55
| Epoch #57			Loss: 0.0598 Acc@1: 98.32% Cons_Acc1/2: 66.19%/97.97% tau1/tau2: -0.55/2.55
| Epoch #57			Loss: 0.0622 Acc@1: 98.30% Cons_Acc1/2: 66.53%/97.89% tau1/tau2: -0.55/2.55
| Epoch #57			Loss: 0.0175 Acc@1: 98.26% Cons_Acc1/2: 63.99%/97.80% tau1/tau2: -0.55/2.55
| Epoch #57			Loss: 0.0547 Acc@1: 98.28% Cons_Acc1/2: 61.20%/97.63% tau1/tau2: -0.55/2.55
| Epoch #57			Loss: 0.0564 Acc@1: 98.10% Cons_Acc1/2: 57.48%/97.30% tau1/tau2: -0.55/2.55
| Epoch #57			Loss: 0.1287 Acc@1: 97.99% Cons_Acc1/2: 55.11%/96.96% tau1/tau2: -0.55/2.55
| Epoch #57			Loss: 0.1800 Acc@1: 97.98% Cons_Acc1/2: 49.28%/97.21% tau1/tau2: -0.55/2.55
| Epoch #57			Loss: 0.0173 Acc@1: 98.17% Cons_Acc1/2: 44.89%/97.55% tau1/tau2: -0.55/2.55
| Epoch #57			Loss: 0.0214 Acc@1: 98.26% Cons_Acc1/2: 40.32%/97.72% tau1/tau2: -0.55/2.55
| Epoch #57			Loss: 0.0330 Acc@1: 98.29% Cons_Acc1/2: 37.87%/97.80% tau1/tau2: -0.55/2.55
| Epoch #57			Loss: 0.1870 Acc@1: 98.27% Cons_Acc1/2: 35.42%/97.80% tau1/tau2: -0.55/2.55
| Epoch #57			Loss: 0.0826 Acc@1: 98.22% Cons_Acc1/2: 34.49%/97.38% tau1/tau2: -0.55/2.55
| Epoch #57			Loss: 0.2083 Acc@1: 98.22% Cons_Acc1/2: 34.40%/97.30% tau1/tau2: -0.56/2.56
| Epoch #57			Loss: 0.0241 Acc@1: 98.39% Cons_Acc1/2: 36.77%/97.04% tau1/tau2: -0.56/2.56
| Epoch #57			Loss: 0.0447 Acc@1: 98.36% Cons_Acc1/2: 38.80%/96.70% tau1/tau2: -0.56/2.56
| Epoch #57			Loss: 0.0442 Acc@1: 98.37% Cons_Acc1/2: 41.42%/96.20% tau1/tau2: -0.56/2.56
| Epoch #57			Loss: 0.0166 Acc@1: 98.24% Cons_Acc1/2: 44.55%/95.35% tau1/tau2: -0.56/2.56
| Epoch #57			Loss: 0.0585 Acc@1: 98.12% Cons_Acc1/2: 48.01%/95.01% tau1/tau2: -0.56/2.56
| Epoch #57			Loss: 0.1114 Acc@1: 98.03% Cons_Acc1/2: 50.21%/94.25% tau1/tau2: -0.56/2.56
| Epoch #57			Loss: 0.1383 Acc@1: 97.86% Cons_Acc1/2: 53.59%/92.81% tau1/tau2: -0.56/2.56
| Epoch #57			Loss: 0.0519 Acc@1: 97.70% Cons_Acc1/2: 55.71%/91.89% tau1/tau2: -0.56/2.56
| Epoch #57			Loss: 0.0980 Acc@1: 97.76% Cons_Acc1/2: 57.90%/91.89% tau1/tau2: -0.56/2.56
| Epoch #57			Loss: 0.0433 Acc@1: 97.77% Cons_Acc1/2: 60.19%/91.72% tau1/tau2: -0.56/2.56
| Epoch #57			Loss: 0.0553 Acc@1: 97.90% Cons_Acc1/2: 60.95%/92.31% tau1/tau2: -0.56/2.56
| Epoch #57			Loss: 0.1234 Acc@1: 98.04% Cons_Acc1/2: 61.28%/93.58% tau1/tau2: -0.56/2.56
| Epoch #57			Loss: 0.0467 Acc@1: 98.18% Cons_Acc1/2: 61.71%/94.17% tau1/tau2: -0.56/2.56
| Epoch #57			Loss: 0.0076 Acc@1: 98.22% Cons_Acc1/2: 59.93%/94.67% tau1/tau2: -0.56/2.56
| Epoch #57			Loss: 0.2225 Acc@1: 98.22% Cons_Acc1/2: 59.34%/95.35% tau1/tau2: -0.56/2.56
| Epoch #57			Loss: 0.0786 Acc@1: 98.17% Cons_Acc1/2: 58.75%/95.69% tau1/tau2: -0.56/2.56
| Epoch #57			Loss: 0.0527 Acc@1: 98.13% Cons_Acc1/2: 55.37%/95.86% tau1/tau2: -0.56/2.56
| Epoch #57			Loss: 0.0525 Acc@1: 98.14% Cons_Acc1/2: 54.10%/96.03% tau1/tau2: -0.56/2.56
| Epoch #57			Loss: 0.0032 Acc@1: 98.27% Cons_Acc1/2: 51.31%/96.37% tau1/tau2: -0.56/2.56
| Epoch #57			Loss: 0.0395 Acc@1: 98.36% Cons_Acc1/2: 49.45%/96.37% tau1/tau2: -0.56/2.56
| Epoch #58			Loss: 0.0557 Acc@1: 98.37% Cons_Acc1/2: 48.52%/96.62% tau1/tau2: -0.56/2.56
| Epoch #58			Loss: 0.0847 Acc@1: 98.30% Cons_Acc1/2: 47.68%/96.45% tau1/tau2: -0.56/2.56
| Epoch #58			Loss: 0.0951 Acc@1: 98.31% Cons_Acc1/2: 47.42%/96.79% tau1/tau2: -0.56/2.56
| Epoch #58			Loss: 0.0200 Acc@1: 98.36% Cons_Acc1/2: 47.25%/96.87% tau1/tau2: -0.56/2.56
| Epoch #58			Loss: 0.0290 Acc@1: 98.32% Cons_Acc1/2: 47.25%/97.04% tau1/tau2: -0.56/2.56
| Epoch #58			Loss: 0.0101 Acc@1: 98.36% Cons_Acc1/2: 47.93%/97.04% tau1/tau2: -0.56/2.56
| Epoch #58			Loss: 0.0399 Acc@1: 98.37% Cons_Acc1/2: 46.83%/97.38% tau1/tau2: -0.56/2.56
| Epoch #58			Loss: 0.0470 Acc@1: 98.43% Cons_Acc1/2: 46.58%/97.46% tau1/tau2: -0.56/2.56
| Epoch #58			Loss: 0.0281 Acc@1: 98.46% Cons_Acc1/2: 46.41%/97.46% tau1/tau2: -0.56/2.56
| Epoch #58			Loss: 0.0089 Acc@1: 98.52% Cons_Acc1/2: 46.83%/97.38% tau1/tau2: -0.56/2.56
| Epoch #58			Loss: 0.1271 Acc@1: 98.62% Cons_Acc1/2: 48.01%/97.38% tau1/tau2: -0.56/2.56
| Epoch #58			Loss: 0.0106 Acc@1: 98.65% Cons_Acc1/2: 48.27%/97.38% tau1/tau2: -0.56/2.56
| Epoch #58			Loss: 0.0120 Acc@1: 98.65% Cons_Acc1/2: 49.62%/97.38% tau1/tau2: -0.56/2.56
| Epoch #58			Loss: 0.1143 Acc@1: 98.60% Cons_Acc1/2: 50.38%/97.38% tau1/tau2: -0.56/2.56
| Epoch #58			Loss: 0.1391 Acc@1: 98.55% Cons_Acc1/2: 50.89%/97.04% tau1/tau2: -0.56/2.56
| Epoch #58			Loss: 0.0237 Acc@1: 98.45% Cons_Acc1/2: 51.23%/96.87% tau1/tau2: -0.57/2.57
| Epoch #58			Loss: 0.0597 Acc@1: 98.37% Cons_Acc1/2: 52.24%/96.62% tau1/tau2: -0.57/2.57
| Epoch #58			Loss: 0.0357 Acc@1: 98.31% Cons_Acc1/2: 52.75%/96.28% tau1/tau2: -0.57/2.57
| Epoch #58			Loss: 0.0119 Acc@1: 98.29% Cons_Acc1/2: 52.07%/96.28% tau1/tau2: -0.57/2.57
| Epoch #58			Loss: 0.1613 Acc@1: 98.27% Cons_Acc1/2: 50.97%/96.20% tau1/tau2: -0.57/2.57
| Epoch #58			Loss: 0.0688 Acc@1: 98.26% Cons_Acc1/2: 50.38%/96.03% tau1/tau2: -0.57/2.57
| Epoch #58			Loss: 0.0283 Acc@1: 98.27% Cons_Acc1/2: 50.97%/95.94% tau1/tau2: -0.57/2.57
| Epoch #58			Loss: 0.0565 Acc@1: 98.27% Cons_Acc1/2: 50.89%/95.86% tau1/tau2: -0.57/2.57
| Epoch #58			Loss: 0.0411 Acc@1: 98.21% Cons_Acc1/2: 51.73%/95.94% tau1/tau2: -0.57/2.57
| Epoch #58			Loss: 0.1089 Acc@1: 98.15% Cons_Acc1/2: 52.24%/95.77% tau1/tau2: -0.57/2.57
| Epoch #58			Loss: 0.0348 Acc@1: 98.24% Cons_Acc1/2: 52.92%/95.77% tau1/tau2: -0.57/2.57
| Epoch #58			Loss: 0.0489 Acc@1: 98.25% Cons_Acc1/2: 53.76%/96.45% tau1/tau2: -0.57/2.57
| Epoch #58			Loss: 0.1107 Acc@1: 98.27% Cons_Acc1/2: 53.68%/96.62% tau1/tau2: -0.57/2.57
| Epoch #58			Loss: 0.0543 Acc@1: 98.32% Cons_Acc1/2: 53.51%/96.96% tau1/tau2: -0.57/2.57
| Epoch #58			Loss: 0.0648 Acc@1: 98.35% Cons_Acc1/2: 53.17%/97.21% tau1/tau2: -0.57/2.57
| Epoch #58			Loss: 0.0235 Acc@1: 98.36% Cons_Acc1/2: 52.83%/97.46% tau1/tau2: -0.57/2.57
| Epoch #58			Loss: 0.0641 Acc@1: 98.44% Cons_Acc1/2: 53.76%/97.55% tau1/tau2: -0.57/2.57
| Epoch #58			Loss: 0.0026 Acc@1: 98.47% Cons_Acc1/2: 54.27%/97.80% tau1/tau2: -0.57/2.57
| Epoch #58			Loss: 0.0337 Acc@1: 98.52% Cons_Acc1/2: 53.25%/97.80% tau1/tau2: -0.57/2.57
| Epoch #58			Loss: 0.0197 Acc@1: 98.52% Cons_Acc1/2: 52.16%/97.80% tau1/tau2: -0.57/2.57
| Epoch #58			Loss: 0.0381 Acc@1: 98.57% Cons_Acc1/2: 48.86%/97.89% tau1/tau2: -0.57/2.57
| Epoch #58			Loss: 0.0125 Acc@1: 98.57% Cons_Acc1/2: 46.41%/97.72% tau1/tau2: -0.57/2.57
| Epoch #59			Loss: 0.0774 Acc@1: 98.60% Cons_Acc1/2: 42.94%/97.80% tau1/tau2: -0.57/2.57
| Epoch #59			Loss: 0.1194 Acc@1: 98.61% Cons_Acc1/2: 40.83%/97.80% tau1/tau2: -0.57/2.57
| Epoch #59			Loss: 0.0256 Acc@1: 98.57% Cons_Acc1/2: 39.64%/97.80% tau1/tau2: -0.57/2.57
| Epoch #59			Loss: 0.0864 Acc@1: 98.62% Cons_Acc1/2: 38.63%/97.89% tau1/tau2: -0.57/2.57
| Epoch #59			Loss: 0.0393 Acc@1: 98.65% Cons_Acc1/2: 40.74%/98.14% tau1/tau2: -0.57/2.57
| Epoch #59			Loss: 0.0657 Acc@1: 98.64% Cons_Acc1/2: 44.04%/98.14% tau1/tau2: -0.57/2.57
| Epoch #59			Loss: 0.0041 Acc@1: 98.57% Cons_Acc1/2: 46.24%/98.06% tau1/tau2: -0.57/2.57
| Epoch #59			Loss: 0.0133 Acc@1: 98.57% Cons_Acc1/2: 48.77%/97.97% tau1/tau2: -0.57/2.57
| Epoch #59			Loss: 0.0396 Acc@1: 98.48% Cons_Acc1/2: 51.31%/97.97% tau1/tau2: -0.57/2.57
| Epoch #59			Loss: 0.0697 Acc@1: 98.50% Cons_Acc1/2: 53.09%/97.89% tau1/tau2: -0.57/2.57
| Epoch #59			Loss: 0.0088 Acc@1: 98.45% Cons_Acc1/2: 54.86%/97.97% tau1/tau2: -0.57/2.57
| Epoch #59			Loss: 0.0519 Acc@1: 98.45% Cons_Acc1/2: 56.72%/97.97% tau1/tau2: -0.57/2.57
| Epoch #59			Loss: 0.0072 Acc@1: 98.48% Cons_Acc1/2: 57.31%/97.97% tau1/tau2: -0.58/2.58
| Epoch #59			Loss: 0.0252 Acc@1: 98.46% Cons_Acc1/2: 56.55%/97.72% tau1/tau2: -0.58/2.58
| Epoch #59			Loss: 0.0700 Acc@1: 98.38% Cons_Acc1/2: 55.79%/97.63% tau1/tau2: -0.58/2.58
| Epoch #59			Loss: 0.0057 Acc@1: 98.35% Cons_Acc1/2: 55.96%/97.55% tau1/tau2: -0.58/2.58
| Epoch #59			Loss: 0.0811 Acc@1: 98.40% Cons_Acc1/2: 56.72%/97.63% tau1/tau2: -0.58/2.58
| Epoch #59			Loss: 0.0438 Acc@1: 98.39% Cons_Acc1/2: 57.14%/97.63% tau1/tau2: -0.58/2.58
| Epoch #59			Loss: 0.0217 Acc@1: 98.38% Cons_Acc1/2: 56.89%/97.72% tau1/tau2: -0.58/2.58
| Epoch #59			Loss: 0.0286 Acc@1: 98.51% Cons_Acc1/2: 55.62%/97.72% tau1/tau2: -0.58/2.58
| Epoch #59			Loss: 0.0069 Acc@1: 98.55% Cons_Acc1/2: 53.68%/97.46% tau1/tau2: -0.58/2.58
| Epoch #59			Loss: 0.0272 Acc@1: 98.61% Cons_Acc1/2: 52.07%/97.63% tau1/tau2: -0.58/2.58
| Epoch #59			Loss: 0.1152 Acc@1: 98.62% Cons_Acc1/2: 50.72%/97.80% tau1/tau2: -0.58/2.58
| Epoch #59			Loss: 0.0556 Acc@1: 98.54% Cons_Acc1/2: 50.21%/97.63% tau1/tau2: -0.58/2.58
| Epoch #59			Loss: 0.1468 Acc@1: 98.55% Cons_Acc1/2: 48.18%/97.89% tau1/tau2: -0.58/2.58
| Epoch #59			Loss: 0.0131 Acc@1: 98.57% Cons_Acc1/2: 46.83%/97.97% tau1/tau2: -0.58/2.58
| Epoch #59			Loss: 0.0260 Acc@1: 98.59% Cons_Acc1/2: 46.49%/98.22% tau1/tau2: -0.58/2.58
| Epoch #59			Loss: 0.0150 Acc@1: 98.54% Cons_Acc1/2: 46.24%/98.31% tau1/tau2: -0.58/2.58
| Epoch #59			Loss: 0.0903 Acc@1: 98.56% Cons_Acc1/2: 46.32%/98.22% tau1/tau2: -0.58/2.58
| Epoch #59			Loss: 0.0854 Acc@1: 98.62% Cons_Acc1/2: 47.51%/98.14% tau1/tau2: -0.58/2.58
| Epoch #59			Loss: 0.0058 Acc@1: 98.62% Cons_Acc1/2: 48.18%/98.06% tau1/tau2: -0.58/2.58
| Epoch #59			Loss: 0.0195 Acc@1: 98.60% Cons_Acc1/2: 48.44%/97.97% tau1/tau2: -0.58/2.58
| Epoch #59			Loss: 0.0822 Acc@1: 98.52% Cons_Acc1/2: 48.27%/97.46% tau1/tau2: -0.58/2.58
| Epoch #59			Loss: 0.0857 Acc@1: 98.49% Cons_Acc1/2: 48.52%/97.30% tau1/tau2: -0.58/2.58
| Epoch #59			Loss: 0.0234 Acc@1: 98.48% Cons_Acc1/2: 48.61%/97.04% tau1/tau2: -0.58/2.58
| Epoch #59			Loss: 0.0017 Acc@1: 98.46% Cons_Acc1/2: 49.28%/96.70% tau1/tau2: -0.58/2.58
| Epoch #59			Loss: 0.0038 Acc@1: 98.37% Cons_Acc1/2: 50.04%/96.45% tau1/tau2: -0.58/2.58
| Epoch #60			Loss: 0.0853 Acc@1: 98.30% Cons_Acc1/2: 51.23%/96.20% tau1/tau2: -0.58/2.58
| Epoch #60			Loss: 0.0695 Acc@1: 98.22% Cons_Acc1/2: 51.65%/95.60% tau1/tau2: -0.58/2.58
| Epoch #60			Loss: 0.0413 Acc@1: 98.17% Cons_Acc1/2: 50.13%/95.01% tau1/tau2: -0.58/2.58
| Epoch #60			Loss: 0.0228 Acc@1: 98.07% Cons_Acc1/2: 49.70%/94.93% tau1/tau2: -0.58/2.58
| Epoch #60			Loss: 0.1171 Acc@1: 98.09% Cons_Acc1/2: 49.20%/94.76% tau1/tau2: -0.58/2.58
| Epoch #60			Loss: 0.0953 Acc@1: 98.16% Cons_Acc1/2: 50.21%/94.59% tau1/tau2: -0.58/2.58
| Epoch #60			Loss: 0.1011 Acc@1: 98.26% Cons_Acc1/2: 52.41%/95.10% tau1/tau2: -0.58/2.58
| Epoch #60			Loss: 0.0040 Acc@1: 98.29% Cons_Acc1/2: 54.44%/95.35% tau1/tau2: -0.58/2.58
| Epoch #60			Loss: 0.1409 Acc@1: 98.39% Cons_Acc1/2: 56.21%/96.03% tau1/tau2: -0.58/2.58
| Epoch #60			Loss: 0.0150 Acc@1: 98.41% Cons_Acc1/2: 57.48%/96.03% tau1/tau2: -0.58/2.58
| Epoch #60			Loss: 0.0033 Acc@1: 98.43% Cons_Acc1/2: 58.75%/96.28% tau1/tau2: -0.58/2.58
| Epoch #60			Loss: 0.0214 Acc@1: 98.38% Cons_Acc1/2: 58.58%/96.37% tau1/tau2: -0.58/2.58
| Epoch #60			Loss: 0.0134 Acc@1: 98.29% Cons_Acc1/2: 59.17%/96.28% tau1/tau2: -0.59/2.59
| Epoch #60			Loss: 0.0462 Acc@1: 98.29% Cons_Acc1/2: 58.50%/96.28% tau1/tau2: -0.59/2.59
| Epoch #60			Loss: 0.0248 Acc@1: 98.35% Cons_Acc1/2: 57.99%/96.62% tau1/tau2: -0.59/2.59
| Epoch #60			Loss: 0.0533 Acc@1: 98.36% Cons_Acc1/2: 57.99%/96.53% tau1/tau2: -0.59/2.59
| Epoch #60			Loss: 0.0535 Acc@1: 98.44% Cons_Acc1/2: 56.80%/96.96% tau1/tau2: -0.59/2.59
| Epoch #60			Loss: 0.0228 Acc@1: 98.49% Cons_Acc1/2: 55.11%/97.46% tau1/tau2: -0.59/2.59
| Epoch #60			Loss: 0.0631 Acc@1: 98.49% Cons_Acc1/2: 53.34%/97.72% tau1/tau2: -0.59/2.59
| Epoch #60			Loss: 0.0150 Acc@1: 98.52% Cons_Acc1/2: 52.41%/97.80% tau1/tau2: -0.59/2.59
| Epoch #60			Loss: 0.0921 Acc@1: 98.57% Cons_Acc1/2: 51.06%/97.80% tau1/tau2: -0.59/2.59
| Epoch #60			Loss: 0.1101 Acc@1: 98.57% Cons_Acc1/2: 50.30%/97.80% tau1/tau2: -0.59/2.59
| Epoch #60			Loss: 0.2009 Acc@1: 98.58% Cons_Acc1/2: 49.45%/97.89% tau1/tau2: -0.59/2.59
| Epoch #60			Loss: 0.0047 Acc@1: 98.58% Cons_Acc1/2: 48.44%/97.89% tau1/tau2: -0.59/2.59
| Epoch #60			Loss: 0.0153 Acc@1: 98.62% Cons_Acc1/2: 46.41%/97.89% tau1/tau2: -0.59/2.59
| Epoch #60			Loss: 0.0418 Acc@1: 98.64% Cons_Acc1/2: 45.65%/97.80% tau1/tau2: -0.59/2.59
| Epoch #60			Loss: 0.2758 Acc@1: 98.58% Cons_Acc1/2: 44.29%/97.89% tau1/tau2: -0.59/2.59
| Epoch #60			Loss: 0.0577 Acc@1: 98.58% Cons_Acc1/2: 42.94%/97.89% tau1/tau2: -0.59/2.59
| Epoch #60			Loss: 0.1419 Acc@1: 98.54% Cons_Acc1/2: 42.43%/97.89% tau1/tau2: -0.59/2.59
| Epoch #60			Loss: 0.0014 Acc@1: 98.54% Cons_Acc1/2: 41.34%/97.89% tau1/tau2: -0.59/2.59
| Epoch #60			Loss: 0.0096 Acc@1: 98.55% Cons_Acc1/2: 40.74%/98.06% tau1/tau2: -0.59/2.59
| Epoch #60			Loss: 0.0231 Acc@1: 98.57% Cons_Acc1/2: 42.18%/98.06% tau1/tau2: -0.59/2.59
| Epoch #60			Loss: 0.0987 Acc@1: 98.54% Cons_Acc1/2: 42.52%/97.89% tau1/tau2: -0.59/2.59
| Epoch #60			Loss: 0.0058 Acc@1: 98.57% Cons_Acc1/2: 42.94%/97.89% tau1/tau2: -0.59/2.59
| Epoch #60			Loss: 0.0691 Acc@1: 98.60% Cons_Acc1/2: 44.29%/97.89% tau1/tau2: -0.59/2.59
| Epoch #60			Loss: 0.0343 Acc@1: 98.67% Cons_Acc1/2: 45.39%/97.89% tau1/tau2: -0.59/2.59
| Epoch #60			Loss: 0.0444 Acc@1: 98.56% Cons_Acc1/2: 46.07%/98.06% tau1/tau2: -0.59/2.59

==> figures/curve/ours_res.csv <==
1.119999999999999929e+01,1.482000000000000028e+01,2.092000000000000171e+01,2.078999999999999915e+01,2.791000000000000014e+01,3.200000000000000000e+01,3.500999999999999801e+01,4.315999999999999659e+01,4.332999999999999829e+01,4.553999999999999915e+01,4.764000000000000057e+01,4.896000000000000085e+01,5.190999999999999659e+01,5.254999999999999716e+01,5.422999999999999687e+01,5.553000000000000114e+01,5.460000000000000142e+01,5.593999999999999773e+01,5.810000000000000142e+01,5.892000000000000171e+01,5.786999999999999744e+01,5.599000000000000199e+01,5.864999999999999858e+01,6.314000000000000057e+01,6.537999999999999545e+01,6.476999999999999602e+01,6.706999999999999318e+01,6.831999999999999318e+01,6.943999999999999773e+01,7.006999999999999318e+01,6.970999999999999375e+01,6.909000000000000341e+01,6.898999999999999488e+01,7.112000000000000455e+01,7.268000000000000682e+01,7.323999999999999488e+01,7.300000000000000000e+01,7.295000000000000284e+01,7.398999999999999488e+01,7.495999999999999375e+01,7.479999999999999716e+01,7.428000000000000114e+01,7.418000000000000682e+01,7.451999999999999602e+01,7.464000000000000057e+01,7.507999999999999829e+01,7.515000000000000568e+01,7.682999999999999829e+01,7.743000000000000682e+01,7.518999999999999773e+01,7.587999999999999545e+01,7.998000000000000398e+01,8.248999999999999488e+01,8.089000000000000057e+01,8.023000000000000398e+01,8.154000000000000625e+01,8.335999999999999943e+01,8.273999999999999488e+01,8.054999999999999716e+01,8.001000000000000512e+01,8.079000000000000625e+01,8.173000000000000398e+01,8.156999999999999318e+01,8.148000000000000398e+01,8.226000000000000512e+01,8.300000000000000000e+01,8.434000000000000341e+01,8.518999999999999773e+01,8.610999999999999943e+01,8.629000000000000625e+01,8.576999999999999602e+01,8.520000000000000284e+01,8.504999999999999716e+01,8.537000000000000455e+01,8.573999999999999488e+01,8.640000000000000568e+01,8.723000000000000398e+01,8.715000000000000568e+01,8.718999999999999773e+01,8.718999999999999773e+01,8.718000000000000682e+01,8.743000000000000682e+01,8.770000000000000284e+01,8.773999999999999488e+01,8.782999999999999829e+01,8.803000000000000114e+01,8.740000000000000568e+01,8.695000000000000284e+01,8.673999999999999488e+01,8.726999999999999602e+01,8.798999999999999488e+01,8.829999999999999716e+01,8.846999999999999886e+01,8.901000000000000512e+01,8.931999999999999318e+01,8.934000000000000341e+01,8.920999999999999375e+01,8.918999999999999773e+01,8.945000000000000284e+01,8.937999999999999545e+01,8.945999999999999375e+01,8.923000000000000398e+01,8.920000000000000284e+01,8.931000000000000227e+01,8.990000000000000568e+01,8.984000000000000341e+01,8.946999999999999886e+01,8.915000000000000568e+01,8.909999999999999432e+01,8.901999999999999602e+01,8.918000000000000682e+01,8.973999999999999488e+01,9.001999999999999602e+01,9.032999999999999829e+01,9.010999999999999943e+01,8.998000000000000398e+01,8.968999999999999773e+01,8.968999999999999773e+01,9.001000000000000512e+01,9.014000000000000057e+01,9.004999999999999716e+01,9.043000000000000682e+01,9.115999999999999659e+01,9.145000000000000284e+01,9.134000000000000341e+01,9.131999999999999318e+01,9.121999999999999886e+01,9.145999999999999375e+01,9.159999999999999432e+01,9.156000000000000227e+01,9.153000000000000114e+01,9.137999999999999545e+01,9.101000000000000512e+01,9.087999999999999545e+01,9.078000000000000114e+01,9.117000000000000171e+01,9.110999999999999943e+01,9.110999999999999943e+01,9.170000000000000284e+01,9.195999999999999375e+01,9.190999999999999659e+01,9.192000000000000171e+01,9.165999999999999659e+01,9.184999999999999432e+01,9.226999999999999602e+01,9.209000000000000341e+01,9.140999999999999659e+01,9.128000000000000114e+01,9.209000000000000341e+01,9.229000000000000625e+01,9.210999999999999943e+01,9.215999999999999659e+01,9.250000000000000000e+01,9.281000000000000227e+01,9.303000000000000114e+01,9.284999999999999432e+01,9.234999999999999432e+01,9.226000000000000512e+01,9.282999999999999829e+01,9.281000000000000227e+01,9.264000000000000057e+01,9.254000000000000625e+01,9.231999999999999318e+01,9.245999999999999375e+01,9.229999999999999716e+01,9.221999999999999886e+01,9.185999999999999943e+01,9.207999999999999829e+01,9.270999999999999375e+01,9.292000000000000171e+01,9.306000000000000227e+01,9.323000000000000398e+01,9.365999999999999659e+01,9.373000000000000398e+01,9.345000000000000284e+01,9.273000000000000398e+01,9.235999999999999943e+01,9.210999999999999943e+01,9.234999999999999432e+01,9.334999999999999432e+01,9.401000000000000512e+01,9.412999999999999545e+01,9.365000000000000568e+01,9.343000000000000682e+01,9.351000000000000512e+01,9.376999999999999602e+01,9.403000000000000114e+01,9.390999999999999659e+01,9.342000000000000171e+01,9.276000000000000512e+01,9.265999999999999659e+01,9.337999999999999545e+01,9.376000000000000512e+01,9.387999999999999545e+01,9.359000000000000341e+01,9.385999999999999943e+01,9.406999999999999318e+01,9.395999999999999375e+01,9.387999999999999545e+01,9.384000000000000341e+01,9.345999999999999375e+01,9.370999999999999375e+01,9.401000000000000512e+01,9.410999999999999943e+01,9.393999999999999773e+01,9.384000000000000341e+01,9.390999999999999659e+01,9.381999999999999318e+01,9.384000000000000341e+01,9.395000000000000284e+01,9.421999999999999886e+01,9.428000000000000114e+01,9.445999999999999375e+01,9.462999999999999545e+01,9.465000000000000568e+01,9.460999999999999943e+01,9.445000000000000284e+01,9.431000000000000227e+01,9.406000000000000227e+01,9.390999999999999659e+01,9.426000000000000512e+01,9.439000000000000057e+01,9.446999999999999886e+01,9.450000000000000000e+01,9.443000000000000682e+01,9.434000000000000341e+01,9.418000000000000682e+01,9.426999999999999602e+01,9.437000000000000455e+01,9.481000000000000227e+01,9.515000000000000568e+01,9.515000000000000568e+01,9.504000000000000625e+01,9.495000000000000284e+01,9.476000000000000512e+01,9.456999999999999318e+01,9.481000000000000227e+01,9.504999999999999716e+01,9.506999999999999318e+01,9.484000000000000341e+01,9.451999999999999602e+01,9.410999999999999943e+01,9.365000000000000568e+01,9.328000000000000114e+01,9.315000000000000568e+01,9.326999999999999602e+01,9.423000000000000398e+01,9.490999999999999659e+01,9.523000000000000398e+01,9.551999999999999602e+01,9.562000000000000455e+01,9.542000000000000171e+01,9.518000000000000682e+01,9.503000000000000114e+01,9.479000000000000625e+01,9.473000000000000398e+01,9.465000000000000568e+01,9.462000000000000455e+01,9.478000000000000114e+01,9.501999999999999602e+01,9.470999999999999375e+01,9.454000000000000625e+01,9.454999999999999716e+01,9.476999999999999602e+01,9.475000000000000000e+01,9.471999999999999886e+01,9.456999999999999318e+01,9.476000000000000512e+01,9.498999999999999488e+01,9.515000000000000568e+01,9.523999999999999488e+01,9.543000000000000682e+01,9.554999999999999716e+01,9.571999999999999886e+01,9.587000000000000455e+01,9.575000000000000000e+01,9.570000000000000284e+01,9.578000000000000114e+01,9.579999999999999716e+01,9.578000000000000114e+01,9.585999999999999943e+01,9.601000000000000512e+01,9.590000000000000568e+01,9.595000000000000284e+01,9.581000000000000227e+01,9.562999999999999545e+01,9.568000000000000682e+01,9.565999999999999659e+01,9.553000000000000114e+01,9.562000000000000455e+01,9.567000000000000171e+01,9.546999999999999886e+01,9.542000000000000171e+01,9.540999999999999659e+01,9.537000000000000455e+01,9.535999999999999943e+01,9.529999999999999716e+01,9.562000000000000455e+01,9.579999999999999716e+01,9.606999999999999318e+01,9.584999999999999432e+01,9.562000000000000455e+01,9.546999999999999886e+01,9.534000000000000341e+01,9.542000000000000171e+01,9.615000000000000568e+01,9.637000000000000455e+01,9.634000000000000341e+01,9.603000000000000114e+01,9.568000000000000682e+01,9.545999999999999375e+01,9.531000000000000227e+01,9.537999999999999545e+01,9.559999999999999432e+01,9.585999999999999943e+01,9.581999999999999318e+01,9.581999999999999318e+01,9.579999999999999716e+01,9.612999999999999545e+01,9.626999999999999602e+01,9.628000000000000114e+01,9.610999999999999943e+01,9.593000000000000682e+01,9.593000000000000682e+01,9.617000000000000171e+01,9.642000000000000171e+01,9.648000000000000398e+01,9.643999999999999773e+01,9.639000000000000057e+01,9.628000000000000114e+01,9.629000000000000625e+01,9.626999999999999602e+01,9.621999999999999886e+01,9.612000000000000455e+01,9.606999999999999318e+01,9.610999999999999943e+01,9.618999999999999773e+01,9.612000000000000455e+01,9.621999999999999886e+01,9.626000000000000512e+01,9.620999999999999375e+01,9.612999999999999545e+01,9.606999999999999318e+01,9.607999999999999829e+01,9.620999999999999375e+01,9.626000000000000512e+01,9.615999999999999659e+01,9.584000000000000341e+01,9.543999999999999773e+01,9.535999999999999943e+01,9.548999999999999488e+01,9.567000000000000171e+01,9.587999999999999545e+01,9.601999999999999602e+01,9.601999999999999602e+01,9.620999999999999375e+01,9.645999999999999375e+01,9.667000000000000171e+01,9.659999999999999432e+01,9.654999999999999716e+01,9.628000000000000114e+01,9.612000000000000455e+01,9.617000000000000171e+01,9.631999999999999318e+01,9.646999999999999886e+01,9.665999999999999659e+01,9.667000000000000171e+01,9.676000000000000512e+01,9.676000000000000512e+01,9.670000000000000284e+01,9.668000000000000682e+01,9.668999999999999773e+01,9.667000000000000171e+01,9.673999999999999488e+01,9.668000000000000682e+01,9.648999999999999488e+01,9.650000000000000000e+01,9.651999999999999602e+01,9.646999999999999886e+01,9.646999999999999886e+01,9.651000000000000512e+01,9.648999999999999488e+01,9.656999999999999318e+01,9.660999999999999943e+01,9.664000000000000057e+01,9.657999999999999829e+01,9.648999999999999488e+01,9.639000000000000057e+01,9.625000000000000000e+01,9.598999999999999488e+01,9.589000000000000057e+01,9.595000000000000284e+01,9.617000000000000171e+01,9.596999999999999886e+01,9.576000000000000512e+01,9.559000000000000341e+01,9.551000000000000512e+01,9.581999999999999318e+01,9.607999999999999829e+01,9.643000000000000682e+01,9.650000000000000000e+01,9.643999999999999773e+01,9.651999999999999602e+01,9.676000000000000512e+01,9.682999999999999829e+01,9.681000000000000227e+01,9.668999999999999773e+01,9.642000000000000171e+01,9.631999999999999318e+01,9.645000000000000284e+01,9.645000000000000284e+01,9.660999999999999943e+01,9.670999999999999375e+01,9.673999999999999488e+01,9.657999999999999829e+01,9.654000000000000625e+01,9.651999999999999602e+01,9.670000000000000284e+01,9.681999999999999318e+01,9.696999999999999886e+01,9.673999999999999488e+01,9.657999999999999829e+01,9.643000000000000682e+01,9.662999999999999545e+01,9.673000000000000398e+01,9.687000000000000455e+01,9.693999999999999773e+01,9.692000000000000171e+01,9.696999999999999886e+01,9.687000000000000455e+01,9.648000000000000398e+01,9.637000000000000455e+01,9.617000000000000171e+01,9.628000000000000114e+01,9.626999999999999602e+01,9.626000000000000512e+01,9.634000000000000341e+01,9.650000000000000000e+01,9.662999999999999545e+01,9.660999999999999943e+01,9.657999999999999829e+01,9.659999999999999432e+01,9.665999999999999659e+01,9.676999999999999602e+01,9.692000000000000171e+01,9.701999999999999602e+01,9.706000000000000227e+01,9.715999999999999659e+01,9.717000000000000171e+01,9.706000000000000227e+01,9.679999999999999716e+01,9.668000000000000682e+01,9.676000000000000512e+01,9.687000000000000455e+01,9.687999999999999545e+01,9.693999999999999773e+01,9.685999999999999943e+01,9.667000000000000171e+01,9.640999999999999659e+01,9.631999999999999318e+01,9.625000000000000000e+01,9.632999999999999829e+01,9.637000000000000455e+01,9.642000000000000171e+01,9.642000000000000171e+01,9.643000000000000682e+01,9.656999999999999318e+01,9.671999999999999886e+01,9.685999999999999943e+01,9.693999999999999773e+01,9.709999999999999432e+01,9.731000000000000227e+01,9.726000000000000512e+01,9.723000000000000398e+01,9.726999999999999602e+01,9.726000000000000512e+01,9.729999999999999716e+01,9.723999999999999488e+01,9.720999999999999375e+01,9.710999999999999943e+01,9.712000000000000455e+01,9.714000000000000057e+01,9.707999999999999829e+01,9.696999999999999886e+01,9.695999999999999375e+01,9.687000000000000455e+01,9.670000000000000284e+01,9.656999999999999318e+01,9.656999999999999318e+01,9.667000000000000171e+01,9.692000000000000171e+01,9.714000000000000057e+01,9.717000000000000171e+01,9.717000000000000171e+01,9.712999999999999545e+01,9.707999999999999829e+01,9.712000000000000455e+01,9.715000000000000568e+01,9.723000000000000398e+01,9.712000000000000455e+01,9.706999999999999318e+01,9.703000000000000114e+01,9.706999999999999318e+01,9.700000000000000000e+01,9.696999999999999886e+01,9.692000000000000171e+01,9.687000000000000455e+01,9.687000000000000455e+01,9.692000000000000171e+01,9.700000000000000000e+01,9.717000000000000171e+01,9.737000000000000455e+01,9.740999999999999659e+01,9.737000000000000455e+01,9.729000000000000625e+01,9.731999999999999318e+01,9.717000000000000171e+01,9.700000000000000000e+01,9.682999999999999829e+01,9.676000000000000512e+01,9.685999999999999943e+01,9.704999999999999716e+01,9.721999999999999886e+01,9.731000000000000227e+01,9.731000000000000227e+01,9.734999999999999432e+01,9.721999999999999886e+01,9.706999999999999318e+01,9.690000000000000568e+01,9.682999999999999829e+01,9.692000000000000171e+01,9.701000000000000512e+01,9.721999999999999886e+01,9.743999999999999773e+01,9.751999999999999602e+01,9.748000000000000398e+01,9.739000000000000057e+01,9.717000000000000171e+01,9.703000000000000114e+01,9.695000000000000284e+01,9.709000000000000341e+01,9.717000000000000171e+01,9.729000000000000625e+01,9.718999999999999773e+01,9.720000000000000284e+01,9.728000000000000114e+01,9.723000000000000398e+01,9.731999999999999318e+01,9.726000000000000512e+01,9.721999999999999886e+01,9.704999999999999716e+01,9.704000000000000625e+01,9.678000000000000114e+01,9.695000000000000284e+01,9.715999999999999659e+01,9.720999999999999375e+01,9.721999999999999886e+01,9.717000000000000171e+01,9.723999999999999488e+01,9.726999999999999602e+01,9.731999999999999318e+01,9.731999999999999318e+01,9.714000000000000057e+01,9.701000000000000512e+01,9.693000000000000682e+01,9.681000000000000227e+01,9.678000000000000114e+01,9.681000000000000227e+01,9.698999999999999488e+01,9.709999999999999432e+01,9.712999999999999545e+01,9.710999999999999943e+01,9.714000000000000057e+01,9.704000000000000625e+01,9.700000000000000000e+01,9.704000000000000625e+01,9.710999999999999943e+01,9.726999999999999602e+01,9.734000000000000341e+01,9.734000000000000341e+01,9.731000000000000227e+01,9.717000000000000171e+01,9.714000000000000057e+01,9.698999999999999488e+01,9.692000000000000171e+01,9.701000000000000512e+01,9.710999999999999943e+01,9.714000000000000057e+01,9.692000000000000171e+01,9.670999999999999375e+01,9.643999999999999773e+01,9.648999999999999488e+01,9.667000000000000171e+01,9.698000000000000398e+01,9.721999999999999886e+01,9.739000000000000057e+01,9.751999999999999602e+01,9.745999999999999375e+01,9.740999999999999659e+01,9.742000000000000171e+01,9.737000000000000455e+01,9.721999999999999886e+01,9.715000000000000568e+01,9.706999999999999318e+01,9.704999999999999716e+01,9.709999999999999432e+01,9.726999999999999602e+01,9.729999999999999716e+01,9.731999999999999318e+01,9.723999999999999488e+01,9.720999999999999375e+01,9.723999999999999488e+01,9.715000000000000568e+01,9.701000000000000512e+01,9.712999999999999545e+01,9.720000000000000284e+01,9.726999999999999602e+01,9.740999999999999659e+01,9.756999999999999318e+01,9.756999999999999318e+01,9.757999999999999829e+01,9.746999999999999886e+01,9.732999999999999829e+01,9.720000000000000284e+01,9.723999999999999488e+01,9.729999999999999716e+01,9.735999999999999943e+01,9.743000000000000682e+01,9.753000000000000114e+01,9.751999999999999602e+01,9.759999999999999432e+01,9.756999999999999318e+01,9.751999999999999602e+01,9.735999999999999943e+01,9.737999999999999545e+01,9.742000000000000171e+01,9.748999999999999488e+01,9.751999999999999602e+01,9.750000000000000000e+01,9.742000000000000171e+01,9.737000000000000455e+01,9.737000000000000455e+01,9.742000000000000171e+01,9.731999999999999318e+01,9.728000000000000114e+01,9.729999999999999716e+01,9.729999999999999716e+01,9.729000000000000625e+01,9.731999999999999318e+01,9.721999999999999886e+01,9.714000000000000057e+01,9.693999999999999773e+01,9.704000000000000625e+01,9.729999999999999716e+01,9.751999999999999602e+01,9.765999999999999659e+01,9.781000000000000227e+01,9.771999999999999886e+01,9.751999999999999602e+01,9.712999999999999545e+01,9.670999999999999375e+01,9.676999999999999602e+01,9.731999999999999318e+01,9.742000000000000171e+01,9.751000000000000512e+01,9.739000000000000057e+01,9.729000000000000625e+01,9.718000000000000682e+01,9.706999999999999318e+01,9.700000000000000000e+01,9.704999999999999716e+01,9.706999999999999318e+01,9.709999999999999432e+01,9.712999999999999545e+01,9.723000000000000398e+01,9.721999999999999886e+01,9.729999999999999716e+01,9.721999999999999886e+01,9.709999999999999432e+01,9.696999999999999886e+01,9.684999999999999432e+01,9.693000000000000682e+01,9.723999999999999488e+01,9.732999999999999829e+01,9.748000000000000398e+01,9.746999999999999886e+01,9.745000000000000284e+01,9.748000000000000398e+01,9.754000000000000625e+01,9.762000000000000455e+01,9.771999999999999886e+01,9.776999999999999602e+01,9.775000000000000000e+01,9.767000000000000171e+01,9.762999999999999545e+01,9.759000000000000341e+01,9.756999999999999318e+01,9.768999999999999773e+01,9.768000000000000682e+01,9.787999999999999545e+01,9.782999999999999829e+01,9.787000000000000455e+01,9.776999999999999602e+01,9.779000000000000625e+01,9.781000000000000227e+01,9.778000000000000114e+01,9.765999999999999659e+01,9.750000000000000000e+01,9.748999999999999488e+01,9.746999999999999886e+01,9.745000000000000284e+01,9.756000000000000227e+01,9.759000000000000341e+01,9.745000000000000284e+01,9.742000000000000171e+01,9.745000000000000284e+01,9.748999999999999488e+01,9.759000000000000341e+01,9.764000000000000057e+01,9.762999999999999545e+01,9.767000000000000171e+01,9.760999999999999943e+01,9.759999999999999432e+01,9.776000000000000512e+01,9.781000000000000227e+01,9.787000000000000455e+01,9.792000000000000171e+01,9.796999999999999886e+01,9.781000000000000227e+01,9.754000000000000625e+01,9.726999999999999602e+01,9.712999999999999545e+01,9.712000000000000455e+01,9.743000000000000682e+01,9.767000000000000171e+01,9.781999999999999318e+01,9.781999999999999318e+01,9.781999999999999318e+01,9.781999999999999318e+01,9.770999999999999375e+01,9.756000000000000227e+01,9.756000000000000227e+01,9.745999999999999375e+01,9.751999999999999602e+01,9.768999999999999773e+01,9.768000000000000682e+01,9.768999999999999773e+01,9.773999999999999488e+01,9.764000000000000057e+01,9.757999999999999829e+01,9.756999999999999318e+01,9.754000000000000625e+01,9.751000000000000512e+01,9.760999999999999943e+01,9.765000000000000568e+01,9.767000000000000171e+01,9.771999999999999886e+01,9.760999999999999943e+01,9.764000000000000057e+01,9.751999999999999602e+01,9.748999999999999488e+01,9.743999999999999773e+01,9.754999999999999716e+01,9.762000000000000455e+01,9.767000000000000171e+01,9.770999999999999375e+01,9.779000000000000625e+01,9.787999999999999545e+01,9.792000000000000171e+01,9.789000000000000057e+01,9.785999999999999943e+01,9.779999999999999716e+01,9.775000000000000000e+01,9.770000000000000284e+01,9.757999999999999829e+01,9.759000000000000341e+01,9.765999999999999659e+01,9.768999999999999773e+01,9.773999999999999488e+01,9.782999999999999829e+01,9.790999999999999659e+01,9.781000000000000227e+01,9.770999999999999375e+01,9.756999999999999318e+01,9.754000000000000625e+01,9.737999999999999545e+01,9.731000000000000227e+01,9.731999999999999318e+01,9.743999999999999773e+01,9.756999999999999318e+01,9.776999999999999602e+01,9.782999999999999829e+01,9.773000000000000398e+01,9.771999999999999886e+01,9.771999999999999886e+01,9.771999999999999886e+01,9.771999999999999886e+01,9.756999999999999318e+01,9.751000000000000512e+01,9.756999999999999318e+01,9.760999999999999943e+01,9.765999999999999659e+01,9.778000000000000114e+01,9.781000000000000227e+01,9.789000000000000057e+01,9.790000000000000568e+01,9.765000000000000568e+01,9.759000000000000341e+01,9.754999999999999716e+01,9.762999999999999545e+01,9.762000000000000455e+01,9.768000000000000682e+01,9.764000000000000057e+01,9.757999999999999829e+01,9.760999999999999943e+01,9.756999999999999318e+01,9.771999999999999886e+01,9.776999999999999602e+01,9.790000000000000568e+01,9.782999999999999829e+01,9.773999999999999488e+01,9.748999999999999488e+01,9.743999999999999773e+01,9.746999999999999886e+01,9.754000000000000625e+01,9.751999999999999602e+01,9.754999999999999716e+01,9.760999999999999943e+01,9.762000000000000455e+01,9.762000000000000455e+01,9.760999999999999943e+01,9.757999999999999829e+01,9.762000000000000455e+01,9.765999999999999659e+01,9.767000000000000171e+01,9.751999999999999602e+01,9.740999999999999659e+01,9.721999999999999886e+01,9.695999999999999375e+01,9.678000000000000114e+01,9.690999999999999659e+01,9.718000000000000682e+01,9.751999999999999602e+01,9.781999999999999318e+01,9.801999999999999602e+01,9.800000000000000000e+01,9.790999999999999659e+01,9.784000000000000341e+01,9.762999999999999545e+01,9.765999999999999659e+01,9.781000000000000227e+01,9.785999999999999943e+01,9.790999999999999659e+01,9.781000000000000227e+01,9.771999999999999886e+01,9.759000000000000341e+01,9.742000000000000171e+01,9.726999999999999602e+01,9.723000000000000398e+01,9.740999999999999659e+01,9.757999999999999829e+01,9.779000000000000625e+01,9.787000000000000455e+01,9.793999999999999773e+01,9.793999999999999773e+01,9.793000000000000682e+01,9.787999999999999545e+01,9.787000000000000455e+01,9.781999999999999318e+01,9.790000000000000568e+01,9.792000000000000171e+01,9.793000000000000682e+01,9.798999999999999488e+01,9.801999999999999602e+01,9.803000000000000114e+01,9.795000000000000284e+01,9.787999999999999545e+01,9.775000000000000000e+01,9.771999999999999886e+01,9.775000000000000000e+01,9.787000000000000455e+01,9.798999999999999488e+01,9.809000000000000341e+01,9.810999999999999943e+01,9.807999999999999829e+01,9.806999999999999318e+01,9.806999999999999318e+01,9.809999999999999432e+01,9.801999999999999602e+01,9.792000000000000171e+01,9.784000000000000341e+01,9.782999999999999829e+01,9.776000000000000512e+01,9.781000000000000227e+01,9.782999999999999829e+01,9.789000000000000057e+01,9.801999999999999602e+01,9.795999999999999375e+01,9.784000000000000341e+01,9.762000000000000455e+01,9.740000000000000568e+01,9.734000000000000341e+01,9.740999999999999659e+01,9.759999999999999432e+01,9.779000000000000625e+01,9.790000000000000568e+01,9.796999999999999886e+01,9.793000000000000682e+01,9.795999999999999375e+01,9.801999999999999602e+01,9.812000000000000455e+01,9.817000000000000171e+01,9.806999999999999318e+01,9.790999999999999659e+01,9.765999999999999659e+01,9.731000000000000227e+01,9.720999999999999375e+01,9.731999999999999318e+01,9.801000000000000512e+01,9.807999999999999829e+01,9.795999999999999375e+01,9.776000000000000512e+01,9.759000000000000341e+01,9.771999999999999886e+01,9.779000000000000625e+01,9.787000000000000455e+01,9.793999999999999773e+01,9.789000000000000057e+01,9.773999999999999488e+01,9.757999999999999829e+01,9.746999999999999886e+01,9.750000000000000000e+01,9.754999999999999716e+01,9.756000000000000227e+01,9.762000000000000455e+01,9.762000000000000455e+01,9.762000000000000455e+01,9.754000000000000625e+01,9.743999999999999773e+01,9.742000000000000171e+01,9.737999999999999545e+01,9.748000000000000398e+01,9.765999999999999659e+01,9.781000000000000227e+01,9.784999999999999432e+01,9.782999999999999829e+01,9.779999999999999716e+01,9.778000000000000114e+01,9.773000000000000398e+01,9.751999999999999602e+01,9.743999999999999773e+01,9.748000000000000398e+01,9.768999999999999773e+01,9.787000000000000455e+01,9.793000000000000682e+01,9.790000000000000568e+01,9.773000000000000398e+01,9.743000000000000682e+01,9.732999999999999829e+01,9.745999999999999375e+01,9.785999999999999943e+01,9.804000000000000625e+01,9.810999999999999943e+01,9.809000000000000341e+01,9.798000000000000398e+01,9.787000000000000455e+01,9.781000000000000227e+01,9.773000000000000398e+01,9.773000000000000398e+01,9.776999999999999602e+01,9.779999999999999716e+01,9.779999999999999716e+01,9.779999999999999716e+01,9.790000000000000568e+01,9.801000000000000512e+01,9.801000000000000512e+01,9.804000000000000625e+01,9.800000000000000000e+01,9.806999999999999318e+01,9.790999999999999659e+01,9.781000000000000227e+01,9.773999999999999488e+01,9.768999999999999773e+01,9.771999999999999886e+01,9.785999999999999943e+01,9.806000000000000227e+01,9.806999999999999318e+01,9.806999999999999318e+01,9.810999999999999943e+01,9.812000000000000455e+01,9.817000000000000171e+01,9.806999999999999318e+01,9.818000000000000682e+01,9.818999999999999773e+01,9.820999999999999375e+01,9.806000000000000227e+01,9.792000000000000171e+01,9.785999999999999943e+01,9.781999999999999318e+01,9.781999999999999318e+01,9.782999999999999829e+01,9.781999999999999318e+01,9.787000000000000455e+01,9.781999999999999318e+01,9.779000000000000625e+01,9.781999999999999318e+01,9.792000000000000171e+01,9.793999999999999773e+01,9.798999999999999488e+01,9.806000000000000227e+01,9.806000000000000227e+01,9.806000000000000227e+01,9.807999999999999829e+01,9.809000000000000341e+01,9.801999999999999602e+01,9.801999999999999602e+01,9.798999999999999488e+01,9.790999999999999659e+01,9.795999999999999375e+01,9.798999999999999488e+01,9.790000000000000568e+01,9.784000000000000341e+01,9.779999999999999716e+01,9.770999999999999375e+01,9.765000000000000568e+01,9.767000000000000171e+01,9.773000000000000398e+01,9.754000000000000625e+01,9.746999999999999886e+01,9.751999999999999602e+01,9.759000000000000341e+01,9.768000000000000682e+01,9.790999999999999659e+01,9.798000000000000398e+01,9.793000000000000682e+01,9.784000000000000341e+01,9.779000000000000625e+01,9.778000000000000114e+01,9.784000000000000341e+01,9.795000000000000284e+01,9.801999999999999602e+01,9.801999999999999602e+01,9.804000000000000625e+01,9.803000000000000114e+01,9.796999999999999886e+01,9.798999999999999488e+01,9.804000000000000625e+01,9.804000000000000625e+01,9.806999999999999318e+01,9.806999999999999318e+01,9.804999999999999716e+01,9.810999999999999943e+01,9.812000000000000455e+01,9.812000000000000455e+01,9.809999999999999432e+01,9.810999999999999943e+01,9.817000000000000171e+01,9.817000000000000171e+01,9.817000000000000171e+01,9.804999999999999716e+01,9.806999999999999318e+01,9.801000000000000512e+01,9.796999999999999886e+01,9.801999999999999602e+01,9.803000000000000114e+01,9.807999999999999829e+01,9.812999999999999545e+01,9.818999999999999773e+01,9.818999999999999773e+01,9.818999999999999773e+01,9.815000000000000568e+01,9.809000000000000341e+01,9.809999999999999432e+01,9.812999999999999545e+01,9.812000000000000455e+01,9.810999999999999943e+01,9.806999999999999318e+01,9.801000000000000512e+01,9.798000000000000398e+01,9.790999999999999659e+01,9.787999999999999545e+01,9.795999999999999375e+01,9.796999999999999886e+01,9.798999999999999488e+01,9.806999999999999318e+01,9.817000000000000171e+01,9.821999999999999886e+01,9.821999999999999886e+01,9.812000000000000455e+01,9.798000000000000398e+01,9.767000000000000171e+01,9.754000000000000625e+01,9.737000000000000455e+01,9.760999999999999943e+01,9.782999999999999829e+01,9.792000000000000171e+01,9.795000000000000284e+01,9.787000000000000455e+01,9.784999999999999432e+01,9.778000000000000114e+01,9.775000000000000000e+01,9.776999999999999602e+01,9.784999999999999432e+01,9.790000000000000568e+01,9.787000000000000455e+01,9.793000000000000682e+01,9.789000000000000057e+01,9.789000000000000057e+01,9.787999999999999545e+01,9.793999999999999773e+01,9.812000000000000455e+01,9.820000000000000284e+01,9.831999999999999318e+01,9.823999999999999488e+01,9.815999999999999659e+01,9.806999999999999318e+01,9.793000000000000682e+01,9.789000000000000057e+01,9.787000000000000455e+01,9.798000000000000398e+01,9.815999999999999659e+01,9.815999999999999659e+01,9.818000000000000682e+01,9.817000000000000171e+01,9.817000000000000171e+01,9.815000000000000568e+01,9.809000000000000341e+01,9.806000000000000227e+01,9.806999999999999318e+01,9.795000000000000284e+01,9.776999999999999602e+01,9.765999999999999659e+01,9.767000000000000171e+01,9.765999999999999659e+01,9.778000000000000114e+01,9.782999999999999829e+01,9.796999999999999886e+01,9.789000000000000057e+01,9.768000000000000682e+01,9.734999999999999432e+01,9.698999999999999488e+01,9.676999999999999602e+01,9.704999999999999716e+01,9.759999999999999432e+01,9.798999999999999488e+01,9.815999999999999659e+01,9.817000000000000171e+01,9.812999999999999545e+01,9.792000000000000171e+01,9.789000000000000057e+01,9.798000000000000398e+01,9.807999999999999829e+01,9.817000000000000171e+01,9.826999999999999602e+01,9.829999999999999716e+01,9.820999999999999375e+01,9.807999999999999829e+01,9.803000000000000114e+01,9.804000000000000625e+01,9.806000000000000227e+01,9.809000000000000341e+01,9.806999999999999318e+01,9.817000000000000171e+01,9.823000000000000398e+01,9.826000000000000512e+01,9.826999999999999602e+01,9.825000000000000000e+01,9.823000000000000398e+01,9.826000000000000512e+01,9.828000000000000114e+01,9.829000000000000625e+01,9.829000000000000625e+01,9.832999999999999829e+01,9.837000000000000455e+01,9.826999999999999602e+01,9.817000000000000171e+01,9.809000000000000341e+01,9.801999999999999602e+01,9.809000000000000341e+01,9.804000000000000625e+01,9.806999999999999318e+01,9.806999999999999318e+01,9.812000000000000455e+01,9.815999999999999659e+01,9.817000000000000171e+01,9.817000000000000171e+01,9.812999999999999545e+01,9.806999999999999318e+01,9.806999999999999318e+01,9.809000000000000341e+01,9.810999999999999943e+01,9.817000000000000171e+01,9.820000000000000284e+01,9.815000000000000568e+01,9.807999999999999829e+01,9.814000000000000057e+01,9.807999999999999829e+01,9.810999999999999943e+01,9.812999999999999545e+01,9.814000000000000057e+01,9.818000000000000682e+01,9.821999999999999886e+01,9.817000000000000171e+01,9.810999999999999943e+01,9.812000000000000455e+01,9.804000000000000625e+01,9.806999999999999318e+01,9.804999999999999716e+01,9.804000000000000625e+01,9.801000000000000512e+01,9.792000000000000171e+01,9.792000000000000171e+01,9.787000000000000455e+01,9.781000000000000227e+01,9.778000000000000114e+01,9.776999999999999602e+01,9.784999999999999432e+01,9.796999999999999886e+01,9.801999999999999602e+01,9.798999999999999488e+01,9.803000000000000114e+01,9.792000000000000171e+01,9.790000000000000568e+01,9.793000000000000682e+01,9.801999999999999602e+01,9.806999999999999318e+01,9.803000000000000114e+01,9.804000000000000625e+01,9.810999999999999943e+01,9.815999999999999659e+01,9.818000000000000682e+01,9.821999999999999886e+01,9.818000000000000682e+01,9.812000000000000455e+01,9.806999999999999318e+01,9.795000000000000284e+01,9.779000000000000625e+01,9.768999999999999773e+01,9.760999999999999943e+01,9.767000000000000171e+01,9.776999999999999602e+01,9.781999999999999318e+01,9.787000000000000455e+01,9.795999999999999375e+01,9.809999999999999432e+01,9.812999999999999545e+01,9.821999999999999886e+01,9.825000000000000000e+01,9.826999999999999602e+01,9.826999999999999602e+01,9.818999999999999773e+01,9.821999999999999886e+01,9.821999999999999886e+01,9.817000000000000171e+01,9.818999999999999773e+01,9.823000000000000398e+01,9.818999999999999773e+01,9.821999999999999886e+01,9.826000000000000512e+01,9.829999999999999716e+01,9.837000000000000455e+01,9.837000000000000455e+01,9.842000000000000171e+01,9.839000000000000057e+01,9.842000000000000171e+01,9.850000000000000000e+01,9.851000000000000512e+01,9.851000000000000512e+01,9.851999999999999602e+01,9.842000000000000171e+01,9.840000000000000568e+01,9.840000000000000568e+01,9.831999999999999318e+01,9.825000000000000000e+01,9.823000000000000398e+01,9.829999999999999716e+01,9.826999999999999602e+01,9.826999999999999602e+01,9.831999999999999318e+01,9.843000000000000682e+01,9.845999999999999375e+01,9.840000000000000568e+01,9.831000000000000227e+01,9.818000000000000682e+01,9.817000000000000171e+01,9.818000000000000682e+01,9.820000000000000284e+01,9.817000000000000171e+01,9.814000000000000057e+01,9.800000000000000000e+01,9.782999999999999829e+01,9.779000000000000625e+01,9.776000000000000512e+01,9.782999999999999829e+01,9.793000000000000682e+01,9.806999999999999318e+01,9.812999999999999545e+01,9.825000000000000000e+01,9.829000000000000625e+01,9.837999999999999545e+01,9.843999999999999773e+01,9.839000000000000057e+01,9.829000000000000625e+01,9.826000000000000512e+01,9.834999999999999432e+01,9.831999999999999318e+01,9.834999999999999432e+01,9.831000000000000227e+01,9.826000000000000512e+01,9.831999999999999318e+01,9.831000000000000227e+01,9.826999999999999602e+01,9.821999999999999886e+01,9.815999999999999659e+01,9.812999999999999545e+01,9.812000000000000455e+01,9.818999999999999773e+01,9.826000000000000512e+01,9.826999999999999602e+01,9.828000000000000114e+01,9.837999999999999545e+01,9.840000000000000568e+01,9.834999999999999432e+01,9.826999999999999602e+01,9.826000000000000512e+01,9.820000000000000284e+01,9.821999999999999886e+01,9.826000000000000512e+01,9.829999999999999716e+01,9.831999999999999318e+01,9.831000000000000227e+01,9.831999999999999318e+01,9.829999999999999716e+01,9.832999999999999829e+01,9.835999999999999943e+01,9.831000000000000227e+01,9.831999999999999318e+01,9.835999999999999943e+01,9.842000000000000171e+01,9.840999999999999659e+01,9.840999999999999659e+01,9.837999999999999545e+01,9.834000000000000341e+01,9.832999999999999829e+01,9.831999999999999318e+01,9.829999999999999716e+01,9.831999999999999318e+01,9.832999999999999829e+01,9.831999999999999318e+01,9.831000000000000227e+01,9.834000000000000341e+01,9.837000000000000455e+01,9.834999999999999432e+01,9.826999999999999602e+01,9.820000000000000284e+01,9.809999999999999432e+01,9.796999999999999886e+01,9.787999999999999545e+01,9.795000000000000284e+01,9.807999999999999829e+01,9.818999999999999773e+01,9.820000000000000284e+01,9.826999999999999602e+01,9.826000000000000512e+01,9.817000000000000171e+01,9.821999999999999886e+01,9.821999999999999886e+01,9.818999999999999773e+01,9.829999999999999716e+01,9.820000000000000284e+01,9.817000000000000171e+01,9.815999999999999659e+01,9.817000000000000171e+01,9.817000000000000171e+01,9.820999999999999375e+01,9.826999999999999602e+01,9.829000000000000625e+01,9.823000000000000398e+01,9.818000000000000682e+01,9.804000000000000625e+01,9.793000000000000682e+01,9.790999999999999659e+01,9.806999999999999318e+01,9.829000000000000625e+01,9.834000000000000341e+01,9.837000000000000455e+01,9.818999999999999773e+01,9.812999999999999545e+01,9.820000000000000284e+01,9.815999999999999659e+01,9.820999999999999375e+01,9.823999999999999488e+01,9.823000000000000398e+01,9.825000000000000000e+01,9.825000000000000000e+01,9.826999999999999602e+01,9.828000000000000114e+01,9.829000000000000625e+01,9.821999999999999886e+01,9.820000000000000284e+01,9.818999999999999773e+01,9.821999999999999886e+01,9.832999999999999829e+01,9.840000000000000568e+01,9.842000000000000171e+01,9.845999999999999375e+01,9.837999999999999545e+01,9.825000000000000000e+01,9.810999999999999943e+01,9.793999999999999773e+01,9.789000000000000057e+01,9.800000000000000000e+01,9.804999999999999716e+01,9.812999999999999545e+01,9.818999999999999773e+01,9.826999999999999602e+01,9.832999999999999829e+01,9.826000000000000512e+01,9.823999999999999488e+01,9.826999999999999602e+01,9.821999999999999886e+01,9.815999999999999659e+01,9.809000000000000341e+01,9.801999999999999602e+01,9.800000000000000000e+01,9.801999999999999602e+01,9.820000000000000284e+01,9.826999999999999602e+01,9.829999999999999716e+01,9.828000000000000114e+01,9.826999999999999602e+01,9.825000000000000000e+01,9.831999999999999318e+01,9.834000000000000341e+01,9.834000000000000341e+01,9.831999999999999318e+01,9.831999999999999318e+01,9.829000000000000625e+01,9.823000000000000398e+01,9.821999999999999886e+01,9.825000000000000000e+01,9.826999999999999602e+01,9.837000000000000455e+01,9.840000000000000568e+01,9.837000000000000455e+01,9.840999999999999659e+01,9.831999999999999318e+01,9.821999999999999886e+01,9.818999999999999773e+01,9.817000000000000171e+01,9.831999999999999318e+01,9.831999999999999318e+01,9.840999999999999659e+01,9.843000000000000682e+01,9.840999999999999659e+01,9.842000000000000171e+01,9.834999999999999432e+01,9.821999999999999886e+01,9.814000000000000057e+01,9.804999999999999716e+01,9.796999999999999886e+01,9.785999999999999943e+01,9.781999999999999318e+01,9.790000000000000568e+01,9.776000000000000512e+01,9.760999999999999943e+01,9.764000000000000057e+01,9.771999999999999886e+01,9.779999999999999716e+01,9.792000000000000171e+01,9.795000000000000284e+01,9.806999999999999318e+01,9.826000000000000512e+01,9.834000000000000341e+01,9.848999999999999488e+01,9.857999999999999829e+01,9.851999999999999602e+01,9.848000000000000398e+01,9.843000000000000682e+01,9.831999999999999318e+01,9.826999999999999602e+01,9.823000000000000398e+01,9.823000000000000398e+01,9.821999999999999886e+01,9.821999999999999886e+01,9.812000000000000455e+01,9.801999999999999602e+01,9.790999999999999659e+01,9.784000000000000341e+01,9.784000000000000341e+01,9.792000000000000171e+01,9.809000000000000341e+01,9.809000000000000341e+01,9.807999999999999829e+01,9.795999999999999375e+01,9.790000000000000568e+01,9.781000000000000227e+01,9.781999999999999318e+01,9.793999999999999773e+01,9.801999999999999602e+01,9.801999999999999602e+01,9.818999999999999773e+01,9.826999999999999602e+01,9.817000000000000171e+01,9.807999999999999829e+01,9.800000000000000000e+01,9.792000000000000171e+01,9.790000000000000568e+01,9.798000000000000398e+01,9.806999999999999318e+01,9.812999999999999545e+01,9.814000000000000057e+01,9.817000000000000171e+01,9.812000000000000455e+01,9.812000000000000455e+01,9.812000000000000455e+01,9.812000000000000455e+01,9.809999999999999432e+01,9.812999999999999545e+01,9.815000000000000568e+01,9.810999999999999943e+01,9.812999999999999545e+01,9.823999999999999488e+01,9.825000000000000000e+01,9.826000000000000512e+01,9.823999999999999488e+01,9.821999999999999886e+01,9.826999999999999602e+01,9.826999999999999602e+01,9.821999999999999886e+01,9.820999999999999375e+01,9.812000000000000455e+01,9.815999999999999659e+01,9.817000000000000171e+01,9.812000000000000455e+01,9.815000000000000568e+01,9.815000000000000568e+01,9.825000000000000000e+01,9.826999999999999602e+01,9.834000000000000341e+01,9.829000000000000625e+01,9.823000000000000398e+01,9.815000000000000568e+01,9.812999999999999545e+01,9.815999999999999659e+01,9.826999999999999602e+01,9.831000000000000227e+01,9.835999999999999943e+01,9.835999999999999943e+01,9.832999999999999829e+01,9.832999999999999829e+01,9.826999999999999602e+01,9.823999999999999488e+01,9.823000000000000398e+01,9.821999999999999886e+01,9.820999999999999375e+01,9.828000000000000114e+01,9.831999999999999318e+01,9.842000000000000171e+01,9.840999999999999659e+01,9.846999999999999886e+01,9.845000000000000284e+01,9.843999999999999773e+01,9.840999999999999659e+01,9.837000000000000455e+01,9.826999999999999602e+01,9.823999999999999488e+01,9.820999999999999375e+01,9.817000000000000171e+01,9.826000000000000512e+01,9.829000000000000625e+01,9.831999999999999318e+01,9.823999999999999488e+01,9.814000000000000057e+01,9.810999999999999943e+01,9.812000000000000455e+01,9.820999999999999375e+01,9.829999999999999716e+01,9.832999999999999829e+01,9.831999999999999318e+01,9.831000000000000227e+01,9.832999999999999829e+01,9.828000000000000114e+01,9.815999999999999659e+01,9.817000000000000171e+01,9.820000000000000284e+01,9.821999999999999886e+01,9.829000000000000625e+01,9.831999999999999318e+01,9.831000000000000227e+01,9.829999999999999716e+01,9.828000000000000114e+01,9.828000000000000114e+01,9.829999999999999716e+01,9.828000000000000114e+01,9.829999999999999716e+01,9.831999999999999318e+01,9.835999999999999943e+01,9.840000000000000568e+01,9.835999999999999943e+01,9.829999999999999716e+01,9.823000000000000398e+01,9.812999999999999545e+01,9.795999999999999375e+01,9.795000000000000284e+01,9.798000000000000398e+01,9.803000000000000114e+01,9.806999999999999318e+01,9.820999999999999375e+01,9.817000000000000171e+01,9.821999999999999886e+01,9.829000000000000625e+01,9.829000000000000625e+01,9.826999999999999602e+01,9.826999999999999602e+01,9.829000000000000625e+01,9.823999999999999488e+01,9.826999999999999602e+01,9.828000000000000114e+01,9.829999999999999716e+01,9.834999999999999432e+01,9.826999999999999602e+01,9.814000000000000057e+01,9.792000000000000171e+01,9.789000000000000057e+01,9.790999999999999659e+01,9.798999999999999488e+01,9.804000000000000625e+01,9.806999999999999318e+01,9.810999999999999943e+01,9.812999999999999545e+01,9.810999999999999943e+01,9.821999999999999886e+01,9.829999999999999716e+01,9.832999999999999829e+01,9.840999999999999659e+01,9.837000000000000455e+01,9.837000000000000455e+01,9.837999999999999545e+01,9.842000000000000171e+01,9.845000000000000284e+01,9.850000000000000000e+01,9.843000000000000682e+01,9.846999999999999886e+01,9.848000000000000398e+01,9.851999999999999602e+01,9.840000000000000568e+01,9.823999999999999488e+01,9.806999999999999318e+01,9.796999999999999886e+01,9.798000000000000398e+01,9.806000000000000227e+01,9.806000000000000227e+01,9.817000000000000171e+01,9.826000000000000512e+01,9.842000000000000171e+01,9.851999999999999602e+01,9.854000000000000625e+01,9.856999999999999318e+01,9.851999999999999602e+01,9.850000000000000000e+01,9.848999999999999488e+01,9.845999999999999375e+01,9.840999999999999659e+01,9.828000000000000114e+01,9.825000000000000000e+01,9.829000000000000625e+01,9.829999999999999716e+01,9.826999999999999602e+01,9.826999999999999602e+01,9.820999999999999375e+01,9.823000000000000398e+01,9.826999999999999602e+01,9.826999999999999602e+01,9.828000000000000114e+01,9.832999999999999829e+01,9.834999999999999432e+01,9.834999999999999432e+01,9.839000000000000057e+01,9.837999999999999545e+01,9.834000000000000341e+01,9.831999999999999318e+01,9.829999999999999716e+01,9.821999999999999886e+01,9.817000000000000171e+01,9.809999999999999432e+01,9.821999999999999886e+01,9.826000000000000512e+01,9.821999999999999886e+01,9.820999999999999375e+01,9.825000000000000000e+01,9.832999999999999829e+01,9.831000000000000227e+01,9.823999999999999488e+01,9.812000000000000455e+01,9.806000000000000227e+01,9.810999999999999943e+01,9.812999999999999545e+01,9.817000000000000171e+01,9.821999999999999886e+01,9.831000000000000227e+01,9.823000000000000398e+01,9.817000000000000171e+01,9.820999999999999375e+01,9.817000000000000171e+01,9.820000000000000284e+01,9.820000000000000284e+01,9.818999999999999773e+01,9.825000000000000000e+01,9.825000000000000000e+01,9.831999999999999318e+01,9.828000000000000114e+01,9.829999999999999716e+01,9.820999999999999375e+01,9.817000000000000171e+01,9.815000000000000568e+01,9.815999999999999659e+01,9.820000000000000284e+01,9.828000000000000114e+01,9.828000000000000114e+01,9.825000000000000000e+01,9.818999999999999773e+01,9.810999999999999943e+01,9.814000000000000057e+01,9.815999999999999659e+01,9.815000000000000568e+01,9.815000000000000568e+01,9.820000000000000284e+01,9.828000000000000114e+01,9.834000000000000341e+01,9.839000000000000057e+01,9.831000000000000227e+01,9.826000000000000512e+01,9.821999999999999886e+01,9.821999999999999886e+01,9.818999999999999773e+01,9.820999999999999375e+01,9.831999999999999318e+01,9.837000000000000455e+01,9.839000000000000057e+01,9.839000000000000057e+01,9.828000000000000114e+01,9.817000000000000171e+01,9.806000000000000227e+01,9.812000000000000455e+01,9.796999999999999886e+01,9.784999999999999432e+01,9.781999999999999318e+01,9.790000000000000568e+01,9.796999999999999886e+01,9.806000000000000227e+01,9.812000000000000455e+01,9.809999999999999432e+01,9.812000000000000455e+01,9.814000000000000057e+01,9.825000000000000000e+01,9.821999999999999886e+01,9.823000000000000398e+01,9.826999999999999602e+01,9.826999999999999602e+01,9.831999999999999318e+01,9.843000000000000682e+01,9.837000000000000455e+01,9.837999999999999545e+01,9.837000000000000455e+01,9.842000000000000171e+01,9.843999999999999773e+01,9.839000000000000057e+01,9.845000000000000284e+01,9.835999999999999943e+01,9.837000000000000455e+01,9.823999999999999488e+01,9.821999999999999886e+01,9.814000000000000057e+01,9.803000000000000114e+01,9.806000000000000227e+01,9.821999999999999886e+01,9.832999999999999829e+01,9.837999999999999545e+01,9.843000000000000682e+01,9.845000000000000284e+01,9.845999999999999375e+01,9.842000000000000171e+01,9.845000000000000284e+01,9.846999999999999886e+01,9.848999999999999488e+01,9.846999999999999886e+01,9.846999999999999886e+01,9.846999999999999886e+01,9.846999999999999886e+01,9.842000000000000171e+01,9.837000000000000455e+01,9.828000000000000114e+01,9.826000000000000512e+01,9.823000000000000398e+01,9.821999999999999886e+01,9.826999999999999602e+01,9.831999999999999318e+01,9.842000000000000171e+01,9.848000000000000398e+01,9.848999999999999488e+01,9.850000000000000000e+01,9.846999999999999886e+01,9.845999999999999375e+01,9.843000000000000682e+01,9.842000000000000171e+01,9.831999999999999318e+01,9.828000000000000114e+01,9.829000000000000625e+01,9.840999999999999659e+01,9.843000000000000682e+01,9.846999999999999886e+01,9.845000000000000284e+01,9.848000000000000398e+01,9.848999999999999488e+01,9.850000000000000000e+01,9.845999999999999375e+01,9.845000000000000284e+01,9.845000000000000284e+01,9.846999999999999886e+01,9.846999999999999886e+01,9.851000000000000512e+01,9.848999999999999488e+01,9.848000000000000398e+01,9.842000000000000171e+01,9.837999999999999545e+01,9.831999999999999318e+01,9.818999999999999773e+01,9.806000000000000227e+01,9.801999999999999602e+01,9.804000000000000625e+01,9.806000000000000227e+01,9.812000000000000455e+01,9.817000000000000171e+01,9.821999999999999886e+01,9.834000000000000341e+01,9.835999999999999943e+01,9.829999999999999716e+01,9.812000000000000455e+01,9.787000000000000455e+01,9.756999999999999318e+01,9.756999999999999318e+01,9.773000000000000398e+01,9.787000000000000455e+01,9.806999999999999318e+01,9.826000000000000512e+01,9.837999999999999545e+01,9.851999999999999602e+01,9.843999999999999773e+01,9.829999999999999716e+01,9.823999999999999488e+01,9.815000000000000568e+01,9.804000000000000625e+01,9.801999999999999602e+01,9.793000000000000682e+01,9.792000000000000171e+01,9.798000000000000398e+01,9.801999999999999602e+01,9.806999999999999318e+01,9.806999999999999318e+01,9.817000000000000171e+01,9.818000000000000682e+01,9.826000000000000512e+01,9.835999999999999943e+01,9.837000000000000455e+01,9.831999999999999318e+01,9.823999999999999488e+01,9.812000000000000455e+01,9.806999999999999318e+01,9.804000000000000625e+01,9.814000000000000057e+01,9.823000000000000398e+01,9.834999999999999432e+01,9.840000000000000568e+01,9.845999999999999375e+01,9.840999999999999659e+01,9.837999999999999545e+01,9.831000000000000227e+01,9.818999999999999773e+01,9.812999999999999545e+01,9.801999999999999602e+01,9.796999999999999886e+01,9.795000000000000284e+01,9.807999999999999829e+01,9.820000000000000284e+01,9.826000000000000512e+01,9.823000000000000398e+01,9.821999999999999886e+01,9.826999999999999602e+01,9.826000000000000512e+01,9.826999999999999602e+01,9.831999999999999318e+01,9.837000000000000455e+01,9.842000000000000171e+01,9.851999999999999602e+01,9.859999999999999432e+01,9.862000000000000455e+01,9.862999999999999545e+01,9.865000000000000568e+01,9.862000000000000455e+01,9.854999999999999716e+01,9.846999999999999886e+01,9.843000000000000682e+01,9.839000000000000057e+01,9.840000000000000568e+01,9.834999999999999432e+01,9.826999999999999602e+01,9.831000000000000227e+01,9.831000000000000227e+01,9.832999999999999829e+01,9.828000000000000114e+01,9.839000000000000057e+01,9.837000000000000455e+01,9.840000000000000568e+01,9.837000000000000455e+01,9.840999999999999659e+01,9.839000000000000057e+01,9.832999999999999829e+01,9.829000000000000625e+01,9.828000000000000114e+01,9.826000000000000512e+01,9.818000000000000682e+01,9.810999999999999943e+01,9.806999999999999318e+01,9.800000000000000000e+01,9.800000000000000000e+01,9.801999999999999602e+01,9.812999999999999545e+01,9.815999999999999659e+01,9.831999999999999318e+01,9.837000000000000455e+01,9.840999999999999659e+01,9.837000000000000455e+01,9.831999999999999318e+01,9.826999999999999602e+01,9.820000000000000284e+01,9.812999999999999545e+01,9.804000000000000625e+01,9.806999999999999318e+01,9.815999999999999659e+01,9.831000000000000227e+01,9.837000000000000455e+01,9.837999999999999545e+01,9.834999999999999432e+01,9.835999999999999943e+01,9.837999999999999545e+01,9.831999999999999318e+01,9.831000000000000227e+01,9.826999999999999602e+01,9.821999999999999886e+01,9.823999999999999488e+01,9.818000000000000682e+01,9.820999999999999375e+01,9.817000000000000171e+01,9.820999999999999375e+01,9.815000000000000568e+01,9.823999999999999488e+01,9.818000000000000682e+01,9.818999999999999773e+01,9.812000000000000455e+01,9.806999999999999318e+01,9.804999999999999716e+01,9.806999999999999318e+01,9.809999999999999432e+01,9.817000000000000171e+01,9.815999999999999659e+01,9.821999999999999886e+01,9.831000000000000227e+01,9.839000000000000057e+01,9.834000000000000341e+01,9.831999999999999318e+01,9.831999999999999318e+01,9.834000000000000341e+01,9.835999999999999943e+01,9.837000000000000455e+01,9.837000000000000455e+01,9.845000000000000284e+01,9.845999999999999375e+01,9.845999999999999375e+01,9.848999999999999488e+01,9.846999999999999886e+01,9.843000000000000682e+01,9.843000000000000682e+01,9.837999999999999545e+01,9.831999999999999318e+01,9.826999999999999602e+01,9.825000000000000000e+01,9.826999999999999602e+01,9.840999999999999659e+01,9.843999999999999773e+01,9.840999999999999659e+01,9.842000000000000171e+01,9.846999999999999886e+01,9.850000000000000000e+01,9.851000000000000512e+01,9.850000000000000000e+01,9.851999999999999602e+01,9.856000000000000227e+01,9.851999999999999602e+01,9.846999999999999886e+01,9.845000000000000284e+01,9.840999999999999659e+01,9.834999999999999432e+01,9.832999999999999829e+01,9.829000000000000625e+01,9.823999999999999488e+01,9.823999999999999488e+01,9.831999999999999318e+01,9.837000000000000455e+01,9.842000000000000171e+01,9.845999999999999375e+01,9.848000000000000398e+01,9.851000000000000512e+01,9.851999999999999602e+01,9.846999999999999886e+01,9.843999999999999773e+01,9.842000000000000171e+01,9.845000000000000284e+01,9.848000000000000398e+01,9.856000000000000227e+01,9.859000000000000341e+01,9.854999999999999716e+01,9.846999999999999886e+01,9.845999999999999375e+01,9.846999999999999886e+01,9.853000000000000114e+01,9.856999999999999318e+01,9.856999999999999318e+01,9.854999999999999716e+01,9.848000000000000398e+01,9.842000000000000171e+01,9.837000000000000455e+01,9.826000000000000512e+01,9.814000000000000057e+01,9.801000000000000512e+01,9.782999999999999829e+01,9.795999999999999375e+01,9.804999999999999716e+01,9.817000000000000171e+01,9.826999999999999602e+01,9.839000000000000057e+01,9.845999999999999375e+01,9.848999999999999488e+01,9.840000000000000568e+01,9.832999999999999829e+01,9.818000000000000682e+01,9.812000000000000455e+01,9.829000000000000625e+01,9.843000000000000682e+01,9.851999999999999602e+01,9.862999999999999545e+01,9.860999999999999943e+01,9.862000000000000455e+01,9.850000000000000000e+01,9.839000000000000057e+01,9.820999999999999375e+01,9.812000000000000455e+01,9.806999999999999318e+01,9.806999999999999318e+01,9.804000000000000625e+01,9.818000000000000682e+01,9.826000000000000512e+01,9.837000000000000455e+01,9.840999999999999659e+01,9.846999999999999886e+01,9.839000000000000057e+01,9.821999999999999886e+01,9.812999999999999545e+01,9.785999999999999943e+01,9.771999999999999886e+01,9.765000000000000568e+01,9.770000000000000284e+01,9.790999999999999659e+01,9.806999999999999318e+01,9.818999999999999773e+01,9.831999999999999318e+01,9.831999999999999318e+01,9.829999999999999716e+01,9.826000000000000512e+01,9.828000000000000114e+01,9.809999999999999432e+01,9.798999999999999488e+01,9.798000000000000398e+01,9.817000000000000171e+01,9.826000000000000512e+01,9.829000000000000625e+01,9.826999999999999602e+01,9.821999999999999886e+01,9.821999999999999886e+01,9.839000000000000057e+01,9.835999999999999943e+01,9.837000000000000455e+01,9.823999999999999488e+01,9.812000000000000455e+01,9.803000000000000114e+01,9.785999999999999943e+01,9.770000000000000284e+01,9.776000000000000512e+01,9.776999999999999602e+01,9.790000000000000568e+01,9.804000000000000625e+01,9.818000000000000682e+01,9.821999999999999886e+01,9.821999999999999886e+01,9.817000000000000171e+01,9.812999999999999545e+01,9.814000000000000057e+01,9.826999999999999602e+01,9.835999999999999943e+01,9.837000000000000455e+01,9.829999999999999716e+01,9.831000000000000227e+01,9.835999999999999943e+01,9.831999999999999318e+01,9.835999999999999943e+01,9.837000000000000455e+01,9.843000000000000682e+01,9.845999999999999375e+01,9.851999999999999602e+01,9.862000000000000455e+01,9.865000000000000568e+01,9.865000000000000568e+01,9.859999999999999432e+01,9.854999999999999716e+01,9.845000000000000284e+01,9.837000000000000455e+01,9.831000000000000227e+01,9.829000000000000625e+01,9.826999999999999602e+01,9.826000000000000512e+01,9.826999999999999602e+01,9.826999999999999602e+01,9.820999999999999375e+01,9.815000000000000568e+01,9.823999999999999488e+01,9.825000000000000000e+01,9.826999999999999602e+01,9.831999999999999318e+01,9.834999999999999432e+01,9.835999999999999943e+01,9.843999999999999773e+01,9.846999999999999886e+01,9.851999999999999602e+01,9.851999999999999602e+01,9.856999999999999318e+01,9.856999999999999318e+01,9.859999999999999432e+01,9.860999999999999943e+01,9.856999999999999318e+01,9.862000000000000455e+01,9.865000000000000568e+01,9.864000000000000057e+01,9.856999999999999318e+01,9.856999999999999318e+01,9.848000000000000398e+01,9.850000000000000000e+01,9.845000000000000284e+01,9.845000000000000284e+01,9.848000000000000398e+01,9.845999999999999375e+01,9.837999999999999545e+01,9.834999999999999432e+01,9.840000000000000568e+01,9.839000000000000057e+01,9.837999999999999545e+01,9.851000000000000512e+01,9.854999999999999716e+01,9.860999999999999943e+01,9.862000000000000455e+01,9.854000000000000625e+01,9.854999999999999716e+01,9.856999999999999318e+01,9.859000000000000341e+01,9.854000000000000625e+01,9.856000000000000227e+01,9.862000000000000455e+01,9.862000000000000455e+01,9.859999999999999432e+01,9.851999999999999602e+01,9.848999999999999488e+01,9.848000000000000398e+01,9.845999999999999375e+01,9.837000000000000455e+01,9.829999999999999716e+01,9.821999999999999886e+01,9.817000000000000171e+01,9.806999999999999318e+01,9.809000000000000341e+01,9.815999999999999659e+01,9.826000000000000512e+01,9.829000000000000625e+01,9.839000000000000057e+01,9.840999999999999659e+01,9.843000000000000682e+01,9.837999999999999545e+01,9.829000000000000625e+01,9.829000000000000625e+01,9.834999999999999432e+01,9.835999999999999943e+01,9.843999999999999773e+01,9.848999999999999488e+01,9.848999999999999488e+01,9.851999999999999602e+01,9.856999999999999318e+01,9.856999999999999318e+01,9.857999999999999829e+01,9.857999999999999829e+01,9.862000000000000455e+01,9.864000000000000057e+01,9.857999999999999829e+01,9.857999999999999829e+01,9.854000000000000625e+01,9.854000000000000625e+01,9.854999999999999716e+01,9.856999999999999318e+01,9.854000000000000625e+01,9.856999999999999318e+01,9.859999999999999432e+01,9.867000000000000171e+01,9.856000000000000227e+01
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.689999999999999947e+00,1.368999999999999950e+01,2.637000000000000099e+01,5.950999999999999801e+01,8.334999999999999432e+01,8.681000000000000227e+01,9.248000000000000398e+01,9.425000000000000000e+01,8.901000000000000512e+01,8.570999999999999375e+01,7.092000000000000171e+01,5.300000000000000000e+01,3.770000000000000284e+01,3.439999999999999858e+01,4.210000000000000142e+01,6.085999999999999943e+01,5.892000000000000171e+01,5.571000000000000085e+01,6.171000000000000085e+01,6.653000000000000114e+01,7.354000000000000625e+01,7.642000000000000171e+01,8.131999999999999318e+01,7.937000000000000455e+01,6.534000000000000341e+01,4.665999999999999659e+01,4.582000000000000028e+01,4.514000000000000057e+01,5.603999999999999915e+01,6.467000000000000171e+01,6.643999999999999773e+01,6.660999999999999943e+01,7.025000000000000000e+01,6.871999999999999886e+01,7.007999999999999829e+01,6.906000000000000227e+01,6.871999999999999886e+01,6.973999999999999488e+01,7.404999999999999716e+01,7.701000000000000512e+01,7.531999999999999318e+01,7.287000000000000455e+01,5.875000000000000000e+01,4.961999999999999744e+01,5.054999999999999716e+01,5.375999999999999801e+01,5.909000000000000341e+01,6.973999999999999488e+01,7.556999999999999318e+01,7.421999999999999886e+01,7.040999999999999659e+01,6.626999999999999602e+01,6.551000000000000512e+01,6.364999999999999858e+01,6.432999999999999829e+01,6.399000000000000199e+01,6.314000000000000057e+01,6.221000000000000085e+01,6.306000000000000227e+01,6.846999999999999886e+01,7.650000000000000000e+01,8.435999999999999943e+01,8.639000000000000057e+01,8.664000000000000057e+01,8.401999999999999602e+01,7.793999999999999773e+01,6.965000000000000568e+01,5.950999999999999801e+01,4.877000000000000313e+01,4.192999999999999972e+01,3.896999999999999886e+01,4.057000000000000028e+01,4.328000000000000114e+01,4.792999999999999972e+01,5.596000000000000085e+01,6.229999999999999716e+01,6.601999999999999602e+01,7.168000000000000682e+01,7.523000000000000398e+01,7.573999999999999488e+01,7.607999999999999829e+01,7.598999999999999488e+01,7.531999999999999318e+01,6.990999999999999659e+01,6.543000000000000682e+01,6.238000000000000256e+01,6.196000000000000085e+01,6.095000000000000284e+01,5.824000000000000199e+01,5.747999999999999687e+01,5.764999999999999858e+01,5.772999999999999687e+01,6.078000000000000114e+01,6.492000000000000171e+01,7.117000000000000171e+01,7.556999999999999318e+01,7.853000000000000114e+01,8.021999999999999886e+01,7.904000000000000625e+01,7.684000000000000341e+01,7.489000000000000057e+01,6.854999999999999716e+01,5.942999999999999972e+01,5.342000000000000171e+01,5.003999999999999915e+01,5.257999999999999829e+01,6.111999999999999744e+01,7.134000000000000341e+01,7.709000000000000341e+01,8.198999999999999488e+01,8.368999999999999773e+01,8.056000000000000227e+01,7.473000000000000398e+01,6.543000000000000682e+01,5.510999999999999943e+01,5.046000000000000085e+01,4.920000000000000284e+01,5.536999999999999744e+01,6.440999999999999659e+01,7.025000000000000000e+01,7.498000000000000398e+01,7.548999999999999488e+01,7.531999999999999318e+01,7.531999999999999318e+01,7.531999999999999318e+01,7.607999999999999829e+01,7.843999999999999773e+01,7.878000000000000114e+01,7.709000000000000341e+01,7.235999999999999943e+01,6.551000000000000512e+01,5.967999999999999972e+01,5.679999999999999716e+01,5.959000000000000341e+01,6.626999999999999602e+01,7.193999999999999773e+01,7.498000000000000398e+01,7.303000000000000114e+01,7.025000000000000000e+01,6.839000000000000057e+01,6.703000000000000114e+01,6.812999999999999545e+01,6.653000000000000114e+01,6.364999999999999858e+01,6.357000000000000028e+01,6.881000000000000227e+01,7.421999999999999886e+01,7.523000000000000398e+01,6.965000000000000568e+01,6.010000000000000142e+01,5.427000000000000313e+01,5.282999999999999829e+01,5.240999999999999659e+01,5.917000000000000171e+01,6.618999999999999773e+01,7.235999999999999943e+01,7.904000000000000625e+01,7.870000000000000284e+01,7.176999999999999602e+01,6.246999999999999886e+01,5.714000000000000057e+01,5.402000000000000313e+01,5.375999999999999801e+01,5.722999999999999687e+01,6.450000000000000000e+01,7.075000000000000000e+01,7.329000000000000625e+01,7.751000000000000512e+01,7.810999999999999943e+01,7.243999999999999773e+01,6.729000000000000625e+01,6.551000000000000512e+01,6.440999999999999659e+01,6.593000000000000682e+01,6.364999999999999858e+01,6.052000000000000313e+01,5.427000000000000313e+01,5.106000000000000227e+01,5.029999999999999716e+01,5.156000000000000227e+01,5.013000000000000256e+01,4.868999999999999773e+01,4.978999999999999915e+01,5.156000000000000227e+01,5.586999999999999744e+01,5.832999999999999829e+01,6.002000000000000313e+01,6.331000000000000227e+01,6.626999999999999602e+01,7.134000000000000341e+01,7.810999999999999943e+01,8.207999999999999829e+01,8.351999999999999602e+01,8.309000000000000341e+01,8.046999999999999886e+01,7.590999999999999659e+01,7.075000000000000000e+01,6.593000000000000682e+01,6.161999999999999744e+01,6.035999999999999943e+01,6.035999999999999943e+01,6.264000000000000057e+01,6.432999999999999829e+01,6.534000000000000341e+01,6.695000000000000284e+01,6.500000000000000000e+01,6.196000000000000085e+01,6.153999999999999915e+01,6.153999999999999915e+01,6.196000000000000085e+01,6.196000000000000085e+01,6.246999999999999886e+01,6.374000000000000199e+01,6.382000000000000028e+01,6.406999999999999318e+01,6.593000000000000682e+01,6.720000000000000284e+01,6.871999999999999886e+01,6.829999999999999716e+01,6.829999999999999716e+01,6.399000000000000199e+01,5.815999999999999659e+01,5.528000000000000114e+01,5.443999999999999773e+01,5.182000000000000028e+01,4.775999999999999801e+01,4.843999999999999773e+01,5.063000000000000256e+01,5.375999999999999801e+01,5.850000000000000000e+01,6.264000000000000057e+01,6.643999999999999773e+01,7.067000000000000171e+01,7.548999999999999488e+01,7.970999999999999375e+01,8.284000000000000341e+01,8.056000000000000227e+01,7.895000000000000284e+01,7.531999999999999318e+01,6.881000000000000227e+01,6.314000000000000057e+01,5.638000000000000256e+01,5.046000000000000085e+01,4.843999999999999773e+01,4.463000000000000256e+01,4.328000000000000114e+01,4.175999999999999801e+01,4.134000000000000341e+01,4.361999999999999744e+01,4.624000000000000199e+01,4.885999999999999943e+01,5.189999999999999858e+01,5.257999999999999829e+01,5.772999999999999687e+01,6.374000000000000199e+01,6.956999999999999318e+01,7.329000000000000625e+01,7.625000000000000000e+01,7.692000000000000171e+01,7.810999999999999943e+01,7.615999999999999659e+01,7.278000000000000114e+01,7.050000000000000000e+01,6.762000000000000455e+01,6.374000000000000199e+01,5.967999999999999972e+01,5.561999999999999744e+01,5.385000000000000142e+01,5.417999999999999972e+01,5.739999999999999858e+01,5.882999999999999829e+01,6.178999999999999915e+01,6.415999999999999659e+01,6.526000000000000512e+01,6.685999999999999943e+01,6.779000000000000625e+01,6.737000000000000455e+01,6.685999999999999943e+01,6.576999999999999602e+01,6.668999999999999773e+01,6.517000000000000171e+01,6.492000000000000171e+01,6.668999999999999773e+01,7.101000000000000512e+01,7.439000000000000057e+01,7.734999999999999432e+01,7.843999999999999773e+01,7.684000000000000341e+01,7.531999999999999318e+01,7.032999999999999829e+01,6.695000000000000284e+01,6.382000000000000028e+01,6.035999999999999943e+01,5.900000000000000000e+01,5.722999999999999687e+01,5.875000000000000000e+01,6.068999999999999773e+01,5.934000000000000341e+01,5.925999999999999801e+01,5.799000000000000199e+01,5.510999999999999943e+01,5.359000000000000341e+01,5.545000000000000284e+01,5.722999999999999687e+01,5.824000000000000199e+01,5.832999999999999829e+01,5.857999999999999829e+01,5.850000000000000000e+01,5.992999999999999972e+01,5.892000000000000171e+01,5.824000000000000199e+01,5.909000000000000341e+01,5.799000000000000199e+01,5.772999999999999687e+01,5.892000000000000171e+01,6.068999999999999773e+01,6.052000000000000313e+01,6.161999999999999744e+01,6.390999999999999659e+01,6.347999999999999687e+01,6.500000000000000000e+01,6.881000000000000227e+01,7.226999999999999602e+01,7.540000000000000568e+01,7.912000000000000455e+01,7.996999999999999886e+01,7.835999999999999943e+01,7.718000000000000682e+01,7.573999999999999488e+01,7.489000000000000057e+01,7.345999999999999375e+01,7.075000000000000000e+01,6.839000000000000057e+01,6.509000000000000341e+01,6.322999999999999687e+01,6.289000000000000057e+01,6.432999999999999829e+01,6.415999999999999659e+01,6.601999999999999602e+01,6.653000000000000114e+01,6.534000000000000341e+01,6.246999999999999886e+01,6.111999999999999744e+01,6.171000000000000085e+01,6.153999999999999915e+01,6.178999999999999915e+01,6.475000000000000000e+01,6.829999999999999716e+01,6.940000000000000568e+01,7.159999999999999432e+01,7.312000000000000455e+01,7.235999999999999943e+01,6.889000000000000057e+01,6.450000000000000000e+01,6.103000000000000114e+01,6.052000000000000313e+01,6.103000000000000114e+01,6.145000000000000284e+01,6.204999999999999716e+01,6.254999999999999716e+01,6.450000000000000000e+01,6.576999999999999602e+01,6.653000000000000114e+01,6.484000000000000341e+01,6.415999999999999659e+01,6.229999999999999716e+01,5.706000000000000227e+01,5.553999999999999915e+01,5.503000000000000114e+01,5.520000000000000284e+01,5.621000000000000085e+01,5.875000000000000000e+01,6.357000000000000028e+01,6.779000000000000625e+01,7.287000000000000455e+01,7.540000000000000568e+01,7.818999999999999773e+01,7.970999999999999375e+01,7.962999999999999545e+01,7.920999999999999375e+01,7.701000000000000512e+01,7.101000000000000512e+01,6.339999999999999858e+01,5.654999999999999716e+01,5.275000000000000000e+01,4.742000000000000171e+01,4.792999999999999972e+01,5.249000000000000199e+01,5.495000000000000284e+01,5.596000000000000085e+01,5.654999999999999716e+01,5.799000000000000199e+01,5.850000000000000000e+01,5.824000000000000199e+01,5.799000000000000199e+01,5.840999999999999659e+01,6.068999999999999773e+01,6.347999999999999687e+01,6.492000000000000171e+01,6.678000000000000114e+01,6.973999999999999488e+01,7.050000000000000000e+01,7.201999999999999602e+01,7.235999999999999943e+01,7.446999999999999886e+01,7.243999999999999773e+01,6.906000000000000227e+01,6.500000000000000000e+01,6.035999999999999943e+01,5.503000000000000114e+01,4.961999999999999744e+01,4.800999999999999801e+01,4.970000000000000284e+01,5.292000000000000171e+01,5.603999999999999915e+01,6.018999999999999773e+01,6.406999999999999318e+01,6.839000000000000057e+01,6.754000000000000625e+01,6.626999999999999602e+01,6.543000000000000682e+01,6.196000000000000085e+01,5.739999999999999858e+01,5.013000000000000256e+01,4.167000000000000171e+01,4.057000000000000028e+01,4.150000000000000000e+01,4.614999999999999858e+01,5.503000000000000114e+01,6.264000000000000057e+01,6.940000000000000568e+01,7.345999999999999375e+01,7.379999999999999716e+01,7.235999999999999943e+01,7.007999999999999829e+01,6.626999999999999602e+01,6.289000000000000057e+01,5.689000000000000057e+01,5.106000000000000227e+01,4.707999999999999829e+01,4.353000000000000114e+01,4.167000000000000171e+01,4.252000000000000313e+01,4.572999999999999687e+01,4.961999999999999744e+01,5.452000000000000313e+01,5.892000000000000171e+01,6.415999999999999659e+01,7.025000000000000000e+01,7.295000000000000284e+01,7.456000000000000227e+01,7.531999999999999318e+01,7.523000000000000398e+01,7.506000000000000227e+01,7.354000000000000625e+01,7.201999999999999602e+01,6.931999999999999318e+01,6.543000000000000682e+01,6.178999999999999915e+01,5.857999999999999829e+01,5.495000000000000284e+01,5.054999999999999716e+01,4.750999999999999801e+01,4.624000000000000199e+01,4.665999999999999659e+01,4.767999999999999972e+01,4.953999999999999915e+01,5.249000000000000199e+01,5.722999999999999687e+01,6.060999999999999943e+01,6.145000000000000284e+01,6.281000000000000227e+01,6.382000000000000028e+01,6.543000000000000682e+01,6.500000000000000000e+01,6.229999999999999716e+01,6.103000000000000114e+01,6.035999999999999943e+01,6.027000000000000313e+01,6.136999999999999744e+01,6.339999999999999858e+01,6.406999999999999318e+01,6.364999999999999858e+01,6.306000000000000227e+01,6.196000000000000085e+01,6.111999999999999744e+01,5.807000000000000028e+01,5.664000000000000057e+01,5.621000000000000085e+01,5.392999999999999972e+01,5.679999999999999716e+01,5.824000000000000199e+01,6.010000000000000142e+01,6.314000000000000057e+01,6.399000000000000199e+01,6.440999999999999659e+01,6.484000000000000341e+01,6.668999999999999773e+01,6.787999999999999545e+01,6.770999999999999375e+01,6.423999999999999488e+01,6.002000000000000313e+01,5.586999999999999744e+01,5.485999999999999943e+01,5.443999999999999773e+01,5.443999999999999773e+01,5.224000000000000199e+01,5.003999999999999915e+01,4.920000000000000284e+01,4.970000000000000284e+01,5.207000000000000028e+01,5.613000000000000256e+01,6.052000000000000313e+01,6.374000000000000199e+01,6.626999999999999602e+01,6.931999999999999318e+01,7.193999999999999773e+01,7.370999999999999375e+01,7.421999999999999886e+01,7.370999999999999375e+01,6.948000000000000398e+01,6.440999999999999659e+01,5.985000000000000142e+01,5.714000000000000057e+01,5.586999999999999744e+01,5.917000000000000171e+01,6.264000000000000057e+01,6.618999999999999773e+01,6.906000000000000227e+01,7.025000000000000000e+01,7.075000000000000000e+01,7.134000000000000341e+01,6.923000000000000398e+01,6.668999999999999773e+01,6.331000000000000227e+01,5.857999999999999829e+01,5.367999999999999972e+01,5.638000000000000256e+01,6.002000000000000313e+01,6.331000000000000227e+01,6.720000000000000284e+01,6.576999999999999602e+01,6.423999999999999488e+01,6.103000000000000114e+01,5.832999999999999829e+01,5.561999999999999744e+01,5.131000000000000227e+01,4.970000000000000284e+01,4.936999999999999744e+01,4.920000000000000284e+01,5.452000000000000313e+01,6.018999999999999773e+01,6.238000000000000256e+01,6.500000000000000000e+01,6.854999999999999716e+01,7.057999999999999829e+01,7.143000000000000682e+01,7.126000000000000512e+01,6.889000000000000057e+01,6.467000000000000171e+01,6.111999999999999744e+01,5.815999999999999659e+01,5.553999999999999915e+01,5.325000000000000000e+01,5.275000000000000000e+01,5.114000000000000057e+01,4.936999999999999744e+01,4.920000000000000284e+01,5.224000000000000199e+01,5.679999999999999716e+01,6.068999999999999773e+01,6.314000000000000057e+01,6.526000000000000512e+01,6.720000000000000284e+01,6.898000000000000398e+01,7.040999999999999659e+01,7.176999999999999602e+01,7.151000000000000512e+01,7.075000000000000000e+01,6.973999999999999488e+01,6.754000000000000625e+01,6.526000000000000512e+01,6.432999999999999829e+01,6.339999999999999858e+01,6.204999999999999716e+01,5.992999999999999972e+01,5.824000000000000199e+01,5.942999999999999972e+01,6.060999999999999943e+01,6.347999999999999687e+01,6.653000000000000114e+01,7.007999999999999829e+01,7.329000000000000625e+01,7.489000000000000057e+01,7.540000000000000568e+01,7.412999999999999545e+01,7.329000000000000625e+01,7.176999999999999602e+01,7.075000000000000000e+01,6.948000000000000398e+01,6.432999999999999829e+01,5.731000000000000227e+01,5.147999999999999687e+01,4.521999999999999886e+01,4.335999999999999943e+01,4.217999999999999972e+01,4.074000000000000199e+01,4.200999999999999801e+01,4.496999999999999886e+01,4.868999999999999773e+01,5.367999999999999972e+01,5.850000000000000000e+01,6.103000000000000114e+01,6.390999999999999659e+01,6.289000000000000057e+01,6.221000000000000085e+01,6.145000000000000284e+01,6.136999999999999744e+01,6.010000000000000142e+01,6.027000000000000313e+01,6.188000000000000256e+01,6.254999999999999716e+01,6.153999999999999915e+01,6.052000000000000313e+01,5.714000000000000057e+01,5.402000000000000313e+01,5.249000000000000199e+01,5.164999999999999858e+01,5.147999999999999687e+01,5.282999999999999829e+01,5.495000000000000284e+01,5.536999999999999744e+01,5.638000000000000256e+01,5.629999999999999716e+01,5.629999999999999716e+01,5.696999999999999886e+01,5.799000000000000199e+01,5.909000000000000341e+01,5.789999999999999858e+01,5.671999999999999886e+01,5.638000000000000256e+01,5.545000000000000284e+01,5.503000000000000114e+01,5.468999999999999773e+01,5.510999999999999943e+01,5.739999999999999858e+01,6.128000000000000114e+01,6.440999999999999659e+01,6.678000000000000114e+01,6.762000000000000455e+01,6.839000000000000057e+01,6.609999999999999432e+01,5.985000000000000142e+01,5.654999999999999716e+01,5.350999999999999801e+01,5.106000000000000227e+01,4.877000000000000313e+01,4.682999999999999829e+01,4.572999999999999687e+01,4.531000000000000227e+01,4.632000000000000028e+01,4.707999999999999829e+01,5.106000000000000227e+01,5.596000000000000085e+01,5.882999999999999829e+01,6.085999999999999943e+01,6.347999999999999687e+01,6.754000000000000625e+01,7.218999999999999773e+01,7.429999999999999716e+01,7.489000000000000057e+01,7.329000000000000625e+01,7.015999999999999659e+01,6.635999999999999943e+01,6.254999999999999716e+01,5.840999999999999659e+01,5.638000000000000256e+01,5.257999999999999829e+01,4.978999999999999915e+01,4.810000000000000142e+01,4.690999999999999659e+01,4.725000000000000000e+01,4.817999999999999972e+01,4.843999999999999773e+01,4.978999999999999915e+01,5.172999999999999687e+01,5.131000000000000227e+01,5.309000000000000341e+01,5.468999999999999773e+01,5.654999999999999716e+01,5.840999999999999659e+01,5.985000000000000142e+01,6.136999999999999744e+01,6.095000000000000284e+01,5.824000000000000199e+01,5.402000000000000313e+01,4.978999999999999915e+01,4.438000000000000256e+01,4.200999999999999801e+01,4.032000000000000028e+01,4.192999999999999972e+01,4.428999999999999915e+01,4.665999999999999659e+01,5.021000000000000085e+01,5.325000000000000000e+01,5.553999999999999915e+01,5.815999999999999659e+01,5.807000000000000028e+01,5.865999999999999659e+01,6.035999999999999943e+01,6.128000000000000114e+01,6.136999999999999744e+01,6.120000000000000284e+01,5.917000000000000171e+01,5.747999999999999687e+01,5.603999999999999915e+01,5.367999999999999972e+01,5.215999999999999659e+01,4.800999999999999801e+01,4.413000000000000256e+01,4.217999999999999972e+01,4.184000000000000341e+01,4.293999999999999773e+01,4.750999999999999801e+01,5.309000000000000341e+01,5.925999999999999801e+01,6.517000000000000171e+01,6.948000000000000398e+01,7.287000000000000455e+01,7.429999999999999716e+01,7.412999999999999545e+01,7.151000000000000512e+01,6.609999999999999432e+01,6.136999999999999744e+01,5.646999999999999886e+01,5.300000000000000000e+01,5.013000000000000256e+01,4.953999999999999915e+01,4.632000000000000028e+01,4.378999999999999915e+01,4.057000000000000028e+01,3.803999999999999915e+01,3.795000000000000284e+01,3.947999999999999687e+01,4.210000000000000142e+01,4.624000000000000199e+01,4.903000000000000114e+01,5.131000000000000227e+01,5.240999999999999659e+01,5.402000000000000313e+01,5.207000000000000028e+01,5.071999999999999886e+01,4.903000000000000114e+01,4.759000000000000341e+01,4.582000000000000028e+01,4.421000000000000085e+01,4.413000000000000256e+01,4.531000000000000227e+01,4.572999999999999687e+01,4.675000000000000000e+01,4.784000000000000341e+01,5.096999999999999886e+01,5.495000000000000284e+01,5.789999999999999858e+01,5.992999999999999972e+01,6.085999999999999943e+01,5.840999999999999659e+01,5.561999999999999744e+01,5.350999999999999801e+01,5.334000000000000341e+01,5.232000000000000028e+01,5.199000000000000199e+01,5.215999999999999659e+01,5.334000000000000341e+01,5.772999999999999687e+01,6.035999999999999943e+01,6.120000000000000284e+01,6.103000000000000114e+01,5.731000000000000227e+01,5.257999999999999829e+01,4.936999999999999744e+01,4.504999999999999716e+01,4.184000000000000341e+01,4.117000000000000171e+01,4.192999999999999972e+01,4.547999999999999687e+01,4.936999999999999744e+01,5.172999999999999687e+01,5.495000000000000284e+01,5.917000000000000171e+01,6.128000000000000114e+01,6.120000000000000284e+01,6.010000000000000142e+01,5.460999999999999943e+01,5.063000000000000256e+01,4.717000000000000171e+01,4.504999999999999716e+01,4.454999999999999716e+01,4.531000000000000227e+01,4.784000000000000341e+01,5.122999999999999687e+01,5.536999999999999744e+01,6.052000000000000313e+01,6.509000000000000341e+01,6.795999999999999375e+01,6.973999999999999488e+01,7.067000000000000171e+01,6.643999999999999773e+01,6.196000000000000085e+01,5.613000000000000256e+01,5.282999999999999829e+01,5.038000000000000256e+01,4.725000000000000000e+01,4.489000000000000057e+01,4.320000000000000284e+01,4.134000000000000341e+01,4.159000000000000341e+01,4.353000000000000114e+01,4.607000000000000028e+01,4.945000000000000284e+01,5.003999999999999915e+01,4.810000000000000142e+01,4.792999999999999972e+01,4.877000000000000313e+01,4.903000000000000114e+01,4.885999999999999943e+01,4.903000000000000114e+01,5.275000000000000000e+01,5.578999999999999915e+01,5.782000000000000028e+01,5.959000000000000341e+01,6.052000000000000313e+01,6.060999999999999943e+01,6.010000000000000142e+01,6.078000000000000114e+01,6.043999999999999773e+01,6.043999999999999773e+01,6.161999999999999744e+01,6.281000000000000227e+01,6.027000000000000313e+01,5.664000000000000057e+01,5.350999999999999801e+01,5.003999999999999915e+01,4.556000000000000227e+01,4.345000000000000284e+01,4.200999999999999801e+01,4.200999999999999801e+01,4.335999999999999943e+01,4.446000000000000085e+01,4.707999999999999829e+01,4.810000000000000142e+01,4.936999999999999744e+01,4.910999999999999943e+01,4.970000000000000284e+01,5.240999999999999659e+01,5.510999999999999943e+01,5.706000000000000227e+01,5.942999999999999972e+01,6.060999999999999943e+01,5.950999999999999801e+01,5.764999999999999858e+01,5.350999999999999801e+01,5.096999999999999886e+01,4.868999999999999773e+01,4.784000000000000341e+01,4.928000000000000114e+01,5.147999999999999687e+01,5.282999999999999829e+01,5.385000000000000142e+01,5.427000000000000313e+01,5.468999999999999773e+01,5.495000000000000284e+01,5.638000000000000256e+01,5.807000000000000028e+01,5.882999999999999829e+01,5.900000000000000000e+01,5.917000000000000171e+01,5.925999999999999801e+01,6.415999999999999659e+01,6.568000000000000682e+01,6.660999999999999943e+01,6.703000000000000114e+01,6.626999999999999602e+01,6.382000000000000028e+01,6.264000000000000057e+01,6.111999999999999744e+01,5.772999999999999687e+01,5.435000000000000142e+01,5.249000000000000199e+01,4.986999999999999744e+01,4.767999999999999972e+01,4.649000000000000199e+01,4.589999999999999858e+01,4.572999999999999687e+01,4.690999999999999659e+01,5.021000000000000085e+01,5.282999999999999829e+01,5.696999999999999886e+01,6.221000000000000085e+01,6.314000000000000057e+01,6.382000000000000028e+01,6.484000000000000341e+01,6.399000000000000199e+01,6.238000000000000256e+01,6.060999999999999943e+01,6.002000000000000313e+01,5.832999999999999829e+01,5.799000000000000199e+01,5.925999999999999801e+01,6.068999999999999773e+01,6.306000000000000227e+01,6.390999999999999659e+01,6.178999999999999915e+01,5.747999999999999687e+01,5.309000000000000341e+01,5.096999999999999886e+01,5.046000000000000085e+01,5.156000000000000227e+01,5.367999999999999972e+01,5.536999999999999744e+01,5.561999999999999744e+01,5.528000000000000114e+01,5.545000000000000284e+01,5.596000000000000085e+01,5.571000000000000085e+01,5.629999999999999716e+01,5.689000000000000057e+01,5.603999999999999915e+01,5.460999999999999943e+01,5.089000000000000057e+01,4.817999999999999972e+01,4.489000000000000057e+01,4.285999999999999943e+01,4.167000000000000171e+01,4.082999999999999829e+01,4.217999999999999972e+01,4.657999999999999829e+01,5.156000000000000227e+01,5.731000000000000227e+01,6.289000000000000057e+01,6.643999999999999773e+01,6.804999999999999716e+01,6.779000000000000625e+01,6.543000000000000682e+01,6.364999999999999858e+01,6.060999999999999943e+01,5.460999999999999943e+01,5.164999999999999858e+01,4.945000000000000284e+01,4.817999999999999972e+01,4.775999999999999801e+01,4.690999999999999659e+01,4.868999999999999773e+01,5.131000000000000227e+01,5.495000000000000284e+01,5.689000000000000057e+01,5.900000000000000000e+01,5.959000000000000341e+01,6.078000000000000114e+01,5.807000000000000028e+01,5.485999999999999943e+01,5.199000000000000199e+01,4.910999999999999943e+01,4.675000000000000000e+01,4.446000000000000085e+01,4.361999999999999744e+01,4.690999999999999659e+01,5.071999999999999886e+01,5.435000000000000142e+01,5.714000000000000057e+01,5.731000000000000227e+01,5.850000000000000000e+01,5.882999999999999829e+01,5.799000000000000199e+01,5.545000000000000284e+01,5.207000000000000028e+01,4.877000000000000313e+01,4.589999999999999858e+01,4.210000000000000142e+01,3.972999999999999687e+01,3.964000000000000057e+01,3.972999999999999687e+01,4.227000000000000313e+01,4.649000000000000199e+01,4.986999999999999744e+01,5.375999999999999801e+01,5.696999999999999886e+01,5.757000000000000028e+01,5.789999999999999858e+01,5.747999999999999687e+01,5.443999999999999773e+01,5.334000000000000341e+01,5.257999999999999829e+01,5.199000000000000199e+01,5.232000000000000028e+01,5.164999999999999858e+01,5.164999999999999858e+01,5.402000000000000313e+01,5.789999999999999858e+01,5.772999999999999687e+01,5.654999999999999716e+01,5.309000000000000341e+01,5.003999999999999915e+01,4.564999999999999858e+01,4.192999999999999972e+01,3.896999999999999886e+01,3.685999999999999943e+01,3.482999999999999829e+01,3.600999999999999801e+01,3.803999999999999915e+01,4.014999999999999858e+01,4.438000000000000256e+01,4.792999999999999972e+01,5.224000000000000199e+01,5.571000000000000085e+01,5.621000000000000085e+01,5.528000000000000114e+01,5.528000000000000114e+01,5.571000000000000085e+01,5.553999999999999915e+01,5.342000000000000171e+01,5.249000000000000199e+01,5.156000000000000227e+01,5.046000000000000085e+01,5.156000000000000227e+01,5.071999999999999886e+01,5.063000000000000256e+01,5.029999999999999716e+01,5.071999999999999886e+01,5.334000000000000341e+01,5.536999999999999744e+01,5.764999999999999858e+01,5.882999999999999829e+01,6.060999999999999943e+01,6.018999999999999773e+01,5.925999999999999801e+01,5.747999999999999687e+01,5.561999999999999744e+01,5.417999999999999972e+01,5.309000000000000341e+01,5.189999999999999858e+01,5.079999999999999716e+01,5.003999999999999915e+01,5.038000000000000256e+01,5.164999999999999858e+01,5.435000000000000142e+01,5.739999999999999858e+01,5.975999999999999801e+01,6.103000000000000114e+01,6.347999999999999687e+01,6.415999999999999659e+01,6.484000000000000341e+01,6.509000000000000341e+01,6.457999999999999829e+01,6.382000000000000028e+01,6.204999999999999716e+01,5.950999999999999801e+01,5.772999999999999687e+01,5.689000000000000057e+01,5.613000000000000256e+01,5.561999999999999744e+01,5.545000000000000284e+01,5.520000000000000284e+01,5.571000000000000085e+01,5.909000000000000341e+01,6.289000000000000057e+01,6.626999999999999602e+01,6.812999999999999545e+01,6.915000000000000568e+01,6.965000000000000568e+01,6.871999999999999886e+01,6.660999999999999943e+01,6.457999999999999829e+01,6.390999999999999659e+01,6.136999999999999744e+01,5.731000000000000227e+01,5.485999999999999943e+01,5.325000000000000000e+01,5.189999999999999858e+01,5.079999999999999716e+01,4.843999999999999773e+01,4.682999999999999829e+01,4.624000000000000199e+01,4.675000000000000000e+01,4.675000000000000000e+01,4.750999999999999801e+01,5.189999999999999858e+01,5.417999999999999972e+01,5.478000000000000114e+01,5.578999999999999915e+01,5.857999999999999829e+01,5.925999999999999801e+01,5.909000000000000341e+01,5.596000000000000085e+01,5.156000000000000227e+01,4.970000000000000284e+01,4.614999999999999858e+01,4.504999999999999716e+01,4.328000000000000114e+01,4.242999999999999972e+01,4.446000000000000085e+01,4.860999999999999943e+01,5.096999999999999886e+01,5.528000000000000114e+01,6.178999999999999915e+01,6.500000000000000000e+01,6.660999999999999943e+01,6.703000000000000114e+01,6.500000000000000000e+01,6.178999999999999915e+01,5.909000000000000341e+01,5.807000000000000028e+01,5.654999999999999716e+01,5.435000000000000142e+01,5.468999999999999773e+01,5.427000000000000313e+01,5.385000000000000142e+01,5.224000000000000199e+01,5.003999999999999915e+01,4.750999999999999801e+01,4.242999999999999972e+01,4.032000000000000028e+01,3.947999999999999687e+01,3.931000000000000227e+01,4.210000000000000142e+01,4.589999999999999858e+01,5.003999999999999915e+01,5.452000000000000313e+01,6.027000000000000313e+01,6.484000000000000341e+01,6.812999999999999545e+01,7.007999999999999829e+01,6.940000000000000568e+01,6.703000000000000114e+01,6.229999999999999716e+01,5.875000000000000000e+01,5.528000000000000114e+01,5.282999999999999829e+01,4.784000000000000341e+01,4.556000000000000227e+01,4.614999999999999858e+01,4.767999999999999972e+01,5.021000000000000085e+01,5.292000000000000171e+01,5.578999999999999915e+01,5.900000000000000000e+01,6.254999999999999716e+01,6.364999999999999858e+01,6.406999999999999318e+01,6.364999999999999858e+01,6.339999999999999858e+01,6.153999999999999915e+01,5.917000000000000171e+01,5.739999999999999858e+01,5.561999999999999744e+01,5.375999999999999801e+01,5.172999999999999687e+01,5.071999999999999886e+01,5.038000000000000256e+01,4.936999999999999744e+01,4.936999999999999744e+01,4.682999999999999829e+01,4.868999999999999773e+01,5.199000000000000199e+01,5.435000000000000142e+01,5.578999999999999915e+01,5.536999999999999744e+01,5.561999999999999744e+01,5.460999999999999943e+01,5.325000000000000000e+01,5.089000000000000057e+01,4.885999999999999943e+01,4.640999999999999659e+01,4.421000000000000085e+01,4.345000000000000284e+01,4.345000000000000284e+01,4.614999999999999858e+01,4.945000000000000284e+01,5.495000000000000284e+01,6.052000000000000313e+01,6.457999999999999829e+01,6.804999999999999716e+01,6.981999999999999318e+01,7.193999999999999773e+01,7.303000000000000114e+01,7.209999999999999432e+01,6.990999999999999659e+01,6.678000000000000114e+01,6.500000000000000000e+01,6.221000000000000085e+01,5.909000000000000341e+01,5.664000000000000057e+01,5.417999999999999972e+01,5.199000000000000199e+01,5.021000000000000085e+01,4.936999999999999744e+01,4.978999999999999915e+01,5.038000000000000256e+01,5.122999999999999687e+01,5.114000000000000057e+01,5.096999999999999886e+01,5.164999999999999858e+01,5.249000000000000199e+01,5.265999999999999659e+01,5.257999999999999829e+01,5.164999999999999858e+01,4.996000000000000085e+01,5.038000000000000256e+01,5.046000000000000085e+01,5.054999999999999716e+01,5.021000000000000085e+01,5.131000000000000227e+01,5.207000000000000028e+01,5.265999999999999659e+01,5.325000000000000000e+01,5.359000000000000341e+01,5.402000000000000313e+01,5.485999999999999943e+01,5.443999999999999773e+01,5.417999999999999972e+01,5.460999999999999943e+01,5.545000000000000284e+01,5.164999999999999858e+01,4.690999999999999659e+01,4.159000000000000341e+01,3.702000000000000313e+01,3.449000000000000199e+01,3.271000000000000085e+01,3.101999999999999957e+01,3.060000000000000142e+01,3.194999999999999929e+01,3.128000000000000114e+01,3.279999999999999716e+01,3.507999999999999829e+01,3.625999999999999801e+01,4.014999999999999858e+01,4.539000000000000057e+01,5.029999999999999716e+01,5.427000000000000313e+01,5.959000000000000341e+01,6.161999999999999744e+01,6.339999999999999858e+01,6.517000000000000171e+01,6.457999999999999829e+01,6.390999999999999659e+01,6.331000000000000227e+01,6.238000000000000256e+01,6.178999999999999915e+01,6.043999999999999773e+01,5.875000000000000000e+01,5.714000000000000057e+01,5.545000000000000284e+01,5.503000000000000114e+01,5.646999999999999886e+01,5.679999999999999716e+01,5.714000000000000057e+01,5.799000000000000199e+01,5.824000000000000199e+01,5.909000000000000341e+01,6.018999999999999773e+01,6.095000000000000284e+01,6.145000000000000284e+01,6.229999999999999716e+01,6.254999999999999716e+01,6.339999999999999858e+01,6.111999999999999744e+01,5.934000000000000341e+01,5.731000000000000227e+01,5.392999999999999972e+01,5.172999999999999687e+01,5.106000000000000227e+01,5.139000000000000057e+01,5.189999999999999858e+01,5.182000000000000028e+01,5.106000000000000227e+01,5.079999999999999716e+01,5.089000000000000057e+01,5.182000000000000028e+01,5.282999999999999829e+01,5.375999999999999801e+01,5.478000000000000114e+01,5.553999999999999915e+01,5.350999999999999801e+01,5.089000000000000057e+01,5.029999999999999716e+01,4.910999999999999943e+01,4.868999999999999773e+01,4.885999999999999943e+01,5.046000000000000085e+01,5.122999999999999687e+01,5.300000000000000000e+01,5.478000000000000114e+01,5.646999999999999886e+01,5.815999999999999659e+01,5.571000000000000085e+01,5.249000000000000199e+01,4.885999999999999943e+01,4.649000000000000199e+01,4.335999999999999943e+01,4.200999999999999801e+01,4.159000000000000341e+01,4.150000000000000000e+01,4.024000000000000199e+01,3.888000000000000256e+01,3.635000000000000142e+01,3.507999999999999829e+01,3.778999999999999915e+01,4.184000000000000341e+01,4.539000000000000057e+01,4.792999999999999972e+01,5.021000000000000085e+01,5.249000000000000199e+01,5.485999999999999943e+01,5.435000000000000142e+01,5.172999999999999687e+01,5.029999999999999716e+01,4.817999999999999972e+01,4.582000000000000028e+01,4.310999999999999943e+01,3.981000000000000227e+01,3.811999999999999744e+01,3.617999999999999972e+01,3.600999999999999801e+01,3.567000000000000171e+01,3.532999999999999829e+01,3.500000000000000000e+01,3.500000000000000000e+01,3.525000000000000000e+01,3.617999999999999972e+01,4.024000000000000199e+01,4.413000000000000256e+01,4.936999999999999744e+01,5.410000000000000142e+01,5.799000000000000199e+01,5.985000000000000142e+01,6.043999999999999773e+01,6.171000000000000085e+01,6.161999999999999744e+01,6.213000000000000256e+01,6.213000000000000256e+01,6.229999999999999716e+01,6.221000000000000085e+01,6.347999999999999687e+01,6.467000000000000171e+01,6.568000000000000682e+01,6.678000000000000114e+01,6.770999999999999375e+01,6.779000000000000625e+01,6.484000000000000341e+01,6.289000000000000057e+01,6.171000000000000085e+01,6.153999999999999915e+01,5.764999999999999858e+01,5.410000000000000142e+01,5.199000000000000199e+01,5.089000000000000057e+01,5.071999999999999886e+01,5.029999999999999716e+01,5.089000000000000057e+01,5.106000000000000227e+01,5.147999999999999687e+01,5.139000000000000057e+01,4.996000000000000085e+01,4.843999999999999773e+01,4.725000000000000000e+01,4.531000000000000227e+01,4.446000000000000085e+01,4.454999999999999716e+01,4.471999999999999886e+01,4.378999999999999915e+01,4.303000000000000114e+01,4.303000000000000114e+01,4.268999999999999773e+01,4.268999999999999773e+01,4.217999999999999972e+01,4.117000000000000171e+01,4.210000000000000142e+01,4.277000000000000313e+01,4.564999999999999858e+01,4.759000000000000341e+01,5.189999999999999858e+01,5.417999999999999972e+01,5.621000000000000085e+01,5.782000000000000028e+01,5.850000000000000000e+01,5.959000000000000341e+01,6.027000000000000313e+01,6.111999999999999744e+01,6.297999999999999687e+01,6.440999999999999659e+01,6.475000000000000000e+01,6.357000000000000028e+01,6.178999999999999915e+01,5.664000000000000057e+01,5.079999999999999716e+01,4.556000000000000227e+01,3.914000000000000057e+01,3.439999999999999858e+01,3.128000000000000114e+01,2.873999999999999844e+01,2.662999999999999901e+01,2.773000000000000043e+01,2.942000000000000171e+01,3.221000000000000085e+01,3.550000000000000000e+01,3.871999999999999886e+01,4.167000000000000171e+01,4.531000000000000227e+01,4.860999999999999943e+01,4.725000000000000000e+01,4.514000000000000057e+01,4.293999999999999773e+01,4.090999999999999659e+01,3.939000000000000057e+01,3.904999999999999716e+01,3.997999999999999687e+01,4.277000000000000313e+01,4.682999999999999829e+01,5.139000000000000057e+01,5.520000000000000284e+01,5.757000000000000028e+01,5.865999999999999659e+01,5.815999999999999659e+01,5.706000000000000227e+01,5.510999999999999943e+01,5.452000000000000313e+01,5.342000000000000171e+01,5.427000000000000313e+01,5.536999999999999744e+01,5.586999999999999744e+01,5.613000000000000256e+01,5.596000000000000085e+01,5.468999999999999773e+01,5.199000000000000199e+01,5.029999999999999716e+01,4.759000000000000341e+01,4.539000000000000057e+01,4.396000000000000085e+01,4.242999999999999972e+01,4.065999999999999659e+01,4.150000000000000000e+01,4.370000000000000284e+01,4.632000000000000028e+01,4.910999999999999943e+01,5.114000000000000057e+01,5.350999999999999801e+01,5.485999999999999943e+01,5.739999999999999858e+01,5.892000000000000171e+01,6.035999999999999943e+01,6.128000000000000114e+01,6.120000000000000284e+01,5.942999999999999972e+01,5.603999999999999915e+01,5.342000000000000171e+01,5.038000000000000256e+01,5.114000000000000057e+01,5.114000000000000057e+01,5.249000000000000199e+01,5.164999999999999858e+01,5.139000000000000057e+01,5.054999999999999716e+01,5.046000000000000085e+01,4.945000000000000284e+01,4.810000000000000142e+01,4.632000000000000028e+01,4.479999999999999716e+01,4.471999999999999886e+01,4.657999999999999829e+01,4.903000000000000114e+01,5.114000000000000057e+01,5.334000000000000341e+01,5.359000000000000341e+01,5.553999999999999915e+01,5.875000000000000000e+01,6.171000000000000085e+01,6.517000000000000171e+01,6.770999999999999375e+01,6.881000000000000227e+01,6.703000000000000114e+01,6.457999999999999829e+01,5.739999999999999858e+01,5.232000000000000028e+01,4.750999999999999801e+01,4.310999999999999943e+01,3.896999999999999886e+01,3.652000000000000313e+01,3.507999999999999829e+01,3.525000000000000000e+01,3.642999999999999972e+01,3.821000000000000085e+01,4.438000000000000256e+01,4.953999999999999915e+01,5.460999999999999943e+01,5.857999999999999829e+01,6.171000000000000085e+01,6.399000000000000199e+01,6.390999999999999659e+01,6.374000000000000199e+01,6.229999999999999716e+01,5.900000000000000000e+01,5.561999999999999744e+01,5.334000000000000341e+01,5.106000000000000227e+01,5.071999999999999886e+01,4.843999999999999773e+01,4.675000000000000000e+01,4.742000000000000171e+01,4.675000000000000000e+01,4.690999999999999659e+01,4.910999999999999943e+01,5.071999999999999886e+01,5.249000000000000199e+01,5.367999999999999972e+01,5.586999999999999744e+01,5.586999999999999744e+01,5.553999999999999915e+01,5.528000000000000114e+01,5.561999999999999744e+01,5.553999999999999915e+01,5.495000000000000284e+01,5.427000000000000313e+01,5.392999999999999972e+01,5.334000000000000341e+01,5.309000000000000341e+01,5.292000000000000171e+01,5.215999999999999659e+01,5.172999999999999687e+01,5.147999999999999687e+01,5.114000000000000057e+01,4.843999999999999773e+01,4.556000000000000227e+01,4.496999999999999886e+01,4.378999999999999915e+01,4.471999999999999886e+01,4.759000000000000341e+01,4.996000000000000085e+01,5.282999999999999829e+01,5.545000000000000284e+01,5.832999999999999829e+01,6.120000000000000284e+01,6.331000000000000227e+01,6.467000000000000171e+01,6.568000000000000682e+01,6.576999999999999602e+01,6.559999999999999432e+01,6.484000000000000341e+01,6.339999999999999858e+01,6.111999999999999744e+01,5.909000000000000341e+01,5.747999999999999687e+01,5.586999999999999744e+01,5.485999999999999943e+01,5.452000000000000313e+01,5.265999999999999659e+01,5.172999999999999687e+01,5.079999999999999716e+01,5.079999999999999716e+01,5.038000000000000256e+01,5.089000000000000057e+01,5.292000000000000171e+01,5.495000000000000284e+01,5.621000000000000085e+01,5.764999999999999858e+01,5.850000000000000000e+01,5.942999999999999972e+01,5.553999999999999915e+01,5.275000000000000000e+01,5.054999999999999716e+01,4.817999999999999972e+01,4.547999999999999687e+01,4.310999999999999943e+01,3.997999999999999687e+01,3.846000000000000085e+01,3.642999999999999972e+01,3.617999999999999972e+01,3.718999999999999773e+01,3.846000000000000085e+01,3.854999999999999716e+01,3.896999999999999886e+01,3.947999999999999687e+01,4.125000000000000000e+01,4.260000000000000142e+01,4.471999999999999886e+01,4.632000000000000028e+01,4.657999999999999829e+01,4.700000000000000000e+01,4.775999999999999801e+01,4.860999999999999943e+01,4.910999999999999943e+01,4.817999999999999972e+01,4.775999999999999801e+01,4.682999999999999829e+01,4.556000000000000227e+01,4.303000000000000114e+01,4.074000000000000199e+01,3.947999999999999687e+01,3.914000000000000057e+01,3.904999999999999716e+01,3.914000000000000057e+01,3.947999999999999687e+01,3.939000000000000057e+01,4.024000000000000199e+01,4.210000000000000142e+01,4.396000000000000085e+01,4.547999999999999687e+01,4.707999999999999829e+01,4.860999999999999943e+01,5.029999999999999716e+01,5.265999999999999659e+01,5.545000000000000284e+01,5.553999999999999915e+01,5.249000000000000199e+01,5.054999999999999716e+01,4.893999999999999773e+01,4.903000000000000114e+01,4.707999999999999829e+01,4.624000000000000199e+01,4.556000000000000227e+01,4.428999999999999915e+01,4.403999999999999915e+01,4.514000000000000057e+01,4.471999999999999886e+01,4.378999999999999915e+01,4.310999999999999943e+01,4.235000000000000142e+01,4.117000000000000171e+01,4.074000000000000199e+01,3.972999999999999687e+01,4.024000000000000199e+01,4.074000000000000199e+01,4.227000000000000313e+01,4.277000000000000313e+01,4.303000000000000114e+01,4.386999999999999744e+01,4.514000000000000057e+01,4.632000000000000028e+01,4.978999999999999915e+01,5.282999999999999829e+01,5.731000000000000227e+01,5.942999999999999972e+01,6.128000000000000114e+01,6.145000000000000284e+01,6.120000000000000284e+01,6.103000000000000114e+01,5.909000000000000341e+01,5.789999999999999858e+01,5.706000000000000227e+01,5.772999999999999687e+01,5.714000000000000057e+01,5.621000000000000085e+01,5.375999999999999801e+01,5.232000000000000028e+01,5.046000000000000085e+01,4.978999999999999915e+01,4.852000000000000313e+01,4.690999999999999659e+01,4.682999999999999829e+01,4.717000000000000171e+01,4.675000000000000000e+01,4.614999999999999858e+01,4.564999999999999858e+01,4.589999999999999858e+01,4.597999999999999687e+01,4.624000000000000199e+01,4.665999999999999659e+01,4.657999999999999829e+01,4.649000000000000199e+01,4.707999999999999829e+01,4.852000000000000313e+01,5.106000000000000227e+01,5.392999999999999972e+01,5.689000000000000057e+01,5.975999999999999801e+01,6.188000000000000256e+01,6.457999999999999829e+01,6.635999999999999943e+01,6.812999999999999545e+01,7.050000000000000000e+01,7.084000000000000341e+01,7.007999999999999829e+01,6.543000000000000682e+01,6.068999999999999773e+01,5.553999999999999915e+01,5.224000000000000199e+01,4.953999999999999915e+01,4.817999999999999972e+01,4.657999999999999829e+01,4.564999999999999858e+01,4.649000000000000199e+01,4.817999999999999972e+01,4.885999999999999943e+01,4.885999999999999943e+01,5.021000000000000085e+01,5.182000000000000028e+01,5.571000000000000085e+01,5.900000000000000000e+01,6.204999999999999716e+01,6.415999999999999659e+01,6.568000000000000682e+01,6.653000000000000114e+01,6.584999999999999432e+01,6.551000000000000512e+01,6.601999999999999602e+01,6.543000000000000682e+01,6.314000000000000057e+01,6.136999999999999744e+01,5.840999999999999659e+01,5.325000000000000000e+01,4.810000000000000142e+01,4.378999999999999915e+01,4.032000000000000028e+01,3.803999999999999915e+01,3.592999999999999972e+01,3.617999999999999972e+01,3.693999999999999773e+01,3.838000000000000256e+01,3.997999999999999687e+01,4.260000000000000142e+01,4.597999999999999687e+01,5.071999999999999886e+01,5.435000000000000142e+01,5.731000000000000227e+01,5.815999999999999659e+01,5.892000000000000171e+01,5.975999999999999801e+01,5.832999999999999829e+01,5.654999999999999716e+01,5.545000000000000284e+01,5.460999999999999943e+01,5.317000000000000171e+01,4.860999999999999943e+01,4.413000000000000256e+01,4.074000000000000199e+01,3.863000000000000256e+01,3.778999999999999915e+01,3.710999999999999943e+01,3.693999999999999773e+01,4.040999999999999659e+01,4.386999999999999744e+01,4.750999999999999801e+01,5.096999999999999886e+01,5.503000000000000114e+01,5.815999999999999659e+01,6.035999999999999943e+01,6.297999999999999687e+01,6.432999999999999829e+01,6.399000000000000199e+01,6.238000000000000256e+01,6.085999999999999943e+01,5.900000000000000000e+01,5.840999999999999659e+01,5.824000000000000199e+01,5.757000000000000028e+01,5.689000000000000057e+01,5.427000000000000313e+01,5.189999999999999858e+01,4.835000000000000142e+01,4.572999999999999687e+01,4.386999999999999744e+01,4.142000000000000171e+01,3.778999999999999915e+01,3.389999999999999858e+01,3.017999999999999972e+01,2.873999999999999844e+01,2.907999999999999829e+01,3.449000000000000199e+01,3.821000000000000085e+01,4.260000000000000142e+01,4.597999999999999687e+01,4.852000000000000313e+01,4.877000000000000313e+01,4.970000000000000284e+01,4.986999999999999744e+01,5.046000000000000085e+01,5.240999999999999659e+01,5.199000000000000199e+01,4.920000000000000284e+01,4.421000000000000085e+01,4.049000000000000199e+01,3.753000000000000114e+01,3.439999999999999858e+01,3.228999999999999915e+01,3.169999999999999929e+01,3.228999999999999915e+01,3.246000000000000085e+01,3.532999999999999829e+01,3.846000000000000085e+01,4.014999999999999858e+01,4.192999999999999972e+01,4.438000000000000256e+01,4.717000000000000171e+01,4.945000000000000284e+01,5.164999999999999858e+01,5.317000000000000171e+01,5.528000000000000114e+01,5.747999999999999687e+01,5.832999999999999829e+01,6.002000000000000313e+01,6.095000000000000284e+01,6.052000000000000313e+01,5.992999999999999972e+01,5.942999999999999972e+01,5.882999999999999829e+01,5.882999999999999829e+01,5.934000000000000341e+01,5.967999999999999972e+01,6.010000000000000142e+01,6.018999999999999773e+01,5.882999999999999829e+01,5.722999999999999687e+01,5.443999999999999773e+01,5.215999999999999659e+01,4.978999999999999915e+01,4.690999999999999659e+01,4.413000000000000256e+01,4.134000000000000341e+01,3.964000000000000057e+01,3.921999999999999886e+01,3.939000000000000057e+01,4.217999999999999972e+01,4.413000000000000256e+01,4.547999999999999687e+01,4.564999999999999858e+01,4.514000000000000057e+01,4.514000000000000057e+01,4.649000000000000199e+01,4.614999999999999858e+01,4.978999999999999915e+01,5.240999999999999659e+01,5.410000000000000142e+01,5.536999999999999744e+01,5.613000000000000256e+01,5.731000000000000227e+01,5.571000000000000085e+01,5.325000000000000000e+01,5.046000000000000085e+01,4.775999999999999801e+01,4.428999999999999915e+01,4.227000000000000313e+01,3.972999999999999687e+01,3.863000000000000256e+01,3.854999999999999716e+01,3.871999999999999886e+01,3.947999999999999687e+01,4.217999999999999972e+01,4.632000000000000028e+01,4.920000000000000284e+01,5.292000000000000171e+01,5.402000000000000313e+01,5.392999999999999972e+01,5.257999999999999829e+01,4.607000000000000028e+01,4.065999999999999659e+01,3.702000000000000313e+01,3.414999999999999858e+01,3.153000000000000114e+01,3.110999999999999943e+01,2.967000000000000171e+01,2.925000000000000000e+01,2.967000000000000171e+01,3.067999999999999972e+01,3.228999999999999915e+01,3.356000000000000227e+01,3.559000000000000341e+01,4.090999999999999659e+01,4.700000000000000000e+01,5.131000000000000227e+01,5.671999999999999886e+01,6.145000000000000284e+01,6.534000000000000341e+01,6.678000000000000114e+01,6.484000000000000341e+01,6.196000000000000085e+01,5.815999999999999659e+01,5.520000000000000284e+01,5.232000000000000028e+01,4.928000000000000114e+01,4.775999999999999801e+01,4.657999999999999829e+01,4.531000000000000227e+01,4.521999999999999886e+01,4.572999999999999687e+01,4.514000000000000057e+01,4.531000000000000227e+01,4.370000000000000284e+01,4.227000000000000313e+01,4.117000000000000171e+01,4.090999999999999659e+01,4.074000000000000199e+01,4.090999999999999659e+01,4.049000000000000199e+01,3.811999999999999744e+01,3.635000000000000142e+01,3.507999999999999829e+01,3.346999999999999886e+01,3.296999999999999886e+01,3.279999999999999716e+01,3.449000000000000199e+01,3.770000000000000284e+01,4.167000000000000171e+01,4.320000000000000284e+01,4.521999999999999886e+01,4.589999999999999858e+01,4.665999999999999659e+01,4.734000000000000341e+01,4.759000000000000341e+01,4.632000000000000028e+01,4.597999999999999687e+01,4.640999999999999659e+01,4.632000000000000028e+01,4.742000000000000171e+01,4.852000000000000313e+01,4.996000000000000085e+01,5.147999999999999687e+01,5.265999999999999659e+01,5.300000000000000000e+01,5.257999999999999829e+01,5.265999999999999659e+01,5.249000000000000199e+01,5.240999999999999659e+01,5.249000000000000199e+01,5.350999999999999801e+01,5.520000000000000284e+01,5.747999999999999687e+01,5.892000000000000171e+01,6.002000000000000313e+01,6.128000000000000114e+01,6.204999999999999716e+01,6.221000000000000085e+01,6.010000000000000142e+01,5.882999999999999829e+01,5.757000000000000028e+01,5.545000000000000284e+01,5.392999999999999972e+01,5.282999999999999829e+01,5.106000000000000227e+01,4.970000000000000284e+01,4.852000000000000313e+01,4.767999999999999972e+01,4.632000000000000028e+01,4.632000000000000028e+01,4.725000000000000000e+01,4.885999999999999943e+01,4.978999999999999915e+01,5.131000000000000227e+01,5.189999999999999858e+01,5.240999999999999659e+01,5.224000000000000199e+01,5.215999999999999659e+01,5.224000000000000199e+01,5.342000000000000171e+01,5.528000000000000114e+01,5.664000000000000057e+01,5.757000000000000028e+01,5.815999999999999659e+01,5.679999999999999716e+01,5.478000000000000114e+01,5.309000000000000341e+01,5.139000000000000057e+01,5.003999999999999915e+01,4.767999999999999972e+01,4.640999999999999659e+01,4.539000000000000057e+01,4.438000000000000256e+01,4.210000000000000142e+01,3.871999999999999886e+01,3.635000000000000142e+01,3.321999999999999886e+01,3.532999999999999829e+01,3.745000000000000284e+01,3.896999999999999886e+01,3.964000000000000057e+01,4.210000000000000142e+01,4.438000000000000256e+01,4.682999999999999829e+01,4.986999999999999744e+01,5.131000000000000227e+01,5.282999999999999829e+01,5.452000000000000313e+01,5.603999999999999915e+01,5.731000000000000227e+01,5.553999999999999915e+01,5.410000000000000142e+01,5.106000000000000227e+01,4.717000000000000171e+01,4.438000000000000256e+01,4.268999999999999773e+01,4.082999999999999829e+01,3.947999999999999687e+01,3.896999999999999886e+01,3.854999999999999716e+01,3.947999999999999687e+01,4.049000000000000199e+01,4.040999999999999659e+01,4.024000000000000199e+01,3.981000000000000227e+01,3.997999999999999687e+01,4.090999999999999659e+01,4.235000000000000142e+01,4.353000000000000114e+01,4.531000000000000227e+01,4.700000000000000000e+01,4.843999999999999773e+01,5.013000000000000256e+01,5.215999999999999659e+01,5.334000000000000341e+01,5.452000000000000313e+01,5.359000000000000341e+01,5.240999999999999659e+01,5.199000000000000199e+01,5.156000000000000227e+01,5.013000000000000256e+01,5.021000000000000085e+01,5.292000000000000171e+01,5.468999999999999773e+01,5.520000000000000284e+01,5.596000000000000085e+01,5.764999999999999858e+01,5.925999999999999801e+01,5.992999999999999972e+01,6.085999999999999943e+01,6.120000000000000284e+01,6.136999999999999744e+01,6.289000000000000057e+01,6.374000000000000199e+01,6.406999999999999318e+01,6.357000000000000028e+01,6.178999999999999915e+01,6.002000000000000313e+01,5.934000000000000341e+01,5.764999999999999858e+01,5.596000000000000085e+01,5.427000000000000313e+01,5.385000000000000142e+01,5.427000000000000313e+01,5.460999999999999943e+01,5.485999999999999943e+01,5.553999999999999915e+01,5.571000000000000085e+01,5.443999999999999773e+01,5.410000000000000142e+01,5.375999999999999801e+01,5.350999999999999801e+01,5.199000000000000199e+01,4.885999999999999943e+01,4.624000000000000199e+01,4.345000000000000284e+01,4.117000000000000171e+01,3.921999999999999886e+01,3.677000000000000313e+01,3.660000000000000142e+01,3.677000000000000313e+01,3.575999999999999801e+01,3.559000000000000341e+01,3.559000000000000341e+01,3.635000000000000142e+01,3.770000000000000284e+01,3.846000000000000085e+01,4.125000000000000000e+01,4.597999999999999687e+01,5.139000000000000057e+01,5.739999999999999858e+01,6.043999999999999773e+01,6.339999999999999858e+01,6.543000000000000682e+01,6.618999999999999773e+01,6.653000000000000114e+01,6.399000000000000199e+01,6.120000000000000284e+01,5.747999999999999687e+01,5.510999999999999943e+01,4.928000000000000114e+01,4.489000000000000057e+01,4.032000000000000028e+01,3.786999999999999744e+01,3.542000000000000171e+01,3.449000000000000199e+01,3.439999999999999858e+01,3.677000000000000313e+01,3.879999999999999716e+01,4.142000000000000171e+01,4.454999999999999716e+01,4.800999999999999801e+01,5.021000000000000085e+01,5.359000000000000341e+01,5.571000000000000085e+01,5.789999999999999858e+01,6.018999999999999773e+01,6.095000000000000284e+01,6.128000000000000114e+01,6.171000000000000085e+01,5.992999999999999972e+01,5.934000000000000341e+01,5.875000000000000000e+01,5.536999999999999744e+01,5.410000000000000142e+01,5.131000000000000227e+01,4.945000000000000284e+01,4.852000000000000313e+01,4.767999999999999972e+01,4.742000000000000171e+01,4.725000000000000000e+01,4.725000000000000000e+01,4.792999999999999972e+01,4.682999999999999829e+01,4.657999999999999829e+01,4.640999999999999659e+01,4.682999999999999829e+01,4.800999999999999801e+01,4.827000000000000313e+01,4.961999999999999744e+01,5.038000000000000256e+01,5.089000000000000057e+01,5.122999999999999687e+01,5.224000000000000199e+01,5.275000000000000000e+01,5.207000000000000028e+01,5.096999999999999886e+01,5.038000000000000256e+01,5.096999999999999886e+01,5.089000000000000057e+01,5.172999999999999687e+01,5.224000000000000199e+01,5.292000000000000171e+01,5.375999999999999801e+01,5.367999999999999972e+01,5.350999999999999801e+01,5.317000000000000171e+01,5.282999999999999829e+01,5.375999999999999801e+01,5.427000000000000313e+01,5.325000000000000000e+01,5.215999999999999659e+01,4.885999999999999943e+01,4.640999999999999659e+01,4.293999999999999773e+01,4.082999999999999829e+01,3.964000000000000057e+01,3.863000000000000256e+01,4.074000000000000199e+01,4.403999999999999915e+01,4.624000000000000199e+01,4.877000000000000313e+01,5.131000000000000227e+01,5.309000000000000341e+01,5.485999999999999943e+01,5.671999999999999886e+01,5.731000000000000227e+01,5.654999999999999716e+01,5.578999999999999915e+01,5.596000000000000085e+01,5.671999999999999886e+01,5.714000000000000057e+01,5.689000000000000057e+01,5.561999999999999744e+01,5.367999999999999972e+01,5.207000000000000028e+01,5.071999999999999886e+01,5.021000000000000085e+01,4.817999999999999972e+01,4.682999999999999829e+01,4.649000000000000199e+01,4.624000000000000199e+01,4.632000000000000028e+01,4.750999999999999801e+01,4.817999999999999972e+01,4.843999999999999773e+01,4.827000000000000313e+01,4.852000000000000313e+01,4.860999999999999943e+01,4.928000000000000114e+01,5.003999999999999915e+01,5.122999999999999687e+01,5.164999999999999858e+01,5.013000000000000256e+01,4.970000000000000284e+01,4.920000000000000284e+01,5.021000000000000085e+01,5.240999999999999659e+01,5.443999999999999773e+01,5.621000000000000085e+01,5.747999999999999687e+01,5.875000000000000000e+01,5.857999999999999829e+01,5.917000000000000171e+01,5.850000000000000000e+01,5.799000000000000199e+01,5.799000000000000199e+01,5.679999999999999716e+01,5.510999999999999943e+01,5.334000000000000341e+01,5.240999999999999659e+01,5.106000000000000227e+01,5.029999999999999716e+01,4.945000000000000284e+01,4.843999999999999773e+01,4.640999999999999659e+01,4.564999999999999858e+01,4.428999999999999915e+01,4.293999999999999773e+01,4.242999999999999972e+01,4.134000000000000341e+01,4.074000000000000199e+01,4.217999999999999972e+01,4.252000000000000313e+01,4.293999999999999773e+01,4.428999999999999915e+01,4.539000000000000057e+01,4.607000000000000028e+01
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.700000000000000122e-01,1.780000000000000027e+00,1.860000000000000142e+01,3.956000000000000227e+01,4.632000000000000028e+01,4.235000000000000142e+01,3.947999999999999687e+01,3.972999999999999687e+01,3.964000000000000057e+01,3.246000000000000085e+01,2.764000000000000057e+01,1.926999999999999957e+01,1.953000000000000114e+01,2.139000000000000057e+01,2.139000000000000057e+01,2.257000000000000028e+01,2.687999999999999901e+01,3.304999999999999716e+01,4.353000000000000114e+01,5.392999999999999972e+01,6.010000000000000142e+01,6.018999999999999773e+01,5.900000000000000000e+01,5.689000000000000057e+01,5.679999999999999716e+01,5.985000000000000142e+01,6.229999999999999716e+01,6.415999999999999659e+01,6.609999999999999432e+01,6.450000000000000000e+01,6.382000000000000028e+01,6.364999999999999858e+01,6.374000000000000199e+01,6.526000000000000512e+01,6.593000000000000682e+01,6.795999999999999375e+01,6.685999999999999943e+01,6.390999999999999659e+01,5.959000000000000341e+01,5.679999999999999716e+01,5.443999999999999773e+01,5.460999999999999943e+01,5.824000000000000199e+01,6.060999999999999943e+01,6.271999999999999886e+01,6.626999999999999602e+01,6.940000000000000568e+01,7.209999999999999432e+01,7.473000000000000398e+01,7.354000000000000625e+01,7.184999999999999432e+01,7.007999999999999829e+01,6.998999999999999488e+01,6.923000000000000398e+01,6.906000000000000227e+01,7.075000000000000000e+01,7.278000000000000114e+01,7.421999999999999886e+01,7.395999999999999375e+01,7.050000000000000000e+01,6.703000000000000114e+01,6.517000000000000171e+01,6.457999999999999829e+01,6.720000000000000284e+01,6.973999999999999488e+01,7.134000000000000341e+01,7.159999999999999432e+01,7.040999999999999659e+01,6.881000000000000227e+01,6.559999999999999432e+01,6.500000000000000000e+01,6.593000000000000682e+01,6.770999999999999375e+01,7.151000000000000512e+01,7.642000000000000171e+01,7.835999999999999943e+01,7.920999999999999375e+01,7.945999999999999375e+01,7.929000000000000625e+01,7.945999999999999375e+01,7.920999999999999375e+01,7.776999999999999602e+01,7.540000000000000568e+01,7.312000000000000455e+01,7.184999999999999432e+01,7.287000000000000455e+01,7.345999999999999375e+01,7.421999999999999886e+01,7.506000000000000227e+01,7.784999999999999432e+01,7.920999999999999375e+01,8.021999999999999886e+01,8.232999999999999829e+01,8.334999999999999432e+01,8.326000000000000512e+01,8.445000000000000284e+01,8.190999999999999659e+01,7.860999999999999943e+01,7.573999999999999488e+01,7.456000000000000227e+01,7.523000000000000398e+01,7.692000000000000171e+01,7.818999999999999773e+01,7.945999999999999375e+01,8.156999999999999318e+01,8.190999999999999659e+01,8.276000000000000512e+01,8.284000000000000341e+01,8.004999999999999716e+01,8.046999999999999886e+01,8.384999999999999432e+01,8.554999999999999716e+01,8.529000000000000625e+01,8.487000000000000455e+01,8.276000000000000512e+01,8.004999999999999716e+01,7.734999999999999432e+01,7.362999999999999545e+01,7.101000000000000512e+01,7.218999999999999773e+01,7.370999999999999375e+01,7.684000000000000341e+01,8.039000000000000057e+01,8.242000000000000171e+01,8.504000000000000625e+01,8.648000000000000398e+01,8.731999999999999318e+01,8.673000000000000398e+01,8.748999999999999488e+01,8.790999999999999659e+01,8.825000000000000000e+01,8.985999999999999943e+01,9.053000000000000114e+01,8.943000000000000682e+01,8.748999999999999488e+01,8.529000000000000625e+01,8.445000000000000284e+01,8.428000000000000114e+01,8.462000000000000455e+01,8.562999999999999545e+01,8.376999999999999602e+01,8.207999999999999829e+01,8.225000000000000000e+01,8.453000000000000114e+01,8.604999999999999716e+01,8.631000000000000227e+01,8.648000000000000398e+01,8.673000000000000398e+01,8.621999999999999886e+01,8.478000000000000114e+01,8.453000000000000114e+01,8.410999999999999943e+01,8.359999999999999432e+01,8.343000000000000682e+01,8.410999999999999943e+01,8.445000000000000284e+01,8.401999999999999602e+01,8.368999999999999773e+01,8.351999999999999602e+01,8.326000000000000512e+01,8.343000000000000682e+01,8.393999999999999773e+01,8.554999999999999716e+01,8.587999999999999545e+01,8.664000000000000057e+01,8.773999999999999488e+01,8.850000000000000000e+01,8.943000000000000682e+01,8.976999999999999602e+01,9.003000000000000114e+01,8.859000000000000341e+01,8.715000000000000568e+01,8.681000000000000227e+01,8.621999999999999886e+01,8.579999999999999716e+01,8.562999999999999545e+01,8.545999999999999375e+01,8.545999999999999375e+01,8.520999999999999375e+01,8.579999999999999716e+01,8.656000000000000227e+01,8.850000000000000000e+01,9.045000000000000284e+01,9.145999999999999375e+01,9.231000000000000227e+01,9.298000000000000398e+01,9.340999999999999659e+01,9.290000000000000568e+01,9.162999999999999545e+01,9.053000000000000114e+01,8.807999999999999829e+01,8.487000000000000455e+01,8.148999999999999488e+01,7.835999999999999943e+01,7.667000000000000171e+01,7.523000000000000398e+01,7.556999999999999318e+01,7.692000000000000171e+01,8.081000000000000227e+01,8.393999999999999773e+01,8.690000000000000568e+01,8.985999999999999943e+01,9.204999999999999716e+01,9.340999999999999659e+01,9.434000000000000341e+01,9.467000000000000171e+01,9.407999999999999829e+01,9.357999999999999829e+01,9.340999999999999659e+01,9.256000000000000227e+01,9.162999999999999545e+01,9.035999999999999943e+01,8.807999999999999829e+01,8.512000000000000455e+01,8.351999999999999602e+01,8.182999999999999829e+01,8.073000000000000398e+01,8.039000000000000057e+01,8.090000000000000568e+01,8.232999999999999829e+01,8.435999999999999943e+01,8.537999999999999545e+01,8.748999999999999488e+01,8.959999999999999432e+01,9.079000000000000625e+01,9.231000000000000227e+01,9.348999999999999488e+01,9.417000000000000171e+01,9.451000000000000512e+01,9.451000000000000512e+01,9.442000000000000171e+01,9.417000000000000171e+01,9.407999999999999829e+01,9.340999999999999659e+01,9.256000000000000227e+01,9.145999999999999375e+01,9.018999999999999773e+01,8.918000000000000682e+01,8.842000000000000171e+01,8.731999999999999318e+01,8.656000000000000227e+01,8.570999999999999375e+01,8.520999999999999375e+01,8.504000000000000625e+01,8.478000000000000114e+01,8.487000000000000455e+01,8.512000000000000455e+01,8.614000000000000057e+01,8.706999999999999318e+01,8.893000000000000682e+01,8.985999999999999943e+01,9.154999999999999716e+01,9.273000000000000398e+01,9.290000000000000568e+01,9.348999999999999488e+01,9.331999999999999318e+01,9.357999999999999829e+01,9.417000000000000171e+01,9.407999999999999829e+01,9.323999999999999488e+01,9.281000000000000227e+01,9.256000000000000227e+01,9.248000000000000398e+01,9.196999999999999886e+01,9.196999999999999886e+01,9.189000000000000057e+01,9.162999999999999545e+01,9.112000000000000455e+01,9.112000000000000455e+01,9.104000000000000625e+01,9.120999999999999375e+01,9.145999999999999375e+01,9.129000000000000625e+01,9.137999999999999545e+01,9.087000000000000455e+01,9.095999999999999375e+01,9.112000000000000455e+01,9.104000000000000625e+01,9.120999999999999375e+01,9.162999999999999545e+01,9.171999999999999886e+01,9.162999999999999545e+01,9.162999999999999545e+01,9.145999999999999375e+01,9.120999999999999375e+01,9.129000000000000625e+01,9.154999999999999716e+01,9.171999999999999886e+01,9.204999999999999716e+01,9.256000000000000227e+01,9.265000000000000568e+01,9.281000000000000227e+01,9.273000000000000398e+01,9.231000000000000227e+01,9.256000000000000227e+01,9.256000000000000227e+01,9.265000000000000568e+01,9.265000000000000568e+01,9.120999999999999375e+01,9.062000000000000455e+01,8.918000000000000682e+01,8.884000000000000341e+01,8.951999999999999602e+01,9.045000000000000284e+01,9.087000000000000455e+01,9.154999999999999716e+01,9.171999999999999886e+01,9.231000000000000227e+01,9.231000000000000227e+01,9.221999999999999886e+01,9.231000000000000227e+01,9.248000000000000398e+01,9.154999999999999716e+01,9.045000000000000284e+01,8.993999999999999773e+01,8.993999999999999773e+01,9.028000000000000114e+01,9.120999999999999375e+01,9.171999999999999886e+01,9.231000000000000227e+01,9.239000000000000057e+01,9.290000000000000568e+01,9.273000000000000398e+01,9.273000000000000398e+01,9.239000000000000057e+01,9.179999999999999716e+01,9.137999999999999545e+01,9.129000000000000625e+01,9.137999999999999545e+01,9.095999999999999375e+01,9.053000000000000114e+01,9.062000000000000455e+01,9.087000000000000455e+01,9.070000000000000284e+01,9.095999999999999375e+01,9.112000000000000455e+01,9.104000000000000625e+01,9.087000000000000455e+01,9.028000000000000114e+01,8.985999999999999943e+01,8.850000000000000000e+01,8.664000000000000057e+01,8.478000000000000114e+01,8.393999999999999773e+01,8.418999999999999773e+01,8.292000000000000171e+01,8.284000000000000341e+01,8.318000000000000682e+01,8.504000000000000625e+01,8.723999999999999488e+01,8.951999999999999602e+01,9.120999999999999375e+01,9.214000000000000057e+01,9.256000000000000227e+01,9.306999999999999318e+01,9.417000000000000171e+01,9.442000000000000171e+01,9.434000000000000341e+01,9.442000000000000171e+01,9.390999999999999659e+01,9.390999999999999659e+01,9.382999999999999829e+01,9.373999999999999488e+01,9.331999999999999318e+01,9.323999999999999488e+01,9.306999999999999318e+01,9.315000000000000568e+01,9.315000000000000568e+01,9.331999999999999318e+01,9.323999999999999488e+01,9.348999999999999488e+01,9.357999999999999829e+01,9.290000000000000568e+01,9.265000000000000568e+01,9.231000000000000227e+01,9.231000000000000227e+01,9.196999999999999886e+01,9.231000000000000227e+01,9.315000000000000568e+01,9.331999999999999318e+01,9.315000000000000568e+01,9.231000000000000227e+01,9.028000000000000114e+01,8.909999999999999432e+01,8.832999999999999829e+01,8.832999999999999829e+01,8.968999999999999773e+01,9.104000000000000625e+01,9.231000000000000227e+01,9.239000000000000057e+01,9.248000000000000398e+01,9.290000000000000568e+01,9.290000000000000568e+01,9.331999999999999318e+01,9.357999999999999829e+01,9.390999999999999659e+01,9.400000000000000000e+01,9.400000000000000000e+01,9.407999999999999829e+01,9.442000000000000171e+01,9.459000000000000341e+01,9.434000000000000341e+01,9.407999999999999829e+01,9.407999999999999829e+01,9.407999999999999829e+01,9.390999999999999659e+01,9.340999999999999659e+01,9.323999999999999488e+01,9.298000000000000398e+01,9.214000000000000057e+01,9.120999999999999375e+01,9.070000000000000284e+01,8.985999999999999943e+01,8.976999999999999602e+01,8.959999999999999432e+01,8.968999999999999773e+01,9.018999999999999773e+01,9.018999999999999773e+01,9.062000000000000455e+01,9.204999999999999716e+01,9.298000000000000398e+01,9.340999999999999659e+01,9.407999999999999829e+01,9.459000000000000341e+01,9.484000000000000341e+01,9.493000000000000682e+01,9.526999999999999602e+01,9.518000000000000682e+01,9.476000000000000512e+01,9.434000000000000341e+01,9.407999999999999829e+01,9.400000000000000000e+01,9.390999999999999659e+01,9.331999999999999318e+01,9.256000000000000227e+01,9.196999999999999886e+01,9.095999999999999375e+01,9.070000000000000284e+01,9.018999999999999773e+01,9.018999999999999773e+01,9.045000000000000284e+01,9.104000000000000625e+01,9.196999999999999886e+01,9.323999999999999488e+01,9.434000000000000341e+01,9.476000000000000512e+01,9.484000000000000341e+01,9.509999999999999432e+01,9.501000000000000512e+01,9.518000000000000682e+01,9.459000000000000341e+01,9.390999999999999659e+01,9.340999999999999659e+01,9.290000000000000568e+01,9.265000000000000568e+01,9.281000000000000227e+01,9.298000000000000398e+01,9.265000000000000568e+01,9.265000000000000568e+01,9.281000000000000227e+01,9.281000000000000227e+01,9.306999999999999318e+01,9.306999999999999318e+01,9.331999999999999318e+01,9.373999999999999488e+01,9.400000000000000000e+01,9.407999999999999829e+01,9.357999999999999829e+01,9.265000000000000568e+01,9.248000000000000398e+01,9.137999999999999545e+01,9.112000000000000455e+01,9.112000000000000455e+01,9.154999999999999716e+01,9.248000000000000398e+01,9.373999999999999488e+01,9.434000000000000341e+01,9.476000000000000512e+01,9.526999999999999602e+01,9.484000000000000341e+01,9.476000000000000512e+01,9.434000000000000341e+01,9.459000000000000341e+01,9.493000000000000682e+01,9.534999999999999432e+01,9.576999999999999602e+01,9.534999999999999432e+01,9.501000000000000512e+01,9.434000000000000341e+01,9.340999999999999659e+01,9.204999999999999716e+01,9.095999999999999375e+01,9.120999999999999375e+01,9.145999999999999375e+01,9.179999999999999716e+01,9.162999999999999545e+01,9.171999999999999886e+01,9.315000000000000568e+01,9.434000000000000341e+01,9.459000000000000341e+01,9.509999999999999432e+01,9.568999999999999773e+01,9.593999999999999773e+01,9.628000000000000114e+01,9.645000000000000284e+01,9.653000000000000114e+01,9.679000000000000625e+01,9.679000000000000625e+01,9.670000000000000284e+01,9.687000000000000455e+01,9.679000000000000625e+01,9.687000000000000455e+01,9.662000000000000455e+01,9.585999999999999943e+01,9.476000000000000512e+01,9.357999999999999829e+01,9.189000000000000057e+01,9.062000000000000455e+01,8.943000000000000682e+01,8.926000000000000512e+01,8.876000000000000512e+01,8.893000000000000682e+01,8.901000000000000512e+01,8.943000000000000682e+01,9.087000000000000455e+01,9.179999999999999716e+01,9.239000000000000057e+01,9.382999999999999829e+01,9.425000000000000000e+01,9.467000000000000171e+01,9.509999999999999432e+01,9.484000000000000341e+01,9.493000000000000682e+01,9.459000000000000341e+01,9.442000000000000171e+01,9.434000000000000341e+01,9.434000000000000341e+01,9.425000000000000000e+01,9.407999999999999829e+01,9.425000000000000000e+01,9.273000000000000398e+01,9.221999999999999886e+01,9.171999999999999886e+01,9.145999999999999375e+01,9.196999999999999886e+01,9.273000000000000398e+01,9.340999999999999659e+01,9.417000000000000171e+01,9.467000000000000171e+01,9.459000000000000341e+01,9.493000000000000682e+01,9.484000000000000341e+01,9.493000000000000682e+01,9.459000000000000341e+01,9.417000000000000171e+01,9.340999999999999659e+01,9.306999999999999318e+01,9.281000000000000227e+01,9.239000000000000057e+01,9.239000000000000057e+01,9.221999999999999886e+01,9.221999999999999886e+01,9.248000000000000398e+01,9.290000000000000568e+01,9.298000000000000398e+01,9.390999999999999659e+01,9.484000000000000341e+01,9.534999999999999432e+01,9.559999999999999432e+01,9.603000000000000114e+01,9.653000000000000114e+01,9.610999999999999943e+01,9.585999999999999943e+01,9.559999999999999432e+01,9.526999999999999602e+01,9.509999999999999432e+01,9.568999999999999773e+01,9.585999999999999943e+01,9.585999999999999943e+01,9.568999999999999773e+01,9.585999999999999943e+01,9.603000000000000114e+01,9.593999999999999773e+01,9.585999999999999943e+01,9.568999999999999773e+01,9.509999999999999432e+01,9.476000000000000512e+01,9.476000000000000512e+01,9.476000000000000512e+01,9.417000000000000171e+01,9.373999999999999488e+01,9.306999999999999318e+01,9.265000000000000568e+01,9.256000000000000227e+01,9.189000000000000057e+01,9.196999999999999886e+01,9.214000000000000057e+01,9.248000000000000398e+01,9.315000000000000568e+01,9.357999999999999829e+01,9.407999999999999829e+01,9.407999999999999829e+01,9.382999999999999829e+01,9.407999999999999829e+01,9.484000000000000341e+01,9.543999999999999773e+01,9.620000000000000284e+01,9.679000000000000625e+01,9.687000000000000455e+01,9.645000000000000284e+01,9.603000000000000114e+01,9.593999999999999773e+01,9.534999999999999432e+01,9.509999999999999432e+01,9.551999999999999602e+01,9.576999999999999602e+01,9.509999999999999432e+01,9.451000000000000512e+01,9.373999999999999488e+01,9.306999999999999318e+01,9.281000000000000227e+01,9.265000000000000568e+01,9.265000000000000568e+01,9.315000000000000568e+01,9.281000000000000227e+01,9.231000000000000227e+01,9.265000000000000568e+01,9.265000000000000568e+01,9.340999999999999659e+01,9.357999999999999829e+01,9.340999999999999659e+01,9.407999999999999829e+01,9.390999999999999659e+01,9.451000000000000512e+01,9.526999999999999602e+01,9.543999999999999773e+01,9.559999999999999432e+01,9.593999999999999773e+01,9.628000000000000114e+01,9.653000000000000114e+01,9.662000000000000455e+01,9.653000000000000114e+01,9.662000000000000455e+01,9.645000000000000284e+01,9.645000000000000284e+01,9.628000000000000114e+01,9.568999999999999773e+01,9.568999999999999773e+01,9.603000000000000114e+01,9.610999999999999943e+01,9.620000000000000284e+01,9.662000000000000455e+01,9.695999999999999375e+01,9.670000000000000284e+01,9.628000000000000114e+01,9.603000000000000114e+01,9.568999999999999773e+01,9.493000000000000682e+01,9.493000000000000682e+01,9.476000000000000512e+01,9.417000000000000171e+01,9.290000000000000568e+01,9.231000000000000227e+01,9.145999999999999375e+01,9.112000000000000455e+01,9.112000000000000455e+01,9.120999999999999375e+01,9.179999999999999716e+01,9.248000000000000398e+01,9.323999999999999488e+01,9.390999999999999659e+01,9.442000000000000171e+01,9.484000000000000341e+01,9.543999999999999773e+01,9.559999999999999432e+01,9.559999999999999432e+01,9.568999999999999773e+01,9.576999999999999602e+01,9.543999999999999773e+01,9.534999999999999432e+01,9.509999999999999432e+01,9.417000000000000171e+01,9.340999999999999659e+01,9.306999999999999318e+01,9.315000000000000568e+01,9.390999999999999659e+01,9.467000000000000171e+01,9.493000000000000682e+01,9.543999999999999773e+01,9.551999999999999602e+01,9.534999999999999432e+01,9.551999999999999602e+01,9.559999999999999432e+01,9.559999999999999432e+01,9.551999999999999602e+01,9.576999999999999602e+01,9.628000000000000114e+01,9.662000000000000455e+01,9.637000000000000455e+01,9.620000000000000284e+01,9.568999999999999773e+01,9.551999999999999602e+01,9.559999999999999432e+01,9.551999999999999602e+01,9.534999999999999432e+01,9.484000000000000341e+01,9.476000000000000512e+01,9.476000000000000512e+01,9.509999999999999432e+01,9.484000000000000341e+01,9.501000000000000512e+01,9.501000000000000512e+01,9.509999999999999432e+01,9.551999999999999602e+01,9.585999999999999943e+01,9.628000000000000114e+01,9.637000000000000455e+01,9.628000000000000114e+01,9.645000000000000284e+01,9.637000000000000455e+01,9.637000000000000455e+01,9.653000000000000114e+01,9.645000000000000284e+01,9.645000000000000284e+01,9.620000000000000284e+01,9.610999999999999943e+01,9.620000000000000284e+01,9.637000000000000455e+01,9.628000000000000114e+01,9.628000000000000114e+01,9.637000000000000455e+01,9.662000000000000455e+01,9.645000000000000284e+01,9.637000000000000455e+01,9.603000000000000114e+01,9.543999999999999773e+01,9.493000000000000682e+01,9.425000000000000000e+01,9.373999999999999488e+01,9.290000000000000568e+01,9.298000000000000398e+01,9.357999999999999829e+01,9.442000000000000171e+01,9.509999999999999432e+01,9.534999999999999432e+01,9.593999999999999773e+01,9.603000000000000114e+01,9.593999999999999773e+01,9.518000000000000682e+01,9.484000000000000341e+01,9.467000000000000171e+01,9.459000000000000341e+01,9.434000000000000341e+01,9.417000000000000171e+01,9.442000000000000171e+01,9.417000000000000171e+01,9.417000000000000171e+01,9.365999999999999659e+01,9.382999999999999829e+01,9.382999999999999829e+01,9.417000000000000171e+01,9.417000000000000171e+01,9.442000000000000171e+01,9.459000000000000341e+01,9.501000000000000512e+01,9.526999999999999602e+01,9.559999999999999432e+01,9.610999999999999943e+01,9.662000000000000455e+01,9.712999999999999545e+01,9.720999999999999375e+01,9.729999999999999716e+01,9.720999999999999375e+01,9.704000000000000625e+01,9.670000000000000284e+01,9.679000000000000625e+01,9.687000000000000455e+01,9.653000000000000114e+01,9.620000000000000284e+01,9.593999999999999773e+01,9.585999999999999943e+01,9.559999999999999432e+01,9.526999999999999602e+01,9.509999999999999432e+01,9.417000000000000171e+01,9.365999999999999659e+01,9.290000000000000568e+01,9.196999999999999886e+01,9.095999999999999375e+01,8.976999999999999602e+01,8.893000000000000682e+01,8.859000000000000341e+01,8.993999999999999773e+01,9.248000000000000398e+01,9.365999999999999659e+01,9.593999999999999773e+01,9.704000000000000625e+01,9.754999999999999716e+01,9.779999999999999716e+01,9.771999999999999886e+01,9.762999999999999545e+01,9.745999999999999375e+01,9.737999999999999545e+01,9.712999999999999545e+01,9.620000000000000284e+01,9.509999999999999432e+01,9.407999999999999829e+01,9.265000000000000568e+01,9.095999999999999375e+01,9.010999999999999943e+01,8.985999999999999943e+01,9.045000000000000284e+01,9.145999999999999375e+01,9.265000000000000568e+01,9.365999999999999659e+01,9.451000000000000512e+01,9.509999999999999432e+01,9.576999999999999602e+01,9.645000000000000284e+01,9.662000000000000455e+01,9.695999999999999375e+01,9.712999999999999545e+01,9.737999999999999545e+01,9.745999999999999375e+01,9.745999999999999375e+01,9.712999999999999545e+01,9.679000000000000625e+01,9.620000000000000284e+01,9.593999999999999773e+01,9.518000000000000682e+01,9.484000000000000341e+01,9.476000000000000512e+01,9.543999999999999773e+01,9.576999999999999602e+01,9.603000000000000114e+01,9.593999999999999773e+01,9.576999999999999602e+01,9.593999999999999773e+01,9.593999999999999773e+01,9.603000000000000114e+01,9.568999999999999773e+01,9.568999999999999773e+01,9.543999999999999773e+01,9.534999999999999432e+01,9.543999999999999773e+01,9.551999999999999602e+01,9.576999999999999602e+01,9.603000000000000114e+01,9.637000000000000455e+01,9.628000000000000114e+01,9.610999999999999943e+01,9.593999999999999773e+01,9.576999999999999602e+01,9.576999999999999602e+01,9.603000000000000114e+01,9.645000000000000284e+01,9.687000000000000455e+01,9.695999999999999375e+01,9.695999999999999375e+01,9.720999999999999375e+01,9.720999999999999375e+01,9.720999999999999375e+01,9.720999999999999375e+01,9.720999999999999375e+01,9.729999999999999716e+01,9.712999999999999545e+01,9.704000000000000625e+01,9.687000000000000455e+01,9.679000000000000625e+01,9.662000000000000455e+01,9.679000000000000625e+01,9.695999999999999375e+01,9.712999999999999545e+01,9.712999999999999545e+01,9.729999999999999716e+01,9.704000000000000625e+01,9.679000000000000625e+01,9.679000000000000625e+01,9.620000000000000284e+01,9.576999999999999602e+01,9.526999999999999602e+01,9.417000000000000171e+01,9.417000000000000171e+01,9.417000000000000171e+01,9.382999999999999829e+01,9.373999999999999488e+01,9.357999999999999829e+01,9.382999999999999829e+01,9.390999999999999659e+01,9.382999999999999829e+01,9.407999999999999829e+01,9.400000000000000000e+01,9.373999999999999488e+01,9.390999999999999659e+01,9.417000000000000171e+01,9.459000000000000341e+01,9.476000000000000512e+01,9.467000000000000171e+01,9.493000000000000682e+01,9.551999999999999602e+01,9.551999999999999602e+01,9.551999999999999602e+01,9.551999999999999602e+01,9.585999999999999943e+01,9.603000000000000114e+01,9.645000000000000284e+01,9.679000000000000625e+01,9.662000000000000455e+01,9.637000000000000455e+01,9.662000000000000455e+01,9.679000000000000625e+01,9.670000000000000284e+01,9.712999999999999545e+01,9.737999999999999545e+01,9.687000000000000455e+01,9.637000000000000455e+01,9.628000000000000114e+01,9.603000000000000114e+01,9.559999999999999432e+01,9.526999999999999602e+01,9.518000000000000682e+01,9.476000000000000512e+01,9.459000000000000341e+01,9.476000000000000512e+01,9.518000000000000682e+01,9.501000000000000512e+01,9.509999999999999432e+01,9.518000000000000682e+01,9.551999999999999602e+01,9.551999999999999602e+01,9.551999999999999602e+01,9.509999999999999432e+01,9.518000000000000682e+01,9.484000000000000341e+01,9.459000000000000341e+01,9.501000000000000512e+01,9.568999999999999773e+01,9.610999999999999943e+01,9.645000000000000284e+01,9.645000000000000284e+01,9.662000000000000455e+01,9.662000000000000455e+01,9.695999999999999375e+01,9.695999999999999375e+01,9.679000000000000625e+01,9.620000000000000284e+01,9.576999999999999602e+01,9.501000000000000512e+01,9.459000000000000341e+01,9.442000000000000171e+01,9.425000000000000000e+01,9.407999999999999829e+01,9.442000000000000171e+01,9.442000000000000171e+01,9.493000000000000682e+01,9.526999999999999602e+01,9.543999999999999773e+01,9.543999999999999773e+01,9.585999999999999943e+01,9.585999999999999943e+01,9.593999999999999773e+01,9.620000000000000284e+01,9.670000000000000284e+01,9.695999999999999375e+01,9.687000000000000455e+01,9.687000000000000455e+01,9.695999999999999375e+01,9.695999999999999375e+01,9.704000000000000625e+01,9.720999999999999375e+01,9.720999999999999375e+01,9.704000000000000625e+01,9.687000000000000455e+01,9.679000000000000625e+01,9.670000000000000284e+01,9.653000000000000114e+01,9.610999999999999943e+01,9.593999999999999773e+01,9.509999999999999432e+01,9.290000000000000568e+01,9.248000000000000398e+01,9.273000000000000398e+01,9.357999999999999829e+01,9.451000000000000512e+01,9.518000000000000682e+01,9.509999999999999432e+01,9.484000000000000341e+01,9.467000000000000171e+01,9.451000000000000512e+01,9.476000000000000512e+01,9.534999999999999432e+01,9.559999999999999432e+01,9.637000000000000455e+01,9.620000000000000284e+01,9.637000000000000455e+01,9.620000000000000284e+01,9.585999999999999943e+01,9.568999999999999773e+01,9.559999999999999432e+01,9.576999999999999602e+01,9.585999999999999943e+01,9.628000000000000114e+01,9.620000000000000284e+01,9.637000000000000455e+01,9.662000000000000455e+01,9.653000000000000114e+01,9.670000000000000284e+01,9.679000000000000625e+01,9.704000000000000625e+01,9.712999999999999545e+01,9.687000000000000455e+01,9.670000000000000284e+01,9.653000000000000114e+01,9.662000000000000455e+01,9.653000000000000114e+01,9.637000000000000455e+01,9.637000000000000455e+01,9.637000000000000455e+01,9.645000000000000284e+01,9.653000000000000114e+01,9.662000000000000455e+01,9.687000000000000455e+01,9.645000000000000284e+01,9.645000000000000284e+01,9.628000000000000114e+01,9.637000000000000455e+01,9.653000000000000114e+01,9.687000000000000455e+01,9.704000000000000625e+01,9.712999999999999545e+01,9.729999999999999716e+01,9.720999999999999375e+01,9.712999999999999545e+01,9.720999999999999375e+01,9.712999999999999545e+01,9.720999999999999375e+01,9.687000000000000455e+01,9.695999999999999375e+01,9.695999999999999375e+01,9.670000000000000284e+01,9.662000000000000455e+01,9.628000000000000114e+01,9.603000000000000114e+01,9.551999999999999602e+01,9.467000000000000171e+01,9.451000000000000512e+01,9.425000000000000000e+01,9.407999999999999829e+01,9.407999999999999829e+01,9.407999999999999829e+01,9.382999999999999829e+01,9.382999999999999829e+01,9.382999999999999829e+01,9.442000000000000171e+01,9.493000000000000682e+01,9.593999999999999773e+01,9.620000000000000284e+01,9.662000000000000455e+01,9.679000000000000625e+01,9.695999999999999375e+01,9.729999999999999716e+01,9.762999999999999545e+01,9.789000000000000057e+01,9.779999999999999716e+01,9.779999999999999716e+01,9.796999999999999886e+01,9.796999999999999886e+01,9.806000000000000227e+01,9.789000000000000057e+01,9.796999999999999886e+01,9.771999999999999886e+01,9.796999999999999886e+01,9.831000000000000227e+01,9.806000000000000227e+01,9.814000000000000057e+01,9.796999999999999886e+01,9.762999999999999545e+01,9.737999999999999545e+01,9.712999999999999545e+01,9.687000000000000455e+01,9.653000000000000114e+01,9.603000000000000114e+01,9.484000000000000341e+01,9.451000000000000512e+01,9.417000000000000171e+01,9.373999999999999488e+01,9.357999999999999829e+01,9.298000000000000398e+01,9.265000000000000568e+01,9.290000000000000568e+01,9.248000000000000398e+01,9.145999999999999375e+01,9.154999999999999716e+01,9.154999999999999716e+01,9.231000000000000227e+01,9.459000000000000341e+01,9.593999999999999773e+01,9.645000000000000284e+01,9.662000000000000455e+01,9.687000000000000455e+01,9.695999999999999375e+01,9.720999999999999375e+01,9.754999999999999716e+01,9.771999999999999886e+01,9.779999999999999716e+01,9.779999999999999716e+01,9.771999999999999886e+01,9.771999999999999886e+01,9.771999999999999886e+01,9.754999999999999716e+01,9.754999999999999716e+01,9.729999999999999716e+01,9.704000000000000625e+01,9.679000000000000625e+01,9.653000000000000114e+01,9.645000000000000284e+01,9.645000000000000284e+01,9.628000000000000114e+01,9.628000000000000114e+01,9.628000000000000114e+01,9.645000000000000284e+01,9.670000000000000284e+01,9.687000000000000455e+01,9.712999999999999545e+01,9.720999999999999375e+01,9.720999999999999375e+01,9.737999999999999545e+01,9.737999999999999545e+01,9.729999999999999716e+01,9.720999999999999375e+01,9.720999999999999375e+01,9.712999999999999545e+01,9.695999999999999375e+01,9.704000000000000625e+01,9.720999999999999375e+01,9.720999999999999375e+01,9.729999999999999716e+01,9.745999999999999375e+01,9.745999999999999375e+01,9.745999999999999375e+01,9.729999999999999716e+01,9.729999999999999716e+01,9.737999999999999545e+01,9.754999999999999716e+01,9.745999999999999375e+01,9.762999999999999545e+01,9.754999999999999716e+01,9.754999999999999716e+01,9.729999999999999716e+01,9.670000000000000284e+01,9.628000000000000114e+01,9.620000000000000284e+01,9.585999999999999943e+01,9.585999999999999943e+01,9.585999999999999943e+01,9.603000000000000114e+01,9.603000000000000114e+01,9.593999999999999773e+01,9.585999999999999943e+01,9.559999999999999432e+01,9.568999999999999773e+01,9.568999999999999773e+01,9.568999999999999773e+01,9.559999999999999432e+01,9.576999999999999602e+01,9.603000000000000114e+01,9.610999999999999943e+01,9.593999999999999773e+01,9.603000000000000114e+01,9.628000000000000114e+01,9.610999999999999943e+01,9.603000000000000114e+01,9.610999999999999943e+01,9.576999999999999602e+01,9.568999999999999773e+01,9.559999999999999432e+01,9.610999999999999943e+01,9.610999999999999943e+01,9.610999999999999943e+01,9.603000000000000114e+01,9.568999999999999773e+01,9.585999999999999943e+01,9.585999999999999943e+01,9.585999999999999943e+01,9.610999999999999943e+01,9.585999999999999943e+01,9.585999999999999943e+01,9.526999999999999602e+01,9.493000000000000682e+01,9.442000000000000171e+01,9.467000000000000171e+01,9.493000000000000682e+01,9.534999999999999432e+01,9.576999999999999602e+01,9.603000000000000114e+01,9.637000000000000455e+01,9.628000000000000114e+01,9.637000000000000455e+01,9.620000000000000284e+01,9.610999999999999943e+01,9.610999999999999943e+01,9.593999999999999773e+01,9.585999999999999943e+01,9.585999999999999943e+01,9.593999999999999773e+01,9.593999999999999773e+01,9.585999999999999943e+01,9.576999999999999602e+01,9.568999999999999773e+01,9.603000000000000114e+01,9.637000000000000455e+01,9.662000000000000455e+01,9.679000000000000625e+01,9.687000000000000455e+01,9.712999999999999545e+01,9.729999999999999716e+01,9.745999999999999375e+01,9.762999999999999545e+01,9.754999999999999716e+01,9.771999999999999886e+01,9.771999999999999886e+01,9.762999999999999545e+01,9.762999999999999545e+01,9.754999999999999716e+01,9.720999999999999375e+01,9.695999999999999375e+01,9.695999999999999375e+01,9.679000000000000625e+01,9.695999999999999375e+01,9.687000000000000455e+01,9.687000000000000455e+01,9.704000000000000625e+01,9.687000000000000455e+01,9.653000000000000114e+01,9.576999999999999602e+01,9.551999999999999602e+01,9.501000000000000512e+01,9.526999999999999602e+01,9.501000000000000512e+01,9.568999999999999773e+01,9.576999999999999602e+01,9.568999999999999773e+01,9.551999999999999602e+01,9.543999999999999773e+01,9.526999999999999602e+01,9.534999999999999432e+01,9.551999999999999602e+01,9.593999999999999773e+01,9.610999999999999943e+01,9.610999999999999943e+01,9.628000000000000114e+01,9.662000000000000455e+01,9.679000000000000625e+01,9.670000000000000284e+01,9.687000000000000455e+01,9.687000000000000455e+01,9.679000000000000625e+01,9.687000000000000455e+01,9.637000000000000455e+01,9.620000000000000284e+01,9.653000000000000114e+01,9.670000000000000284e+01,9.679000000000000625e+01,9.662000000000000455e+01,9.645000000000000284e+01,9.645000000000000284e+01,9.645000000000000284e+01,9.670000000000000284e+01,9.670000000000000284e+01,9.704000000000000625e+01,9.712999999999999545e+01,9.737999999999999545e+01,9.729999999999999716e+01,9.720999999999999375e+01,9.679000000000000625e+01,9.653000000000000114e+01,9.628000000000000114e+01,9.585999999999999943e+01,9.551999999999999602e+01,9.559999999999999432e+01,9.576999999999999602e+01,9.603000000000000114e+01,9.610999999999999943e+01,9.620000000000000284e+01,9.610999999999999943e+01,9.603000000000000114e+01,9.603000000000000114e+01,9.559999999999999432e+01,9.568999999999999773e+01,9.576999999999999602e+01,9.585999999999999943e+01,9.603000000000000114e+01,9.610999999999999943e+01,9.620000000000000284e+01,9.628000000000000114e+01,9.610999999999999943e+01,9.610999999999999943e+01,9.603000000000000114e+01,9.593999999999999773e+01,9.603000000000000114e+01,9.603000000000000114e+01,9.603000000000000114e+01,9.603000000000000114e+01,9.603000000000000114e+01,9.628000000000000114e+01,9.645000000000000284e+01,9.653000000000000114e+01,9.679000000000000625e+01,9.687000000000000455e+01,9.704000000000000625e+01,9.712999999999999545e+01,9.720999999999999375e+01,9.729999999999999716e+01,9.720999999999999375e+01,9.687000000000000455e+01,9.687000000000000455e+01,9.670000000000000284e+01,9.662000000000000455e+01,9.637000000000000455e+01,9.637000000000000455e+01,9.637000000000000455e+01,9.645000000000000284e+01,9.645000000000000284e+01,9.637000000000000455e+01,9.628000000000000114e+01,9.620000000000000284e+01,9.603000000000000114e+01,9.620000000000000284e+01,9.585999999999999943e+01,9.568999999999999773e+01,9.559999999999999432e+01,9.518000000000000682e+01,9.526999999999999602e+01,9.509999999999999432e+01,9.534999999999999432e+01,9.559999999999999432e+01,9.603000000000000114e+01,9.628000000000000114e+01,9.620000000000000284e+01,9.576999999999999602e+01,9.585999999999999943e+01,9.603000000000000114e+01,9.628000000000000114e+01,9.670000000000000284e+01,9.695999999999999375e+01,9.687000000000000455e+01,9.704000000000000625e+01,9.704000000000000625e+01,9.720999999999999375e+01,9.712999999999999545e+01,9.704000000000000625e+01,9.687000000000000455e+01,9.679000000000000625e+01,9.704000000000000625e+01,9.720999999999999375e+01,9.720999999999999375e+01,9.729999999999999716e+01,9.729999999999999716e+01,9.712999999999999545e+01,9.704000000000000625e+01,9.712999999999999545e+01,9.712999999999999545e+01,9.720999999999999375e+01,9.720999999999999375e+01,9.712999999999999545e+01,9.712999999999999545e+01,9.704000000000000625e+01,9.704000000000000625e+01,9.704000000000000625e+01,9.695999999999999375e+01,9.687000000000000455e+01,9.687000000000000455e+01,9.662000000000000455e+01,9.670000000000000284e+01,9.662000000000000455e+01,9.679000000000000625e+01,9.679000000000000625e+01,9.670000000000000284e+01,9.670000000000000284e+01,9.679000000000000625e+01,9.679000000000000625e+01,9.670000000000000284e+01,9.645000000000000284e+01,9.620000000000000284e+01,9.593999999999999773e+01,9.603000000000000114e+01,9.620000000000000284e+01,9.610999999999999943e+01,9.603000000000000114e+01,9.620000000000000284e+01,9.637000000000000455e+01,9.645000000000000284e+01,9.679000000000000625e+01,9.695999999999999375e+01,9.704000000000000625e+01,9.729999999999999716e+01,9.729999999999999716e+01,9.729999999999999716e+01,9.762999999999999545e+01,9.762999999999999545e+01,9.762999999999999545e+01,9.789000000000000057e+01,9.796999999999999886e+01,9.806000000000000227e+01,9.814000000000000057e+01,9.789000000000000057e+01,9.754999999999999716e+01,9.712999999999999545e+01,9.653000000000000114e+01,9.637000000000000455e+01,9.603000000000000114e+01,9.509999999999999432e+01,9.467000000000000171e+01,9.348999999999999488e+01,9.248000000000000398e+01,9.162999999999999545e+01,9.045000000000000284e+01,9.018999999999999773e+01,9.028000000000000114e+01,9.070000000000000284e+01,9.112000000000000455e+01,9.281000000000000227e+01,9.340999999999999659e+01,9.442000000000000171e+01,9.551999999999999602e+01,9.637000000000000455e+01,9.679000000000000625e+01,9.695999999999999375e+01,9.729999999999999716e+01,9.754999999999999716e+01,9.771999999999999886e+01,9.771999999999999886e+01,9.779999999999999716e+01,9.771999999999999886e+01,9.762999999999999545e+01,9.754999999999999716e+01,9.745999999999999375e+01,9.745999999999999375e+01,9.737999999999999545e+01,9.704000000000000625e+01,9.687000000000000455e+01,9.670000000000000284e+01,9.593999999999999773e+01,9.593999999999999773e+01,9.576999999999999602e+01,9.551999999999999602e+01,9.501000000000000512e+01,9.493000000000000682e+01,9.493000000000000682e+01,9.501000000000000512e+01,9.509999999999999432e+01,9.559999999999999432e+01,9.610999999999999943e+01,9.637000000000000455e+01,9.687000000000000455e+01,9.704000000000000625e+01,9.704000000000000625e+01,9.695999999999999375e+01,9.679000000000000625e+01,9.679000000000000625e+01,9.704000000000000625e+01,9.704000000000000625e+01,9.712999999999999545e+01,9.687000000000000455e+01,9.679000000000000625e+01,9.670000000000000284e+01,9.662000000000000455e+01,9.687000000000000455e+01,9.687000000000000455e+01,9.679000000000000625e+01,9.687000000000000455e+01,9.679000000000000625e+01,9.662000000000000455e+01,9.637000000000000455e+01,9.645000000000000284e+01,9.620000000000000284e+01,9.610999999999999943e+01,9.628000000000000114e+01,9.637000000000000455e+01,9.653000000000000114e+01,9.653000000000000114e+01,9.653000000000000114e+01,9.628000000000000114e+01,9.628000000000000114e+01,9.628000000000000114e+01,9.628000000000000114e+01,9.610999999999999943e+01,9.610999999999999943e+01,9.610999999999999943e+01,9.603000000000000114e+01,9.593999999999999773e+01,9.576999999999999602e+01,9.459000000000000341e+01,9.407999999999999829e+01,9.373999999999999488e+01,9.373999999999999488e+01,9.382999999999999829e+01,9.467000000000000171e+01,9.484000000000000341e+01,9.509999999999999432e+01,9.534999999999999432e+01,9.551999999999999602e+01,9.568999999999999773e+01,9.610999999999999943e+01,9.637000000000000455e+01,9.637000000000000455e+01,9.645000000000000284e+01,9.653000000000000114e+01,9.679000000000000625e+01,9.695999999999999375e+01,9.695999999999999375e+01,9.712999999999999545e+01,9.737999999999999545e+01,9.754999999999999716e+01,9.737999999999999545e+01,9.712999999999999545e+01,9.662000000000000455e+01,9.637000000000000455e+01,9.637000000000000455e+01,9.610999999999999943e+01,9.593999999999999773e+01,9.593999999999999773e+01,9.603000000000000114e+01,9.620000000000000284e+01,9.620000000000000284e+01,9.637000000000000455e+01,9.645000000000000284e+01,9.653000000000000114e+01,9.662000000000000455e+01,9.653000000000000114e+01,9.653000000000000114e+01,9.645000000000000284e+01,9.653000000000000114e+01,9.670000000000000284e+01,9.670000000000000284e+01,9.695999999999999375e+01,9.704000000000000625e+01,9.720999999999999375e+01,9.737999999999999545e+01,9.745999999999999375e+01,9.745999999999999375e+01,9.754999999999999716e+01,9.771999999999999886e+01,9.771999999999999886e+01,9.762999999999999545e+01,9.754999999999999716e+01,9.754999999999999716e+01,9.704000000000000625e+01,9.695999999999999375e+01,9.662000000000000455e+01,9.670000000000000284e+01,9.670000000000000284e+01,9.670000000000000284e+01,9.670000000000000284e+01,9.645000000000000284e+01,9.628000000000000114e+01,9.610999999999999943e+01,9.610999999999999943e+01,9.593999999999999773e+01,9.593999999999999773e+01,9.610999999999999943e+01,9.645000000000000284e+01,9.670000000000000284e+01,9.662000000000000455e+01,9.670000000000000284e+01,9.662000000000000455e+01,9.670000000000000284e+01,9.670000000000000284e+01,9.687000000000000455e+01,9.729999999999999716e+01,9.729999999999999716e+01,9.720999999999999375e+01,9.737999999999999545e+01,9.720999999999999375e+01,9.687000000000000455e+01,9.653000000000000114e+01,9.620000000000000284e+01,9.637000000000000455e+01,9.679000000000000625e+01,9.670000000000000284e+01,9.662000000000000455e+01,9.645000000000000284e+01,9.645000000000000284e+01,9.662000000000000455e+01,9.670000000000000284e+01,9.687000000000000455e+01,9.712999999999999545e+01,9.737999999999999545e+01,9.745999999999999375e+01,9.745999999999999375e+01,9.737999999999999545e+01,9.729999999999999716e+01,9.712999999999999545e+01,9.704000000000000625e+01,9.712999999999999545e+01,9.720999999999999375e+01,9.737999999999999545e+01,9.729999999999999716e+01,9.687000000000000455e+01,9.637000000000000455e+01,9.585999999999999943e+01,9.551999999999999602e+01,9.551999999999999602e+01,9.551999999999999602e+01,9.576999999999999602e+01,9.620000000000000284e+01,9.637000000000000455e+01,9.679000000000000625e+01,9.712999999999999545e+01,9.720999999999999375e+01,9.737999999999999545e+01,9.745999999999999375e+01,9.762999999999999545e+01,9.762999999999999545e+01,9.762999999999999545e+01,9.762999999999999545e+01,9.762999999999999545e+01,9.745999999999999375e+01,9.754999999999999716e+01,9.745999999999999375e+01,9.729999999999999716e+01,9.720999999999999375e+01,9.720999999999999375e+01,9.729999999999999716e+01,9.720999999999999375e+01,9.720999999999999375e+01,9.720999999999999375e+01,9.687000000000000455e+01,9.679000000000000625e+01,9.670000000000000284e+01,9.662000000000000455e+01,9.653000000000000114e+01,9.637000000000000455e+01,9.620000000000000284e+01,9.603000000000000114e+01,9.585999999999999943e+01,9.585999999999999943e+01,9.576999999999999602e+01,9.637000000000000455e+01,9.679000000000000625e+01,9.687000000000000455e+01,9.653000000000000114e+01,9.628000000000000114e+01,9.610999999999999943e+01,9.585999999999999943e+01,9.585999999999999943e+01,9.576999999999999602e+01,9.593999999999999773e+01,9.620000000000000284e+01,9.628000000000000114e+01,9.637000000000000455e+01,9.637000000000000455e+01,9.637000000000000455e+01,9.645000000000000284e+01,9.620000000000000284e+01,9.620000000000000284e+01,9.620000000000000284e+01,9.603000000000000114e+01,9.593999999999999773e+01,9.610999999999999943e+01,9.628000000000000114e+01,9.679000000000000625e+01,9.704000000000000625e+01,9.720999999999999375e+01,9.754999999999999716e+01,9.737999999999999545e+01,9.737999999999999545e+01,9.704000000000000625e+01,9.645000000000000284e+01,9.653000000000000114e+01,9.645000000000000284e+01,9.653000000000000114e+01,9.653000000000000114e+01,9.662000000000000455e+01,9.704000000000000625e+01,9.720999999999999375e+01,9.745999999999999375e+01,9.737999999999999545e+01,9.754999999999999716e+01,9.762999999999999545e+01,9.771999999999999886e+01,9.789000000000000057e+01,9.821999999999999886e+01,9.821999999999999886e+01,9.821999999999999886e+01,9.814000000000000057e+01,9.806000000000000227e+01,9.789000000000000057e+01,9.771999999999999886e+01,9.754999999999999716e+01,9.745999999999999375e+01,9.745999999999999375e+01,9.704000000000000625e+01,9.653000000000000114e+01,9.645000000000000284e+01,9.637000000000000455e+01,9.603000000000000114e+01,9.610999999999999943e+01,9.610999999999999943e+01,9.620000000000000284e+01,9.610999999999999943e+01,9.603000000000000114e+01,9.593999999999999773e+01,9.559999999999999432e+01,9.568999999999999773e+01,9.593999999999999773e+01,9.603000000000000114e+01,9.628000000000000114e+01,9.679000000000000625e+01,9.712999999999999545e+01,9.737999999999999545e+01,9.737999999999999545e+01,9.729999999999999716e+01,9.704000000000000625e+01,9.670000000000000284e+01,9.670000000000000284e+01,9.679000000000000625e+01,9.662000000000000455e+01,9.662000000000000455e+01,9.662000000000000455e+01,9.637000000000000455e+01,9.653000000000000114e+01,9.662000000000000455e+01,9.653000000000000114e+01,9.645000000000000284e+01,9.645000000000000284e+01,9.653000000000000114e+01,9.662000000000000455e+01,9.679000000000000625e+01,9.687000000000000455e+01,9.712999999999999545e+01,9.720999999999999375e+01,9.729999999999999716e+01,9.745999999999999375e+01,9.754999999999999716e+01,9.754999999999999716e+01,9.754999999999999716e+01,9.754999999999999716e+01,9.737999999999999545e+01,9.737999999999999545e+01,9.737999999999999545e+01,9.720999999999999375e+01,9.704000000000000625e+01,9.687000000000000455e+01,9.670000000000000284e+01,9.628000000000000114e+01,9.610999999999999943e+01,9.637000000000000455e+01,9.645000000000000284e+01,9.628000000000000114e+01,9.637000000000000455e+01,9.679000000000000625e+01,9.653000000000000114e+01,9.662000000000000455e+01,9.662000000000000455e+01,9.653000000000000114e+01,9.620000000000000284e+01,9.620000000000000284e+01,9.610999999999999943e+01,9.593999999999999773e+01,9.603000000000000114e+01,9.628000000000000114e+01,9.662000000000000455e+01,9.679000000000000625e+01,9.695999999999999375e+01,9.720999999999999375e+01,9.737999999999999545e+01,9.754999999999999716e+01,9.762999999999999545e+01,9.754999999999999716e+01,9.754999999999999716e+01,9.771999999999999886e+01,9.771999999999999886e+01,9.771999999999999886e+01,9.771999999999999886e+01,9.762999999999999545e+01,9.771999999999999886e+01,9.771999999999999886e+01,9.745999999999999375e+01,9.720999999999999375e+01,9.704000000000000625e+01,9.695999999999999375e+01,9.687000000000000455e+01,9.687000000000000455e+01,9.679000000000000625e+01,9.670000000000000284e+01,9.645000000000000284e+01,9.645000000000000284e+01,9.593999999999999773e+01,9.568999999999999773e+01,9.534999999999999432e+01,9.459000000000000341e+01,9.390999999999999659e+01,9.434000000000000341e+01,9.543999999999999773e+01,9.610999999999999943e+01,9.653000000000000114e+01,9.712999999999999545e+01,9.729999999999999716e+01,9.737999999999999545e+01,9.712999999999999545e+01,9.670000000000000284e+01,9.585999999999999943e+01,9.518000000000000682e+01,9.501000000000000512e+01,9.476000000000000512e+01,9.459000000000000341e+01,9.417000000000000171e+01,9.434000000000000341e+01,9.509999999999999432e+01,9.559999999999999432e+01,9.620000000000000284e+01,9.687000000000000455e+01,9.720999999999999375e+01,9.745999999999999375e+01,9.745999999999999375e+01,9.745999999999999375e+01,9.771999999999999886e+01,9.789000000000000057e+01,9.796999999999999886e+01,9.796999999999999886e+01,9.796999999999999886e+01,9.789000000000000057e+01,9.789000000000000057e+01,9.779999999999999716e+01,9.779999999999999716e+01,9.754999999999999716e+01,9.754999999999999716e+01,9.737999999999999545e+01,9.695999999999999375e+01,9.687000000000000455e+01,9.679000000000000625e+01,9.662000000000000455e+01,9.653000000000000114e+01,9.637000000000000455e+01,9.628000000000000114e+01,9.610999999999999943e+01,9.610999999999999943e+01,9.610999999999999943e+01,9.610999999999999943e+01,9.603000000000000114e+01,9.585999999999999943e+01,9.620000000000000284e+01,9.628000000000000114e+01,9.679000000000000625e+01,9.687000000000000455e+01,9.720999999999999375e+01,9.729999999999999716e+01,9.729999999999999716e+01,9.737999999999999545e+01,9.737999999999999545e+01,9.737999999999999545e+01,9.720999999999999375e+01,9.687000000000000455e+01,9.679000000000000625e+01,9.670000000000000284e+01,9.670000000000000284e+01,9.628000000000000114e+01,9.628000000000000114e+01,9.620000000000000284e+01,9.670000000000000284e+01,9.679000000000000625e+01,9.687000000000000455e+01,9.679000000000000625e+01,9.712999999999999545e+01,9.720999999999999375e+01,9.720999999999999375e+01,9.720999999999999375e+01,9.729999999999999716e+01,9.712999999999999545e+01,9.695999999999999375e+01,9.695999999999999375e+01,9.712999999999999545e+01,9.695999999999999375e+01,9.679000000000000625e+01,9.662000000000000455e+01,9.653000000000000114e+01,9.653000000000000114e+01,9.653000000000000114e+01,9.653000000000000114e+01,9.679000000000000625e+01,9.704000000000000625e+01,9.704000000000000625e+01,9.720999999999999375e+01,9.712999999999999545e+01,9.695999999999999375e+01,9.645000000000000284e+01,9.620000000000000284e+01,9.610999999999999943e+01,9.576999999999999602e+01,9.568999999999999773e+01,9.559999999999999432e+01,9.645000000000000284e+01,9.679000000000000625e+01,9.712999999999999545e+01,9.712999999999999545e+01,9.729999999999999716e+01,9.712999999999999545e+01,9.712999999999999545e+01,9.712999999999999545e+01,9.704000000000000625e+01,9.712999999999999545e+01,9.695999999999999375e+01,9.687000000000000455e+01,9.679000000000000625e+01,9.679000000000000625e+01,9.628000000000000114e+01,9.620000000000000284e+01,9.653000000000000114e+01,9.670000000000000284e+01,9.670000000000000284e+01,9.670000000000000284e+01,9.645000000000000284e+01,9.662000000000000455e+01,9.670000000000000284e+01,9.679000000000000625e+01,9.704000000000000625e+01,9.712999999999999545e+01,9.720999999999999375e+01,9.729999999999999716e+01,9.745999999999999375e+01,9.745999999999999375e+01,9.737999999999999545e+01,9.720999999999999375e+01,9.712999999999999545e+01,9.712999999999999545e+01,9.679000000000000625e+01,9.679000000000000625e+01,9.679000000000000625e+01,9.662000000000000455e+01,9.645000000000000284e+01,9.628000000000000114e+01,9.620000000000000284e+01,9.610999999999999943e+01,9.637000000000000455e+01,9.645000000000000284e+01,9.645000000000000284e+01,9.645000000000000284e+01,9.662000000000000455e+01,9.662000000000000455e+01,9.679000000000000625e+01,9.687000000000000455e+01,9.704000000000000625e+01,9.712999999999999545e+01,9.737999999999999545e+01,9.729999999999999716e+01,9.729999999999999716e+01,9.712999999999999545e+01,9.687000000000000455e+01,9.662000000000000455e+01,9.662000000000000455e+01,9.610999999999999943e+01,9.593999999999999773e+01,9.576999999999999602e+01,9.576999999999999602e+01,9.576999999999999602e+01,9.543999999999999773e+01,9.551999999999999602e+01,9.576999999999999602e+01,9.576999999999999602e+01,9.576999999999999602e+01,9.585999999999999943e+01,9.593999999999999773e+01,9.603000000000000114e+01,9.603000000000000114e+01,9.610999999999999943e+01,9.610999999999999943e+01,9.628000000000000114e+01,9.628000000000000114e+01,9.645000000000000284e+01,9.653000000000000114e+01,9.645000000000000284e+01,9.637000000000000455e+01,9.637000000000000455e+01,9.610999999999999943e+01,9.593999999999999773e+01,9.585999999999999943e+01,9.593999999999999773e+01,9.603000000000000114e+01,9.610999999999999943e+01,9.620000000000000284e+01,9.628000000000000114e+01,9.645000000000000284e+01,9.670000000000000284e+01,9.653000000000000114e+01,9.628000000000000114e+01,9.628000000000000114e+01,9.620000000000000284e+01,9.645000000000000284e+01,9.653000000000000114e+01,9.679000000000000625e+01,9.687000000000000455e+01,9.679000000000000625e+01,9.653000000000000114e+01,9.662000000000000455e+01,9.653000000000000114e+01,9.620000000000000284e+01,9.585999999999999943e+01,9.559999999999999432e+01,9.603000000000000114e+01,9.653000000000000114e+01,9.687000000000000455e+01,9.687000000000000455e+01,9.712999999999999545e+01,9.720999999999999375e+01,9.712999999999999545e+01,9.704000000000000625e+01,9.704000000000000625e+01,9.704000000000000625e+01,9.704000000000000625e+01,9.704000000000000625e+01,9.712999999999999545e+01,9.712999999999999545e+01,9.695999999999999375e+01,9.679000000000000625e+01,9.645000000000000284e+01,9.620000000000000284e+01,9.593999999999999773e+01,9.518000000000000682e+01,9.484000000000000341e+01,9.442000000000000171e+01,9.400000000000000000e+01,9.417000000000000171e+01,9.459000000000000341e+01,9.593999999999999773e+01,9.662000000000000455e+01,9.712999999999999545e+01,9.771999999999999886e+01,9.796999999999999886e+01,9.789000000000000057e+01,9.779999999999999716e+01,9.762999999999999545e+01,9.729999999999999716e+01,9.695999999999999375e+01,9.720999999999999375e+01,9.754999999999999716e+01,9.771999999999999886e+01,9.779999999999999716e+01,9.779999999999999716e+01,9.737999999999999545e+01,9.729999999999999716e+01,9.704000000000000625e+01,9.670000000000000284e+01,9.620000000000000284e+01,9.534999999999999432e+01,9.501000000000000512e+01,9.425000000000000000e+01,9.281000000000000227e+01,9.189000000000000057e+01,9.189000000000000057e+01,9.171999999999999886e+01,9.231000000000000227e+01,9.357999999999999829e+01,9.417000000000000171e+01,9.467000000000000171e+01,9.534999999999999432e+01,9.568999999999999773e+01,9.585999999999999943e+01,9.603000000000000114e+01,9.637000000000000455e+01,9.637000000000000455e+01,9.662000000000000455e+01,9.645000000000000284e+01,9.679000000000000625e+01,9.687000000000000455e+01,9.704000000000000625e+01,9.704000000000000625e+01,9.737999999999999545e+01,9.745999999999999375e+01,9.745999999999999375e+01,9.737999999999999545e+01,9.737999999999999545e+01,9.737999999999999545e+01,9.737999999999999545e+01,9.737999999999999545e+01,9.704000000000000625e+01,9.687000000000000455e+01,9.662000000000000455e+01,9.628000000000000114e+01,9.628000000000000114e+01,9.620000000000000284e+01,9.603000000000000114e+01,9.593999999999999773e+01,9.585999999999999943e+01,9.593999999999999773e+01,9.576999999999999602e+01,9.576999999999999602e+01,9.645000000000000284e+01,9.662000000000000455e+01,9.695999999999999375e+01,9.720999999999999375e+01,9.745999999999999375e+01,9.754999999999999716e+01,9.779999999999999716e+01,9.779999999999999716e+01,9.779999999999999716e+01,9.789000000000000057e+01,9.771999999999999886e+01,9.779999999999999716e+01,9.779999999999999716e+01,9.779999999999999716e+01,9.789000000000000057e+01,9.814000000000000057e+01,9.814000000000000057e+01,9.806000000000000227e+01,9.796999999999999886e+01,9.796999999999999886e+01,9.789000000000000057e+01,9.796999999999999886e+01,9.796999999999999886e+01,9.796999999999999886e+01,9.771999999999999886e+01,9.762999999999999545e+01,9.754999999999999716e+01,9.762999999999999545e+01,9.762999999999999545e+01,9.771999999999999886e+01,9.771999999999999886e+01,9.745999999999999375e+01,9.762999999999999545e+01,9.779999999999999716e+01,9.762999999999999545e+01,9.789000000000000057e+01,9.796999999999999886e+01,9.821999999999999886e+01,9.831000000000000227e+01,9.821999999999999886e+01,9.814000000000000057e+01,9.806000000000000227e+01,9.796999999999999886e+01,9.745999999999999375e+01,9.729999999999999716e+01,9.704000000000000625e+01,9.670000000000000284e+01,9.645000000000000284e+01,9.620000000000000284e+01,9.559999999999999432e+01,9.501000000000000512e+01,9.493000000000000682e+01,9.476000000000000512e+01,9.459000000000000341e+01,9.509999999999999432e+01,9.534999999999999432e+01,9.603000000000000114e+01,9.603000000000000114e+01,9.628000000000000114e+01,9.637000000000000455e+01,9.628000000000000114e+01,9.628000000000000114e+01,9.662000000000000455e+01,9.653000000000000114e+01,9.695999999999999375e+01,9.745999999999999375e+01,9.771999999999999886e+01,9.779999999999999716e+01,9.779999999999999716e+01,9.779999999999999716e+01,9.789000000000000057e+01,9.789000000000000057e+01,9.789000000000000057e+01,9.779999999999999716e+01,9.789000000000000057e+01,9.789000000000000057e+01,9.789000000000000057e+01,9.789000000000000057e+01,9.806000000000000227e+01,9.806000000000000227e+01,9.789000000000000057e+01,9.789000000000000057e+01,9.789000000000000057e+01,9.789000000000000057e+01,9.806000000000000227e+01
5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.049998333399997597e-01,5.049998333399997597e-01,5.049998333399997597e-01,5.049998333399997597e-01,5.049998333399997597e-01,5.099986668799654232e-01,5.099986668799654232e-01,5.099986668799654232e-01,5.099986668799654232e-01,5.149955016194101010e-01,5.149955016194101010e-01,5.149955016194101010e-01,5.149955016194101010e-01,5.199893401555818473e-01,5.199893401555818473e-01,5.199893401555818473e-01,5.199893401555818473e-01,5.249791874789400126e-01,5.249791874789400126e-01,5.249791874789400126e-01,5.249791874789400126e-01,5.299640517645718418e-01,5.299640517645718418e-01,5.299640517645718418e-01,5.299640517645718418e-01,5.349429451582145001e-01,5.349429451582145001e-01,5.349429451582145001e-01,5.349429451582145001e-01,5.349429451582145001e-01,5.399148845555656884e-01,5.399148845555656884e-01,5.399148845555656884e-01,5.399148845555656884e-01,5.448788923735801148e-01,5.448788923735801148e-01,5.448788923735801148e-01,5.448788923735801148e-01,5.448788923735801148e-01,5.448788923735801148e-01,5.448788923735801148e-01,5.448788923735801148e-01,5.399148845555656884e-01,5.399148845555656884e-01,5.399148845555656884e-01,5.399148845555656884e-01,5.399148845555656884e-01,5.399148845555656884e-01,5.349429451582145001e-01,5.349429451582145001e-01,5.349429451582145001e-01,5.349429451582145001e-01,5.349429451582145001e-01,5.349429451582145001e-01,5.349429451582145001e-01,5.299640517645718418e-01,5.299640517645718418e-01,5.299640517645718418e-01,5.249791874789400126e-01,5.249791874789400126e-01,5.249791874789400126e-01,5.249791874789400126e-01,5.249791874789400126e-01,5.249791874789400126e-01,5.199893401555818473e-01,5.199893401555818473e-01,5.199893401555818473e-01,5.199893401555818473e-01,5.199893401555818473e-01,5.149955016194101010e-01,5.149955016194101010e-01,5.149955016194101010e-01,5.149955016194101010e-01,5.099986668799654232e-01,5.099986668799654232e-01,5.099986668799654232e-01,5.099986668799654232e-01,5.099986668799654232e-01,5.049998333399997597e-01,5.049998333399997597e-01,5.049998333399997597e-01,5.049998333399997597e-01,5.049998333399997597e-01,5.049998333399997597e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,4.950001666600002959e-01,4.950001666600002959e-01,4.950001666600002959e-01,4.950001666600002959e-01,4.950001666600002959e-01,4.900013331200345212e-01,4.900013331200345212e-01,4.900013331200345212e-01,4.900013331200345212e-01,4.900013331200345212e-01,4.900013331200345212e-01,4.900013331200345212e-01,4.850044983805899546e-01,4.850044983805899546e-01,4.850044983805899546e-01,4.850044983805899546e-01,4.850044983805899546e-01,4.800106598444182082e-01,4.800106598444182082e-01,4.800106598444182082e-01,4.800106598444182082e-01,4.800106598444182082e-01,4.800106598444182082e-01,4.800106598444182082e-01,4.750208125210600429e-01,4.750208125210600429e-01,4.750208125210600429e-01,4.750208125210600429e-01,4.750208125210600429e-01,4.700359482354282137e-01,4.700359482354282137e-01,4.700359482354282137e-01,4.700359482354282137e-01,4.700359482354282137e-01,4.700359482354282137e-01,4.650570548417854999e-01,4.650570548417854999e-01,4.650570548417854999e-01,4.650570548417854999e-01,4.650570548417854999e-01,4.650570548417854999e-01,4.600851154444343116e-01,4.600851154444343116e-01,4.600851154444343116e-01,4.600851154444343116e-01,4.600851154444343116e-01,4.551211076264198852e-01,4.551211076264198852e-01,4.551211076264198852e-01,4.551211076264198852e-01,4.551211076264198852e-01,4.551211076264198852e-01,4.551211076264198852e-01,4.501660026875220488e-01,4.501660026875220488e-01,4.501660026875220488e-01,4.501660026875220488e-01,4.501660026875220488e-01,4.501660026875220488e-01,4.452207648927852257e-01,4.452207648927852257e-01,4.452207648927852257e-01,4.452207648927852257e-01,4.452207648927852257e-01,4.402863507328070303e-01,4.402863507328070303e-01,4.402863507328070303e-01,4.402863507328070303e-01,4.402863507328070303e-01,4.402863507328070303e-01,4.402863507328070303e-01,4.353637081969709000e-01,4.353637081969709000e-01,4.353637081969709000e-01,4.353637081969709000e-01,4.353637081969709000e-01,4.353637081969709000e-01,4.304537760607710095e-01,4.304537760607710095e-01,4.304537760607710095e-01,4.304537760607710095e-01,4.304537760607710095e-01,4.255574831883410236e-01,4.255574831883410236e-01,4.255574831883410236e-01,4.255574831883410236e-01,4.255574831883410236e-01,4.255574831883410236e-01,4.206757478512505033e-01,4.206757478512505033e-01,4.206757478512505033e-01,4.206757478512505033e-01,4.206757478512505033e-01,4.158094770645926475e-01,4.158094770645926475e-01,4.158094770645926475e-01,4.158094770645926475e-01,4.158094770645926475e-01,4.158094770645926475e-01,4.109595659413348701e-01,4.109595659413348701e-01,4.109595659413348701e-01,4.109595659413348701e-01,4.109595659413348701e-01,4.109595659413348701e-01,4.109595659413348701e-01,4.061268970658573618e-01,4.061268970658573618e-01,4.061268970658573618e-01,4.061268970658573618e-01,4.061268970658573618e-01,4.061268970658573618e-01,4.013123398875480530e-01,4.013123398875480530e-01,4.013123398875480530e-01,4.013123398875480530e-01,4.013123398875480530e-01,4.013123398875480530e-01,3.965167501352737101e-01,3.965167501352737101e-01,3.965167501352737101e-01,3.965167501352737101e-01,3.965167501352737101e-01,3.965167501352737101e-01,3.917409692534855603e-01,3.917409692534855603e-01,3.917409692534855603e-01,3.917409692534855603e-01,3.917409692534855603e-01,3.917409692534855603e-01,3.869858238606645462e-01,3.869858238606645462e-01,3.869858238606645462e-01,3.869858238606645462e-01,3.869858238606645462e-01,3.869858238606645462e-01,3.822521252307509720e-01,3.822521252307509720e-01,3.822521252307509720e-01,3.822521252307509720e-01,3.822521252307509720e-01,3.822521252307509720e-01,3.775406687981454623e-01,3.775406687981454623e-01,3.775406687981454623e-01,3.775406687981454623e-01,3.775406687981454623e-01,3.775406687981454623e-01,3.775406687981454623e-01,3.728522336868043685e-01,3.728522336868043685e-01,3.728522336868043685e-01,3.728522336868043685e-01,3.728522336868043685e-01,3.728522336868043685e-01,3.681875822638983053e-01,3.681875822638983053e-01,3.681875822638983053e-01,3.681875822638983053e-01,3.681875822638983053e-01,3.635474597184336076e-01,3.635474597184336076e-01,3.635474597184336076e-01,3.635474597184336076e-01,3.635474597184336076e-01,3.635474597184336076e-01,3.635474597184336076e-01,3.589325936651829307e-01,3.589325936651829307e-01,3.589325936651829307e-01,3.589325936651829307e-01,3.589325936651829307e-01,3.589325936651829307e-01,3.589325936651829307e-01,3.543436937742044934e-01,3.543436937742044934e-01,3.543436937742044934e-01,3.543436937742044934e-01,3.543436937742044934e-01,3.497814514261728958e-01,3.497814514261728958e-01,3.497814514261728958e-01,3.497814514261728958e-01,3.497814514261728958e-01,3.497814514261728958e-01,3.452465393936807736e-01,3.452465393936807736e-01,3.452465393936807736e-01,3.452465393936807736e-01,3.452465393936807736e-01,3.452465393936807736e-01,3.452465393936807736e-01,3.407396115486145405e-01,3.407396115486145405e-01,3.407396115486145405e-01,3.407396115486145405e-01,3.407396115486145405e-01,3.407396115486145405e-01,3.407396115486145405e-01,3.362613025956473489e-01,3.362613025956473489e-01,3.362613025956473489e-01,3.362613025956473489e-01,3.362613025956473489e-01,3.362613025956473489e-01,3.362613025956473489e-01,3.318122278318338947e-01,3.318122278318338947e-01,3.318122278318338947e-01,3.318122278318338947e-01,3.318122278318338947e-01,3.318122278318338947e-01,3.273929829322395624e-01,3.273929829322395624e-01,3.273929829322395624e-01,3.273929829322395624e-01,3.273929829322395624e-01,3.273929829322395624e-01,3.230041437614769584e-01,3.230041437614769584e-01,3.230041437614769584e-01,3.230041437614769584e-01,3.230041437614769584e-01,3.230041437614769584e-01,3.230041437614769584e-01,3.186462662109744715e-01,3.186462662109744715e-01,3.186462662109744715e-01,3.186462662109744715e-01,3.186462662109744715e-01,3.186462662109744715e-01,3.143198860617462120e-01,3.143198860617462120e-01,3.143198860617462120e-01,3.143198860617462120e-01,3.143198860617462120e-01,3.143198860617462120e-01,3.143198860617462120e-01,3.100255188723875510e-01,3.100255188723875510e-01,3.100255188723875510e-01,3.100255188723875510e-01,3.100255188723875510e-01,3.100255188723875510e-01,3.100255188723875510e-01,3.057636598919695192e-01,3.057636598919695192e-01,3.057636598919695192e-01,3.057636598919695192e-01,3.057636598919695192e-01,3.057636598919695192e-01,3.057636598919695192e-01,3.015347839974612532e-01,3.015347839974612532e-01,3.015347839974612532e-01,3.015347839974612532e-01,3.015347839974612532e-01,3.015347839974612532e-01,3.015347839974612532e-01,2.973393456552684833e-01,2.973393456552684833e-01,2.973393456552684833e-01,2.973393456552684833e-01,2.973393456552684833e-01,2.973393456552684833e-01,2.973393456552684833e-01,2.931777789064324846e-01,2.931777789064324846e-01,2.931777789064324846e-01,2.931777789064324846e-01,2.931777789064324846e-01,2.931777789064324846e-01,2.890504973749961071e-01,2.890504973749961071e-01,2.890504973749961071e-01,2.890504973749961071e-01,2.890504973749961071e-01,2.890504973749961071e-01,2.890504973749961071e-01,2.890504973749961071e-01,2.849578942990102504e-01,2.849578942990102504e-01,2.849578942990102504e-01,2.849578942990102504e-01,2.849578942990102504e-01,2.849578942990102504e-01,2.849578942990102504e-01,2.809003425836161250e-01,2.809003425836161250e-01,2.809003425836161250e-01,2.809003425836161250e-01,2.809003425836161250e-01,2.809003425836161250e-01,2.809003425836161250e-01,2.809003425836161250e-01,2.768781948756101619e-01,2.768781948756101619e-01,2.768781948756101619e-01,2.768781948756101619e-01,2.768781948756101619e-01,2.768781948756101619e-01,2.768781948756101619e-01,2.728917836588704571e-01,2.728917836588704571e-01,2.728917836588704571e-01,2.728917836588704571e-01,2.728917836588704571e-01,2.728917836588704571e-01,2.728917836588704571e-01,2.689414213699951595e-01,2.689414213699951595e-01,2.689414213699951595e-01,2.689414213699951595e-01,2.689414213699951595e-01,2.689414213699951595e-01,2.689414213699951595e-01,2.689414213699951595e-01,2.650274005334811722e-01,2.650274005334811722e-01,2.650274005334811722e-01,2.650274005334811722e-01,2.650274005334811722e-01,2.650274005334811722e-01,2.650274005334811722e-01,2.611499939157510553e-01,2.611499939157510553e-01,2.611499939157510553e-01,2.611499939157510553e-01,2.611499939157510553e-01,2.611499939157510553e-01,2.611499939157510553e-01,2.611499939157510553e-01,2.573094546973141994e-01,2.573094546973141994e-01,2.573094546973141994e-01,2.573094546973141994e-01,2.573094546973141994e-01,2.573094546973141994e-01,2.535060166623378519e-01,2.535060166623378519e-01,2.535060166623378519e-01,2.535060166623378519e-01,2.535060166623378519e-01,2.535060166623378519e-01,2.535060166623378519e-01,2.535060166623378519e-01,2.497398944048823954e-01,2.497398944048823954e-01,2.497398944048823954e-01,2.497398944048823954e-01,2.497398944048823954e-01,2.497398944048823954e-01,2.497398944048823954e-01,2.460112835510519236e-01,2.460112835510519236e-01,2.460112835510519236e-01,2.460112835510519236e-01,2.460112835510519236e-01,2.460112835510519236e-01,2.460112835510519236e-01,2.460112835510519236e-01,2.423203609962951421e-01,2.423203609962951421e-01,2.423203609962951421e-01,2.423203609962951421e-01,2.423203609962951421e-01,2.423203609962951421e-01,2.423203609962951421e-01,2.423203609962951421e-01,2.423203609962951421e-01,2.386672851570895426e-01,2.386672851570895426e-01,2.386672851570895426e-01,2.386672851570895426e-01,2.386672851570895426e-01,2.386672851570895426e-01,2.350521962362352446e-01,2.350521962362352446e-01,2.350521962362352446e-01,2.350521962362352446e-01,2.350521962362352446e-01,2.350521962362352446e-01,2.350521962362352446e-01,2.350521962362352446e-01,2.314752165009823504e-01,2.314752165009823504e-01,2.314752165009823504e-01,2.314752165009823504e-01,2.314752165009823504e-01,2.314752165009823504e-01,2.314752165009823504e-01,2.314752165009823504e-01,2.314752165009823504e-01,2.279364505732162649e-01,2.279364505732162649e-01,2.279364505732162649e-01,2.279364505732162649e-01,2.279364505732162649e-01,2.279364505732162649e-01,2.279364505732162649e-01,2.279364505732162649e-01,2.244359857309265183e-01,2.244359857309265183e-01,2.244359857309265183e-01,2.244359857309265183e-01,2.244359857309265183e-01,2.244359857309265183e-01,2.244359857309265183e-01,2.244359857309265183e-01,2.209738922201878453e-01,2.209738922201878453e-01,2.209738922201878453e-01,2.209738922201878453e-01,2.209738922201878453e-01,2.209738922201878453e-01,2.209738922201878453e-01,2.209738922201878453e-01,2.175502235768874970e-01,2.175502235768874970e-01,2.175502235768874970e-01,2.175502235768874970e-01,2.175502235768874970e-01,2.175502235768874970e-01,2.175502235768874970e-01,2.175502235768874970e-01,2.175502235768874970e-01,2.141650169574413620e-01,2.141650169574413620e-01,2.141650169574413620e-01,2.141650169574413620e-01,2.141650169574413620e-01,2.141650169574413620e-01,2.141650169574413620e-01,2.141650169574413620e-01,2.108182934777471373e-01,2.108182934777471373e-01,2.108182934777471373e-01,2.108182934777471373e-01,2.108182934777471373e-01,2.108182934777471373e-01,2.108182934777471373e-01,2.108182934777471373e-01,2.108182934777471373e-01,2.108182934777471373e-01,2.075100585596356129e-01,2.075100585596356129e-01,2.075100585596356129e-01,2.075100585596356129e-01,2.075100585596356129e-01,2.075100585596356129e-01,2.075100585596356129e-01,2.075100585596356129e-01,2.042403022840917903e-01,2.042403022840917903e-01,2.042403022840917903e-01,2.042403022840917903e-01,2.042403022840917903e-01,2.042403022840917903e-01,2.042403022840917903e-01,2.042403022840917903e-01,2.010089997505293824e-01,2.010089997505293824e-01,2.010089997505293824e-01,2.010089997505293824e-01,2.010089997505293824e-01,2.010089997505293824e-01,2.010089997505293824e-01,2.010089997505293824e-01,2.010089997505293824e-01,1.978161114414182797e-01,1.978161114414182797e-01,1.978161114414182797e-01,1.978161114414182797e-01,1.978161114414182797e-01,1.978161114414182797e-01,1.978161114414182797e-01,1.978161114414182797e-01,1.978161114414182797e-01,1.946615835915778969e-01,1.946615835915778969e-01,1.946615835915778969e-01,1.946615835915778969e-01,1.946615835915778969e-01,1.946615835915778969e-01,1.946615835915778969e-01,1.946615835915778969e-01,1.915453485614674878e-01,1.915453485614674878e-01,1.915453485614674878e-01,1.915453485614674878e-01,1.915453485614674878e-01,1.915453485614674878e-01,1.915453485614674878e-01,1.915453485614674878e-01,1.915453485614674878e-01,1.915453485614674878e-01,1.884673252138194532e-01,1.884673252138194532e-01,1.884673252138194532e-01,1.884673252138194532e-01,1.884673252138194532e-01,1.884673252138194532e-01,1.884673252138194532e-01,1.884673252138194532e-01,1.884673252138194532e-01,1.884673252138194532e-01,1.854274192929822596e-01,1.854274192929822596e-01,1.854274192929822596e-01,1.854274192929822596e-01,1.854274192929822596e-01,1.854274192929822596e-01,1.854274192929822596e-01,1.854274192929822596e-01,1.854274192929822596e-01,1.824255238063563211e-01,1.824255238063563211e-01,1.824255238063563211e-01,1.824255238063563211e-01,1.824255238063563211e-01,1.824255238063563211e-01,1.824255238063563211e-01,1.824255238063563211e-01,1.824255238063563211e-01,1.794615194073267972e-01,1.794615194073267972e-01,1.794615194073267972e-01,1.794615194073267972e-01,1.794615194073267972e-01,1.794615194073267972e-01,1.794615194073267972e-01,1.794615194073267972e-01,1.794615194073267972e-01,1.765352747791167076e-01,1.765352747791167076e-01,1.765352747791167076e-01,1.765352747791167076e-01,1.765352747791167076e-01,1.765352747791167076e-01,1.765352747791167076e-01,1.765352747791167076e-01,1.765352747791167076e-01,1.736466470190050349e-01,1.736466470190050349e-01,1.736466470190050349e-01,1.736466470190050349e-01,1.736466470190050349e-01,1.736466470190050349e-01,1.736466470190050349e-01,1.736466470190050349e-01,1.736466470190050349e-01,1.736466470190050349e-01,1.707954820223744619e-01,1.707954820223744619e-01,1.707954820223744619e-01,1.707954820223744619e-01,1.707954820223744619e-01,1.707954820223744619e-01,1.707954820223744619e-01,1.707954820223744619e-01,1.707954820223744619e-01,1.679816148660755182e-01,1.679816148660755182e-01,1.679816148660755182e-01,1.679816148660755182e-01,1.679816148660755182e-01,1.679816148660755182e-01,1.679816148660755182e-01,1.679816148660755182e-01,1.679816148660755182e-01,1.679816148660755182e-01,1.652048701906146111e-01,1.652048701906146111e-01,1.652048701906146111e-01,1.652048701906146111e-01,1.652048701906146111e-01,1.652048701906146111e-01,1.652048701906146111e-01,1.652048701906146111e-01,1.652048701906146111e-01,1.652048701906146111e-01,1.652048701906146111e-01,1.624650625806960680e-01,1.624650625806960680e-01,1.624650625806960680e-01,1.624650625806960680e-01,1.624650625806960680e-01,1.624650625806960680e-01,1.624650625806960680e-01,1.624650625806960680e-01,1.624650625806960680e-01,1.624650625806960680e-01,1.597619969436690490e-01,1.597619969436690490e-01,1.597619969436690490e-01,1.597619969436690490e-01,1.597619969436690490e-01,1.597619969436690490e-01,1.597619969436690490e-01,1.597619969436690490e-01,1.597619969436690490e-01,1.597619969436690490e-01,1.570954688854527270e-01,1.570954688854527270e-01,1.570954688854527270e-01,1.570954688854527270e-01,1.570954688854527270e-01,1.570954688854527270e-01,1.570954688854527270e-01,1.570954688854527270e-01,1.570954688854527270e-01,1.570954688854527270e-01,1.570954688854527270e-01,1.544652650835346974e-01,1.544652650835346974e-01,1.544652650835346974e-01,1.544652650835346974e-01,1.544652650835346974e-01,1.544652650835346974e-01,1.544652650835346974e-01,1.544652650835346974e-01,1.544652650835346974e-01,1.544652650835346974e-01,1.544652650835346974e-01,1.518711636566592860e-01,1.518711636566592860e-01,1.518711636566592860e-01,1.518711636566592860e-01,1.518711636566592860e-01,1.518711636566592860e-01,1.518711636566592860e-01,1.518711636566592860e-01,1.518711636566592860e-01,1.518711636566592860e-01,1.518711636566592860e-01,1.493129345308437106e-01,1.493129345308437106e-01,1.493129345308437106e-01,1.493129345308437106e-01,1.493129345308437106e-01,1.493129345308437106e-01,1.493129345308437106e-01,1.493129345308437106e-01,1.493129345308437106e-01,1.493129345308437106e-01,1.493129345308437106e-01,1.467903398013823968e-01,1.467903398013823968e-01,1.467903398013823968e-01,1.467903398013823968e-01,1.467903398013823968e-01,1.467903398013823968e-01,1.467903398013823968e-01,1.467903398013823968e-01,1.467903398013823968e-01,1.467903398013823968e-01,1.467903398013823968e-01,1.443031340905187310e-01,1.443031340905187310e-01,1.443031340905187310e-01,1.443031340905187310e-01,1.443031340905187310e-01,1.443031340905187310e-01,1.443031340905187310e-01,1.443031340905187310e-01,1.443031340905187310e-01,1.443031340905187310e-01,1.443031340905187310e-01,1.418510649004878221e-01,1.418510649004878221e-01,1.418510649004878221e-01,1.418510649004878221e-01,1.418510649004878221e-01,1.418510649004878221e-01,1.418510649004878221e-01,1.418510649004878221e-01,1.418510649004878221e-01,1.418510649004878221e-01,1.418510649004878221e-01,1.394338729616500794e-01,1.394338729616500794e-01,1.394338729616500794e-01,1.394338729616500794e-01,1.394338729616500794e-01,1.394338729616500794e-01,1.394338729616500794e-01,1.394338729616500794e-01,1.394338729616500794e-01,1.394338729616500794e-01,1.394338729616500794e-01,1.370512925754596711e-01,1.370512925754596711e-01,1.370512925754596711e-01,1.370512925754596711e-01,1.370512925754596711e-01,1.370512925754596711e-01,1.370512925754596711e-01,1.370512925754596711e-01,1.370512925754596711e-01,1.370512925754596711e-01,1.370512925754596711e-01,1.370512925754596711e-01,1.347030519520281133e-01,1.347030519520281133e-01,1.347030519520281133e-01,1.347030519520281133e-01,1.347030519520281133e-01,1.347030519520281133e-01,1.347030519520281133e-01,1.347030519520281133e-01,1.347030519520281133e-01,1.347030519520281133e-01,1.347030519520281133e-01,1.323888735420653828e-01,1.323888735420653828e-01,1.323888735420653828e-01,1.323888735420653828e-01,1.323888735420653828e-01,1.323888735420653828e-01,1.323888735420653828e-01,1.323888735420653828e-01,1.323888735420653828e-01,1.323888735420653828e-01,1.323888735420653828e-01,1.323888735420653828e-01,1.301084743629978557e-01,1.301084743629978557e-01,1.301084743629978557e-01,1.301084743629978557e-01,1.301084743629978557e-01,1.301084743629978557e-01,1.301084743629978557e-01,1.301084743629978557e-01,1.301084743629978557e-01,1.301084743629978557e-01,1.301084743629978557e-01,1.301084743629978557e-01,1.278615663190813267e-01,1.278615663190813267e-01,1.278615663190813267e-01,1.278615663190813267e-01,1.278615663190813267e-01,1.278615663190813267e-01,1.278615663190813267e-01,1.278615663190813267e-01,1.278615663190813267e-01,1.278615663190813267e-01,1.278615663190813267e-01,1.278615663190813267e-01,1.278615663190813267e-01,1.256478565153456850e-01,1.256478565153456850e-01,1.256478565153456850e-01,1.256478565153456850e-01,1.256478565153456850e-01,1.256478565153456850e-01,1.256478565153456850e-01,1.256478565153456850e-01,1.256478565153456850e-01,1.256478565153456850e-01,1.256478565153456850e-01,1.256478565153456850e-01,1.256478565153456850e-01,1.234670475652239890e-01,1.234670475652239890e-01,1.234670475652239890e-01,1.234670475652239890e-01,1.234670475652239890e-01,1.234670475652239890e-01,1.234670475652239890e-01,1.234670475652239890e-01,1.234670475652239890e-01,1.234670475652239890e-01,1.234670475652239890e-01,1.234670475652239890e-01,1.234670475652239890e-01,1.213188378917368360e-01,1.213188378917368360e-01,1.213188378917368360e-01,1.213188378917368360e-01,1.213188378917368360e-01,1.213188378917368360e-01,1.213188378917368360e-01,1.213188378917368360e-01,1.213188378917368360e-01,1.213188378917368360e-01,1.213188378917368360e-01,1.213188378917368360e-01,1.213188378917368360e-01,1.192029220221175467e-01,1.192029220221175467e-01,1.192029220221175467e-01,1.192029220221175467e-01,1.192029220221175467e-01,1.192029220221175467e-01,1.192029220221175467e-01,1.192029220221175467e-01,1.192029220221175467e-01,1.192029220221175467e-01,1.192029220221175467e-01,1.192029220221175467e-01,1.192029220221175467e-01,1.171189908757805515e-01,1.171189908757805515e-01,1.171189908757805515e-01,1.171189908757805515e-01,1.171189908757805515e-01,1.171189908757805515e-01,1.171189908757805515e-01,1.171189908757805515e-01,1.171189908757805515e-01,1.171189908757805515e-01,1.171189908757805515e-01,1.171189908757805515e-01,1.171189908757805515e-01,1.150667320455498049e-01,1.150667320455498049e-01,1.150667320455498049e-01,1.150667320455498049e-01,1.150667320455498049e-01,1.150667320455498049e-01,1.150667320455498049e-01,1.150667320455498049e-01,1.150667320455498049e-01,1.150667320455498049e-01,1.150667320455498049e-01,1.150667320455498049e-01,1.150667320455498049e-01,1.130458300720789816e-01,1.130458300720789816e-01,1.130458300720789816e-01,1.130458300720789816e-01,1.130458300720789816e-01,1.130458300720789816e-01,1.130458300720789816e-01,1.130458300720789816e-01,1.130458300720789816e-01,1.130458300720789816e-01,1.130458300720789816e-01,1.130458300720789816e-01,1.130458300720789816e-01,1.130458300720789816e-01,1.130458300720789816e-01,1.110559667114075777e-01,1.110559667114075777e-01,1.110559667114075777e-01,1.110559667114075777e-01,1.110559667114075777e-01,1.110559667114075777e-01,1.110559667114075777e-01,1.110559667114075777e-01,1.110559667114075777e-01,1.110559667114075777e-01,1.110559667114075777e-01,1.110559667114075777e-01,1.110559667114075777e-01,1.110559667114075777e-01,1.090968211956129530e-01,1.090968211956129530e-01,1.090968211956129530e-01,1.090968211956129530e-01,1.090968211956129530e-01,1.090968211956129530e-01,1.090968211956129530e-01,1.090968211956129530e-01,1.090968211956129530e-01,1.090968211956129530e-01,1.090968211956129530e-01,1.090968211956129530e-01,1.090968211956129530e-01,1.090968211956129530e-01,1.090968211956129530e-01,1.071680704865281830e-01,1.071680704865281830e-01,1.071680704865281830e-01,1.071680704865281830e-01,1.071680704865281830e-01,1.071680704865281830e-01,1.071680704865281830e-01,1.071680704865281830e-01,1.071680704865281830e-01,1.071680704865281830e-01,1.071680704865281830e-01,1.071680704865281830e-01,1.071680704865281830e-01,1.052693895225097903e-01,1.052693895225097903e-01,1.052693895225097903e-01,1.052693895225097903e-01,1.052693895225097903e-01,1.052693895225097903e-01,1.052693895225097903e-01,1.052693895225097903e-01,1.052693895225097903e-01,1.052693895225097903e-01,1.052693895225097903e-01,1.052693895225097903e-01,1.052693895225097903e-01,1.052693895225097903e-01,1.052693895225097903e-01,1.034004514582495815e-01,1.034004514582495815e-01,1.034004514582495815e-01,1.034004514582495815e-01,1.034004514582495815e-01,1.034004514582495815e-01,1.034004514582495815e-01,1.034004514582495815e-01,1.034004514582495815e-01,1.034004514582495815e-01,1.034004514582495815e-01,1.034004514582495815e-01,1.034004514582495815e-01,1.034004514582495815e-01,1.015609278976366686e-01,1.015609278976366686e-01,1.015609278976366686e-01,1.015609278976366686e-01,1.015609278976366686e-01,1.015609278976366686e-01,1.015609278976366686e-01,1.015609278976366686e-01,1.015609278976366686e-01,1.015609278976366686e-01,1.015609278976366686e-01,1.015609278976366686e-01,1.015609278976366686e-01,1.015609278976366686e-01,1.015609278976366686e-01,9.975048911968512066e-02,9.975048911968512066e-02,9.975048911968512066e-02,9.975048911968512066e-02,9.975048911968512066e-02,9.975048911968512066e-02,9.975048911968512066e-02,9.975048911968512066e-02,9.975048911968512066e-02,9.975048911968512066e-02,9.975048911968512066e-02,9.975048911968512066e-02,9.975048911968512066e-02,9.975048911968512066e-02,9.975048911968512066e-02,9.796880429755393249e-02,9.796880429755393249e-02,9.796880429755393249e-02,9.796880429755393249e-02,9.796880429755393249e-02,9.796880429755393249e-02,9.796880429755393249e-02,9.796880429755393249e-02,9.796880429755393249e-02,9.796880429755393249e-02,9.796880429755393249e-02,9.796880429755393249e-02,9.796880429755393249e-02,9.796880429755393249e-02,9.796880429755393249e-02,9.796880429755393249e-02,9.621554171069283956e-02,9.621554171069283956e-02,9.621554171069283956e-02,9.621554171069283956e-02,9.621554171069283956e-02,9.621554171069283956e-02,9.621554171069283956e-02,9.621554171069283956e-02,9.621554171069283956e-02,9.621554171069283956e-02,9.621554171069283956e-02,9.621554171069283956e-02,9.621554171069283956e-02,9.621554171069283956e-02,9.621554171069283956e-02,9.449036895015928972e-02,9.449036895015928972e-02,9.449036895015928972e-02,9.449036895015928972e-02,9.449036895015928972e-02,9.449036895015928972e-02,9.449036895015928972e-02,9.449036895015928972e-02,9.449036895015928972e-02,9.449036895015928972e-02,9.449036895015928972e-02,9.449036895015928972e-02,9.449036895015928972e-02,9.449036895015928972e-02,9.449036895015928972e-02,9.449036895015928972e-02,9.279295311715698991e-02,9.279295311715698991e-02,9.279295311715698991e-02,9.279295311715698991e-02,9.279295311715698991e-02,9.279295311715698991e-02,9.279295311715698991e-02,9.279295311715698991e-02,9.279295311715698991e-02,9.279295311715698991e-02,9.279295311715698991e-02,9.279295311715698991e-02,9.279295311715698991e-02,9.279295311715698991e-02,9.279295311715698991e-02,9.279295311715698991e-02,9.112296101485614641e-02,9.112296101485614641e-02,9.112296101485614641e-02,9.112296101485614641e-02,9.112296101485614641e-02,9.112296101485614641e-02,9.112296101485614641e-02,9.112296101485614641e-02,9.112296101485614641e-02,9.112296101485614641e-02,9.112296101485614641e-02,9.112296101485614641e-02,9.112296101485614641e-02,9.112296101485614641e-02,9.112296101485614641e-02,9.112296101485614641e-02,8.948005933356142916e-02,8.948005933356142916e-02,8.948005933356142916e-02,8.948005933356142916e-02,8.948005933356142916e-02,8.948005933356142916e-02,8.948005933356142916e-02,8.948005933356142916e-02,8.948005933356142916e-02,8.948005933356142916e-02,8.948005933356142916e-02,8.948005933356142916e-02,8.948005933356142916e-02,8.948005933356142916e-02,8.948005933356142916e-02,8.948005933356142916e-02,8.786391482930124008e-02,8.786391482930124008e-02,8.786391482930124008e-02,8.786391482930124008e-02,8.786391482930124008e-02,8.786391482930124008e-02,8.786391482930124008e-02,8.786391482930124008e-02,8.786391482930124008e-02,8.786391482930124008e-02,8.786391482930124008e-02,8.786391482930124008e-02,8.786391482930124008e-02,8.786391482930124008e-02,8.786391482930124008e-02,8.786391482930124008e-02,8.786391482930124008e-02,8.786391482930124008e-02,8.627419449591668121e-02,8.627419449591668121e-02,8.627419449591668121e-02,8.627419449591668121e-02,8.627419449591668121e-02,8.627419449591668121e-02,8.627419449591668121e-02,8.627419449591668121e-02,8.627419449591668121e-02,8.627419449591668121e-02,8.627419449591668121e-02,8.627419449591668121e-02,8.627419449591668121e-02,8.627419449591668121e-02,8.627419449591668121e-02,8.627419449591668121e-02,8.627419449591668121e-02,8.627419449591668121e-02,8.471056573073579288e-02,8.471056573073579288e-02,8.471056573073579288e-02,8.471056573073579288e-02,8.471056573073579288e-02,8.471056573073579288e-02,8.471056573073579288e-02,8.471056573073579288e-02,8.471056573073579288e-02,8.471056573073579288e-02,8.471056573073579288e-02,8.471056573073579288e-02,8.471056573073579288e-02,8.471056573073579288e-02,8.471056573073579288e-02,8.471056573073579288e-02,8.471056573073579288e-02,8.317269649392235176e-02,8.317269649392235176e-02,8.317269649392235176e-02,8.317269649392235176e-02,8.317269649392235176e-02,8.317269649392235176e-02,8.317269649392235176e-02,8.317269649392235176e-02,8.317269649392235176e-02,8.317269649392235176e-02,8.317269649392235176e-02,8.317269649392235176e-02,8.317269649392235176e-02,8.317269649392235176e-02,8.317269649392235176e-02,8.317269649392235176e-02,8.317269649392235176e-02,8.317269649392235176e-02,8.166025546159465243e-02,8.166025546159465243e-02,8.166025546159465243e-02,8.166025546159465243e-02,8.166025546159465243e-02,8.166025546159465243e-02,8.166025546159465243e-02,8.166025546159465243e-02,8.166025546159465243e-02,8.166025546159465243e-02,8.166025546159465243e-02,8.166025546159465243e-02,8.166025546159465243e-02,8.166025546159465243e-02,8.166025546159465243e-02,8.166025546159465243e-02,8.166025546159465243e-02,8.166025546159465243e-02,8.166025546159465243e-02,8.017291217281231896e-02,8.017291217281231896e-02,8.017291217281231896e-02,8.017291217281231896e-02,8.017291217281231896e-02,8.017291217281231896e-02,8.017291217281231896e-02,8.017291217281231896e-02,8.017291217281231896e-02,8.017291217281231896e-02,8.017291217281231896e-02,8.017291217281231896e-02,8.017291217281231896e-02,8.017291217281231896e-02,8.017291217281231896e-02,8.017291217281231896e-02,8.017291217281231896e-02,8.017291217281231896e-02,7.871033717053523004e-02,7.871033717053523004e-02,7.871033717053523004e-02,7.871033717053523004e-02,7.871033717053523004e-02,7.871033717053523004e-02,7.871033717053523004e-02,7.871033717053523004e-02,7.871033717053523004e-02,7.871033717053523004e-02,7.871033717053523004e-02,7.871033717053523004e-02,7.871033717053523004e-02,7.871033717053523004e-02,7.871033717053523004e-02,7.871033717053523004e-02,7.871033717053523004e-02,7.871033717053523004e-02,7.871033717053523004e-02,7.871033717053523004e-02,7.727220213665986215e-02,7.727220213665986215e-02,7.727220213665986215e-02,7.727220213665986215e-02,7.727220213665986215e-02,7.727220213665986215e-02,7.727220213665986215e-02,7.727220213665986215e-02,7.727220213665986215e-02,7.727220213665986215e-02,7.727220213665986215e-02,7.727220213665986215e-02,7.727220213665986215e-02,7.727220213665986215e-02,7.727220213665986215e-02,7.727220213665986215e-02,7.727220213665986215e-02,7.727220213665986215e-02,7.727220213665986215e-02,7.727220213665986215e-02,7.585818002124354587e-02,7.585818002124354587e-02,7.585818002124354587e-02,7.585818002124354587e-02,7.585818002124354587e-02,7.585818002124354587e-02,7.585818002124354587e-02,7.585818002124354587e-02,7.585818002124354587e-02,7.585818002124354587e-02,7.585818002124354587e-02,7.585818002124354587e-02,7.585818002124354587e-02,7.585818002124354587e-02,7.585818002124354587e-02,7.585818002124354587e-02,7.585818002124354587e-02,7.585818002124354587e-02,7.585818002124354587e-02,7.446794516602808778e-02,7.446794516602808778e-02,7.446794516602808778e-02,7.446794516602808778e-02,7.446794516602808778e-02,7.446794516602808778e-02,7.446794516602808778e-02,7.446794516602808778e-02,7.446794516602808778e-02,7.446794516602808778e-02,7.446794516602808778e-02,7.446794516602808778e-02,7.446794516602808778e-02,7.446794516602808778e-02,7.446794516602808778e-02,7.446794516602808778e-02,7.446794516602808778e-02,7.446794516602808778e-02,7.446794516602808778e-02,7.446794516602808778e-02,7.310117342237820726e-02,7.310117342237820726e-02,7.310117342237820726e-02,7.310117342237820726e-02,7.310117342237820726e-02,7.310117342237820726e-02,7.310117342237820726e-02,7.310117342237820726e-02,7.310117342237820726e-02,7.310117342237820726e-02,7.310117342237820726e-02,7.310117342237820726e-02,7.310117342237820726e-02,7.310117342237820726e-02,7.310117342237820726e-02,7.310117342237820726e-02,7.310117342237820726e-02,7.310117342237820726e-02,7.310117342237820726e-02,7.310117342237820726e-02,7.175754226375133382e-02,7.175754226375133382e-02,7.175754226375133382e-02,7.175754226375133382e-02,7.175754226375133382e-02,7.175754226375133382e-02,7.175754226375133382e-02,7.175754226375133382e-02,7.175754226375133382e-02,7.175754226375133382e-02,7.175754226375133382e-02,7.175754226375133382e-02,7.175754226375133382e-02,7.175754226375133382e-02,7.175754226375133382e-02,7.175754226375133382e-02,7.175754226375133382e-02,7.175754226375133382e-02,7.175754226375133382e-02,7.175754226375133382e-02,7.043673089281708710e-02,7.043673089281708710e-02,7.043673089281708710e-02,7.043673089281708710e-02,7.043673089281708710e-02,7.043673089281708710e-02,7.043673089281708710e-02,7.043673089281708710e-02,7.043673089281708710e-02,7.043673089281708710e-02,7.043673089281708710e-02,7.043673089281708710e-02,7.043673089281708710e-02,7.043673089281708710e-02,7.043673089281708710e-02,7.043673089281708710e-02,7.043673089281708710e-02,7.043673089281708710e-02,7.043673089281708710e-02,7.043673089281708710e-02,7.043673089281708710e-02,7.043673089281708710e-02,6.913842034334684306e-02,6.913842034334684306e-02,6.913842034334684306e-02,6.913842034334684306e-02,6.913842034334684306e-02,6.913842034334684306e-02,6.913842034334684306e-02,6.913842034334684306e-02,6.913842034334684306e-02,6.913842034334684306e-02,6.913842034334684306e-02,6.913842034334684306e-02,6.913842034334684306e-02,6.913842034334684306e-02,6.913842034334684306e-02,6.913842034334684306e-02,6.913842034334684306e-02,6.913842034334684306e-02,6.913842034334684306e-02,6.913842034334684306e-02,6.786229357699448406e-02,6.786229357699448406e-02,6.786229357699448406e-02,6.786229357699448406e-02,6.786229357699448406e-02,6.786229357699448406e-02,6.786229357699448406e-02,6.786229357699448406e-02,6.786229357699448406e-02,6.786229357699448406e-02,6.786229357699448406e-02,6.786229357699448406e-02,6.786229357699448406e-02,6.786229357699448406e-02,6.786229357699448406e-02,6.786229357699448406e-02,6.786229357699448406e-02,6.786229357699448406e-02,6.786229357699448406e-02,6.786229357699448406e-02,6.660803557509067940e-02,6.660803557509067940e-02,6.660803557509067940e-02,6.660803557509067940e-02,6.660803557509067940e-02,6.660803557509067940e-02,6.660803557509067940e-02,6.660803557509067940e-02,6.660803557509067940e-02,6.660803557509067940e-02,6.660803557509067940e-02,6.660803557509067940e-02,6.660803557509067940e-02,6.660803557509067940e-02,6.660803557509067940e-02,6.660803557509067940e-02,6.660803557509067940e-02,6.660803557509067940e-02,6.660803557509067940e-02,6.660803557509067940e-02,6.660803557509067940e-02,6.660803557509067940e-02,6.660803557509067940e-02,6.537533342557262650e-02,6.537533342557262650e-02,6.537533342557262650e-02,6.537533342557262650e-02,6.537533342557262650e-02,6.537533342557262650e-02,6.537533342557262650e-02,6.537533342557262650e-02,6.537533342557262650e-02,6.537533342557262650e-02,6.537533342557262650e-02,6.537533342557262650e-02,6.537533342557262650e-02,6.537533342557262650e-02,6.537533342557262650e-02,6.537533342557262650e-02,6.537533342557262650e-02,6.537533342557262650e-02,6.537533342557262650e-02,6.537533342557262650e-02,6.537533342557262650e-02,6.537533342557262650e-02,6.537533342557262650e-02,6.416387640517395852e-02,6.416387640517395852e-02,6.416387640517395852e-02,6.416387640517395852e-02,6.416387640517395852e-02,6.416387640517395852e-02,6.416387640517395852e-02,6.416387640517395852e-02,6.416387640517395852e-02,6.416387640517395852e-02,6.416387640517395852e-02,6.416387640517395852e-02,6.416387640517395852e-02,6.416387640517395852e-02,6.416387640517395852e-02,6.416387640517395852e-02,6.416387640517395852e-02,6.416387640517395852e-02,6.416387640517395852e-02,6.416387640517395852e-02,6.416387640517395852e-02,6.416387640517395852e-02,6.297335605699648509e-02,6.297335605699648509e-02,6.297335605699648509e-02,6.297335605699648509e-02,6.297335605699648509e-02,6.297335605699648509e-02,6.297335605699648509e-02,6.297335605699648509e-02,6.297335605699648509e-02,6.297335605699648509e-02,6.297335605699648509e-02,6.297335605699648509e-02,6.297335605699648509e-02,6.297335605699648509e-02,6.297335605699648509e-02,6.297335605699648509e-02,6.297335605699648509e-02,6.297335605699648509e-02,6.297335605699648509e-02,6.297335605699648509e-02,6.297335605699648509e-02,6.297335605699648509e-02,6.297335605699648509e-02,6.297335605699648509e-02,6.180346626358858286e-02,6.180346626358858286e-02,6.180346626358858286e-02,6.180346626358858286e-02,6.180346626358858286e-02,6.180346626358858286e-02,6.180346626358858286e-02,6.180346626358858286e-02,6.180346626358858286e-02,6.180346626358858286e-02,6.180346626358858286e-02,6.180346626358858286e-02,6.180346626358858286e-02,6.180346626358858286e-02,6.180346626358858286e-02,6.180346626358858286e-02,6.180346626358858286e-02,6.180346626358858286e-02,6.180346626358858286e-02,6.180346626358858286e-02,6.180346626358858286e-02,6.180346626358858286e-02,6.180346626358858286e-02,6.180346626358858286e-02,6.065390331565212456e-02,6.065390331565212456e-02,6.065390331565212456e-02,6.065390331565212456e-02,6.065390331565212456e-02,6.065390331565212456e-02,6.065390331565212456e-02,6.065390331565212456e-02,6.065390331565212456e-02,6.065390331565212456e-02,6.065390331565212456e-02,6.065390331565212456e-02,6.065390331565212456e-02,6.065390331565212456e-02,6.065390331565212456e-02,6.065390331565212456e-02,6.065390331565212456e-02,6.065390331565212456e-02,6.065390331565212456e-02,6.065390331565212456e-02,6.065390331565212456e-02,6.065390331565212456e-02,6.065390331565212456e-02,6.065390331565212456e-02,6.065390331565212456e-02,6.065390331565212456e-02,5.952436597650152122e-02,5.952436597650152122e-02,5.952436597650152122e-02,5.952436597650152122e-02,5.952436597650152122e-02,5.952436597650152122e-02,5.952436597650152122e-02,5.952436597650152122e-02,5.952436597650152122e-02,5.952436597650152122e-02,5.952436597650152122e-02,5.952436597650152122e-02,5.952436597650152122e-02,5.952436597650152122e-02,5.952436597650152122e-02,5.952436597650152122e-02,5.952436597650152122e-02,5.952436597650152122e-02,5.952436597650152122e-02,5.952436597650152122e-02,5.952436597650152122e-02,5.952436597650152122e-02,5.952436597650152122e-02,5.952436597650152122e-02,5.841455554239623205e-02,5.841455554239623205e-02,5.841455554239623205e-02,5.841455554239623205e-02,5.841455554239623205e-02,5.841455554239623205e-02,5.841455554239623205e-02,5.841455554239623205e-02,5.841455554239623205e-02,5.841455554239623205e-02,5.841455554239623205e-02,5.841455554239623205e-02,5.841455554239623205e-02,5.841455554239623205e-02,5.841455554239623205e-02,5.841455554239623205e-02,5.841455554239623205e-02,5.841455554239623205e-02,5.841455554239623205e-02,5.841455554239623205e-02,5.841455554239623205e-02,5.841455554239623205e-02,5.841455554239623205e-02,5.841455554239623205e-02,5.841455554239623205e-02,5.732417589886874831e-02,5.732417589886874831e-02,5.732417589886874831e-02,5.732417589886874831e-02,5.732417589886874831e-02,5.732417589886874831e-02,5.732417589886874831e-02,5.732417589886874831e-02,5.732417589886874831e-02,5.732417589886874831e-02,5.732417589886874831e-02,5.732417589886874831e-02,5.732417589886874831e-02,5.732417589886874831e-02,5.732417589886874831e-02,5.732417589886874831e-02,5.732417589886874831e-02,5.732417589886874831e-02,5.732417589886874831e-02,5.732417589886874831e-02,5.732417589886874831e-02,5.732417589886874831e-02,5.732417589886874831e-02,5.732417589886874831e-02,5.732417589886874831e-02,5.625293357316736576e-02,5.625293357316736576e-02,5.625293357316736576e-02,5.625293357316736576e-02,5.625293357316736576e-02,5.625293357316736576e-02,5.625293357316736576e-02,5.625293357316736576e-02,5.625293357316736576e-02,5.625293357316736576e-02,5.625293357316736576e-02,5.625293357316736576e-02,5.625293357316736576e-02,5.625293357316736576e-02,5.625293357316736576e-02,5.625293357316736576e-02,5.625293357316736576e-02,5.625293357316736576e-02,5.625293357316736576e-02,5.625293357316736576e-02,5.625293357316736576e-02,5.625293357316736576e-02,5.625293357316736576e-02,5.625293357316736576e-02,5.625293357316736576e-02,5.625293357316736576e-02,5.625293357316736576e-02,5.520053778293430163e-02,5.520053778293430163e-02,5.520053778293430163e-02,5.520053778293430163e-02,5.520053778293430163e-02,5.520053778293430163e-02,5.520053778293430163e-02,5.520053778293430163e-02,5.520053778293430163e-02,5.520053778293430163e-02,5.520053778293430163e-02,5.520053778293430163e-02,5.520053778293430163e-02,5.520053778293430163e-02,5.520053778293430163e-02,5.520053778293430163e-02,5.520053778293430163e-02,5.520053778293430163e-02,5.520053778293430163e-02,5.520053778293430163e-02,5.520053778293430163e-02,5.520053778293430163e-02,5.520053778293430163e-02,5.520053778293430163e-02,5.520053778293430163e-02,5.416670048123606307e-02,5.416670048123606307e-02,5.416670048123606307e-02,5.416670048123606307e-02,5.416670048123606307e-02,5.416670048123606307e-02,5.416670048123606307e-02,5.416670048123606307e-02,5.416670048123606307e-02,5.416670048123606307e-02,5.416670048123606307e-02,5.416670048123606307e-02,5.416670048123606307e-02,5.416670048123606307e-02,5.416670048123606307e-02,5.416670048123606307e-02,5.416670048123606307e-02,5.416670048123606307e-02,5.416670048123606307e-02,5.416670048123606307e-02,5.416670048123606307e-02,5.416670048123606307e-02,5.416670048123606307e-02,5.416670048123606307e-02,5.416670048123606307e-02,5.416670048123606307e-02,5.416670048123606307e-02,5.315113639806372942e-02,5.315113639806372942e-02,5.315113639806372942e-02,5.315113639806372942e-02,5.315113639806372942e-02,5.315113639806372942e-02,5.315113639806372942e-02,5.315113639806372942e-02,5.315113639806372942e-02,5.315113639806372942e-02,5.315113639806372942e-02,5.315113639806372942e-02,5.315113639806372942e-02,5.315113639806372942e-02,5.315113639806372942e-02,5.315113639806372942e-02,5.315113639806372942e-02,5.315113639806372942e-02,5.315113639806372942e-02,5.315113639806372942e-02,5.315113639806372942e-02,5.315113639806372942e-02,5.315113639806372942e-02,5.315113639806372942e-02,5.315113639806372942e-02,5.315113639806372942e-02,5.215356307841772371e-02,5.215356307841772371e-02,5.215356307841772371e-02,5.215356307841772371e-02,5.215356307841772371e-02,5.215356307841772371e-02,5.215356307841772371e-02,5.215356307841772371e-02,5.215356307841772371e-02,5.215356307841772371e-02,5.215356307841772371e-02,5.215356307841772371e-02,5.215356307841772371e-02,5.215356307841772371e-02,5.215356307841772371e-02,5.215356307841772371e-02,5.215356307841772371e-02,5.215356307841772371e-02,5.215356307841772371e-02,5.215356307841772371e-02,5.215356307841772371e-02,5.215356307841772371e-02,5.215356307841772371e-02,5.215356307841772371e-02,5.215356307841772371e-02,5.215356307841772371e-02,5.215356307841772371e-02,5.215356307841772371e-02,5.117370091709165514e-02,5.117370091709165514e-02,5.117370091709165514e-02,5.117370091709165514e-02,5.117370091709165514e-02,5.117370091709165514e-02,5.117370091709165514e-02,5.117370091709165514e-02,5.117370091709165514e-02,5.117370091709165514e-02,5.117370091709165514e-02,5.117370091709165514e-02,5.117370091709165514e-02,5.117370091709165514e-02,5.117370091709165514e-02,5.117370091709165514e-02,5.117370091709165514e-02,5.117370091709165514e-02,5.117370091709165514e-02,5.117370091709165514e-02,5.117370091709165514e-02,5.117370091709165514e-02,5.117370091709165514e-02,5.117370091709165514e-02,5.117370091709165514e-02,5.117370091709165514e-02,5.117370091709165514e-02,5.117370091709165514e-02,5.021127319026651853e-02,5.021127319026651853e-02,5.021127319026651853e-02,5.021127319026651853e-02,5.021127319026651853e-02,5.021127319026651853e-02,5.021127319026651853e-02,5.021127319026651853e-02,5.021127319026651853e-02,5.021127319026651853e-02,5.021127319026651853e-02,5.021127319026651853e-02,5.021127319026651853e-02,5.021127319026651853e-02,5.021127319026651853e-02,5.021127319026651853e-02,5.021127319026651853e-02,5.021127319026651853e-02,5.021127319026651853e-02,5.021127319026651853e-02,5.021127319026651853e-02,5.021127319026651853e-02,5.021127319026651853e-02,5.021127319026651853e-02,5.021127319026651853e-02,5.021127319026651853e-02,5.021127319026651853e-02,5.021127319026651853e-02,4.926600608402665477e-02,4.926600608402665477e-02,4.926600608402665477e-02,4.926600608402665477e-02,4.926600608402665477e-02,4.926600608402665477e-02,4.926600608402665477e-02,4.926600608402665477e-02,4.926600608402665477e-02,4.926600608402665477e-02,4.926600608402665477e-02,4.926600608402665477e-02,4.926600608402665477e-02,4.926600608402665477e-02,4.926600608402665477e-02,4.926600608402665477e-02,4.926600608402665477e-02,4.926600608402665477e-02,4.926600608402665477e-02,4.926600608402665477e-02,4.926600608402665477e-02,4.926600608402665477e-02,4.926600608402665477e-02,4.926600608402665477e-02,4.926600608402665477e-02,4.926600608402665477e-02,4.926600608402665477e-02,4.926600608402665477e-02,4.926600608402665477e-02,4.926600608402665477e-02,4.926600608402665477e-02,4.833762871990520543e-02,4.833762871990520543e-02,4.833762871990520543e-02,4.833762871990520543e-02,4.833762871990520543e-02,4.833762871990520543e-02,4.833762871990520543e-02,4.833762871990520543e-02,4.833762871990520543e-02,4.833762871990520543e-02,4.833762871990520543e-02,4.833762871990520543e-02,4.833762871990520543e-02,4.833762871990520543e-02,4.833762871990520543e-02,4.833762871990520543e-02,4.833762871990520543e-02,4.833762871990520543e-02,4.833762871990520543e-02,4.833762871990520543e-02,4.833762871990520543e-02,4.833762871990520543e-02,4.833762871990520543e-02,4.833762871990520543e-02,4.833762871990520543e-02,4.833762871990520543e-02,4.833762871990520543e-02,4.833762871990520543e-02,4.833762871990520543e-02,4.742587317756678106e-02,4.742587317756678106e-02,4.742587317756678106e-02,4.742587317756678106e-02,4.742587317756678106e-02,4.742587317756678106e-02,4.742587317756678106e-02,4.742587317756678106e-02,4.742587317756678106e-02,4.742587317756678106e-02,4.742587317756678106e-02,4.742587317756678106e-02,4.742587317756678106e-02,4.742587317756678106e-02,4.742587317756678106e-02,4.742587317756678106e-02,4.742587317756678106e-02,4.742587317756678106e-02,4.742587317756678106e-02,4.742587317756678106e-02,4.742587317756678106e-02,4.742587317756678106e-02,4.742587317756678106e-02,4.742587317756678106e-02,4.742587317756678106e-02,4.742587317756678106e-02,4.742587317756678106e-02,4.742587317756678106e-02,4.742587317756678106e-02,4.742587317756678106e-02,4.653047451473147494e-02,4.653047451473147494e-02,4.653047451473147494e-02,4.653047451473147494e-02,4.653047451473147494e-02,4.653047451473147494e-02,4.653047451473147494e-02,4.653047451473147494e-02,4.653047451473147494e-02,4.653047451473147494e-02,4.653047451473147494e-02,4.653047451473147494e-02,4.653047451473147494e-02,4.653047451473147494e-02,4.653047451473147494e-02,4.653047451473147494e-02,4.653047451473147494e-02,4.653047451473147494e-02,4.653047451473147494e-02,4.653047451473147494e-02,4.653047451473147494e-02,4.653047451473147494e-02,4.653047451473147494e-02,4.653047451473147494e-02,4.653047451473147494e-02,4.653047451473147494e-02,4.653047451473147494e-02,4.653047451473147494e-02,4.653047451473147494e-02,4.653047451473147494e-02,4.653047451473147494e-02,4.653047451473147494e-02,4.565117078444373006e-02,4.565117078444373006e-02,4.565117078444373006e-02,4.565117078444373006e-02,4.565117078444373006e-02,4.565117078444373006e-02,4.565117078444373006e-02,4.565117078444373006e-02,4.565117078444373006e-02,4.565117078444373006e-02,4.565117078444373006e-02,4.565117078444373006e-02,4.565117078444373006e-02,4.565117078444373006e-02,4.565117078444373006e-02,4.565117078444373006e-02,4.565117078444373006e-02,4.565117078444373006e-02,4.565117078444373006e-02,4.565117078444373006e-02,4.565117078444373006e-02,4.565117078444373006e-02,4.565117078444373006e-02,4.565117078444373006e-02,4.565117078444373006e-02,4.565117078444373006e-02,4.565117078444373006e-02,4.565117078444373006e-02,4.565117078444373006e-02,4.565117078444373006e-02,4.565117078444373006e-02,4.478770304978674233e-02,4.478770304978674233e-02,4.478770304978674233e-02,4.478770304978674233e-02,4.478770304978674233e-02,4.478770304978674233e-02,4.478770304978674233e-02,4.478770304978674233e-02,4.478770304978674233e-02,4.478770304978674233e-02,4.478770304978674233e-02,4.478770304978674233e-02,4.478770304978674233e-02,4.478770304978674233e-02,4.478770304978674233e-02,4.478770304978674233e-02,4.478770304978674233e-02,4.478770304978674233e-02,4.478770304978674233e-02,4.478770304978674233e-02,4.478770304978674233e-02,4.478770304978674233e-02,4.478770304978674233e-02,4.478770304978674233e-02,4.478770304978674233e-02,4.478770304978674233e-02,4.478770304978674233e-02,4.478770304978674233e-02,4.478770304978674233e-02,4.478770304978674233e-02,4.478770304978674233e-02,4.478770304978674233e-02,4.478770304978674233e-02,4.478770304978674233e-02,4.393981539614132126e-02,4.393981539614132126e-02,4.393981539614132126e-02,4.393981539614132126e-02,4.393981539614132126e-02,4.393981539614132126e-02,4.393981539614132126e-02,4.393981539614132126e-02,4.393981539614132126e-02,4.393981539614132126e-02,4.393981539614132126e-02,4.393981539614132126e-02,4.393981539614132126e-02,4.393981539614132126e-02,4.393981539614132126e-02,4.393981539614132126e-02,4.393981539614132126e-02,4.393981539614132126e-02,4.393981539614132126e-02,4.393981539614132126e-02,4.393981539614132126e-02,4.393981539614132126e-02,4.393981539614132126e-02,4.393981539614132126e-02,4.393981539614132126e-02,4.393981539614132126e-02,4.393981539614132126e-02,4.393981539614132126e-02,4.393981539614132126e-02,4.393981539614132126e-02,4.393981539614132126e-02,4.393981539614132126e-02,4.393981539614132126e-02,4.310725494108613026e-02,4.310725494108613026e-02,4.310725494108613026e-02,4.310725494108613026e-02,4.310725494108613026e-02,4.310725494108613026e-02,4.310725494108613026e-02,4.310725494108613026e-02,4.310725494108613026e-02,4.310725494108613026e-02,4.310725494108613026e-02,4.310725494108613026e-02,4.310725494108613026e-02,4.310725494108613026e-02,4.310725494108613026e-02,4.310725494108613026e-02,4.310725494108613026e-02,4.310725494108613026e-02,4.310725494108613026e-02,4.310725494108613026e-02,4.310725494108613026e-02,4.310725494108613026e-02,4.310725494108613026e-02,4.310725494108613026e-02,4.310725494108613026e-02,4.310725494108613026e-02,4.310725494108613026e-02,4.310725494108613026e-02,4.310725494108613026e-02,4.310725494108613026e-02,4.310725494108613026e-02,4.310725494108613026e-02,4.310725494108613026e-02,4.310725494108613026e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.148711930169585865e-02,4.148711930169585865e-02,4.148711930169585865e-02,4.148711930169585865e-02,4.148711930169585865e-02,4.148711930169585865e-02,4.148711930169585865e-02,4.148711930169585865e-02,4.148711930169585865e-02,4.148711930169585865e-02,4.148711930169585865e-02,4.148711930169585865e-02,4.148711930169585865e-02,4.148711930169585865e-02,4.148711930169585865e-02,4.148711930169585865e-02,4.148711930169585865e-02,4.148711930169585865e-02,4.148711930169585865e-02,4.148711930169585865e-02,4.148711930169585865e-02,4.148711930169585865e-02,4.148711930169585865e-02,4.148711930169585865e-02,4.148711930169585865e-02,4.148711930169585865e-02,4.148711930169585865e-02,4.148711930169585865e-02,4.148711930169585865e-02,4.148711930169585865e-02,4.148711930169585865e-02,4.148711930169585865e-02,4.148711930169585865e-02,4.148711930169585865e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,3.992533395281380043e-02,3.992533395281380043e-02,3.992533395281380043e-02,3.992533395281380043e-02,3.992533395281380043e-02,3.992533395281380043e-02,3.992533395281380043e-02,3.992533395281380043e-02,3.992533395281380043e-02,3.992533395281380043e-02,3.992533395281380043e-02,3.992533395281380043e-02,3.992533395281380043e-02,3.992533395281380043e-02,3.992533395281380043e-02,3.992533395281380043e-02,3.992533395281380043e-02,3.992533395281380043e-02,3.992533395281380043e-02,3.992533395281380043e-02,3.992533395281380043e-02,3.992533395281380043e-02,3.992533395281380043e-02,3.992533395281380043e-02,3.992533395281380043e-02
5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,4.950001666600002959e-01,4.950001666600002959e-01,4.950001666600002959e-01,4.950001666600002959e-01,4.950001666600002959e-01,4.900013331200345212e-01,4.900013331200345212e-01,4.900013331200345212e-01,4.900013331200345212e-01,4.850044983805899546e-01,4.850044983805899546e-01,4.850044983805899546e-01,4.850044983805899546e-01,4.800106598444182082e-01,4.800106598444182082e-01,4.800106598444182082e-01,4.800106598444182082e-01,4.750208125210600429e-01,4.750208125210600429e-01,4.750208125210600429e-01,4.750208125210600429e-01,4.700359482354282137e-01,4.700359482354282137e-01,4.700359482354282137e-01,4.700359482354282137e-01,4.650570548417854999e-01,4.650570548417854999e-01,4.650570548417854999e-01,4.650570548417854999e-01,4.650570548417854999e-01,4.600851154444343116e-01,4.600851154444343116e-01,4.600851154444343116e-01,4.600851154444343116e-01,4.551211076264198852e-01,4.551211076264198852e-01,4.551211076264198852e-01,4.551211076264198852e-01,4.551211076264198852e-01,4.551211076264198852e-01,4.551211076264198852e-01,4.551211076264198852e-01,4.600851154444343116e-01,4.600851154444343116e-01,4.600851154444343116e-01,4.600851154444343116e-01,4.600851154444343116e-01,4.600851154444343116e-01,4.650570548417854999e-01,4.650570548417854999e-01,4.650570548417854999e-01,4.650570548417854999e-01,4.650570548417854999e-01,4.650570548417854999e-01,4.650570548417854999e-01,4.700359482354282137e-01,4.700359482354282137e-01,4.700359482354282137e-01,4.750208125210600429e-01,4.750208125210600429e-01,4.750208125210600429e-01,4.750208125210600429e-01,4.750208125210600429e-01,4.750208125210600429e-01,4.800106598444182082e-01,4.800106598444182082e-01,4.800106598444182082e-01,4.800106598444182082e-01,4.800106598444182082e-01,4.850044983805899546e-01,4.850044983805899546e-01,4.850044983805899546e-01,4.850044983805899546e-01,4.900013331200345212e-01,4.900013331200345212e-01,4.900013331200345212e-01,4.900013331200345212e-01,4.900013331200345212e-01,4.950001666600002959e-01,4.950001666600002959e-01,4.950001666600002959e-01,4.950001666600002959e-01,4.950001666600002959e-01,4.950001666600002959e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.049998333399997597e-01,5.049998333399997597e-01,5.049998333399997597e-01,5.049998333399997597e-01,5.049998333399997597e-01,5.099986668799654232e-01,5.099986668799654232e-01,5.099986668799654232e-01,5.099986668799654232e-01,5.099986668799654232e-01,5.099986668799654232e-01,5.099986668799654232e-01,5.149955016194101010e-01,5.149955016194101010e-01,5.149955016194101010e-01,5.149955016194101010e-01,5.149955016194101010e-01,5.199893401555818473e-01,5.199893401555818473e-01,5.199893401555818473e-01,5.199893401555818473e-01,5.199893401555818473e-01,5.199893401555818473e-01,5.199893401555818473e-01,5.249791874789400126e-01,5.249791874789400126e-01,5.249791874789400126e-01,5.249791874789400126e-01,5.249791874789400126e-01,5.299640517645718418e-01,5.299640517645718418e-01,5.299640517645718418e-01,5.299640517645718418e-01,5.299640517645718418e-01,5.299640517645718418e-01,5.349429451582145001e-01,5.349429451582145001e-01,5.349429451582145001e-01,5.349429451582145001e-01,5.349429451582145001e-01,5.349429451582145001e-01,5.399148845555656884e-01,5.399148845555656884e-01,5.399148845555656884e-01,5.399148845555656884e-01,5.399148845555656884e-01,5.448788923735801148e-01,5.448788923735801148e-01,5.448788923735801148e-01,5.448788923735801148e-01,5.448788923735801148e-01,5.448788923735801148e-01,5.448788923735801148e-01,5.498339973124778401e-01,5.498339973124778401e-01,5.498339973124778401e-01,5.498339973124778401e-01,5.498339973124778401e-01,5.498339973124778401e-01,5.547792351072148298e-01,5.547792351072148298e-01,5.547792351072148298e-01,5.547792351072148298e-01,5.547792351072148298e-01,5.597136492671930252e-01,5.597136492671930252e-01,5.597136492671930252e-01,5.597136492671930252e-01,5.597136492671930252e-01,5.597136492671930252e-01,5.597136492671930252e-01,5.646362918030292111e-01,5.646362918030292111e-01,5.646362918030292111e-01,5.646362918030292111e-01,5.646362918030292111e-01,5.646362918030292111e-01,5.695462239392290460e-01,5.695462239392290460e-01,5.695462239392290460e-01,5.695462239392290460e-01,5.695462239392290460e-01,5.744425168116589209e-01,5.744425168116589209e-01,5.744425168116589209e-01,5.744425168116589209e-01,5.744425168116589209e-01,5.744425168116589209e-01,5.793242521487494967e-01,5.793242521487494967e-01,5.793242521487494967e-01,5.793242521487494967e-01,5.793242521487494967e-01,5.841905229354074081e-01,5.841905229354074081e-01,5.841905229354074081e-01,5.841905229354074081e-01,5.841905229354074081e-01,5.841905229354074081e-01,5.890404340586650189e-01,5.890404340586650189e-01,5.890404340586650189e-01,5.890404340586650189e-01,5.890404340586650189e-01,5.890404340586650189e-01,5.890404340586650189e-01,5.938731029341426382e-01,5.938731029341426382e-01,5.938731029341426382e-01,5.938731029341426382e-01,5.938731029341426382e-01,5.938731029341426382e-01,5.986876601124520025e-01,5.986876601124520025e-01,5.986876601124520025e-01,5.986876601124520025e-01,5.986876601124520025e-01,5.986876601124520025e-01,6.034832498647262344e-01,6.034832498647262344e-01,6.034832498647262344e-01,6.034832498647262344e-01,6.034832498647262344e-01,6.034832498647262344e-01,6.082590307465144397e-01,6.082590307465144397e-01,6.082590307465144397e-01,6.082590307465144397e-01,6.082590307465144397e-01,6.082590307465144397e-01,6.130141761393353983e-01,6.130141761393353983e-01,6.130141761393353983e-01,6.130141761393353983e-01,6.130141761393353983e-01,6.130141761393353983e-01,6.177478747692489724e-01,6.177478747692489724e-01,6.177478747692489724e-01,6.177478747692489724e-01,6.177478747692489724e-01,6.177478747692489724e-01,6.224593312018545932e-01,6.224593312018545932e-01,6.224593312018545932e-01,6.224593312018545932e-01,6.224593312018545932e-01,6.224593312018545932e-01,6.224593312018545932e-01,6.271477663131955760e-01,6.271477663131955760e-01,6.271477663131955760e-01,6.271477663131955760e-01,6.271477663131955760e-01,6.271477663131955760e-01,6.318124177361016391e-01,6.318124177361016391e-01,6.318124177361016391e-01,6.318124177361016391e-01,6.318124177361016391e-01,6.364525402815663924e-01,6.364525402815663924e-01,6.364525402815663924e-01,6.364525402815663924e-01,6.364525402815663924e-01,6.364525402815663924e-01,6.364525402815663924e-01,6.410674063348170693e-01,6.410674063348170693e-01,6.410674063348170693e-01,6.410674063348170693e-01,6.410674063348170693e-01,6.410674063348170693e-01,6.410674063348170693e-01,6.456563062257953955e-01,6.456563062257953955e-01,6.456563062257953955e-01,6.456563062257953955e-01,6.456563062257953955e-01,6.502185485738271042e-01,6.502185485738271042e-01,6.502185485738271042e-01,6.502185485738271042e-01,6.502185485738271042e-01,6.502185485738271042e-01,6.547534606063192264e-01,6.547534606063192264e-01,6.547534606063192264e-01,6.547534606063192264e-01,6.547534606063192264e-01,6.547534606063192264e-01,6.547534606063192264e-01,6.592603884513853485e-01,6.592603884513853485e-01,6.592603884513853485e-01,6.592603884513853485e-01,6.592603884513853485e-01,6.592603884513853485e-01,6.592603884513853485e-01,6.637386974043527621e-01,6.637386974043527621e-01,6.637386974043527621e-01,6.637386974043527621e-01,6.637386974043527621e-01,6.637386974043527621e-01,6.637386974043527621e-01,6.681877721681660498e-01,6.681877721681660498e-01,6.681877721681660498e-01,6.681877721681660498e-01,6.681877721681660498e-01,6.681877721681660498e-01,6.726070170677604931e-01,6.726070170677604931e-01,6.726070170677604931e-01,6.726070170677604931e-01,6.726070170677604931e-01,6.726070170677604931e-01,6.769958562385229861e-01,6.769958562385229861e-01,6.769958562385229861e-01,6.769958562385229861e-01,6.769958562385229861e-01,6.769958562385229861e-01,6.769958562385229861e-01,6.813537337890255285e-01,6.813537337890255285e-01,6.813537337890255285e-01,6.813537337890255285e-01,6.813537337890255285e-01,6.813537337890255285e-01,6.856801139382537880e-01,6.856801139382537880e-01,6.856801139382537880e-01,6.856801139382537880e-01,6.856801139382537880e-01,6.856801139382537880e-01,6.856801139382537880e-01,6.899744811276123935e-01,6.899744811276123935e-01,6.899744811276123935e-01,6.899744811276123935e-01,6.899744811276123935e-01,6.899744811276123935e-01,6.899744811276123935e-01,6.942363401080304808e-01,6.942363401080304808e-01,6.942363401080304808e-01,6.942363401080304808e-01,6.942363401080304808e-01,6.942363401080304808e-01,6.942363401080304808e-01,6.984652160025387468e-01,6.984652160025387468e-01,6.984652160025387468e-01,6.984652160025387468e-01,6.984652160025387468e-01,6.984652160025387468e-01,6.984652160025387468e-01,7.026606543447314612e-01,7.026606543447314612e-01,7.026606543447314612e-01,7.026606543447314612e-01,7.026606543447314612e-01,7.026606543447314612e-01,7.026606543447314612e-01,7.068222210935675154e-01,7.068222210935675154e-01,7.068222210935675154e-01,7.068222210935675154e-01,7.068222210935675154e-01,7.068222210935675154e-01,7.109495026250040040e-01,7.109495026250040040e-01,7.109495026250040040e-01,7.109495026250040040e-01,7.109495026250040040e-01,7.109495026250040040e-01,7.109495026250040040e-01,7.109495026250040040e-01,7.150421057009896941e-01,7.150421057009896941e-01,7.150421057009896941e-01,7.150421057009896941e-01,7.150421057009896941e-01,7.150421057009896941e-01,7.150421057009896941e-01,7.190996574163839306e-01,7.190996574163839306e-01,7.190996574163839306e-01,7.190996574163839306e-01,7.190996574163839306e-01,7.190996574163839306e-01,7.190996574163839306e-01,7.190996574163839306e-01,7.231218051243898381e-01,7.231218051243898381e-01,7.231218051243898381e-01,7.231218051243898381e-01,7.231218051243898381e-01,7.231218051243898381e-01,7.231218051243898381e-01,7.271082163411294319e-01,7.271082163411294319e-01,7.271082163411294319e-01,7.271082163411294319e-01,7.271082163411294319e-01,7.271082163411294319e-01,7.271082163411294319e-01,7.310585786300048960e-01,7.310585786300048960e-01,7.310585786300048960e-01,7.310585786300048960e-01,7.310585786300048960e-01,7.310585786300048960e-01,7.310585786300048960e-01,7.310585786300048960e-01,7.349725994665188278e-01,7.349725994665188278e-01,7.349725994665188278e-01,7.349725994665188278e-01,7.349725994665188278e-01,7.349725994665188278e-01,7.349725994665188278e-01,7.388500060842490003e-01,7.388500060842490003e-01,7.388500060842490003e-01,7.388500060842490003e-01,7.388500060842490003e-01,7.388500060842490003e-01,7.388500060842490003e-01,7.388500060842490003e-01,7.426905453026858561e-01,7.426905453026858561e-01,7.426905453026858561e-01,7.426905453026858561e-01,7.426905453026858561e-01,7.426905453026858561e-01,7.464939833376621481e-01,7.464939833376621481e-01,7.464939833376621481e-01,7.464939833376621481e-01,7.464939833376621481e-01,7.464939833376621481e-01,7.464939833376621481e-01,7.464939833376621481e-01,7.502601055951176878e-01,7.502601055951176878e-01,7.502601055951176878e-01,7.502601055951176878e-01,7.502601055951176878e-01,7.502601055951176878e-01,7.502601055951176878e-01,7.539887164489480487e-01,7.539887164489480487e-01,7.539887164489480487e-01,7.539887164489480487e-01,7.539887164489480487e-01,7.539887164489480487e-01,7.539887164489480487e-01,7.539887164489480487e-01,7.576796390037048301e-01,7.576796390037048301e-01,7.576796390037048301e-01,7.576796390037048301e-01,7.576796390037048301e-01,7.576796390037048301e-01,7.576796390037048301e-01,7.576796390037048301e-01,7.576796390037048301e-01,7.613327148429104296e-01,7.613327148429104296e-01,7.613327148429104296e-01,7.613327148429104296e-01,7.613327148429104296e-01,7.613327148429104296e-01,7.649478037637646999e-01,7.649478037637646999e-01,7.649478037637646999e-01,7.649478037637646999e-01,7.649478037637646999e-01,7.649478037637646999e-01,7.649478037637646999e-01,7.649478037637646999e-01,7.685247834990176496e-01,7.685247834990176496e-01,7.685247834990176496e-01,7.685247834990176496e-01,7.685247834990176496e-01,7.685247834990176496e-01,7.685247834990176496e-01,7.685247834990176496e-01,7.685247834990176496e-01,7.720635494267837906e-01,7.720635494267837906e-01,7.720635494267837906e-01,7.720635494267837906e-01,7.720635494267837906e-01,7.720635494267837906e-01,7.720635494267837906e-01,7.720635494267837906e-01,7.755640142690735095e-01,7.755640142690735095e-01,7.755640142690735095e-01,7.755640142690735095e-01,7.755640142690735095e-01,7.755640142690735095e-01,7.755640142690735095e-01,7.755640142690735095e-01,7.790261077798121825e-01,7.790261077798121825e-01,7.790261077798121825e-01,7.790261077798121825e-01,7.790261077798121825e-01,7.790261077798121825e-01,7.790261077798121825e-01,7.790261077798121825e-01,7.824497764231124197e-01,7.824497764231124197e-01,7.824497764231124197e-01,7.824497764231124197e-01,7.824497764231124197e-01,7.824497764231124197e-01,7.824497764231124197e-01,7.824497764231124197e-01,7.824497764231124197e-01,7.858349830425586102e-01,7.858349830425586102e-01,7.858349830425586102e-01,7.858349830425586102e-01,7.858349830425586102e-01,7.858349830425586102e-01,7.858349830425586102e-01,7.858349830425586102e-01,7.891817065222529459e-01,7.891817065222529459e-01,7.891817065222529459e-01,7.891817065222529459e-01,7.891817065222529459e-01,7.891817065222529459e-01,7.891817065222529459e-01,7.891817065222529459e-01,7.891817065222529459e-01,7.891817065222529459e-01,7.924899414403644426e-01,7.924899414403644426e-01,7.924899414403644426e-01,7.924899414403644426e-01,7.924899414403644426e-01,7.924899414403644426e-01,7.924899414403644426e-01,7.924899414403644426e-01,7.957596977159082652e-01,7.957596977159082652e-01,7.957596977159082652e-01,7.957596977159082652e-01,7.957596977159082652e-01,7.957596977159082652e-01,7.957596977159082652e-01,7.957596977159082652e-01,7.989910002494705621e-01,7.989910002494705621e-01,7.989910002494705621e-01,7.989910002494705621e-01,7.989910002494705621e-01,7.989910002494705621e-01,7.989910002494705621e-01,7.989910002494705621e-01,7.989910002494705621e-01,8.021838885585818035e-01,8.021838885585818035e-01,8.021838885585818035e-01,8.021838885585818035e-01,8.021838885585818035e-01,8.021838885585818035e-01,8.021838885585818035e-01,8.021838885585818035e-01,8.021838885585818035e-01,8.053384164084220753e-01,8.053384164084220753e-01,8.053384164084220753e-01,8.053384164084220753e-01,8.053384164084220753e-01,8.053384164084220753e-01,8.053384164084220753e-01,8.053384164084220753e-01,8.084546514385324567e-01,8.084546514385324567e-01,8.084546514385324567e-01,8.084546514385324567e-01,8.084546514385324567e-01,8.084546514385324567e-01,8.084546514385324567e-01,8.084546514385324567e-01,8.084546514385324567e-01,8.084546514385324567e-01,8.115326747861806300e-01,8.115326747861806300e-01,8.115326747861806300e-01,8.115326747861806300e-01,8.115326747861806300e-01,8.115326747861806300e-01,8.115326747861806300e-01,8.115326747861806300e-01,8.115326747861806300e-01,8.115326747861806300e-01,8.145725807070176572e-01,8.145725807070176572e-01,8.145725807070176572e-01,8.145725807070176572e-01,8.145725807070176572e-01,8.145725807070176572e-01,8.145725807070176572e-01,8.145725807070176572e-01,8.145725807070176572e-01,8.175744761936437621e-01,8.175744761936437621e-01,8.175744761936437621e-01,8.175744761936437621e-01,8.175744761936437621e-01,8.175744761936437621e-01,8.175744761936437621e-01,8.175744761936437621e-01,8.175744761936437621e-01,8.205384805926730918e-01,8.205384805926730918e-01,8.205384805926730918e-01,8.205384805926730918e-01,8.205384805926730918e-01,8.205384805926730918e-01,8.205384805926730918e-01,8.205384805926730918e-01,8.205384805926730918e-01,8.234647252208833201e-01,8.234647252208833201e-01,8.234647252208833201e-01,8.234647252208833201e-01,8.234647252208833201e-01,8.234647252208833201e-01,8.234647252208833201e-01,8.234647252208833201e-01,8.234647252208833201e-01,8.263533529809949929e-01,8.263533529809949929e-01,8.263533529809949929e-01,8.263533529809949929e-01,8.263533529809949929e-01,8.263533529809949929e-01,8.263533529809949929e-01,8.263533529809949929e-01,8.263533529809949929e-01,8.263533529809949929e-01,8.292045179776255104e-01,8.292045179776255104e-01,8.292045179776255104e-01,8.292045179776255104e-01,8.292045179776255104e-01,8.292045179776255104e-01,8.292045179776255104e-01,8.292045179776255104e-01,8.292045179776255104e-01,8.320183851339245651e-01,8.320183851339245651e-01,8.320183851339245651e-01,8.320183851339245651e-01,8.320183851339245651e-01,8.320183851339245651e-01,8.320183851339245651e-01,8.320183851339245651e-01,8.320183851339245651e-01,8.320183851339245651e-01,8.347951298093854167e-01,8.347951298093854167e-01,8.347951298093854167e-01,8.347951298093854167e-01,8.347951298093854167e-01,8.347951298093854167e-01,8.347951298093854167e-01,8.347951298093854167e-01,8.347951298093854167e-01,8.347951298093854167e-01,8.347951298093854167e-01,8.375349374193039598e-01,8.375349374193039598e-01,8.375349374193039598e-01,8.375349374193039598e-01,8.375349374193039598e-01,8.375349374193039598e-01,8.375349374193039598e-01,8.375349374193039598e-01,8.375349374193039598e-01,8.375349374193039598e-01,8.402380030563308955e-01,8.402380030563308955e-01,8.402380030563308955e-01,8.402380030563308955e-01,8.402380030563308955e-01,8.402380030563308955e-01,8.402380030563308955e-01,8.402380030563308955e-01,8.402380030563308955e-01,8.402380030563308955e-01,8.429045311145472175e-01,8.429045311145472175e-01,8.429045311145472175e-01,8.429045311145472175e-01,8.429045311145472175e-01,8.429045311145472175e-01,8.429045311145472175e-01,8.429045311145472175e-01,8.429045311145472175e-01,8.429045311145472175e-01,8.429045311145472175e-01,8.455347349164653581e-01,8.455347349164653581e-01,8.455347349164653581e-01,8.455347349164653581e-01,8.455347349164653581e-01,8.455347349164653581e-01,8.455347349164653581e-01,8.455347349164653581e-01,8.455347349164653581e-01,8.455347349164653581e-01,8.455347349164653581e-01,8.481288363433407973e-01,8.481288363433407973e-01,8.481288363433407973e-01,8.481288363433407973e-01,8.481288363433407973e-01,8.481288363433407973e-01,8.481288363433407973e-01,8.481288363433407973e-01,8.481288363433407973e-01,8.481288363433407973e-01,8.481288363433407973e-01,8.506870654691562894e-01,8.506870654691562894e-01,8.506870654691562894e-01,8.506870654691562894e-01,8.506870654691562894e-01,8.506870654691562894e-01,8.506870654691562894e-01,8.506870654691562894e-01,8.506870654691562894e-01,8.506870654691562894e-01,8.506870654691562894e-01,8.532096601986175477e-01,8.532096601986175477e-01,8.532096601986175477e-01,8.532096601986175477e-01,8.532096601986175477e-01,8.532096601986175477e-01,8.532096601986175477e-01,8.532096601986175477e-01,8.532096601986175477e-01,8.532096601986175477e-01,8.532096601986175477e-01,8.556968659094812413e-01,8.556968659094812413e-01,8.556968659094812413e-01,8.556968659094812413e-01,8.556968659094812413e-01,8.556968659094812413e-01,8.556968659094812413e-01,8.556968659094812413e-01,8.556968659094812413e-01,8.556968659094812413e-01,8.556968659094812413e-01,8.581489350995121779e-01,8.581489350995121779e-01,8.581489350995121779e-01,8.581489350995121779e-01,8.581489350995121779e-01,8.581489350995121779e-01,8.581489350995121779e-01,8.581489350995121779e-01,8.581489350995121779e-01,8.581489350995121779e-01,8.581489350995121779e-01,8.605661270383498929e-01,8.605661270383498929e-01,8.605661270383498929e-01,8.605661270383498929e-01,8.605661270383498929e-01,8.605661270383498929e-01,8.605661270383498929e-01,8.605661270383498929e-01,8.605661270383498929e-01,8.605661270383498929e-01,8.605661270383498929e-01,8.629487074245403289e-01,8.629487074245403289e-01,8.629487074245403289e-01,8.629487074245403289e-01,8.629487074245403289e-01,8.629487074245403289e-01,8.629487074245403289e-01,8.629487074245403289e-01,8.629487074245403289e-01,8.629487074245403289e-01,8.629487074245403289e-01,8.629487074245403289e-01,8.652969480479718589e-01,8.652969480479718589e-01,8.652969480479718589e-01,8.652969480479718589e-01,8.652969480479718589e-01,8.652969480479718589e-01,8.652969480479718589e-01,8.652969480479718589e-01,8.652969480479718589e-01,8.652969480479718589e-01,8.652969480479718589e-01,8.676111264579345894e-01,8.676111264579345894e-01,8.676111264579345894e-01,8.676111264579345894e-01,8.676111264579345894e-01,8.676111264579345894e-01,8.676111264579345894e-01,8.676111264579345894e-01,8.676111264579345894e-01,8.676111264579345894e-01,8.676111264579345894e-01,8.676111264579345894e-01,8.698915256370021165e-01,8.698915256370021165e-01,8.698915256370021165e-01,8.698915256370021165e-01,8.698915256370021165e-01,8.698915256370021165e-01,8.698915256370021165e-01,8.698915256370021165e-01,8.698915256370021165e-01,8.698915256370021165e-01,8.698915256370021165e-01,8.698915256370021165e-01,8.721384336809185900e-01,8.721384336809185900e-01,8.721384336809185900e-01,8.721384336809185900e-01,8.721384336809185900e-01,8.721384336809185900e-01,8.721384336809185900e-01,8.721384336809185900e-01,8.721384336809185900e-01,8.721384336809185900e-01,8.721384336809185900e-01,8.721384336809185900e-01,8.721384336809185900e-01,8.743521434846543983e-01,8.743521434846543983e-01,8.743521434846543983e-01,8.743521434846543983e-01,8.743521434846543983e-01,8.743521434846543983e-01,8.743521434846543983e-01,8.743521434846543983e-01,8.743521434846543983e-01,8.743521434846543983e-01,8.743521434846543983e-01,8.743521434846543983e-01,8.743521434846543983e-01,8.765329524347760248e-01,8.765329524347760248e-01,8.765329524347760248e-01,8.765329524347760248e-01,8.765329524347760248e-01,8.765329524347760248e-01,8.765329524347760248e-01,8.765329524347760248e-01,8.765329524347760248e-01,8.765329524347760248e-01,8.765329524347760248e-01,8.765329524347760248e-01,8.765329524347760248e-01,8.786811621082630808e-01,8.786811621082630808e-01,8.786811621082630808e-01,8.786811621082630808e-01,8.786811621082630808e-01,8.786811621082630808e-01,8.786811621082630808e-01,8.786811621082630808e-01,8.786811621082630808e-01,8.786811621082630808e-01,8.786811621082630808e-01,8.786811621082630808e-01,8.786811621082630808e-01,8.807970779778824255e-01,8.807970779778824255e-01,8.807970779778824255e-01,8.807970779778824255e-01,8.807970779778824255e-01,8.807970779778824255e-01,8.807970779778824255e-01,8.807970779778824255e-01,8.807970779778824255e-01,8.807970779778824255e-01,8.807970779778824255e-01,8.807970779778824255e-01,8.807970779778824255e-01,8.828810091242195179e-01,8.828810091242195179e-01,8.828810091242195179e-01,8.828810091242195179e-01,8.828810091242195179e-01,8.828810091242195179e-01,8.828810091242195179e-01,8.828810091242195179e-01,8.828810091242195179e-01,8.828810091242195179e-01,8.828810091242195179e-01,8.828810091242195179e-01,8.828810091242195179e-01,8.849332679544501534e-01,8.849332679544501534e-01,8.849332679544501534e-01,8.849332679544501534e-01,8.849332679544501534e-01,8.849332679544501534e-01,8.849332679544501534e-01,8.849332679544501534e-01,8.849332679544501534e-01,8.849332679544501534e-01,8.849332679544501534e-01,8.849332679544501534e-01,8.849332679544501534e-01,8.869541699279209768e-01,8.869541699279209768e-01,8.869541699279209768e-01,8.869541699279209768e-01,8.869541699279209768e-01,8.869541699279209768e-01,8.869541699279209768e-01,8.869541699279209768e-01,8.869541699279209768e-01,8.869541699279209768e-01,8.869541699279209768e-01,8.869541699279209768e-01,8.869541699279209768e-01,8.869541699279209768e-01,8.869541699279209768e-01,8.889440332885925056e-01,8.889440332885925056e-01,8.889440332885925056e-01,8.889440332885925056e-01,8.889440332885925056e-01,8.889440332885925056e-01,8.889440332885925056e-01,8.889440332885925056e-01,8.889440332885925056e-01,8.889440332885925056e-01,8.889440332885925056e-01,8.889440332885925056e-01,8.889440332885925056e-01,8.889440332885925056e-01,8.909031788043870748e-01,8.909031788043870748e-01,8.909031788043870748e-01,8.909031788043870748e-01,8.909031788043870748e-01,8.909031788043870748e-01,8.909031788043870748e-01,8.909031788043870748e-01,8.909031788043870748e-01,8.909031788043870748e-01,8.909031788043870748e-01,8.909031788043870748e-01,8.909031788043870748e-01,8.909031788043870748e-01,8.909031788043870748e-01,8.928319295134719003e-01,8.928319295134719003e-01,8.928319295134719003e-01,8.928319295134719003e-01,8.928319295134719003e-01,8.928319295134719003e-01,8.928319295134719003e-01,8.928319295134719003e-01,8.928319295134719003e-01,8.928319295134719003e-01,8.928319295134719003e-01,8.928319295134719003e-01,8.928319295134719003e-01,8.947306104774901403e-01,8.947306104774901403e-01,8.947306104774901403e-01,8.947306104774901403e-01,8.947306104774901403e-01,8.947306104774901403e-01,8.947306104774901403e-01,8.947306104774901403e-01,8.947306104774901403e-01,8.947306104774901403e-01,8.947306104774901403e-01,8.947306104774901403e-01,8.947306104774901403e-01,8.947306104774901403e-01,8.947306104774901403e-01,8.965995485417505018e-01,8.965995485417505018e-01,8.965995485417505018e-01,8.965995485417505018e-01,8.965995485417505018e-01,8.965995485417505018e-01,8.965995485417505018e-01,8.965995485417505018e-01,8.965995485417505018e-01,8.965995485417505018e-01,8.965995485417505018e-01,8.965995485417505018e-01,8.965995485417505018e-01,8.965995485417505018e-01,8.984390721023634008e-01,8.984390721023634008e-01,8.984390721023634008e-01,8.984390721023634008e-01,8.984390721023634008e-01,8.984390721023634008e-01,8.984390721023634008e-01,8.984390721023634008e-01,8.984390721023634008e-01,8.984390721023634008e-01,8.984390721023634008e-01,8.984390721023634008e-01,8.984390721023634008e-01,8.984390721023634008e-01,8.984390721023634008e-01,9.002495108803147961e-01,9.002495108803147961e-01,9.002495108803147961e-01,9.002495108803147961e-01,9.002495108803147961e-01,9.002495108803147961e-01,9.002495108803147961e-01,9.002495108803147961e-01,9.002495108803147961e-01,9.002495108803147961e-01,9.002495108803147961e-01,9.002495108803147961e-01,9.002495108803147961e-01,9.002495108803147961e-01,9.002495108803147961e-01,9.020311957024460536e-01,9.020311957024460536e-01,9.020311957024460536e-01,9.020311957024460536e-01,9.020311957024460536e-01,9.020311957024460536e-01,9.020311957024460536e-01,9.020311957024460536e-01,9.020311957024460536e-01,9.020311957024460536e-01,9.020311957024460536e-01,9.020311957024460536e-01,9.020311957024460536e-01,9.020311957024460536e-01,9.020311957024460536e-01,9.020311957024460536e-01,9.037844582893072021e-01,9.037844582893072021e-01,9.037844582893072021e-01,9.037844582893072021e-01,9.037844582893072021e-01,9.037844582893072021e-01,9.037844582893072021e-01,9.037844582893072021e-01,9.037844582893072021e-01,9.037844582893072021e-01,9.037844582893072021e-01,9.037844582893072021e-01,9.037844582893072021e-01,9.037844582893072021e-01,9.037844582893072021e-01,9.055096310498407242e-01,9.055096310498407242e-01,9.055096310498407242e-01,9.055096310498407242e-01,9.055096310498407242e-01,9.055096310498407242e-01,9.055096310498407242e-01,9.055096310498407242e-01,9.055096310498407242e-01,9.055096310498407242e-01,9.055096310498407242e-01,9.055096310498407242e-01,9.055096310498407242e-01,9.055096310498407242e-01,9.055096310498407242e-01,9.055096310498407242e-01,9.072070468828429268e-01,9.072070468828429268e-01,9.072070468828429268e-01,9.072070468828429268e-01,9.072070468828429268e-01,9.072070468828429268e-01,9.072070468828429268e-01,9.072070468828429268e-01,9.072070468828429268e-01,9.072070468828429268e-01,9.072070468828429268e-01,9.072070468828429268e-01,9.072070468828429268e-01,9.072070468828429268e-01,9.072070468828429268e-01,9.072070468828429268e-01,9.088770389851438258e-01,9.088770389851438258e-01,9.088770389851438258e-01,9.088770389851438258e-01,9.088770389851438258e-01,9.088770389851438258e-01,9.088770389851438258e-01,9.088770389851438258e-01,9.088770389851438258e-01,9.088770389851438258e-01,9.088770389851438258e-01,9.088770389851438258e-01,9.088770389851438258e-01,9.088770389851438258e-01,9.088770389851438258e-01,9.088770389851438258e-01,9.105199406664385986e-01,9.105199406664385986e-01,9.105199406664385986e-01,9.105199406664385986e-01,9.105199406664385986e-01,9.105199406664385986e-01,9.105199406664385986e-01,9.105199406664385986e-01,9.105199406664385986e-01,9.105199406664385986e-01,9.105199406664385986e-01,9.105199406664385986e-01,9.105199406664385986e-01,9.105199406664385986e-01,9.105199406664385986e-01,9.105199406664385986e-01,9.121360851706987738e-01,9.121360851706987738e-01,9.121360851706987738e-01,9.121360851706987738e-01,9.121360851706987738e-01,9.121360851706987738e-01,9.121360851706987738e-01,9.121360851706987738e-01,9.121360851706987738e-01,9.121360851706987738e-01,9.121360851706987738e-01,9.121360851706987738e-01,9.121360851706987738e-01,9.121360851706987738e-01,9.121360851706987738e-01,9.121360851706987738e-01,9.121360851706987738e-01,9.121360851706987738e-01,9.137258055040833327e-01,9.137258055040833327e-01,9.137258055040833327e-01,9.137258055040833327e-01,9.137258055040833327e-01,9.137258055040833327e-01,9.137258055040833327e-01,9.137258055040833327e-01,9.137258055040833327e-01,9.137258055040833327e-01,9.137258055040833327e-01,9.137258055040833327e-01,9.137258055040833327e-01,9.137258055040833327e-01,9.137258055040833327e-01,9.137258055040833327e-01,9.137258055040833327e-01,9.137258055040833327e-01,9.152894342692642349e-01,9.152894342692642349e-01,9.152894342692642349e-01,9.152894342692642349e-01,9.152894342692642349e-01,9.152894342692642349e-01,9.152894342692642349e-01,9.152894342692642349e-01,9.152894342692642349e-01,9.152894342692642349e-01,9.152894342692642349e-01,9.152894342692642349e-01,9.152894342692642349e-01,9.152894342692642349e-01,9.152894342692642349e-01,9.152894342692642349e-01,9.152894342692642349e-01,9.168273035060775511e-01,9.168273035060775511e-01,9.168273035060775511e-01,9.168273035060775511e-01,9.168273035060775511e-01,9.168273035060775511e-01,9.168273035060775511e-01,9.168273035060775511e-01,9.168273035060775511e-01,9.168273035060775511e-01,9.168273035060775511e-01,9.168273035060775511e-01,9.168273035060775511e-01,9.168273035060775511e-01,9.168273035060775511e-01,9.168273035060775511e-01,9.168273035060775511e-01,9.168273035060775511e-01,9.183397445384053892e-01,9.183397445384053892e-01,9.183397445384053892e-01,9.183397445384053892e-01,9.183397445384053892e-01,9.183397445384053892e-01,9.183397445384053892e-01,9.183397445384053892e-01,9.183397445384053892e-01,9.183397445384053892e-01,9.183397445384053892e-01,9.183397445384053892e-01,9.183397445384053892e-01,9.183397445384053892e-01,9.183397445384053892e-01,9.183397445384053892e-01,9.183397445384053892e-01,9.183397445384053892e-01,9.183397445384053892e-01,9.198270878271875839e-01,9.198270878271875839e-01,9.198270878271875839e-01,9.198270878271875839e-01,9.198270878271875839e-01,9.198270878271875839e-01,9.198270878271875839e-01,9.198270878271875839e-01,9.198270878271875839e-01,9.198270878271875839e-01,9.198270878271875839e-01,9.198270878271875839e-01,9.198270878271875839e-01,9.198270878271875839e-01,9.198270878271875839e-01,9.198270878271875839e-01,9.198270878271875839e-01,9.198270878271875839e-01,9.212896628294647838e-01,9.212896628294647838e-01,9.212896628294647838e-01,9.212896628294647838e-01,9.212896628294647838e-01,9.212896628294647838e-01,9.212896628294647838e-01,9.212896628294647838e-01,9.212896628294647838e-01,9.212896628294647838e-01,9.212896628294647838e-01,9.212896628294647838e-01,9.212896628294647838e-01,9.212896628294647838e-01,9.212896628294647838e-01,9.212896628294647838e-01,9.212896628294647838e-01,9.212896628294647838e-01,9.212896628294647838e-01,9.212896628294647838e-01,9.227277978633400268e-01,9.227277978633400268e-01,9.227277978633400268e-01,9.227277978633400268e-01,9.227277978633400268e-01,9.227277978633400268e-01,9.227277978633400268e-01,9.227277978633400268e-01,9.227277978633400268e-01,9.227277978633400268e-01,9.227277978633400268e-01,9.227277978633400268e-01,9.227277978633400268e-01,9.227277978633400268e-01,9.227277978633400268e-01,9.227277978633400268e-01,9.227277978633400268e-01,9.227277978633400268e-01,9.227277978633400268e-01,9.227277978633400268e-01,9.241418199787564403e-01,9.241418199787564403e-01,9.241418199787564403e-01,9.241418199787564403e-01,9.241418199787564403e-01,9.241418199787564403e-01,9.241418199787564403e-01,9.241418199787564403e-01,9.241418199787564403e-01,9.241418199787564403e-01,9.241418199787564403e-01,9.241418199787564403e-01,9.241418199787564403e-01,9.241418199787564403e-01,9.241418199787564403e-01,9.241418199787564403e-01,9.241418199787564403e-01,9.241418199787564403e-01,9.241418199787564403e-01,9.255320548339719400e-01,9.255320548339719400e-01,9.255320548339719400e-01,9.255320548339719400e-01,9.255320548339719400e-01,9.255320548339719400e-01,9.255320548339719400e-01,9.255320548339719400e-01,9.255320548339719400e-01,9.255320548339719400e-01,9.255320548339719400e-01,9.255320548339719400e-01,9.255320548339719400e-01,9.255320548339719400e-01,9.255320548339719400e-01,9.255320548339719400e-01,9.255320548339719400e-01,9.255320548339719400e-01,9.255320548339719400e-01,9.255320548339719400e-01,9.268988265776217927e-01,9.268988265776217927e-01,9.268988265776217927e-01,9.268988265776217927e-01,9.268988265776217927e-01,9.268988265776217927e-01,9.268988265776217927e-01,9.268988265776217927e-01,9.268988265776217927e-01,9.268988265776217927e-01,9.268988265776217927e-01,9.268988265776217927e-01,9.268988265776217927e-01,9.268988265776217927e-01,9.268988265776217927e-01,9.268988265776217927e-01,9.268988265776217927e-01,9.268988265776217927e-01,9.268988265776217927e-01,9.268988265776217927e-01,9.282424577362485829e-01,9.282424577362485829e-01,9.282424577362485829e-01,9.282424577362485829e-01,9.282424577362485829e-01,9.282424577362485829e-01,9.282424577362485829e-01,9.282424577362485829e-01,9.282424577362485829e-01,9.282424577362485829e-01,9.282424577362485829e-01,9.282424577362485829e-01,9.282424577362485829e-01,9.282424577362485829e-01,9.282424577362485829e-01,9.282424577362485829e-01,9.282424577362485829e-01,9.282424577362485829e-01,9.282424577362485829e-01,9.282424577362485829e-01,9.295632691071828990e-01,9.295632691071828990e-01,9.295632691071828990e-01,9.295632691071828990e-01,9.295632691071828990e-01,9.295632691071828990e-01,9.295632691071828990e-01,9.295632691071828990e-01,9.295632691071828990e-01,9.295632691071828990e-01,9.295632691071828990e-01,9.295632691071828990e-01,9.295632691071828990e-01,9.295632691071828990e-01,9.295632691071828990e-01,9.295632691071828990e-01,9.295632691071828990e-01,9.295632691071828990e-01,9.295632691071828990e-01,9.295632691071828990e-01,9.295632691071828990e-01,9.295632691071828990e-01,9.308615796566531708e-01,9.308615796566531708e-01,9.308615796566531708e-01,9.308615796566531708e-01,9.308615796566531708e-01,9.308615796566531708e-01,9.308615796566531708e-01,9.308615796566531708e-01,9.308615796566531708e-01,9.308615796566531708e-01,9.308615796566531708e-01,9.308615796566531708e-01,9.308615796566531708e-01,9.308615796566531708e-01,9.308615796566531708e-01,9.308615796566531708e-01,9.308615796566531708e-01,9.308615796566531708e-01,9.308615796566531708e-01,9.308615796566531708e-01,9.321377064230054188e-01,9.321377064230054188e-01,9.321377064230054188e-01,9.321377064230054188e-01,9.321377064230054188e-01,9.321377064230054188e-01,9.321377064230054188e-01,9.321377064230054188e-01,9.321377064230054188e-01,9.321377064230054188e-01,9.321377064230054188e-01,9.321377064230054188e-01,9.321377064230054188e-01,9.321377064230054188e-01,9.321377064230054188e-01,9.321377064230054188e-01,9.321377064230054188e-01,9.321377064230054188e-01,9.321377064230054188e-01,9.321377064230054188e-01,9.333919644249093484e-01,9.333919644249093484e-01,9.333919644249093484e-01,9.333919644249093484e-01,9.333919644249093484e-01,9.333919644249093484e-01,9.333919644249093484e-01,9.333919644249093484e-01,9.333919644249093484e-01,9.333919644249093484e-01,9.333919644249093484e-01,9.333919644249093484e-01,9.333919644249093484e-01,9.333919644249093484e-01,9.333919644249093484e-01,9.333919644249093484e-01,9.333919644249093484e-01,9.333919644249093484e-01,9.333919644249093484e-01,9.333919644249093484e-01,9.333919644249093484e-01,9.333919644249093484e-01,9.333919644249093484e-01,9.346246665744273319e-01,9.346246665744273319e-01,9.346246665744273319e-01,9.346246665744273319e-01,9.346246665744273319e-01,9.346246665744273319e-01,9.346246665744273319e-01,9.346246665744273319e-01,9.346246665744273319e-01,9.346246665744273319e-01,9.346246665744273319e-01,9.346246665744273319e-01,9.346246665744273319e-01,9.346246665744273319e-01,9.346246665744273319e-01,9.346246665744273319e-01,9.346246665744273319e-01,9.346246665744273319e-01,9.346246665744273319e-01,9.346246665744273319e-01,9.346246665744273319e-01,9.346246665744273319e-01,9.346246665744273319e-01,9.358361235948261525e-01,9.358361235948261525e-01,9.358361235948261525e-01,9.358361235948261525e-01,9.358361235948261525e-01,9.358361235948261525e-01,9.358361235948261525e-01,9.358361235948261525e-01,9.358361235948261525e-01,9.358361235948261525e-01,9.358361235948261525e-01,9.358361235948261525e-01,9.358361235948261525e-01,9.358361235948261525e-01,9.358361235948261525e-01,9.358361235948261525e-01,9.358361235948261525e-01,9.358361235948261525e-01,9.358361235948261525e-01,9.358361235948261525e-01,9.358361235948261525e-01,9.358361235948261525e-01,9.370266439430035010e-01,9.370266439430035010e-01,9.370266439430035010e-01,9.370266439430035010e-01,9.370266439430035010e-01,9.370266439430035010e-01,9.370266439430035010e-01,9.370266439430035010e-01,9.370266439430035010e-01,9.370266439430035010e-01,9.370266439430035010e-01,9.370266439430035010e-01,9.370266439430035010e-01,9.370266439430035010e-01,9.370266439430035010e-01,9.370266439430035010e-01,9.370266439430035010e-01,9.370266439430035010e-01,9.370266439430035010e-01,9.370266439430035010e-01,9.370266439430035010e-01,9.370266439430035010e-01,9.370266439430035010e-01,9.370266439430035010e-01,9.381965337364114310e-01,9.381965337364114310e-01,9.381965337364114310e-01,9.381965337364114310e-01,9.381965337364114310e-01,9.381965337364114310e-01,9.381965337364114310e-01,9.381965337364114310e-01,9.381965337364114310e-01,9.381965337364114310e-01,9.381965337364114310e-01,9.381965337364114310e-01,9.381965337364114310e-01,9.381965337364114310e-01,9.381965337364114310e-01,9.381965337364114310e-01,9.381965337364114310e-01,9.381965337364114310e-01,9.381965337364114310e-01,9.381965337364114310e-01,9.381965337364114310e-01,9.381965337364114310e-01,9.381965337364114310e-01,9.381965337364114310e-01,9.393460966843478754e-01,9.393460966843478754e-01,9.393460966843478754e-01,9.393460966843478754e-01,9.393460966843478754e-01,9.393460966843478754e-01,9.393460966843478754e-01,9.393460966843478754e-01,9.393460966843478754e-01,9.393460966843478754e-01,9.393460966843478754e-01,9.393460966843478754e-01,9.393460966843478754e-01,9.393460966843478754e-01,9.393460966843478754e-01,9.393460966843478754e-01,9.393460966843478754e-01,9.393460966843478754e-01,9.393460966843478754e-01,9.393460966843478754e-01,9.393460966843478754e-01,9.393460966843478754e-01,9.393460966843478754e-01,9.393460966843478754e-01,9.393460966843478754e-01,9.393460966843478754e-01,9.404756340234985412e-01,9.404756340234985412e-01,9.404756340234985412e-01,9.404756340234985412e-01,9.404756340234985412e-01,9.404756340234985412e-01,9.404756340234985412e-01,9.404756340234985412e-01,9.404756340234985412e-01,9.404756340234985412e-01,9.404756340234985412e-01,9.404756340234985412e-01,9.404756340234985412e-01,9.404756340234985412e-01,9.404756340234985412e-01,9.404756340234985412e-01,9.404756340234985412e-01,9.404756340234985412e-01,9.404756340234985412e-01,9.404756340234985412e-01,9.404756340234985412e-01,9.404756340234985412e-01,9.404756340234985412e-01,9.404756340234985412e-01,9.415854444576037263e-01,9.415854444576037263e-01,9.415854444576037263e-01,9.415854444576037263e-01,9.415854444576037263e-01,9.415854444576037263e-01,9.415854444576037263e-01,9.415854444576037263e-01,9.415854444576037263e-01,9.415854444576037263e-01,9.415854444576037263e-01,9.415854444576037263e-01,9.415854444576037263e-01,9.415854444576037263e-01,9.415854444576037263e-01,9.415854444576037263e-01,9.415854444576037263e-01,9.415854444576037263e-01,9.415854444576037263e-01,9.415854444576037263e-01,9.415854444576037263e-01,9.415854444576037263e-01,9.415854444576037263e-01,9.415854444576037263e-01,9.415854444576037263e-01,9.426758241011312656e-01,9.426758241011312656e-01,9.426758241011312656e-01,9.426758241011312656e-01,9.426758241011312656e-01,9.426758241011312656e-01,9.426758241011312656e-01,9.426758241011312656e-01,9.426758241011312656e-01,9.426758241011312656e-01,9.426758241011312656e-01,9.426758241011312656e-01,9.426758241011312656e-01,9.426758241011312656e-01,9.426758241011312656e-01,9.426758241011312656e-01,9.426758241011312656e-01,9.426758241011312656e-01,9.426758241011312656e-01,9.426758241011312656e-01,9.426758241011312656e-01,9.426758241011312656e-01,9.426758241011312656e-01,9.426758241011312656e-01,9.426758241011312656e-01,9.437470664268325926e-01,9.437470664268325926e-01,9.437470664268325926e-01,9.437470664268325926e-01,9.437470664268325926e-01,9.437470664268325926e-01,9.437470664268325926e-01,9.437470664268325926e-01,9.437470664268325926e-01,9.437470664268325926e-01,9.437470664268325926e-01,9.437470664268325926e-01,9.437470664268325926e-01,9.437470664268325926e-01,9.437470664268325926e-01,9.437470664268325926e-01,9.437470664268325926e-01,9.437470664268325926e-01,9.437470664268325926e-01,9.437470664268325926e-01,9.437470664268325926e-01,9.437470664268325926e-01,9.437470664268325926e-01,9.437470664268325926e-01,9.437470664268325926e-01,9.437470664268325926e-01,9.437470664268325926e-01,9.447994622170657886e-01,9.447994622170657886e-01,9.447994622170657886e-01,9.447994622170657886e-01,9.447994622170657886e-01,9.447994622170657886e-01,9.447994622170657886e-01,9.447994622170657886e-01,9.447994622170657886e-01,9.447994622170657886e-01,9.447994622170657886e-01,9.447994622170657886e-01,9.447994622170657886e-01,9.447994622170657886e-01,9.447994622170657886e-01,9.447994622170657886e-01,9.447994622170657886e-01,9.447994622170657886e-01,9.447994622170657886e-01,9.447994622170657886e-01,9.447994622170657886e-01,9.447994622170657886e-01,9.447994622170657886e-01,9.447994622170657886e-01,9.447994622170657886e-01,9.458332995187639369e-01,9.458332995187639369e-01,9.458332995187639369e-01,9.458332995187639369e-01,9.458332995187639369e-01,9.458332995187639369e-01,9.458332995187639369e-01,9.458332995187639369e-01,9.458332995187639369e-01,9.458332995187639369e-01,9.458332995187639369e-01,9.458332995187639369e-01,9.458332995187639369e-01,9.458332995187639369e-01,9.458332995187639369e-01,9.458332995187639369e-01,9.458332995187639369e-01,9.458332995187639369e-01,9.458332995187639369e-01,9.458332995187639369e-01,9.458332995187639369e-01,9.458332995187639369e-01,9.458332995187639369e-01,9.458332995187639369e-01,9.458332995187639369e-01,9.458332995187639369e-01,9.458332995187639369e-01,9.468488636019362081e-01,9.468488636019362081e-01,9.468488636019362081e-01,9.468488636019362081e-01,9.468488636019362081e-01,9.468488636019362081e-01,9.468488636019362081e-01,9.468488636019362081e-01,9.468488636019362081e-01,9.468488636019362081e-01,9.468488636019362081e-01,9.468488636019362081e-01,9.468488636019362081e-01,9.468488636019362081e-01,9.468488636019362081e-01,9.468488636019362081e-01,9.468488636019362081e-01,9.468488636019362081e-01,9.468488636019362081e-01,9.468488636019362081e-01,9.468488636019362081e-01,9.468488636019362081e-01,9.468488636019362081e-01,9.468488636019362081e-01,9.468488636019362081e-01,9.468488636019362081e-01,9.478464369215822138e-01,9.478464369215822138e-01,9.478464369215822138e-01,9.478464369215822138e-01,9.478464369215822138e-01,9.478464369215822138e-01,9.478464369215822138e-01,9.478464369215822138e-01,9.478464369215822138e-01,9.478464369215822138e-01,9.478464369215822138e-01,9.478464369215822138e-01,9.478464369215822138e-01,9.478464369215822138e-01,9.478464369215822138e-01,9.478464369215822138e-01,9.478464369215822138e-01,9.478464369215822138e-01,9.478464369215822138e-01,9.478464369215822138e-01,9.478464369215822138e-01,9.478464369215822138e-01,9.478464369215822138e-01,9.478464369215822138e-01,9.478464369215822138e-01,9.478464369215822138e-01,9.478464369215822138e-01,9.478464369215822138e-01,9.488262990829083865e-01,9.488262990829083865e-01,9.488262990829083865e-01,9.488262990829083865e-01,9.488262990829083865e-01,9.488262990829083865e-01,9.488262990829083865e-01,9.488262990829083865e-01,9.488262990829083865e-01,9.488262990829083865e-01,9.488262990829083865e-01,9.488262990829083865e-01,9.488262990829083865e-01,9.488262990829083865e-01,9.488262990829083865e-01,9.488262990829083865e-01,9.488262990829083865e-01,9.488262990829083865e-01,9.488262990829083865e-01,9.488262990829083865e-01,9.488262990829083865e-01,9.488262990829083865e-01,9.488262990829083865e-01,9.488262990829083865e-01,9.488262990829083865e-01,9.488262990829083865e-01,9.488262990829083865e-01,9.488262990829083865e-01,9.497887268097334745e-01,9.497887268097334745e-01,9.497887268097334745e-01,9.497887268097334745e-01,9.497887268097334745e-01,9.497887268097334745e-01,9.497887268097334745e-01,9.497887268097334745e-01,9.497887268097334745e-01,9.497887268097334745e-01,9.497887268097334745e-01,9.497887268097334745e-01,9.497887268097334745e-01,9.497887268097334745e-01,9.497887268097334745e-01,9.497887268097334745e-01,9.497887268097334745e-01,9.497887268097334745e-01,9.497887268097334745e-01,9.497887268097334745e-01,9.497887268097334745e-01,9.497887268097334745e-01,9.497887268097334745e-01,9.497887268097334745e-01,9.497887268097334745e-01,9.497887268097334745e-01,9.497887268097334745e-01,9.497887268097334745e-01,9.507339939159734632e-01,9.507339939159734632e-01,9.507339939159734632e-01,9.507339939159734632e-01,9.507339939159734632e-01,9.507339939159734632e-01,9.507339939159734632e-01,9.507339939159734632e-01,9.507339939159734632e-01,9.507339939159734632e-01,9.507339939159734632e-01,9.507339939159734632e-01,9.507339939159734632e-01,9.507339939159734632e-01,9.507339939159734632e-01,9.507339939159734632e-01,9.507339939159734632e-01,9.507339939159734632e-01,9.507339939159734632e-01,9.507339939159734632e-01,9.507339939159734632e-01,9.507339939159734632e-01,9.507339939159734632e-01,9.507339939159734632e-01,9.507339939159734632e-01,9.507339939159734632e-01,9.507339939159734632e-01,9.507339939159734632e-01,9.507339939159734632e-01,9.507339939159734632e-01,9.507339939159734632e-01,9.516623712800948987e-01,9.516623712800948987e-01,9.516623712800948987e-01,9.516623712800948987e-01,9.516623712800948987e-01,9.516623712800948987e-01,9.516623712800948987e-01,9.516623712800948987e-01,9.516623712800948987e-01,9.516623712800948987e-01,9.516623712800948987e-01,9.516623712800948987e-01,9.516623712800948987e-01,9.516623712800948987e-01,9.516623712800948987e-01,9.516623712800948987e-01,9.516623712800948987e-01,9.516623712800948987e-01,9.516623712800948987e-01,9.516623712800948987e-01,9.516623712800948987e-01,9.516623712800948987e-01,9.516623712800948987e-01,9.516623712800948987e-01,9.516623712800948987e-01,9.516623712800948987e-01,9.516623712800948987e-01,9.516623712800948987e-01,9.516623712800948987e-01,9.525741268224331426e-01,9.525741268224331426e-01,9.525741268224331426e-01,9.525741268224331426e-01,9.525741268224331426e-01,9.525741268224331426e-01,9.525741268224331426e-01,9.525741268224331426e-01,9.525741268224331426e-01,9.525741268224331426e-01,9.525741268224331426e-01,9.525741268224331426e-01,9.525741268224331426e-01,9.525741268224331426e-01,9.525741268224331426e-01,9.525741268224331426e-01,9.525741268224331426e-01,9.525741268224331426e-01,9.525741268224331426e-01,9.525741268224331426e-01,9.525741268224331426e-01,9.525741268224331426e-01,9.525741268224331426e-01,9.525741268224331426e-01,9.525741268224331426e-01,9.525741268224331426e-01,9.525741268224331426e-01,9.525741268224331426e-01,9.525741268224331426e-01,9.525741268224331426e-01,9.534695254852685320e-01,9.534695254852685320e-01,9.534695254852685320e-01,9.534695254852685320e-01,9.534695254852685320e-01,9.534695254852685320e-01,9.534695254852685320e-01,9.534695254852685320e-01,9.534695254852685320e-01,9.534695254852685320e-01,9.534695254852685320e-01,9.534695254852685320e-01,9.534695254852685320e-01,9.534695254852685320e-01,9.534695254852685320e-01,9.534695254852685320e-01,9.534695254852685320e-01,9.534695254852685320e-01,9.534695254852685320e-01,9.534695254852685320e-01,9.534695254852685320e-01,9.534695254852685320e-01,9.534695254852685320e-01,9.534695254852685320e-01,9.534695254852685320e-01,9.534695254852685320e-01,9.534695254852685320e-01,9.534695254852685320e-01,9.534695254852685320e-01,9.534695254852685320e-01,9.534695254852685320e-01,9.534695254852685320e-01,9.543488292155561936e-01,9.543488292155561936e-01,9.543488292155561936e-01,9.543488292155561936e-01,9.543488292155561936e-01,9.543488292155561936e-01,9.543488292155561936e-01,9.543488292155561936e-01,9.543488292155561936e-01,9.543488292155561936e-01,9.543488292155561936e-01,9.543488292155561936e-01,9.543488292155561936e-01,9.543488292155561936e-01,9.543488292155561936e-01,9.543488292155561936e-01,9.543488292155561936e-01,9.543488292155561936e-01,9.543488292155561936e-01,9.543488292155561936e-01,9.543488292155561936e-01,9.543488292155561936e-01,9.543488292155561936e-01,9.543488292155561936e-01,9.543488292155561936e-01,9.543488292155561936e-01,9.543488292155561936e-01,9.543488292155561936e-01,9.543488292155561936e-01,9.543488292155561936e-01,9.543488292155561936e-01,9.552122969502132577e-01,9.552122969502132577e-01,9.552122969502132577e-01,9.552122969502132577e-01,9.552122969502132577e-01,9.552122969502132577e-01,9.552122969502132577e-01,9.552122969502132577e-01,9.552122969502132577e-01,9.552122969502132577e-01,9.552122969502132577e-01,9.552122969502132577e-01,9.552122969502132577e-01,9.552122969502132577e-01,9.552122969502132577e-01,9.552122969502132577e-01,9.552122969502132577e-01,9.552122969502132577e-01,9.552122969502132577e-01,9.552122969502132577e-01,9.552122969502132577e-01,9.552122969502132577e-01,9.552122969502132577e-01,9.552122969502132577e-01,9.552122969502132577e-01,9.552122969502132577e-01,9.552122969502132577e-01,9.552122969502132577e-01,9.552122969502132577e-01,9.552122969502132577e-01,9.552122969502132577e-01,9.552122969502132577e-01,9.552122969502132577e-01,9.552122969502132577e-01,9.560601846038587759e-01,9.560601846038587759e-01,9.560601846038587759e-01,9.560601846038587759e-01,9.560601846038587759e-01,9.560601846038587759e-01,9.560601846038587759e-01,9.560601846038587759e-01,9.560601846038587759e-01,9.560601846038587759e-01,9.560601846038587759e-01,9.560601846038587759e-01,9.560601846038587759e-01,9.560601846038587759e-01,9.560601846038587759e-01,9.560601846038587759e-01,9.560601846038587759e-01,9.560601846038587759e-01,9.560601846038587759e-01,9.560601846038587759e-01,9.560601846038587759e-01,9.560601846038587759e-01,9.560601846038587759e-01,9.560601846038587759e-01,9.560601846038587759e-01,9.560601846038587759e-01,9.560601846038587759e-01,9.560601846038587759e-01,9.560601846038587759e-01,9.560601846038587759e-01,9.560601846038587759e-01,9.560601846038587759e-01,9.560601846038587759e-01,9.568927450589138628e-01,9.568927450589138628e-01,9.568927450589138628e-01,9.568927450589138628e-01,9.568927450589138628e-01,9.568927450589138628e-01,9.568927450589138628e-01,9.568927450589138628e-01,9.568927450589138628e-01,9.568927450589138628e-01,9.568927450589138628e-01,9.568927450589138628e-01,9.568927450589138628e-01,9.568927450589138628e-01,9.568927450589138628e-01,9.568927450589138628e-01,9.568927450589138628e-01,9.568927450589138628e-01,9.568927450589138628e-01,9.568927450589138628e-01,9.568927450589138628e-01,9.568927450589138628e-01,9.568927450589138628e-01,9.568927450589138628e-01,9.568927450589138628e-01,9.568927450589138628e-01,9.568927450589138628e-01,9.568927450589138628e-01,9.568927450589138628e-01,9.568927450589138628e-01,9.568927450589138628e-01,9.568927450589138628e-01,9.568927450589138628e-01,9.568927450589138628e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.585128806983042038e-01,9.585128806983042038e-01,9.585128806983042038e-01,9.585128806983042038e-01,9.585128806983042038e-01,9.585128806983042038e-01,9.585128806983042038e-01,9.585128806983042038e-01,9.585128806983042038e-01,9.585128806983042038e-01,9.585128806983042038e-01,9.585128806983042038e-01,9.585128806983042038e-01,9.585128806983042038e-01,9.585128806983042038e-01,9.585128806983042038e-01,9.585128806983042038e-01,9.585128806983042038e-01,9.585128806983042038e-01,9.585128806983042038e-01,9.585128806983042038e-01,9.585128806983042038e-01,9.585128806983042038e-01,9.585128806983042038e-01,9.585128806983042038e-01,9.585128806983042038e-01,9.585128806983042038e-01,9.585128806983042038e-01,9.585128806983042038e-01,9.585128806983042038e-01,9.585128806983042038e-01,9.585128806983042038e-01,9.585128806983042038e-01,9.585128806983042038e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.600746660471861649e-01,9.600746660471861649e-01,9.600746660471861649e-01,9.600746660471861649e-01,9.600746660471861649e-01,9.600746660471861649e-01,9.600746660471861649e-01,9.600746660471861649e-01,9.600746660471861649e-01,9.600746660471861649e-01,9.600746660471861649e-01,9.600746660471861649e-01,9.600746660471861649e-01,9.600746660471861649e-01,9.600746660471861649e-01,9.600746660471861649e-01,9.600746660471861649e-01,9.600746660471861649e-01,9.600746660471861649e-01,9.600746660471861649e-01,9.600746660471861649e-01,9.600746660471861649e-01,9.600746660471861649e-01,9.600746660471861649e-01,9.600746660471861649e-01


==> figures/results/curve/dl2_res.csv <==
9.919999999999999929e+00,9.939999999999999503e+00,1.084999999999999964e+01,1.460999999999999943e+01,1.830000000000000071e+01,1.298000000000000043e+01,1.025999999999999979e+01,9.990000000000000213e+00,1.001999999999999957e+01,1.005000000000000071e+01,1.003999999999999915e+01,1.035999999999999943e+01,1.158000000000000007e+01,1.721000000000000085e+01,2.542999999999999972e+01,3.150000000000000000e+01,3.629999999999999716e+01,3.860000000000000142e+01,3.914000000000000057e+01,3.703999999999999915e+01,3.459000000000000341e+01,3.403999999999999915e+01,3.575999999999999801e+01,4.046000000000000085e+01,4.735999999999999943e+01,5.711999999999999744e+01,6.060000000000000142e+01,5.903000000000000114e+01,5.660000000000000142e+01,5.504999999999999716e+01,5.429999999999999716e+01,5.403000000000000114e+01,5.471999999999999886e+01,5.871000000000000085e+01,6.225000000000000000e+01,6.321000000000000085e+01,6.367999999999999972e+01,6.253999999999999915e+01,6.272999999999999687e+01,6.192000000000000171e+01,6.264999999999999858e+01,6.445999999999999375e+01,6.631999999999999318e+01,6.760999999999999943e+01,6.818999999999999773e+01,6.909000000000000341e+01,6.945000000000000284e+01,6.951000000000000512e+01,6.912000000000000455e+01,6.831000000000000227e+01,6.781000000000000227e+01,6.806000000000000227e+01,6.782999999999999829e+01,6.812999999999999545e+01,6.934000000000000341e+01,7.090000000000000568e+01,7.142000000000000171e+01,7.145000000000000284e+01,7.156000000000000227e+01,7.112999999999999545e+01,7.140000000000000568e+01,7.181000000000000227e+01,7.221999999999999886e+01,7.237999999999999545e+01,7.226000000000000512e+01,7.209999999999999432e+01,7.239000000000000057e+01,7.251000000000000512e+01,7.239000000000000057e+01,7.273000000000000398e+01,7.326000000000000512e+01,7.390999999999999659e+01,7.439000000000000057e+01,7.331999999999999318e+01,7.296999999999999886e+01,7.370000000000000284e+01,7.317000000000000171e+01,7.395000000000000284e+01,7.426999999999999602e+01,7.404000000000000625e+01,7.454999999999999716e+01,7.506000000000000227e+01,7.587000000000000455e+01,7.603000000000000114e+01,7.562999999999999545e+01,7.568999999999999773e+01,7.607999999999999829e+01,7.618000000000000682e+01,7.603000000000000114e+01,7.554999999999999716e+01,7.579999999999999716e+01,7.610999999999999943e+01,7.540000000000000568e+01,7.537000000000000455e+01,7.590000000000000568e+01,7.715999999999999659e+01,7.782999999999999829e+01,7.826000000000000512e+01,7.842000000000000171e+01,7.848999999999999488e+01,7.828000000000000114e+01,7.809000000000000341e+01,7.812999999999999545e+01,7.837999999999999545e+01,7.848000000000000398e+01,7.862000000000000455e+01,7.878000000000000114e+01,7.895000000000000284e+01,7.895000000000000284e+01,7.876000000000000512e+01,7.878000000000000114e+01,7.621999999999999886e+01,7.687000000000000455e+01,7.768000000000000682e+01,7.842000000000000171e+01,7.884999999999999432e+01,7.920999999999999375e+01,7.920999999999999375e+01,7.907999999999999829e+01,7.848000000000000398e+01,7.803000000000000114e+01,7.837000000000000455e+01,7.906000000000000227e+01,7.956999999999999318e+01,7.937000000000000455e+01,7.921999999999999886e+01,7.903000000000000114e+01,7.920999999999999375e+01,7.939000000000000057e+01,7.950000000000000000e+01,7.882999999999999829e+01,7.862000000000000455e+01,7.885999999999999943e+01,7.937000000000000455e+01,7.984000000000000341e+01,7.992000000000000171e+01,8.014000000000000057e+01,8.020000000000000284e+01,8.020000000000000284e+01,8.009000000000000341e+01,8.017000000000000171e+01,8.026999999999999602e+01,8.010999999999999943e+01,7.995999999999999375e+01,7.998000000000000398e+01,8.014000000000000057e+01,8.067000000000000171e+01,8.095000000000000284e+01,7.853000000000000114e+01,8.043999999999999773e+01,7.971999999999999886e+01,7.953000000000000114e+01,8.018999999999999773e+01,8.093000000000000682e+01,8.073999999999999488e+01,7.985999999999999943e+01,7.901999999999999602e+01,7.917000000000000171e+01,7.990999999999999659e+01,8.085999999999999943e+01,8.140999999999999659e+01,8.145000000000000284e+01,8.128000000000000114e+01,8.114000000000000057e+01,8.112000000000000455e+01,8.126999999999999602e+01,8.143999999999999773e+01,8.129000000000000625e+01,8.093999999999999773e+01,8.109000000000000341e+01,8.123999999999999488e+01,8.129000000000000625e+01,8.134000000000000341e+01,8.148000000000000398e+01,8.148999999999999488e+01,8.162999999999999545e+01,8.159999999999999432e+01,8.142000000000000171e+01,8.154999999999999716e+01,8.154000000000000625e+01,8.148999999999999488e+01,8.129000000000000625e+01,8.104000000000000625e+01,8.087000000000000455e+01,8.125000000000000000e+01,8.010999999999999943e+01,7.943000000000000682e+01,8.070999999999999375e+01,8.168000000000000682e+01,8.179999999999999716e+01,8.164000000000000057e+01,8.134000000000000341e+01,8.106000000000000227e+01,8.134000000000000341e+01,8.159999999999999432e+01,8.182999999999999829e+01,8.107999999999999829e+01,8.037000000000000455e+01,8.045999999999999375e+01,8.129000000000000625e+01,8.225000000000000000e+01,8.275000000000000000e+01,8.256999999999999318e+01,8.181999999999999318e+01,8.134000000000000341e+01,8.134000000000000341e+01,8.184000000000000341e+01,8.231000000000000227e+01,8.271999999999999886e+01,8.251999999999999602e+01,8.209999999999999432e+01,8.176999999999999602e+01,8.154000000000000625e+01,8.185999999999999943e+01,8.214000000000000057e+01,8.268999999999999773e+01,8.287999999999999545e+01,8.265999999999999659e+01,8.248999999999999488e+01,8.239000000000000057e+01,8.234000000000000341e+01,8.284000000000000341e+01,8.253000000000000114e+01,8.171999999999999886e+01,8.196999999999999886e+01,8.228000000000000114e+01,8.278000000000000114e+01,8.318999999999999773e+01,8.339000000000000057e+01,8.348999999999999488e+01,8.339000000000000057e+01,8.318999999999999773e+01,8.306999999999999318e+01,8.282999999999999829e+01,8.268999999999999773e+01,8.276000000000000512e+01,8.285999999999999943e+01,8.309000000000000341e+01,8.326000000000000512e+01,8.306999999999999318e+01,8.329000000000000625e+01,8.364000000000000057e+01,8.367000000000000171e+01,8.356000000000000227e+01,8.359999999999999432e+01,8.354999999999999716e+01,8.334000000000000341e+01,8.309999999999999432e+01,8.303000000000000114e+01,8.300000000000000000e+01,8.318999999999999773e+01,8.340000000000000568e+01,8.359999999999999432e+01,8.389000000000000057e+01,8.389000000000000057e+01,8.389000000000000057e+01,8.365000000000000568e+01,8.359000000000000341e+01,8.365999999999999659e+01,8.367000000000000171e+01,8.381000000000000227e+01,8.404000000000000625e+01,8.351000000000000512e+01,8.334999999999999432e+01,8.331999999999999318e+01,8.315999999999999659e+01,8.314000000000000057e+01,8.287000000000000455e+01,8.284000000000000341e+01,8.289000000000000057e+01,8.323999999999999488e+01,8.373999999999999488e+01,8.418999999999999773e+01,8.440999999999999659e+01,8.446999999999999886e+01,8.443000000000000682e+01,8.439000000000000057e+01,8.439000000000000057e+01,8.440000000000000568e+01,8.429999999999999716e+01,8.423999999999999488e+01,8.428000000000000114e+01,8.432999999999999829e+01,8.440000000000000568e+01,8.454999999999999716e+01,8.456999999999999318e+01,8.448999999999999488e+01,8.464000000000000057e+01,8.460999999999999943e+01,8.459999999999999432e+01,8.464000000000000057e+01,8.489000000000000057e+01,8.484000000000000341e+01,8.490000000000000568e+01,8.476999999999999602e+01,8.450000000000000000e+01,8.431999999999999318e+01,8.481999999999999318e+01,8.465000000000000568e+01,8.335999999999999943e+01,8.290000000000000568e+01,8.356000000000000227e+01,8.393000000000000682e+01,8.395000000000000284e+01,8.389000000000000057e+01,8.429000000000000625e+01,8.481000000000000227e+01,8.489000000000000057e+01,8.450000000000000000e+01,8.431999999999999318e+01,8.446999999999999886e+01,8.443999999999999773e+01,8.435999999999999943e+01,8.409000000000000341e+01,8.400000000000000000e+01,8.379000000000000625e+01,8.409999999999999432e+01,8.454000000000000625e+01,8.485999999999999943e+01,8.492000000000000171e+01,8.476999999999999602e+01,8.457999999999999829e+01,8.420000000000000284e+01,8.412999999999999545e+01,8.429999999999999716e+01,8.462000000000000455e+01,8.506999999999999318e+01,8.528000000000000114e+01,8.535999999999999943e+01,8.540999999999999659e+01,8.514000000000000057e+01,8.510999999999999943e+01,8.504000000000000625e+01,8.439000000000000057e+01,8.445000000000000284e+01,8.468999999999999773e+01,8.459999999999999432e+01,8.437000000000000455e+01,8.434000000000000341e+01,8.481000000000000227e+01,8.515000000000000568e+01,8.550000000000000000e+01,8.551999999999999602e+01,8.537000000000000455e+01,8.528000000000000114e+01,8.537000000000000455e+01,8.535999999999999943e+01,8.537000000000000455e+01,8.534999999999999432e+01,8.512000000000000455e+01,8.498999999999999488e+01,8.503000000000000114e+01,8.515000000000000568e+01,8.517000000000000171e+01,8.526000000000000512e+01,8.553000000000000114e+01,8.554999999999999716e+01,8.546999999999999886e+01,8.554999999999999716e+01,8.554999999999999716e+01,8.562999999999999545e+01,8.576999999999999602e+01,8.576000000000000512e+01,8.568000000000000682e+01,8.556999999999999318e+01,8.554000000000000625e+01,8.565999999999999659e+01,8.567000000000000171e+01,8.573000000000000398e+01,8.578000000000000114e+01,8.470999999999999375e+01,8.479999999999999716e+01,8.534999999999999432e+01,8.551000000000000512e+01,8.540999999999999659e+01,8.526000000000000512e+01,8.515000000000000568e+01,8.501999999999999602e+01,8.518999999999999773e+01,8.534999999999999432e+01,8.537000000000000455e+01,8.539000000000000057e+01,8.493999999999999773e+01,8.443999999999999773e+01,8.434000000000000341e+01,8.451000000000000512e+01,8.465999999999999659e+01,8.512999999999999545e+01,8.532999999999999829e+01,8.545000000000000284e+01,8.564000000000000057e+01,8.584999999999999432e+01,8.582999999999999829e+01,8.567000000000000171e+01,8.564000000000000057e+01,8.570000000000000284e+01,8.578000000000000114e+01,8.584999999999999432e+01,8.595000000000000284e+01,8.601000000000000512e+01,8.606999999999999318e+01,8.592000000000000171e+01,8.590999999999999659e+01,8.573999999999999488e+01,8.575000000000000000e+01,8.578000000000000114e+01,8.593000000000000682e+01,8.565000000000000568e+01,8.529999999999999716e+01,8.565999999999999659e+01,8.601999999999999602e+01,8.596999999999999886e+01,8.551000000000000512e+01,8.532999999999999829e+01,8.540999999999999659e+01,8.560999999999999943e+01,8.595000000000000284e+01,8.601999999999999602e+01,8.598999999999999488e+01,8.592000000000000171e+01,8.575000000000000000e+01,8.559999999999999432e+01,8.564000000000000057e+01,8.587000000000000455e+01,8.623000000000000398e+01,8.640000000000000568e+01,8.632999999999999829e+01,8.617000000000000171e+01,8.598000000000000398e+01,8.575000000000000000e+01,8.559000000000000341e+01,8.537999999999999545e+01,8.529000000000000625e+01,8.562999999999999545e+01,8.584999999999999432e+01,8.612000000000000455e+01,8.626999999999999602e+01,8.639000000000000057e+01,8.629000000000000625e+01,8.606000000000000227e+01,8.556000000000000227e+01,8.518999999999999773e+01,8.545999999999999375e+01,8.590000000000000568e+01,8.645000000000000284e+01,8.601999999999999602e+01,8.620000000000000284e+01,8.640000000000000568e+01,8.648999999999999488e+01,8.648000000000000398e+01,8.612999999999999545e+01,8.606000000000000227e+01,8.620000000000000284e+01,8.612999999999999545e+01,8.615999999999999659e+01,8.617000000000000171e+01,8.642000000000000171e+01,8.645000000000000284e+01,8.646999999999999886e+01,8.654000000000000625e+01,8.650000000000000000e+01,8.632999999999999829e+01,8.596999999999999886e+01,8.567000000000000171e+01,8.559000000000000341e+01,8.562999999999999545e+01,8.606999999999999318e+01,8.648000000000000398e+01,8.648999999999999488e+01,8.632999999999999829e+01,8.598999999999999488e+01,8.565000000000000568e+01,8.548000000000000398e+01,8.545999999999999375e+01,8.565000000000000568e+01,8.600000000000000000e+01,8.618999999999999773e+01,8.640000000000000568e+01,8.657999999999999829e+01,8.670000000000000284e+01,8.673000000000000398e+01,8.629999999999999716e+01,8.570000000000000284e+01,8.625000000000000000e+01,8.650000000000000000e+01,8.642000000000000171e+01,8.650000000000000000e+01,8.643999999999999773e+01,8.654999999999999716e+01,8.659999999999999432e+01,8.679999999999999716e+01,8.676999999999999602e+01,8.659999999999999432e+01,8.654999999999999716e+01,8.640000000000000568e+01,8.629000000000000625e+01,8.610999999999999943e+01,8.604000000000000625e+01,8.620000000000000284e+01,8.648999999999999488e+01,8.665000000000000568e+01,8.678000000000000114e+01,8.689000000000000057e+01,8.679000000000000625e+01,8.675000000000000000e+01,8.684999999999999432e+01,8.690000000000000568e+01,8.690999999999999659e+01,8.696999999999999886e+01,8.673999999999999488e+01,8.676000000000000512e+01,8.676999999999999602e+01,8.681999999999999318e+01,8.689000000000000057e+01,8.687999999999999545e+01,8.690000000000000568e+01,8.684000000000000341e+01,8.687999999999999545e+01,8.645999999999999375e+01,8.659999999999999432e+01,8.681999999999999318e+01,8.675000000000000000e+01,8.687000000000000455e+01,8.679000000000000625e+01,8.671999999999999886e+01,8.676999999999999602e+01,8.676999999999999602e+01,8.684000000000000341e+01,8.684999999999999432e+01,8.693000000000000682e+01,8.690999999999999659e+01,8.690000000000000568e+01,8.684000000000000341e+01,8.687999999999999545e+01,8.690999999999999659e+01,8.700000000000000000e+01,8.700000000000000000e+01,8.704999999999999716e+01,8.695000000000000284e+01,8.696999999999999886e+01,8.687999999999999545e+01,8.690000000000000568e+01,8.681000000000000227e+01,8.678000000000000114e+01,8.679000000000000625e+01,8.681000000000000227e+01,8.679999999999999716e+01,8.679999999999999716e+01,8.676999999999999602e+01,8.684999999999999432e+01,8.693000000000000682e+01,8.693000000000000682e+01,8.693000000000000682e+01,8.698000000000000398e+01,8.687000000000000455e+01,8.692000000000000171e+01,8.696999999999999886e+01,8.692000000000000171e+01,8.696999999999999886e+01,8.698999999999999488e+01,8.709999999999999432e+01,8.720000000000000284e+01,8.720000000000000284e+01,8.714000000000000057e+01,8.700000000000000000e+01,8.701999999999999602e+01,8.720000000000000284e+01,8.720999999999999375e+01,8.720000000000000284e+01,8.715999999999999659e+01,8.725000000000000000e+01,8.729999999999999716e+01,8.725000000000000000e+01,8.725000000000000000e+01,8.718000000000000682e+01,8.707999999999999829e+01,8.695999999999999375e+01,8.696999999999999886e+01,8.695000000000000284e+01,8.690000000000000568e+01,8.693000000000000682e+01,8.684000000000000341e+01,8.690999999999999659e+01,8.709000000000000341e+01,8.704999999999999716e+01,8.700000000000000000e+01,8.700000000000000000e+01,8.704999999999999716e+01,8.709000000000000341e+01,8.715999999999999659e+01,8.723999999999999488e+01,8.720000000000000284e+01,8.704999999999999716e+01,8.640000000000000568e+01,8.660999999999999943e+01,8.695000000000000284e+01,8.706999999999999318e+01,8.684000000000000341e+01,8.679000000000000625e+01,8.701999999999999602e+01,8.726000000000000512e+01,8.742000000000000171e+01,8.743000000000000682e+01,8.734999999999999432e+01,8.706999999999999318e+01,8.706000000000000227e+01,8.704000000000000625e+01,8.712000000000000455e+01,8.700000000000000000e+01,8.682999999999999829e+01,8.665000000000000568e+01,8.662999999999999545e+01,8.657999999999999829e+01,8.665000000000000568e+01,8.654000000000000625e+01,8.654999999999999716e+01,8.650000000000000000e+01,8.662999999999999545e+01,8.684000000000000341e+01,8.693999999999999773e+01,8.709999999999999432e+01,8.715999999999999659e+01,8.712000000000000455e+01,8.707999999999999829e+01,8.704999999999999716e+01,8.689000000000000057e+01,8.665000000000000568e+01,8.650000000000000000e+01,8.634000000000000341e+01,8.735999999999999943e+01,8.648000000000000398e+01,8.670000000000000284e+01,8.710999999999999943e+01,8.720000000000000284e+01,8.712000000000000455e+01,8.703000000000000114e+01,8.679999999999999716e+01,8.665000000000000568e+01,8.654999999999999716e+01,8.662000000000000455e+01,8.668999999999999773e+01,8.684000000000000341e+01,8.704000000000000625e+01,8.706999999999999318e+01,8.704000000000000625e+01,8.695999999999999375e+01,8.701999999999999602e+01,8.690000000000000568e+01,8.687000000000000455e+01,8.690999999999999659e+01,8.706000000000000227e+01,8.706000000000000227e+01,8.709000000000000341e+01,8.709999999999999432e+01,8.714000000000000057e+01,8.718000000000000682e+01,8.720000000000000284e+01,8.734000000000000341e+01,8.725000000000000000e+01,8.728000000000000114e+01,8.725000000000000000e+01,8.709999999999999432e+01,8.715999999999999659e+01,8.729000000000000625e+01,8.754999999999999716e+01,8.759999999999999432e+01,8.698000000000000398e+01,8.564000000000000057e+01,8.546999999999999886e+01,8.659999999999999432e+01,8.698999999999999488e+01,8.693999999999999773e+01,8.690999999999999659e+01,8.715000000000000568e+01,8.720999999999999375e+01,8.715999999999999659e+01,8.706000000000000227e+01,8.696999999999999886e+01,8.679999999999999716e+01,8.675000000000000000e+01,8.689000000000000057e+01,8.712000000000000455e+01,8.743999999999999773e+01,8.740999999999999659e+01,8.750000000000000000e+01,8.745999999999999375e+01,8.745999999999999375e+01,8.732999999999999829e+01,8.726000000000000512e+01,8.720999999999999375e+01,8.709999999999999432e+01,8.715000000000000568e+01,8.712000000000000455e+01,8.723999999999999488e+01,8.737000000000000455e+01,8.732999999999999829e+01,8.728000000000000114e+01,8.715999999999999659e+01,8.718000000000000682e+01,8.710999999999999943e+01,8.706000000000000227e+01,8.695000000000000284e+01,8.696999999999999886e+01,8.725000000000000000e+01,8.743999999999999773e+01,8.751000000000000512e+01,8.726999999999999602e+01,8.725000000000000000e+01,8.704999999999999716e+01,8.703000000000000114e+01,8.676000000000000512e+01,8.685999999999999943e+01,8.692000000000000171e+01,8.709999999999999432e+01,8.725000000000000000e+01,8.739000000000000057e+01,8.739000000000000057e+01,8.740000000000000568e+01,8.729000000000000625e+01,8.715000000000000568e+01,8.710999999999999943e+01,8.729000000000000625e+01,8.739000000000000057e+01,8.754000000000000625e+01,8.756999999999999318e+01,8.764000000000000057e+01,8.751999999999999602e+01,8.748999999999999488e+01,8.751999999999999602e+01,8.740000000000000568e+01,8.725000000000000000e+01,8.709999999999999432e+01,8.712000000000000455e+01,8.721999999999999886e+01,8.726000000000000512e+01,8.735999999999999943e+01,8.742000000000000171e+01,8.750000000000000000e+01,8.759000000000000341e+01,8.759999999999999432e+01,8.718999999999999773e+01,8.696999999999999886e+01,8.709999999999999432e+01,8.718999999999999773e+01,8.726999999999999602e+01,8.745999999999999375e+01,8.765999999999999659e+01,8.779999999999999716e+01,8.779999999999999716e+01,8.770999999999999375e+01,8.760999999999999943e+01,8.759999999999999432e+01,8.756000000000000227e+01,8.762000000000000455e+01,8.765000000000000568e+01,8.765000000000000568e+01,8.759999999999999432e+01,8.759999999999999432e+01,8.748999999999999488e+01,8.754000000000000625e+01,8.748000000000000398e+01,8.753000000000000114e+01,8.759000000000000341e+01,8.768000000000000682e+01,8.770000000000000284e+01,8.757999999999999829e+01,8.760999999999999943e+01,8.765999999999999659e+01,8.765999999999999659e+01,8.770000000000000284e+01,8.775000000000000000e+01,8.767000000000000171e+01,8.750000000000000000e+01,8.743000000000000682e+01,8.756000000000000227e+01,8.770000000000000284e+01,8.790999999999999659e+01,8.742000000000000171e+01,8.687999999999999545e+01,8.662999999999999545e+01,8.654999999999999716e+01,8.670000000000000284e+01,8.695000000000000284e+01,8.742000000000000171e+01,8.762000000000000455e+01,8.756999999999999318e+01,8.740000000000000568e+01,8.701000000000000512e+01,8.645000000000000284e+01,8.620000000000000284e+01,8.615000000000000568e+01,8.656999999999999318e+01,8.679999999999999716e+01,8.725000000000000000e+01,8.759999999999999432e+01,8.770000000000000284e+01,8.768000000000000682e+01,8.770000000000000284e+01,8.762000000000000455e+01,8.756999999999999318e+01,8.742000000000000171e+01,8.735999999999999943e+01,8.726999999999999602e+01,8.735999999999999943e+01,8.762000000000000455e+01,8.779999999999999716e+01,8.793000000000000682e+01,8.790999999999999659e+01,8.779999999999999716e+01,8.773999999999999488e+01,8.768999999999999773e+01,8.770000000000000284e+01,8.771999999999999886e+01,8.773000000000000398e+01,8.790000000000000568e+01,8.793999999999999773e+01,8.779000000000000625e+01,8.784999999999999432e+01,8.784999999999999432e+01,8.793000000000000682e+01,8.781000000000000227e+01,8.770999999999999375e+01,8.765000000000000568e+01,8.762999999999999545e+01,8.754999999999999716e+01,8.750000000000000000e+01,8.762000000000000455e+01,8.770000000000000284e+01,8.765999999999999659e+01,8.767000000000000171e+01,8.765999999999999659e+01,8.765000000000000568e+01,8.770000000000000284e+01,8.775000000000000000e+01,8.779000000000000625e+01,8.781999999999999318e+01,8.781000000000000227e+01,8.771999999999999886e+01,8.765000000000000568e+01,8.760999999999999943e+01,8.764000000000000057e+01,8.775000000000000000e+01,8.775000000000000000e+01,8.762999999999999545e+01,8.757999999999999829e+01,8.748999999999999488e+01,8.737999999999999545e+01,8.745999999999999375e+01,8.759999999999999432e+01,8.773000000000000398e+01,8.781000000000000227e+01,8.750000000000000000e+01,8.723999999999999488e+01,8.706999999999999318e+01,8.718000000000000682e+01,8.698000000000000398e+01,8.715999999999999659e+01,8.729999999999999716e+01,8.742000000000000171e+01,8.750000000000000000e+01,8.757999999999999829e+01,8.754999999999999716e+01,8.760999999999999943e+01,8.764000000000000057e+01,8.764000000000000057e+01,8.759999999999999432e+01,8.753000000000000114e+01,8.778000000000000114e+01,8.793000000000000682e+01,8.779999999999999716e+01,8.765000000000000568e+01,8.756999999999999318e+01,8.754999999999999716e+01,8.754000000000000625e+01,8.754999999999999716e+01,8.750000000000000000e+01,8.750000000000000000e+01,8.753000000000000114e+01,8.754000000000000625e+01,8.756000000000000227e+01,8.768000000000000682e+01,8.773000000000000398e+01,8.782999999999999829e+01,8.790000000000000568e+01,8.790000000000000568e+01,8.800000000000000000e+01,8.798000000000000398e+01,8.784000000000000341e+01,8.789000000000000057e+01,8.720999999999999375e+01,8.745000000000000284e+01,8.784999999999999432e+01,8.770000000000000284e+01,8.760999999999999943e+01,8.715999999999999659e+01,8.714000000000000057e+01,8.743999999999999773e+01,8.765000000000000568e+01,8.793000000000000682e+01,8.812000000000000455e+01,8.812000000000000455e+01,8.810999999999999943e+01,8.789000000000000057e+01,8.770000000000000284e+01,8.765000000000000568e+01,8.762000000000000455e+01,8.765000000000000568e+01,8.770999999999999375e+01,8.770000000000000284e+01,8.790000000000000568e+01,8.793999999999999773e+01,8.801000000000000512e+01,8.806999999999999318e+01,8.814000000000000057e+01,8.814000000000000057e+01,8.804999999999999716e+01,8.800000000000000000e+01,8.793999999999999773e+01,8.782999999999999829e+01,8.787999999999999545e+01,8.793999999999999773e+01,8.793000000000000682e+01,8.801000000000000512e+01,8.793999999999999773e+01,8.793999999999999773e+01,8.765999999999999659e+01,8.704999999999999716e+01,8.690000000000000568e+01,8.742000000000000171e+01,8.748000000000000398e+01,8.740000000000000568e+01,8.754000000000000625e+01,8.765999999999999659e+01,8.798000000000000398e+01,8.809000000000000341e+01,8.798999999999999488e+01,8.804000000000000625e+01,8.793000000000000682e+01,8.787000000000000455e+01,8.784999999999999432e+01,8.781000000000000227e+01,8.784999999999999432e+01,8.782999999999999829e+01,8.784000000000000341e+01,8.790000000000000568e+01,8.795999999999999375e+01,8.806999999999999318e+01,8.804000000000000625e+01,8.792000000000000171e+01,8.787000000000000455e+01,8.787000000000000455e+01,8.784999999999999432e+01,8.781000000000000227e+01,8.784000000000000341e+01,8.779999999999999716e+01,8.787000000000000455e+01,8.790999999999999659e+01,8.801999999999999602e+01,8.809999999999999432e+01,8.809999999999999432e+01,8.812999999999999545e+01,8.818999999999999773e+01,8.765000000000000568e+01,8.745000000000000284e+01,8.748999999999999488e+01,8.765000000000000568e+01,8.775000000000000000e+01,8.778000000000000114e+01,8.787000000000000455e+01,8.781999999999999318e+01,8.782999999999999829e+01,8.790000000000000568e+01,8.795999999999999375e+01,8.795999999999999375e+01,8.785999999999999943e+01,8.789000000000000057e+01,8.793999999999999773e+01,8.801999999999999602e+01,8.804999999999999716e+01,8.803000000000000114e+01,8.795000000000000284e+01,8.787000000000000455e+01,8.776999999999999602e+01,8.760999999999999943e+01,8.762999999999999545e+01,8.764000000000000057e+01,8.782999999999999829e+01,8.793000000000000682e+01,8.798999999999999488e+01,8.793999999999999773e+01,8.806000000000000227e+01,8.806999999999999318e+01,8.809999999999999432e+01,8.809999999999999432e+01,8.814000000000000057e+01,8.806999999999999318e+01,8.801999999999999602e+01,8.800000000000000000e+01,8.804999999999999716e+01,8.790000000000000568e+01,8.778000000000000114e+01,8.742000000000000171e+01,8.750000000000000000e+01,8.795000000000000284e+01,8.809000000000000341e+01,8.792000000000000171e+01,8.762000000000000455e+01,8.734999999999999432e+01,8.734999999999999432e+01,8.746999999999999886e+01,8.759999999999999432e+01,8.754999999999999716e+01,8.754999999999999716e+01,8.750000000000000000e+01,8.764000000000000057e+01,8.775000000000000000e+01,8.790000000000000568e+01,8.795000000000000284e+01,8.789000000000000057e+01,8.781999999999999318e+01,8.778000000000000114e+01,8.778000000000000114e+01,8.784999999999999432e+01,8.792000000000000171e+01,8.801000000000000512e+01,8.806000000000000227e+01,8.818999999999999773e+01,8.814000000000000057e+01,8.809999999999999432e+01,8.806000000000000227e+01,8.800000000000000000e+01,8.790000000000000568e+01,8.784999999999999432e+01,8.790000000000000568e+01,8.804000000000000625e+01,8.815999999999999659e+01,8.815000000000000568e+01,8.793000000000000682e+01,8.792000000000000171e+01,8.792000000000000171e+01,8.800000000000000000e+01,8.818000000000000682e+01,8.815999999999999659e+01,8.815999999999999659e+01,8.809999999999999432e+01,8.795000000000000284e+01,8.790000000000000568e+01,8.790999999999999659e+01,8.782999999999999829e+01,8.778000000000000114e+01,8.784000000000000341e+01,8.798999999999999488e+01,8.815000000000000568e+01,8.818000000000000682e+01,8.820000000000000284e+01,8.804000000000000625e+01,8.792000000000000171e+01,8.784999999999999432e+01,8.770000000000000284e+01,8.765000000000000568e+01,8.776000000000000512e+01,8.770000000000000284e+01,8.771999999999999886e+01,8.781999999999999318e+01,8.773000000000000398e+01,8.765000000000000568e+01,8.760999999999999943e+01,8.770000000000000284e+01,8.790000000000000568e+01,8.792000000000000171e+01,8.789000000000000057e+01,8.787000000000000455e+01,8.781999999999999318e+01,8.793000000000000682e+01,8.781999999999999318e+01,8.792000000000000171e+01,8.784999999999999432e+01,8.781999999999999318e+01,8.787999999999999545e+01,8.790999999999999659e+01,8.804999999999999716e+01,8.815999999999999659e+01,8.815000000000000568e+01,8.798999999999999488e+01,8.781000000000000227e+01,8.771999999999999886e+01,8.762999999999999545e+01,8.770000000000000284e+01,8.793999999999999773e+01,8.815999999999999659e+01,8.831999999999999318e+01,8.831999999999999318e+01,8.834000000000000341e+01,8.831999999999999318e+01,8.828000000000000114e+01,8.823999999999999488e+01,8.817000000000000171e+01,8.810999999999999943e+01,8.809999999999999432e+01,8.814000000000000057e+01,8.817000000000000171e+01,8.820000000000000284e+01,8.820000000000000284e+01,8.825000000000000000e+01,8.826000000000000512e+01,8.829999999999999716e+01,8.829000000000000625e+01,8.831000000000000227e+01,8.831000000000000227e+01,8.825000000000000000e+01,8.804000000000000625e+01,8.781999999999999318e+01,8.792000000000000171e+01,8.806999999999999318e+01,8.820000000000000284e+01,8.825000000000000000e+01,8.804999999999999716e+01,8.800000000000000000e+01,8.781999999999999318e+01,8.781999999999999318e+01,8.779999999999999716e+01,8.795000000000000284e+01,8.804999999999999716e+01,8.815000000000000568e+01,8.814000000000000057e+01,8.809999999999999432e+01,8.801999999999999602e+01,8.789000000000000057e+01,8.773999999999999488e+01,8.750000000000000000e+01,8.745999999999999375e+01,8.753000000000000114e+01,8.760999999999999943e+01,8.776999999999999602e+01,8.795000000000000284e+01,8.803000000000000114e+01,8.809999999999999432e+01,8.796999999999999886e+01,8.784000000000000341e+01,8.779999999999999716e+01,8.784000000000000341e+01,8.795000000000000284e+01,8.800000000000000000e+01,8.812000000000000455e+01,8.820999999999999375e+01,8.821999999999999886e+01,8.826000000000000512e+01,8.812999999999999545e+01,8.732999999999999829e+01,8.770999999999999375e+01,8.806000000000000227e+01,8.839000000000000057e+01,8.834000000000000341e+01,8.809000000000000341e+01,8.795999999999999375e+01,8.771999999999999886e+01,8.765000000000000568e+01,8.768000000000000682e+01,8.781000000000000227e+01,8.800000000000000000e+01,8.818999999999999773e+01,8.825000000000000000e+01,8.831000000000000227e+01,8.826000000000000512e+01,8.825000000000000000e+01,8.826999999999999602e+01,8.831000000000000227e+01,8.831000000000000227e+01,8.837000000000000455e+01,8.834000000000000341e+01,8.826999999999999602e+01,8.812999999999999545e+01,8.804999999999999716e+01,8.800000000000000000e+01,8.806000000000000227e+01,8.818000000000000682e+01,8.826000000000000512e+01,8.831999999999999318e+01,8.835999999999999943e+01,8.834999999999999432e+01,8.823000000000000398e+01,8.820999999999999375e+01,8.812999999999999545e+01,8.814000000000000057e+01,8.812000000000000455e+01,8.779999999999999716e+01,8.779999999999999716e+01,8.785999999999999943e+01,8.806000000000000227e+01,8.815999999999999659e+01,8.826000000000000512e+01,8.835999999999999943e+01,8.829999999999999716e+01,8.831999999999999318e+01,8.831999999999999318e+01,8.831000000000000227e+01,8.820000000000000284e+01,8.804000000000000625e+01,8.784999999999999432e+01,8.770000000000000284e+01,8.787000000000000455e+01,8.800000000000000000e+01,8.825000000000000000e+01,8.829000000000000625e+01,8.821999999999999886e+01,8.812000000000000455e+01,8.806999999999999318e+01,8.812000000000000455e+01,8.820000000000000284e+01,8.834999999999999432e+01,8.831999999999999318e+01,8.820000000000000284e+01,8.810999999999999943e+01,8.806000000000000227e+01,8.798000000000000398e+01,8.790000000000000568e+01,8.793999999999999773e+01,8.790999999999999659e+01,8.800000000000000000e+01,8.815000000000000568e+01,8.820000000000000284e+01,8.815000000000000568e+01,8.829999999999999716e+01,8.832999999999999829e+01,8.820000000000000284e+01,8.804999999999999716e+01,8.800000000000000000e+01,8.812000000000000455e+01,8.820999999999999375e+01,8.828000000000000114e+01,8.834000000000000341e+01,8.837999999999999545e+01,8.826999999999999602e+01,8.815000000000000568e+01,8.817000000000000171e+01,8.815000000000000568e+01,8.823000000000000398e+01,8.829000000000000625e+01,8.821999999999999886e+01,8.818000000000000682e+01,8.817000000000000171e+01,8.814000000000000057e+01,8.815000000000000568e+01,8.823000000000000398e+01,8.839000000000000057e+01,8.835999999999999943e+01,8.840999999999999659e+01,8.832999999999999829e+01,8.829000000000000625e+01,8.823999999999999488e+01,8.807999999999999829e+01,8.800000000000000000e+01,8.795000000000000284e+01,8.795000000000000284e+01,8.795000000000000284e+01,8.803000000000000114e+01,8.809999999999999432e+01,8.820000000000000284e+01,8.820999999999999375e+01,8.789000000000000057e+01,8.800000000000000000e+01,8.806999999999999318e+01,8.829000000000000625e+01,8.829000000000000625e+01,8.831999999999999318e+01,8.832999999999999829e+01,8.837000000000000455e+01,8.834000000000000341e+01,8.834999999999999432e+01,8.834999999999999432e+01,8.834999999999999432e+01,8.832999999999999829e+01,8.834000000000000341e+01,8.828000000000000114e+01,8.826999999999999602e+01,8.834000000000000341e+01,8.825000000000000000e+01,8.826999999999999602e+01,8.829999999999999716e+01,8.831000000000000227e+01,8.831999999999999318e+01,8.828000000000000114e+01,8.825000000000000000e+01,8.834999999999999432e+01,8.831999999999999318e+01,8.834000000000000341e+01,8.843000000000000682e+01,8.843999999999999773e+01,8.842000000000000171e+01,8.840999999999999659e+01,8.825000000000000000e+01,8.820999999999999375e+01,8.821999999999999886e+01,8.826000000000000512e+01,8.829999999999999716e+01,8.829000000000000625e+01,8.809999999999999432e+01,8.787999999999999545e+01,8.776999999999999602e+01,8.773000000000000398e+01,8.787000000000000455e+01,8.812999999999999545e+01,8.818000000000000682e+01,8.821999999999999886e+01,8.820000000000000284e+01,8.818000000000000682e+01,8.825000000000000000e+01,8.826999999999999602e+01,8.829999999999999716e+01,8.829999999999999716e+01,8.831999999999999318e+01,8.831000000000000227e+01,8.823000000000000398e+01,8.820000000000000284e+01,8.818000000000000682e+01,8.804999999999999716e+01,8.784999999999999432e+01,8.776999999999999602e+01,8.784999999999999432e+01,8.804999999999999716e+01,8.825000000000000000e+01,8.820000000000000284e+01,8.814000000000000057e+01,8.795999999999999375e+01,8.781999999999999318e+01,8.770999999999999375e+01,8.782999999999999829e+01,8.800000000000000000e+01,8.831999999999999318e+01,8.850000000000000000e+01,8.851000000000000512e+01,8.835999999999999943e+01,8.829999999999999716e+01,8.815999999999999659e+01,8.829999999999999716e+01,8.843000000000000682e+01,8.845000000000000284e+01,8.840000000000000568e+01,8.829999999999999716e+01,8.817000000000000171e+01,8.815000000000000568e+01,8.818999999999999773e+01,8.835999999999999943e+01,8.842000000000000171e+01,8.848000000000000398e+01,8.848000000000000398e+01,8.851000000000000512e+01,8.848000000000000398e+01,8.845999999999999375e+01,8.837000000000000455e+01,8.829999999999999716e+01,8.829000000000000625e+01,8.815999999999999659e+01,8.820999999999999375e+01,8.825000000000000000e+01,8.834999999999999432e+01,8.834999999999999432e+01,8.840999999999999659e+01,8.845000000000000284e+01,8.835999999999999943e+01,8.829999999999999716e+01,8.820999999999999375e+01,8.818999999999999773e+01,8.806999999999999318e+01,8.809999999999999432e+01,8.814000000000000057e+01,8.825000000000000000e+01,8.828000000000000114e+01,8.835999999999999943e+01,8.834999999999999432e+01,8.829999999999999716e+01,8.834999999999999432e+01,8.817000000000000171e+01,8.807999999999999829e+01,8.818999999999999773e+01,8.842000000000000171e+01,8.843000000000000682e+01,8.845999999999999375e+01,8.848999999999999488e+01,8.829000000000000625e+01,8.828000000000000114e+01,8.825000000000000000e+01,8.826999999999999602e+01,8.829999999999999716e+01,8.842000000000000171e+01,8.850000000000000000e+01,8.854999999999999716e+01,8.854999999999999716e+01,8.845000000000000284e+01,8.834999999999999432e+01,8.831999999999999318e+01,8.825000000000000000e+01,8.829000000000000625e+01,8.826000000000000512e+01,8.823999999999999488e+01,8.820999999999999375e+01,8.818000000000000682e+01,8.815000000000000568e+01,8.809999999999999432e+01,8.804000000000000625e+01,8.807999999999999829e+01,8.801000000000000512e+01,8.809000000000000341e+01,8.812000000000000455e+01,8.815999999999999659e+01,8.823000000000000398e+01,8.804999999999999716e+01,8.750000000000000000e+01,8.787000000000000455e+01,8.814000000000000057e+01,8.825000000000000000e+01,8.815000000000000568e+01,8.798000000000000398e+01,8.790999999999999659e+01,8.809000000000000341e+01,8.818999999999999773e+01,8.825000000000000000e+01,8.829999999999999716e+01,8.826000000000000512e+01,8.812000000000000455e+01,8.793999999999999773e+01,8.784000000000000341e+01,8.784999999999999432e+01,8.792000000000000171e+01,8.804999999999999716e+01,8.820000000000000284e+01,8.825000000000000000e+01,8.835999999999999943e+01,8.831000000000000227e+01,8.834999999999999432e+01,8.829999999999999716e+01,8.825000000000000000e+01,8.825000000000000000e+01,8.821999999999999886e+01,8.826999999999999602e+01,8.834999999999999432e+01,8.843000000000000682e+01,8.848000000000000398e+01,8.853000000000000114e+01,8.851999999999999602e+01,8.846999999999999886e+01,8.851999999999999602e+01,8.848000000000000398e+01,8.840000000000000568e+01,8.804999999999999716e+01,8.779999999999999716e+01,8.787000000000000455e+01,8.795000000000000284e+01,8.823000000000000398e+01,8.848000000000000398e+01,8.860999999999999943e+01,8.862000000000000455e+01,8.854999999999999716e+01,8.843000000000000682e+01,8.837000000000000455e+01,8.843000000000000682e+01,8.840999999999999659e+01,8.839000000000000057e+01,8.837999999999999545e+01,8.837000000000000455e+01,8.840000000000000568e+01,8.845000000000000284e+01,8.850000000000000000e+01,8.845000000000000284e+01,8.843000000000000682e+01,8.835999999999999943e+01,8.845000000000000284e+01,8.856000000000000227e+01,8.856000000000000227e+01,8.848000000000000398e+01,8.843000000000000682e+01,8.842000000000000171e+01,8.845999999999999375e+01,8.851000000000000512e+01,8.848000000000000398e+01,8.840999999999999659e+01,8.826000000000000512e+01,8.814000000000000057e+01,8.809000000000000341e+01,8.812999999999999545e+01,8.851000000000000512e+01,8.853000000000000114e+01,8.845000000000000284e+01,8.839000000000000057e+01,8.831999999999999318e+01,8.828000000000000114e+01,8.835999999999999943e+01,8.840000000000000568e+01,8.850000000000000000e+01,8.848000000000000398e+01,8.850000000000000000e+01,8.850000000000000000e+01,8.840000000000000568e+01,8.834999999999999432e+01,8.825000000000000000e+01,8.814000000000000057e+01,8.807999999999999829e+01,8.817000000000000171e+01,8.818000000000000682e+01,8.820000000000000284e+01,8.820000000000000284e+01,8.829999999999999716e+01,8.832999999999999829e+01,8.834999999999999432e+01,8.831999999999999318e+01,8.834000000000000341e+01,8.826000000000000512e+01,8.829999999999999716e+01,8.834000000000000341e+01,8.832999999999999829e+01,8.842000000000000171e+01,8.845999999999999375e+01,8.848999999999999488e+01,8.854000000000000625e+01,8.864000000000000057e+01,8.864000000000000057e+01,8.865000000000000568e+01,8.854000000000000625e+01,8.845000000000000284e+01,8.826999999999999602e+01,8.831000000000000227e+01,8.845000000000000284e+01,8.850000000000000000e+01,8.846999999999999886e+01,8.845999999999999375e+01,8.837000000000000455e+01,8.834999999999999432e+01,8.829999999999999716e+01,8.823000000000000398e+01,8.812000000000000455e+01,8.820000000000000284e+01,8.831000000000000227e+01,8.834999999999999432e+01,8.840999999999999659e+01,8.846999999999999886e+01,8.845999999999999375e+01,8.843999999999999773e+01,8.840000000000000568e+01,8.840000000000000568e+01,8.846999999999999886e+01,8.843000000000000682e+01,8.843000000000000682e+01,8.850000000000000000e+01,8.845000000000000284e+01,8.843999999999999773e+01,8.837999999999999545e+01,8.834999999999999432e+01,8.834000000000000341e+01,8.826000000000000512e+01,8.820999999999999375e+01,8.823999999999999488e+01,8.832999999999999829e+01,8.840000000000000568e+01,8.840999999999999659e+01,8.840000000000000568e+01,8.829999999999999716e+01,8.843000000000000682e+01,8.848999999999999488e+01,8.845000000000000284e+01,8.845000000000000284e+01,8.835999999999999943e+01,8.829999999999999716e+01,8.837999999999999545e+01,8.845999999999999375e+01,8.850000000000000000e+01,8.845000000000000284e+01,8.846999999999999886e+01,8.834999999999999432e+01,8.834000000000000341e+01,8.834000000000000341e+01,8.834999999999999432e+01,8.842000000000000171e+01,8.846999999999999886e+01,8.856999999999999318e+01,8.850000000000000000e+01,8.848999999999999488e+01,8.843999999999999773e+01,8.839000000000000057e+01,8.850000000000000000e+01,8.851999999999999602e+01,8.854999999999999716e+01,8.854000000000000625e+01,8.850000000000000000e+01,8.853000000000000114e+01,8.848000000000000398e+01,8.843999999999999773e+01,8.843999999999999773e+01,8.843000000000000682e+01,8.845000000000000284e+01,8.850000000000000000e+01,8.848999999999999488e+01,8.840000000000000568e+01,8.831999999999999318e+01,8.834000000000000341e+01,8.845999999999999375e+01,8.846999999999999886e+01,8.835999999999999943e+01,8.829999999999999716e+01,8.818999999999999773e+01,8.798999999999999488e+01,8.789000000000000057e+01,8.787000000000000455e+01,8.804999999999999716e+01,8.826000000000000512e+01,8.834000000000000341e+01,8.834999999999999432e+01,8.840999999999999659e+01,8.835999999999999943e+01,8.831999999999999318e+01,8.812000000000000455e+01,8.804999999999999716e+01,8.801999999999999602e+01,8.820000000000000284e+01,8.834000000000000341e+01,8.848999999999999488e+01,8.851999999999999602e+01,8.842000000000000171e+01,8.840999999999999659e+01,8.837999999999999545e+01,8.837000000000000455e+01,8.840000000000000568e+01,8.843000000000000682e+01,8.843000000000000682e+01,8.854000000000000625e+01,8.854999999999999716e+01,8.862000000000000455e+01,8.862999999999999545e+01,8.867000000000000171e+01,8.832999999999999829e+01,8.809999999999999432e+01,8.820999999999999375e+01,8.845000000000000284e+01,8.853000000000000114e+01,8.850000000000000000e+01,8.837000000000000455e+01,8.834000000000000341e+01,8.828000000000000114e+01,8.829999999999999716e+01,8.840000000000000568e+01,8.851000000000000512e+01,8.853000000000000114e+01,8.854000000000000625e+01,8.859999999999999432e+01,8.853000000000000114e+01,8.851999999999999602e+01,8.848000000000000398e+01,8.843000000000000682e+01,8.834999999999999432e+01,8.832999999999999829e+01,8.835999999999999943e+01,8.840999999999999659e+01,8.848999999999999488e+01,8.851999999999999602e+01,8.856999999999999318e+01,8.865000000000000568e+01,8.865999999999999659e+01,8.870000000000000284e+01,8.873999999999999488e+01,8.871999999999999886e+01,8.870999999999999375e+01,8.873999999999999488e+01,8.870000000000000284e+01,8.867000000000000171e+01,8.862999999999999545e+01,8.860999999999999943e+01,8.865000000000000568e+01,8.862000000000000455e+01,8.854999999999999716e+01,8.850000000000000000e+01,8.862000000000000455e+01,8.853000000000000114e+01,8.854999999999999716e+01,8.854999999999999716e+01,8.850000000000000000e+01,8.851000000000000512e+01,8.857999999999999829e+01,8.856999999999999318e+01,8.857999999999999829e+01,8.870000000000000284e+01,8.868999999999999773e+01,8.865000000000000568e+01,8.862999999999999545e+01,8.856999999999999318e+01,8.851999999999999602e+01,8.856000000000000227e+01,8.865000000000000568e+01,8.859999999999999432e+01,8.859000000000000341e+01,8.859999999999999432e+01,8.854999999999999716e+01,8.854000000000000625e+01,8.862000000000000455e+01,8.854999999999999716e+01,8.862999999999999545e+01,8.854000000000000625e+01,8.854000000000000625e+01,8.853000000000000114e+01,8.854999999999999716e+01,8.853000000000000114e+01,8.848999999999999488e+01,8.846999999999999886e+01,8.850000000000000000e+01,8.820999999999999375e+01,8.784000000000000341e+01,8.784999999999999432e+01,8.828000000000000114e+01,8.848999999999999488e+01,8.865000000000000568e+01,8.853000000000000114e+01,8.840000000000000568e+01,8.820000000000000284e+01,8.809999999999999432e+01,8.834999999999999432e+01,8.848999999999999488e+01,8.859999999999999432e+01,8.856999999999999318e+01,8.848000000000000398e+01,8.839000000000000057e+01,8.829999999999999716e+01,8.801000000000000512e+01,8.795000000000000284e+01,8.793000000000000682e+01,8.796999999999999886e+01,8.809999999999999432e+01,8.812999999999999545e+01,8.826000000000000512e+01,8.829999999999999716e+01,8.842000000000000171e+01,8.848999999999999488e+01,8.848999999999999488e+01,8.848000000000000398e+01,8.850000000000000000e+01,8.851999999999999602e+01,8.845999999999999375e+01,8.850000000000000000e+01,8.851999999999999602e+01,8.854999999999999716e+01,8.856999999999999318e+01,8.853000000000000114e+01,8.845000000000000284e+01,8.848000000000000398e+01,8.828000000000000114e+01,8.812999999999999545e+01,8.804000000000000625e+01,8.804999999999999716e+01,8.815000000000000568e+01,8.823000000000000398e+01,8.826999999999999602e+01,8.829999999999999716e+01,8.837999999999999545e+01,8.850000000000000000e+01,8.845999999999999375e+01,8.846999999999999886e+01,8.851999999999999602e+01,8.850000000000000000e+01,8.851000000000000512e+01,8.856000000000000227e+01,8.860999999999999943e+01,8.859000000000000341e+01,8.859999999999999432e+01,8.853000000000000114e+01,8.850000000000000000e+01,8.848999999999999488e+01,8.840000000000000568e+01,8.837000000000000455e+01,8.839000000000000057e+01,8.837999999999999545e+01,8.843000000000000682e+01,8.853000000000000114e+01,8.853000000000000114e+01,8.859999999999999432e+01,8.867000000000000171e+01,8.873999999999999488e+01,8.876000000000000512e+01,8.879000000000000625e+01,8.875000000000000000e+01,8.860999999999999943e+01,8.829000000000000625e+01,8.845999999999999375e+01,8.854999999999999716e+01,8.864000000000000057e+01,8.864000000000000057e+01,8.859999999999999432e+01,8.860999999999999943e+01,8.867000000000000171e+01,8.868999999999999773e+01,8.870000000000000284e+01,8.870000000000000284e+01,8.870000000000000284e+01,8.875000000000000000e+01,8.879999999999999716e+01,8.873000000000000398e+01,8.873000000000000398e+01,8.868999999999999773e+01,8.862999999999999545e+01,8.860999999999999943e+01,8.859999999999999432e+01,8.850000000000000000e+01,8.850000000000000000e+01,8.856999999999999318e+01,8.865999999999999659e+01,8.870000000000000284e+01,8.876000000000000512e+01,8.882999999999999829e+01,8.878000000000000114e+01,8.875000000000000000e+01,8.870000000000000284e+01,8.865000000000000568e+01,8.856000000000000227e+01,8.854000000000000625e+01,8.848000000000000398e+01,8.848999999999999488e+01,8.850000000000000000e+01,8.856999999999999318e+01,8.850000000000000000e+01,8.845000000000000284e+01,8.843999999999999773e+01,8.839000000000000057e+01,8.829999999999999716e+01,8.820999999999999375e+01,8.820000000000000284e+01,8.815999999999999659e+01,8.815999999999999659e+01,8.826000000000000512e+01,8.837999999999999545e+01,8.850000000000000000e+01,8.856000000000000227e+01,8.854999999999999716e+01,8.854999999999999716e+01,8.846999999999999886e+01,8.848999999999999488e+01,8.848999999999999488e+01,8.856000000000000227e+01,8.859999999999999432e+01,8.857999999999999829e+01,8.859000000000000341e+01,8.859999999999999432e+01,8.862000000000000455e+01,8.859999999999999432e+01,8.862999999999999545e+01,8.862999999999999545e+01,8.854999999999999716e+01,8.854000000000000625e+01,8.853000000000000114e+01,8.842000000000000171e+01,8.834999999999999432e+01,8.837999999999999545e+01,8.840999999999999659e+01,8.859999999999999432e+01,8.867000000000000171e+01,8.846999999999999886e+01,8.851999999999999602e+01,8.859999999999999432e+01,8.845000000000000284e+01,8.851999999999999602e+01,8.850000000000000000e+01,8.840000000000000568e+01,8.832999999999999829e+01,8.839000000000000057e+01,8.851000000000000512e+01,8.862000000000000455e+01,8.870000000000000284e+01,8.870000000000000284e+01,8.860999999999999943e+01,8.856999999999999318e+01,8.853000000000000114e+01,8.845000000000000284e+01,8.829999999999999716e+01,8.823000000000000398e+01,8.809999999999999432e+01,8.812999999999999545e+01,8.820000000000000284e+01,8.834000000000000341e+01,8.840999999999999659e+01,8.856999999999999318e+01,8.870000000000000284e+01,8.871999999999999886e+01,8.875000000000000000e+01,8.870999999999999375e+01,8.859999999999999432e+01,8.860999999999999943e+01,8.859999999999999432e+01,8.862000000000000455e+01,8.859999999999999432e+01,8.854000000000000625e+01,8.846999999999999886e+01,8.834999999999999432e+01,8.854000000000000625e+01,8.868999999999999773e+01,8.879999999999999716e+01,8.876999999999999602e+01,8.876999999999999602e+01,8.876000000000000512e+01,8.870000000000000284e+01,8.867000000000000171e+01,8.857999999999999829e+01,8.839000000000000057e+01,8.837999999999999545e+01,8.831999999999999318e+01,8.825000000000000000e+01,8.829999999999999716e+01,8.837999999999999545e+01,8.834999999999999432e+01,8.843999999999999773e+01,8.851000000000000512e+01,8.854999999999999716e+01,8.856000000000000227e+01,8.860999999999999943e+01,8.865000000000000568e+01,8.859999999999999432e+01,8.865000000000000568e+01,8.868000000000000682e+01,8.859999999999999432e+01,8.856999999999999318e+01,8.854999999999999716e+01,8.850000000000000000e+01,8.854999999999999716e+01,8.853000000000000114e+01,8.856000000000000227e+01,8.856000000000000227e+01,8.854999999999999716e+01,8.854000000000000625e+01,8.848000000000000398e+01,8.848999999999999488e+01,8.873000000000000398e+01,8.864000000000000057e+01,8.854000000000000625e+01,8.834000000000000341e+01,8.810999999999999943e+01,8.801999999999999602e+01,8.812999999999999545e+01,8.829999999999999716e+01,8.845999999999999375e+01,8.860999999999999943e+01,8.873999999999999488e+01,8.870999999999999375e+01,8.868000000000000682e+01,8.857999999999999829e+01,8.845000000000000284e+01,8.828000000000000114e+01,8.823999999999999488e+01,8.820000000000000284e+01,8.812000000000000455e+01,8.821999999999999886e+01,8.831000000000000227e+01,8.834999999999999432e+01,8.831999999999999318e+01,8.831999999999999318e+01,8.840000000000000568e+01,8.851999999999999602e+01,8.851999999999999602e+01,8.859999999999999432e+01,8.865999999999999659e+01,8.871999999999999886e+01,8.876000000000000512e+01,8.879999999999999716e+01,8.881999999999999318e+01,8.884999999999999432e+01,8.884999999999999432e+01,8.882999999999999829e+01,8.881999999999999318e+01,8.870999999999999375e+01,8.860999999999999943e+01,8.859999999999999432e+01,8.859999999999999432e+01,8.853000000000000114e+01,8.850000000000000000e+01,8.850000000000000000e+01,8.851999999999999602e+01,8.850000000000000000e+01,8.851000000000000512e+01,8.853000000000000114e+01,8.851000000000000512e+01,8.854999999999999716e+01,8.854999999999999716e+01,8.856999999999999318e+01,8.862999999999999545e+01,8.859000000000000341e+01,8.864000000000000057e+01,8.862000000000000455e+01,8.862000000000000455e+01,8.870000000000000284e+01,8.879000000000000625e+01,8.881000000000000227e+01,8.884000000000000341e+01,8.879000000000000625e+01,8.879000000000000625e+01,8.868999999999999773e+01,8.862999999999999545e+01,8.864000000000000057e+01,8.871999999999999886e+01,8.873999999999999488e+01,8.867000000000000171e+01,8.870000000000000284e+01,8.868999999999999773e+01,8.868999999999999773e+01,8.862000000000000455e+01,8.860999999999999943e+01,8.865000000000000568e+01,8.834000000000000341e+01,8.821999999999999886e+01,8.809999999999999432e+01,8.834999999999999432e+01,8.850000000000000000e+01,8.856000000000000227e+01,8.867000000000000171e+01,8.871999999999999886e+01,8.873000000000000398e+01,8.868999999999999773e+01,8.862000000000000455e+01,8.865999999999999659e+01,8.870000000000000284e+01,8.865999999999999659e+01,8.868999999999999773e+01,8.859999999999999432e+01,8.851000000000000512e+01,8.848999999999999488e+01,8.854000000000000625e+01,8.853000000000000114e+01,8.853000000000000114e+01,8.848000000000000398e+01,8.848999999999999488e+01,8.846999999999999886e+01,8.857999999999999829e+01,8.868000000000000682e+01,8.865999999999999659e+01,8.865000000000000568e+01,8.868000000000000682e+01,8.870000000000000284e+01,8.868000000000000682e+01,8.862000000000000455e+01,8.860999999999999943e+01,8.862999999999999545e+01,8.865999999999999659e+01,8.864000000000000057e+01,8.860999999999999943e+01,8.854999999999999716e+01,8.853000000000000114e+01,8.859999999999999432e+01,8.864000000000000057e+01,8.870000000000000284e+01,8.868000000000000682e+01,8.862000000000000455e+01,8.870000000000000284e+01,8.870999999999999375e+01,8.864000000000000057e+01,8.865999999999999659e+01,8.862000000000000455e+01,8.859999999999999432e+01,8.856999999999999318e+01,8.854999999999999716e+01,8.854000000000000625e+01,8.854000000000000625e+01,8.854999999999999716e+01,8.859999999999999432e+01,8.851999999999999602e+01,8.862999999999999545e+01,8.860999999999999943e+01,8.857999999999999829e+01,8.856000000000000227e+01,8.856999999999999318e+01,8.859999999999999432e+01,8.859000000000000341e+01,8.856000000000000227e+01,8.856000000000000227e+01,8.860999999999999943e+01,8.859999999999999432e+01,8.862000000000000455e+01,8.854000000000000625e+01,8.845000000000000284e+01,8.834999999999999432e+01,8.837000000000000455e+01,8.865000000000000568e+01,8.871999999999999886e+01,8.865000000000000568e+01,8.862000000000000455e+01,8.867000000000000171e+01,8.876000000000000512e+01,8.879000000000000625e+01,8.876000000000000512e+01,8.870999999999999375e+01,8.859000000000000341e+01,8.851999999999999602e+01,8.850000000000000000e+01,8.848999999999999488e+01,8.848999999999999488e+01,8.853000000000000114e+01,8.857999999999999829e+01,8.860999999999999943e+01,8.864000000000000057e+01,8.862999999999999545e+01,8.864000000000000057e+01,8.864000000000000057e+01,8.867000000000000171e+01,8.870999999999999375e+01,8.865999999999999659e+01,8.864000000000000057e+01,8.865999999999999659e+01,8.862000000000000455e+01,8.862999999999999545e+01,8.865000000000000568e+01,8.862999999999999545e+01,8.865000000000000568e+01,8.864000000000000057e+01,8.862000000000000455e+01,8.862999999999999545e+01,8.865999999999999659e+01,8.867000000000000171e+01,8.865000000000000568e+01,8.876000000000000512e+01,8.873000000000000398e+01,8.868000000000000682e+01,8.859999999999999432e+01,8.860999999999999943e+01,8.865000000000000568e+01,8.870000000000000284e+01,8.875000000000000000e+01,8.873999999999999488e+01,8.870000000000000284e+01,8.873000000000000398e+01,8.867000000000000171e+01,8.862999999999999545e+01,8.870999999999999375e+01,8.881000000000000227e+01,8.879999999999999716e+01,8.879999999999999716e+01,8.876999999999999602e+01,8.876999999999999602e+01,8.871999999999999886e+01,8.870000000000000284e+01,8.870000000000000284e+01,8.870999999999999375e+01,8.870000000000000284e+01,8.868000000000000682e+01,8.870999999999999375e+01,8.873999999999999488e+01,8.879999999999999716e+01,8.885999999999999943e+01,8.884999999999999432e+01,8.884999999999999432e+01,8.878000000000000114e+01,8.870000000000000284e+01,8.865000000000000568e+01,8.857999999999999829e+01,8.856999999999999318e+01,8.854999999999999716e+01,8.859000000000000341e+01,8.848999999999999488e+01,8.845000000000000284e+01,8.853000000000000114e+01,8.848000000000000398e+01,8.845999999999999375e+01,8.837999999999999545e+01,8.834000000000000341e+01,8.834000000000000341e+01,8.843999999999999773e+01,8.856000000000000227e+01,8.865000000000000568e+01,8.870999999999999375e+01,8.875000000000000000e+01,8.875000000000000000e+01,8.870000000000000284e+01,8.865000000000000568e+01,8.853000000000000114e+01,8.854000000000000625e+01,8.860999999999999943e+01,8.871999999999999886e+01,8.876999999999999602e+01,8.881000000000000227e+01,8.879000000000000625e+01,8.879999999999999716e+01,8.875000000000000000e+01,8.868000000000000682e+01,8.868000000000000682e+01,8.862000000000000455e+01,8.862000000000000455e+01,8.862999999999999545e+01,8.867000000000000171e+01,8.870999999999999375e+01,8.870999999999999375e+01,8.873000000000000398e+01,8.873999999999999488e+01,8.870999999999999375e+01,8.875000000000000000e+01,8.875000000000000000e+01,8.850000000000000000e+01,8.835999999999999943e+01,8.837999999999999545e+01,8.831999999999999318e+01,8.834999999999999432e+01,8.839000000000000057e+01,8.845000000000000284e+01,8.856000000000000227e+01,8.865000000000000568e+01,8.870000000000000284e+01,8.879999999999999716e+01,8.876000000000000512e+01,8.871999999999999886e+01,8.868000000000000682e+01,8.865000000000000568e+01,8.864000000000000057e+01,8.865000000000000568e+01,8.862999999999999545e+01,8.864000000000000057e+01,8.864000000000000057e+01,8.860999999999999943e+01,8.857999999999999829e+01,8.859000000000000341e+01,8.859999999999999432e+01,8.864000000000000057e+01,8.859999999999999432e+01,8.859000000000000341e+01,8.862999999999999545e+01,8.871999999999999886e+01,8.876999999999999602e+01,8.878000000000000114e+01,8.882999999999999829e+01,8.884999999999999432e+01,8.881999999999999318e+01,8.879999999999999716e+01
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,8.000000000000000167e-02,1.100000000000000089e+00,2.029999999999999805e+00,3.470000000000000195e+00,4.139999999999999680e+00,4.650000000000000355e+00,5.160000000000000142e+00,5.160000000000000142e+00,5.490000000000000213e+00,6.259999999999999787e+00,5.919999999999999929e+00,7.019999999999999574e+00,1.031000000000000050e+01,1.453999999999999915e+01,1.605999999999999872e+01,1.598000000000000043e+01,1.394999999999999929e+01,1.124000000000000021e+01,9.470000000000000639e+00,8.539999999999999147e+00,1.158000000000000007e+01,2.105000000000000071e+01,3.279999999999999716e+01,4.242999999999999972e+01,4.800999999999999801e+01,4.978999999999999915e+01,5.182000000000000028e+01,5.427000000000000313e+01,5.215999999999999659e+01,4.827000000000000313e+01,4.564999999999999858e+01,4.252000000000000313e+01,3.609000000000000341e+01,3.346999999999999886e+01,3.160999999999999943e+01,3.296999999999999886e+01,3.575999999999999801e+01,4.277000000000000313e+01,5.199000000000000199e+01,5.815999999999999659e+01,6.085999999999999943e+01,6.229999999999999716e+01,6.314000000000000057e+01,5.334000000000000341e+01,4.690999999999999659e+01,4.252000000000000313e+01,4.361999999999999744e+01,4.167000000000000171e+01,7.395999999999999375e+01,6.965000000000000568e+01,6.382000000000000028e+01,5.392999999999999972e+01,4.547999999999999687e+01,4.792999999999999972e+01,5.096999999999999886e+01,5.164999999999999858e+01,4.978999999999999915e+01,4.421000000000000085e+01,4.134000000000000341e+01,4.335999999999999943e+01,5.131000000000000227e+01,5.950999999999999801e+01,6.601999999999999602e+01,7.025000000000000000e+01,6.931999999999999318e+01,6.593000000000000682e+01,6.289000000000000057e+01,6.322999999999999687e+01,5.807000000000000028e+01,5.207000000000000028e+01,4.877000000000000313e+01,4.750999999999999801e+01,5.089000000000000057e+01,5.840999999999999659e+01,6.534000000000000341e+01,6.703000000000000114e+01,6.593000000000000682e+01,6.534000000000000341e+01,6.576999999999999602e+01,6.382000000000000028e+01,6.103000000000000114e+01,5.696999999999999886e+01,5.240999999999999659e+01,5.029999999999999716e+01,4.893999999999999773e+01,7.429999999999999716e+01,7.362999999999999545e+01,6.720000000000000284e+01,6.002000000000000313e+01,6.668999999999999773e+01,6.593000000000000682e+01,6.854999999999999716e+01,6.906000000000000227e+01,7.134000000000000341e+01,7.287000000000000455e+01,7.218999999999999773e+01,6.906000000000000227e+01,6.804999999999999716e+01,6.609999999999999432e+01,6.626999999999999602e+01,6.839000000000000057e+01,7.226999999999999602e+01,7.667000000000000171e+01,7.987999999999999545e+01,8.225000000000000000e+01,8.198999999999999488e+01,7.540000000000000568e+01,6.737000000000000455e+01,5.578999999999999915e+01,4.920000000000000284e+01,5.079999999999999716e+01,5.147999999999999687e+01,5.350999999999999801e+01,5.664000000000000057e+01,6.027000000000000313e+01,6.534000000000000341e+01,7.303000000000000114e+01,7.962999999999999545e+01,8.165999999999999659e+01,8.106999999999999318e+01,7.607999999999999829e+01,6.729000000000000625e+01,7.895000000000000284e+01,6.423999999999999488e+01,4.353000000000000114e+01,4.293999999999999773e+01,5.265999999999999659e+01,6.678000000000000114e+01,7.701000000000000512e+01,8.410999999999999943e+01,8.807999999999999829e+01,8.748999999999999488e+01,8.359999999999999432e+01,7.759999999999999432e+01,6.965000000000000568e+01,6.068999999999999773e+01,5.571000000000000085e+01,5.410000000000000142e+01,5.510999999999999943e+01,6.120000000000000284e+01,6.584999999999999432e+01,7.032999999999999829e+01,7.345999999999999375e+01,7.506000000000000227e+01,7.625000000000000000e+01,7.345999999999999375e+01,6.981999999999999318e+01,7.040999999999999659e+01,7.209999999999999432e+01,7.218999999999999773e+01,7.642000000000000171e+01,7.853000000000000114e+01,7.828000000000000114e+01,7.887000000000000455e+01,8.090000000000000568e+01,8.098000000000000398e+01,7.962999999999999545e+01,7.954000000000000625e+01,7.937000000000000455e+01,6.484000000000000341e+01,7.092000000000000171e+01,7.395999999999999375e+01,7.743000000000000682e+01,7.759999999999999432e+01,7.126000000000000512e+01,6.339999999999999858e+01,5.545000000000000284e+01,5.654999999999999716e+01,6.018999999999999773e+01,7.253000000000000114e+01,8.292000000000000171e+01,8.664000000000000057e+01,8.664000000000000057e+01,8.284000000000000341e+01,7.920999999999999375e+01,7.540000000000000568e+01,6.956999999999999318e+01,6.450000000000000000e+01,6.103000000000000114e+01,6.103000000000000114e+01,6.188000000000000256e+01,6.948000000000000398e+01,7.531999999999999318e+01,7.954000000000000625e+01,8.292000000000000171e+01,8.537999999999999545e+01,8.554999999999999716e+01,8.368999999999999773e+01,7.996999999999999886e+01,7.726000000000000512e+01,7.446999999999999886e+01,7.176999999999999602e+01,7.075000000000000000e+01,7.159999999999999432e+01,7.329000000000000625e+01,7.642000000000000171e+01,7.870000000000000284e+01,7.895000000000000284e+01,7.801999999999999602e+01,8.064000000000000057e+01,7.843999999999999773e+01,7.193999999999999773e+01,6.729000000000000625e+01,6.254999999999999716e+01,6.618999999999999773e+01,7.057999999999999829e+01,7.759999999999999432e+01,8.267000000000000171e+01,8.487000000000000455e+01,8.410999999999999943e+01,8.148999999999999488e+01,7.726000000000000512e+01,7.523000000000000398e+01,7.057999999999999829e+01,6.737000000000000455e+01,6.314000000000000057e+01,6.196000000000000085e+01,6.898000000000000398e+01,7.726000000000000512e+01,8.418999999999999773e+01,8.976999999999999602e+01,9.179999999999999716e+01,9.221999999999999886e+01,9.070000000000000284e+01,8.773999999999999488e+01,8.267000000000000171e+01,7.776999999999999602e+01,7.201999999999999602e+01,6.821999999999999886e+01,6.712000000000000455e+01,6.720000000000000284e+01,7.101000000000000512e+01,7.743000000000000682e+01,6.754000000000000625e+01,7.489000000000000057e+01,8.301000000000000512e+01,8.478000000000000114e+01,8.748999999999999488e+01,8.918000000000000682e+01,8.740000000000000568e+01,8.284000000000000341e+01,7.320000000000000284e+01,6.136999999999999744e+01,5.664000000000000057e+01,5.410000000000000142e+01,5.892000000000000171e+01,6.923000000000000398e+01,7.768000000000000682e+01,8.318000000000000682e+01,8.554999999999999716e+01,8.621999999999999886e+01,8.790999999999999659e+01,8.698000000000000398e+01,8.570999999999999375e+01,8.470000000000000284e+01,8.250000000000000000e+01,7.979999999999999716e+01,7.701000000000000512e+01,7.287000000000000455e+01,6.795999999999999375e+01,6.364999999999999858e+01,6.238000000000000256e+01,6.576999999999999602e+01,6.695000000000000284e+01,6.821999999999999886e+01,6.990999999999999659e+01,7.329000000000000625e+01,7.810999999999999943e+01,8.215999999999999659e+01,8.570999999999999375e+01,6.306000000000000227e+01,6.881000000000000227e+01,7.987999999999999545e+01,8.876000000000000512e+01,9.087000000000000455e+01,8.943000000000000682e+01,8.487000000000000455e+01,8.039000000000000057e+01,7.810999999999999943e+01,7.395999999999999375e+01,7.015999999999999659e+01,6.956999999999999318e+01,6.720000000000000284e+01,7.015999999999999659e+01,7.548999999999999488e+01,8.098000000000000398e+01,8.495000000000000284e+01,8.596999999999999886e+01,8.723999999999999488e+01,8.706999999999999318e+01,8.579999999999999716e+01,8.182999999999999829e+01,7.887000000000000455e+01,7.615999999999999659e+01,7.439000000000000057e+01,7.515000000000000568e+01,7.573999999999999488e+01,7.650000000000000000e+01,7.556999999999999318e+01,7.429999999999999716e+01,7.226999999999999602e+01,7.226999999999999602e+01,7.370999999999999375e+01,7.590999999999999659e+01,7.828000000000000114e+01,8.098000000000000398e+01,8.309000000000000341e+01,6.846999999999999886e+01,6.475000000000000000e+01,7.904000000000000625e+01,8.859000000000000341e+01,9.162999999999999545e+01,9.179999999999999716e+01,8.959999999999999432e+01,8.656000000000000227e+01,7.759999999999999432e+01,7.032999999999999829e+01,6.196000000000000085e+01,5.807000000000000028e+01,6.002000000000000313e+01,6.390999999999999659e+01,7.412999999999999545e+01,8.309000000000000341e+01,8.698000000000000398e+01,8.850000000000000000e+01,8.800000000000000000e+01,8.621999999999999886e+01,8.393999999999999773e+01,8.056000000000000227e+01,7.692000000000000171e+01,7.801999999999999602e+01,8.106999999999999318e+01,8.435999999999999943e+01,8.537999999999999545e+01,8.562999999999999545e+01,8.587999999999999545e+01,8.648000000000000398e+01,8.648000000000000398e+01,8.614000000000000057e+01,8.587999999999999545e+01,8.504000000000000625e+01,8.587999999999999545e+01,8.504000000000000625e+01,8.393999999999999773e+01,7.218999999999999773e+01,7.920999999999999375e+01,8.418999999999999773e+01,8.242000000000000171e+01,8.343000000000000682e+01,8.259000000000000341e+01,8.368999999999999773e+01,8.309000000000000341e+01,8.292000000000000171e+01,8.301000000000000512e+01,8.173999999999999488e+01,7.801999999999999602e+01,7.278000000000000114e+01,6.906000000000000227e+01,7.253000000000000114e+01,7.768000000000000682e+01,8.418999999999999773e+01,8.876000000000000512e+01,9.112000000000000455e+01,9.196999999999999886e+01,9.079000000000000625e+01,8.959999999999999432e+01,8.656000000000000227e+01,8.242000000000000171e+01,7.853000000000000114e+01,7.743000000000000682e+01,7.607999999999999829e+01,8.004999999999999716e+01,8.435999999999999943e+01,8.614000000000000057e+01,8.698000000000000398e+01,8.756999999999999318e+01,8.765999999999999659e+01,8.800000000000000000e+01,8.723999999999999488e+01,8.614000000000000057e+01,8.428000000000000114e+01,8.359999999999999432e+01,7.159999999999999432e+01,7.429999999999999716e+01,8.301000000000000512e+01,8.825000000000000000e+01,9.154999999999999716e+01,9.171999999999999886e+01,9.070000000000000284e+01,8.893000000000000682e+01,8.656000000000000227e+01,8.351999999999999602e+01,8.148999999999999488e+01,8.004999999999999716e+01,7.726000000000000512e+01,7.625000000000000000e+01,7.581999999999999318e+01,7.523000000000000398e+01,7.860999999999999943e+01,8.148999999999999488e+01,8.545999999999999375e+01,8.782999999999999829e+01,8.959999999999999432e+01,9.035999999999999943e+01,9.018999999999999773e+01,8.765999999999999659e+01,8.292000000000000171e+01,7.718000000000000682e+01,7.421999999999999886e+01,7.176999999999999602e+01,7.193999999999999773e+01,7.625000000000000000e+01,8.148999999999999488e+01,8.520999999999999375e+01,8.748999999999999488e+01,9.087000000000000455e+01,9.112000000000000455e+01,9.010999999999999943e+01,8.410999999999999943e+01,8.648000000000000398e+01,8.648000000000000398e+01,8.825000000000000000e+01,8.867000000000000171e+01,8.926000000000000512e+01,8.901000000000000512e+01,8.850000000000000000e+01,8.715000000000000568e+01,8.309000000000000341e+01,8.259000000000000341e+01,8.410999999999999943e+01,8.512000000000000455e+01,8.554999999999999716e+01,8.748999999999999488e+01,8.790999999999999659e+01,8.876000000000000512e+01,8.867000000000000171e+01,8.968999999999999773e+01,8.943000000000000682e+01,8.859000000000000341e+01,8.740000000000000568e+01,8.545999999999999375e+01,8.284000000000000341e+01,8.090000000000000568e+01,8.046999999999999886e+01,8.098000000000000398e+01,8.131999999999999318e+01,8.207999999999999829e+01,8.284000000000000341e+01,8.410999999999999943e+01,8.596999999999999886e+01,8.825000000000000000e+01,8.859000000000000341e+01,8.842000000000000171e+01,8.832999999999999829e+01,8.740000000000000568e+01,7.109000000000000341e+01,8.418999999999999773e+01,8.470000000000000284e+01,8.648000000000000398e+01,8.773999999999999488e+01,8.681000000000000227e+01,8.343000000000000682e+01,8.368999999999999773e+01,8.435999999999999943e+01,8.587999999999999545e+01,8.918000000000000682e+01,9.179999999999999716e+01,9.171999999999999886e+01,9.129000000000000625e+01,9.018999999999999773e+01,8.943000000000000682e+01,8.934999999999999432e+01,8.773999999999999488e+01,8.250000000000000000e+01,7.878000000000000114e+01,7.860999999999999943e+01,8.056000000000000227e+01,8.359999999999999432e+01,8.706999999999999318e+01,8.993999999999999773e+01,9.003000000000000114e+01,8.993999999999999773e+01,8.876000000000000512e+01,8.656000000000000227e+01,8.462000000000000455e+01,8.343000000000000682e+01,8.343000000000000682e+01,8.326000000000000512e+01,8.504000000000000625e+01,8.512000000000000455e+01,8.570999999999999375e+01,8.656000000000000227e+01,8.959999999999999432e+01,8.631000000000000227e+01,8.292000000000000171e+01,7.784999999999999432e+01,8.470000000000000284e+01,8.731999999999999318e+01,8.926000000000000512e+01,9.028000000000000114e+01,8.959999999999999432e+01,8.926000000000000512e+01,8.901000000000000512e+01,8.773999999999999488e+01,8.393999999999999773e+01,7.945999999999999375e+01,7.632999999999999829e+01,7.345999999999999375e+01,7.345999999999999375e+01,7.751000000000000512e+01,8.115000000000000568e+01,8.504000000000000625e+01,8.765999999999999659e+01,8.943000000000000682e+01,9.095999999999999375e+01,9.162999999999999545e+01,9.273000000000000398e+01,9.179999999999999716e+01,9.145999999999999375e+01,8.951999999999999602e+01,8.800000000000000000e+01,8.614000000000000057e+01,8.487000000000000455e+01,8.156999999999999318e+01,8.021999999999999886e+01,7.929000000000000625e+01,8.182999999999999829e+01,8.512000000000000455e+01,8.723999999999999488e+01,6.787999999999999545e+01,6.779000000000000625e+01,7.987999999999999545e+01,8.292000000000000171e+01,8.639000000000000057e+01,8.723999999999999488e+01,8.537999999999999545e+01,8.318000000000000682e+01,8.225000000000000000e+01,8.334999999999999432e+01,8.478000000000000114e+01,8.706999999999999318e+01,8.867000000000000171e+01,8.943000000000000682e+01,8.884000000000000341e+01,8.807999999999999829e+01,8.587999999999999545e+01,8.545999999999999375e+01,8.359999999999999432e+01,8.098000000000000398e+01,7.954000000000000625e+01,8.182999999999999829e+01,8.876000000000000512e+01,9.256000000000000227e+01,9.407999999999999829e+01,9.593999999999999773e+01,9.704000000000000625e+01,9.653000000000000114e+01,9.493000000000000682e+01,9.221999999999999886e+01,8.951999999999999602e+01,8.673000000000000398e+01,8.462000000000000455e+01,8.512000000000000455e+01,8.435999999999999943e+01,8.562999999999999545e+01,8.690000000000000568e+01,9.256000000000000227e+01,9.576999999999999602e+01,9.451000000000000512e+01,8.765999999999999659e+01,7.801999999999999602e+01,7.151000000000000512e+01,7.226999999999999602e+01,7.556999999999999318e+01,7.912000000000000455e+01,8.487000000000000455e+01,8.807999999999999829e+01,9.095999999999999375e+01,9.239000000000000057e+01,9.290000000000000568e+01,9.451000000000000512e+01,9.526999999999999602e+01,9.534999999999999432e+01,9.534999999999999432e+01,9.373999999999999488e+01,9.179999999999999716e+01,8.926000000000000512e+01,8.715000000000000568e+01,8.545999999999999375e+01,8.418999999999999773e+01,8.232999999999999829e+01,8.318000000000000682e+01,8.410999999999999943e+01,8.368999999999999773e+01,8.326000000000000512e+01,8.376999999999999602e+01,8.596999999999999886e+01,9.028000000000000114e+01,9.239000000000000057e+01,9.476000000000000512e+01,9.551999999999999602e+01,9.712999999999999545e+01,9.771999999999999886e+01,9.239000000000000057e+01,7.878000000000000114e+01,7.751000000000000512e+01,8.368999999999999773e+01,8.639000000000000057e+01,8.943000000000000682e+01,9.095999999999999375e+01,9.137999999999999545e+01,9.045000000000000284e+01,8.976999999999999602e+01,8.842000000000000171e+01,8.664000000000000057e+01,8.656000000000000227e+01,8.512000000000000455e+01,8.495000000000000284e+01,8.512000000000000455e+01,8.570999999999999375e+01,8.773999999999999488e+01,9.079000000000000625e+01,9.331999999999999318e+01,9.518000000000000682e+01,9.603000000000000114e+01,9.628000000000000114e+01,9.585999999999999943e+01,9.534999999999999432e+01,9.340999999999999659e+01,9.221999999999999886e+01,8.842000000000000171e+01,8.554999999999999716e+01,8.326000000000000512e+01,8.029999999999999716e+01,7.776999999999999602e+01,7.625000000000000000e+01,7.657999999999999829e+01,8.090000000000000568e+01,8.656000000000000227e+01,9.112000000000000455e+01,9.720999999999999375e+01,9.898999999999999488e+01,9.779999999999999716e+01,9.518000000000000682e+01,9.095999999999999375e+01,8.614000000000000057e+01,8.435999999999999943e+01,8.359999999999999432e+01,8.664000000000000057e+01,8.934999999999999432e+01,9.298000000000000398e+01,9.593999999999999773e+01,9.806000000000000227e+01,9.831000000000000227e+01,9.762999999999999545e+01,9.576999999999999602e+01,9.382999999999999829e+01,9.104000000000000625e+01,9.070000000000000284e+01,8.876000000000000512e+01,8.723999999999999488e+01,8.631000000000000227e+01,8.614000000000000057e+01,8.318000000000000682e+01,8.190999999999999659e+01,8.284000000000000341e+01,8.401999999999999602e+01,8.587999999999999545e+01,8.731999999999999318e+01,8.884000000000000341e+01,9.018999999999999773e+01,9.171999999999999886e+01,9.256000000000000227e+01,9.273000000000000398e+01,9.340999999999999659e+01,9.434000000000000341e+01,9.459000000000000341e+01,8.267000000000000171e+01,7.793999999999999773e+01,8.073000000000000398e+01,8.817000000000000171e+01,9.256000000000000227e+01,9.501000000000000512e+01,9.543999999999999773e+01,9.509999999999999432e+01,9.417000000000000171e+01,9.221999999999999886e+01,8.943000000000000682e+01,8.731999999999999318e+01,8.301000000000000512e+01,8.232999999999999829e+01,8.351999999999999602e+01,8.782999999999999829e+01,9.079000000000000625e+01,9.162999999999999545e+01,9.104000000000000625e+01,9.189000000000000057e+01,9.196999999999999886e+01,8.884000000000000341e+01,8.596999999999999886e+01,8.587999999999999545e+01,8.614000000000000057e+01,8.545999999999999375e+01,8.445000000000000284e+01,8.225000000000000000e+01,8.064000000000000057e+01,7.912000000000000455e+01,8.004999999999999716e+01,8.242000000000000171e+01,8.579999999999999716e+01,8.859000000000000341e+01,8.842000000000000171e+01,8.740000000000000568e+01,8.604999999999999716e+01,9.340999999999999659e+01,9.593999999999999773e+01,9.331999999999999318e+01,8.748999999999999488e+01,8.198999999999999488e+01,8.182999999999999829e+01,8.250000000000000000e+01,8.318000000000000682e+01,8.520999999999999375e+01,8.884000000000000341e+01,9.154999999999999716e+01,9.348999999999999488e+01,9.407999999999999829e+01,9.400000000000000000e+01,9.407999999999999829e+01,9.425000000000000000e+01,9.382999999999999829e+01,9.196999999999999886e+01,8.850000000000000000e+01,8.545999999999999375e+01,8.401999999999999602e+01,8.292000000000000171e+01,8.495000000000000284e+01,8.765999999999999659e+01,8.773999999999999488e+01,8.740000000000000568e+01,8.723999999999999488e+01,8.631000000000000227e+01,8.782999999999999829e+01,8.968999999999999773e+01,9.239000000000000057e+01,9.425000000000000000e+01,9.559999999999999432e+01,9.637000000000000455e+01,9.559999999999999432e+01,9.400000000000000000e+01,9.112000000000000455e+01,8.690000000000000568e+01,9.137999999999999545e+01,9.484000000000000341e+01,9.357999999999999829e+01,9.231000000000000227e+01,9.087000000000000455e+01,8.959999999999999432e+01,8.884000000000000341e+01,8.579999999999999716e+01,8.215999999999999659e+01,7.835999999999999943e+01,7.759999999999999432e+01,7.987999999999999545e+01,8.343000000000000682e+01,8.648000000000000398e+01,9.035999999999999943e+01,9.112000000000000455e+01,9.129000000000000625e+01,9.112000000000000455e+01,9.221999999999999886e+01,9.104000000000000625e+01,8.976999999999999602e+01,8.934999999999999432e+01,8.901000000000000512e+01,8.800000000000000000e+01,8.495000000000000284e+01,8.376999999999999602e+01,8.529000000000000625e+01,8.756999999999999318e+01,8.901000000000000512e+01,9.104000000000000625e+01,9.239000000000000057e+01,9.365999999999999659e+01,9.382999999999999829e+01,9.348999999999999488e+01,9.290000000000000568e+01,9.179999999999999716e+01,8.740000000000000568e+01,8.554999999999999716e+01,8.723999999999999488e+01,8.259000000000000341e+01,8.410999999999999943e+01,8.715000000000000568e+01,9.045000000000000284e+01,9.281000000000000227e+01,9.221999999999999886e+01,9.162999999999999545e+01,8.993999999999999773e+01,8.850000000000000000e+01,9.035999999999999943e+01,9.137999999999999545e+01,9.204999999999999716e+01,9.154999999999999716e+01,9.214000000000000057e+01,9.273000000000000398e+01,9.281000000000000227e+01,9.298000000000000398e+01,9.162999999999999545e+01,8.926000000000000512e+01,8.817000000000000171e+01,8.520999999999999375e+01,8.384999999999999432e+01,8.648000000000000398e+01,8.859000000000000341e+01,8.968999999999999773e+01,9.095999999999999375e+01,9.281000000000000227e+01,9.434000000000000341e+01,9.509999999999999432e+01,9.501000000000000512e+01,9.298000000000000398e+01,9.112000000000000455e+01,8.993999999999999773e+01,8.842000000000000171e+01,8.445000000000000284e+01,7.954000000000000625e+01,8.504000000000000625e+01,9.231000000000000227e+01,9.593999999999999773e+01,9.695999999999999375e+01,9.653000000000000114e+01,9.628000000000000114e+01,9.534999999999999432e+01,9.390999999999999659e+01,9.231000000000000227e+01,9.214000000000000057e+01,9.179999999999999716e+01,8.968999999999999773e+01,8.731999999999999318e+01,8.639000000000000057e+01,8.867000000000000171e+01,9.095999999999999375e+01,9.306999999999999318e+01,9.518000000000000682e+01,9.593999999999999773e+01,9.670000000000000284e+01,9.670000000000000284e+01,9.610999999999999943e+01,9.509999999999999432e+01,9.323999999999999488e+01,9.070000000000000284e+01,8.807999999999999829e+01,8.731999999999999318e+01,8.631000000000000227e+01,8.562999999999999545e+01,8.428000000000000114e+01,8.301000000000000512e+01,8.301000000000000512e+01,8.410999999999999943e+01,8.537999999999999545e+01,8.773999999999999488e+01,7.776999999999999602e+01,7.515000000000000568e+01,8.393999999999999773e+01,9.010999999999999943e+01,9.434000000000000341e+01,9.585999999999999943e+01,9.779999999999999716e+01,9.653000000000000114e+01,9.518000000000000682e+01,9.407999999999999829e+01,9.062000000000000455e+01,8.681000000000000227e+01,8.673000000000000398e+01,8.656000000000000227e+01,8.604999999999999716e+01,8.706999999999999318e+01,8.773999999999999488e+01,8.782999999999999829e+01,8.800000000000000000e+01,8.909999999999999432e+01,8.959999999999999432e+01,9.045000000000000284e+01,9.120999999999999375e+01,9.129000000000000625e+01,9.129000000000000625e+01,9.154999999999999716e+01,9.189000000000000057e+01,9.315000000000000568e+01,9.417000000000000171e+01,9.484000000000000341e+01,9.501000000000000512e+01,9.248000000000000398e+01,9.079000000000000625e+01,8.926000000000000512e+01,8.800000000000000000e+01,8.639000000000000057e+01,8.401999999999999602e+01,9.637000000000000455e+01,9.848000000000000398e+01,9.881999999999999318e+01,9.771999999999999886e+01,9.628000000000000114e+01,9.214000000000000057e+01,8.715000000000000568e+01,8.198999999999999488e+01,8.504000000000000625e+01,8.901000000000000512e+01,9.265000000000000568e+01,9.382999999999999829e+01,9.417000000000000171e+01,9.425000000000000000e+01,9.281000000000000227e+01,9.239000000000000057e+01,9.265000000000000568e+01,9.323999999999999488e+01,9.382999999999999829e+01,9.348999999999999488e+01,9.357999999999999829e+01,9.331999999999999318e+01,9.290000000000000568e+01,9.298000000000000398e+01,9.171999999999999886e+01,9.087000000000000455e+01,9.079000000000000625e+01,9.112000000000000455e+01,9.298000000000000398e+01,9.357999999999999829e+01,9.382999999999999829e+01,9.434000000000000341e+01,9.451000000000000512e+01,9.493000000000000682e+01,9.509999999999999432e+01,9.543999999999999773e+01,9.526999999999999602e+01,8.173999999999999488e+01,8.604999999999999716e+01,9.390999999999999659e+01,9.603000000000000114e+01,9.745999999999999375e+01,9.737999999999999545e+01,9.704000000000000625e+01,9.645000000000000284e+01,9.518000000000000682e+01,9.290000000000000568e+01,8.934999999999999432e+01,8.817000000000000171e+01,8.648000000000000398e+01,8.656000000000000227e+01,8.800000000000000000e+01,9.003000000000000114e+01,9.417000000000000171e+01,9.568999999999999773e+01,9.662000000000000455e+01,9.687000000000000455e+01,9.729999999999999716e+01,9.745999999999999375e+01,9.729999999999999716e+01,9.712999999999999545e+01,9.645000000000000284e+01,9.467000000000000171e+01,9.248000000000000398e+01,9.028000000000000114e+01,8.773999999999999488e+01,8.453000000000000114e+01,8.351999999999999602e+01,8.343000000000000682e+01,8.453000000000000114e+01,8.639000000000000057e+01,8.909999999999999432e+01,9.087000000000000455e+01,9.298000000000000398e+01,9.189000000000000057e+01,9.087000000000000455e+01,9.407999999999999829e+01,9.637000000000000455e+01,9.576999999999999602e+01,9.281000000000000227e+01,8.681000000000000227e+01,8.056000000000000227e+01,8.046999999999999886e+01,8.326000000000000512e+01,8.800000000000000000e+01,9.323999999999999488e+01,9.610999999999999943e+01,9.737999999999999545e+01,9.814000000000000057e+01,9.789000000000000057e+01,9.745999999999999375e+01,9.628000000000000114e+01,9.467000000000000171e+01,9.179999999999999716e+01,8.850000000000000000e+01,8.723999999999999488e+01,8.604999999999999716e+01,8.418999999999999773e+01,8.301000000000000512e+01,8.368999999999999773e+01,8.562999999999999545e+01,8.631000000000000227e+01,8.731999999999999318e+01,8.782999999999999829e+01,8.664000000000000057e+01,8.648000000000000398e+01,8.715000000000000568e+01,8.648000000000000398e+01,8.876000000000000512e+01,9.035999999999999943e+01,9.221999999999999886e+01,9.010999999999999943e+01,9.357999999999999829e+01,9.501000000000000512e+01,9.509999999999999432e+01,9.373999999999999488e+01,9.129000000000000625e+01,8.918000000000000682e+01,8.901000000000000512e+01,9.010999999999999943e+01,9.189000000000000057e+01,9.145999999999999375e+01,9.087000000000000455e+01,8.943000000000000682e+01,8.723999999999999488e+01,8.850000000000000000e+01,8.876000000000000512e+01,8.893000000000000682e+01,8.976999999999999602e+01,9.171999999999999886e+01,9.365999999999999659e+01,9.451000000000000512e+01,9.509999999999999432e+01,9.551999999999999602e+01,9.543999999999999773e+01,9.526999999999999602e+01,9.459000000000000341e+01,9.306999999999999318e+01,9.087000000000000455e+01,8.884000000000000341e+01,8.731999999999999318e+01,8.681000000000000227e+01,8.648000000000000398e+01,8.631000000000000227e+01,8.681000000000000227e+01,8.756999999999999318e+01,8.985999999999999943e+01,9.189000000000000057e+01,9.620000000000000284e+01,9.737999999999999545e+01,9.407999999999999829e+01,9.028000000000000114e+01,8.614000000000000057e+01,8.098000000000000398e+01,7.692000000000000171e+01,8.140000000000000568e+01,8.850000000000000000e+01,9.382999999999999829e+01,9.645000000000000284e+01,9.737999999999999545e+01,9.754999999999999716e+01,9.771999999999999886e+01,9.762999999999999545e+01,9.729999999999999716e+01,9.620000000000000284e+01,9.407999999999999829e+01,9.171999999999999886e+01,8.993999999999999773e+01,8.614000000000000057e+01,8.410999999999999943e+01,8.562999999999999545e+01,8.807999999999999829e+01,8.993999999999999773e+01,9.162999999999999545e+01,9.265000000000000568e+01,9.340999999999999659e+01,9.315000000000000568e+01,9.315000000000000568e+01,9.373999999999999488e+01,9.390999999999999659e+01,9.400000000000000000e+01,9.425000000000000000e+01,9.417000000000000171e+01,9.417000000000000171e+01,9.373999999999999488e+01,9.434000000000000341e+01,9.526999999999999602e+01,9.585999999999999943e+01,9.509999999999999432e+01,9.357999999999999829e+01,9.120999999999999375e+01,9.003000000000000114e+01,9.079000000000000625e+01,9.070000000000000284e+01,9.079000000000000625e+01,9.154999999999999716e+01,9.070000000000000284e+01,9.079000000000000625e+01,9.070000000000000284e+01,9.137999999999999545e+01,9.137999999999999545e+01,9.120999999999999375e+01,9.062000000000000455e+01,9.045000000000000284e+01,9.145999999999999375e+01,9.231000000000000227e+01,9.239000000000000057e+01,9.231000000000000227e+01,9.171999999999999886e+01,9.171999999999999886e+01,9.265000000000000568e+01,9.340999999999999659e+01,9.373999999999999488e+01,9.451000000000000512e+01,9.467000000000000171e+01,9.543999999999999773e+01,9.603000000000000114e+01,9.585999999999999943e+01,9.568999999999999773e+01,9.484000000000000341e+01,9.425000000000000000e+01,9.400000000000000000e+01,8.384999999999999432e+01,7.751000000000000512e+01,8.393999999999999773e+01,8.631000000000000227e+01,8.731999999999999318e+01,9.010999999999999943e+01,9.256000000000000227e+01,9.417000000000000171e+01,9.593999999999999773e+01,9.679000000000000625e+01,9.695999999999999375e+01,9.679000000000000625e+01,9.670000000000000284e+01,9.610999999999999943e+01,9.417000000000000171e+01,9.079000000000000625e+01,8.748999999999999488e+01,8.445000000000000284e+01,8.215999999999999659e+01,8.242000000000000171e+01,8.393999999999999773e+01,8.934999999999999432e+01,9.348999999999999488e+01,9.568999999999999773e+01,9.679000000000000625e+01,9.737999999999999545e+01,9.745999999999999375e+01,9.729999999999999716e+01,9.610999999999999943e+01,9.493000000000000682e+01,9.189000000000000057e+01,8.884000000000000341e+01,8.681000000000000227e+01,8.351999999999999602e+01,8.140000000000000568e+01,7.912000000000000455e+01,7.904000000000000625e+01,9.484000000000000341e+01,9.670000000000000284e+01,9.737999999999999545e+01,9.729999999999999716e+01,9.637000000000000455e+01,9.509999999999999432e+01,9.315000000000000568e+01,9.095999999999999375e+01,8.817000000000000171e+01,8.825000000000000000e+01,8.918000000000000682e+01,9.373999999999999488e+01,9.603000000000000114e+01,9.704000000000000625e+01,9.779999999999999716e+01,9.814000000000000057e+01,9.771999999999999886e+01,9.712999999999999545e+01,9.526999999999999602e+01,9.214000000000000057e+01,8.706999999999999318e+01,8.215999999999999659e+01,7.835999999999999943e+01,8.081000000000000227e+01,8.673000000000000398e+01,9.112000000000000455e+01,9.484000000000000341e+01,9.645000000000000284e+01,9.679000000000000625e+01,9.679000000000000625e+01,9.687000000000000455e+01,9.670000000000000284e+01,9.662000000000000455e+01,9.637000000000000455e+01,9.526999999999999602e+01,9.390999999999999659e+01,9.204999999999999716e+01,9.670000000000000284e+01,9.653000000000000114e+01,9.559999999999999432e+01,9.442000000000000171e+01,9.340999999999999659e+01,9.265000000000000568e+01,9.323999999999999488e+01,9.248000000000000398e+01,9.323999999999999488e+01,9.256000000000000227e+01,9.104000000000000625e+01,8.817000000000000171e+01,8.715000000000000568e+01,8.850000000000000000e+01,9.003000000000000114e+01,9.239000000000000057e+01,9.476000000000000512e+01,9.585999999999999943e+01,9.568999999999999773e+01,9.543999999999999773e+01,9.467000000000000171e+01,9.357999999999999829e+01,9.214000000000000057e+01,9.010999999999999943e+01,8.943000000000000682e+01,8.918000000000000682e+01,9.018999999999999773e+01,9.053000000000000114e+01,9.256000000000000227e+01,9.315000000000000568e+01,9.400000000000000000e+01,9.417000000000000171e+01,9.348999999999999488e+01,9.273000000000000398e+01,9.189000000000000057e+01,9.003000000000000114e+01,8.968999999999999773e+01,8.867000000000000171e+01,9.154999999999999716e+01,9.476000000000000512e+01,9.290000000000000568e+01,9.196999999999999886e+01,8.993999999999999773e+01,8.876000000000000512e+01,8.918000000000000682e+01,9.053000000000000114e+01,9.214000000000000057e+01,9.331999999999999318e+01,9.417000000000000171e+01,9.425000000000000000e+01,9.331999999999999318e+01,9.265000000000000568e+01,9.231000000000000227e+01,9.062000000000000455e+01,8.842000000000000171e+01,8.765999999999999659e+01,8.842000000000000171e+01,8.951999999999999602e+01,9.196999999999999886e+01,9.400000000000000000e+01,9.509999999999999432e+01,9.576999999999999602e+01,9.543999999999999773e+01,9.484000000000000341e+01,9.451000000000000512e+01,9.400000000000000000e+01,9.256000000000000227e+01,9.053000000000000114e+01,8.825000000000000000e+01,8.621999999999999886e+01,8.376999999999999602e+01,8.512000000000000455e+01,8.782999999999999829e+01,8.918000000000000682e+01,9.484000000000000341e+01,9.628000000000000114e+01,9.559999999999999432e+01,9.518000000000000682e+01,9.451000000000000512e+01,9.340999999999999659e+01,9.154999999999999716e+01,9.248000000000000398e+01,9.214000000000000057e+01,9.214000000000000057e+01,9.231000000000000227e+01,9.239000000000000057e+01,9.129000000000000625e+01,9.053000000000000114e+01,8.884000000000000341e+01,8.715000000000000568e+01,8.631000000000000227e+01,8.985999999999999943e+01,9.315000000000000568e+01,9.551999999999999602e+01,9.679000000000000625e+01,9.754999999999999716e+01,9.762999999999999545e+01,9.704000000000000625e+01,9.645000000000000284e+01,9.323999999999999488e+01,8.951999999999999602e+01,8.587999999999999545e+01,8.351999999999999602e+01,8.326000000000000512e+01,8.368999999999999773e+01,8.504000000000000625e+01,8.664000000000000057e+01,8.959999999999999432e+01,9.315000000000000568e+01,9.543999999999999773e+01,9.628000000000000114e+01,9.459000000000000341e+01,9.053000000000000114e+01,8.715000000000000568e+01,8.740000000000000568e+01,9.137999999999999545e+01,9.451000000000000512e+01,9.568999999999999773e+01,9.585999999999999943e+01,9.637000000000000455e+01,9.576999999999999602e+01,9.501000000000000512e+01,9.373999999999999488e+01,9.221999999999999886e+01,9.154999999999999716e+01,9.053000000000000114e+01,8.993999999999999773e+01,9.018999999999999773e+01,8.901000000000000512e+01,8.807999999999999829e+01,8.664000000000000057e+01,8.740000000000000568e+01,8.740000000000000568e+01,9.035999999999999943e+01,9.104000000000000625e+01,9.281000000000000227e+01,9.434000000000000341e+01,9.509999999999999432e+01,9.568999999999999773e+01,9.593999999999999773e+01,9.593999999999999773e+01,9.610999999999999943e+01,9.603000000000000114e+01,9.568999999999999773e+01,9.442000000000000171e+01,9.331999999999999318e+01,9.154999999999999716e+01,8.985999999999999943e+01,9.568999999999999773e+01,9.382999999999999829e+01,8.579999999999999716e+01,7.818999999999999773e+01,7.590999999999999659e+01,7.912000000000000455e+01,8.453000000000000114e+01,8.926000000000000512e+01,9.306999999999999318e+01,9.484000000000000341e+01,9.662000000000000455e+01,9.695999999999999375e+01,9.695999999999999375e+01,9.653000000000000114e+01,9.628000000000000114e+01,9.559999999999999432e+01,9.467000000000000171e+01,9.179999999999999716e+01,9.079000000000000625e+01,9.112000000000000455e+01,9.145999999999999375e+01,9.248000000000000398e+01,9.129000000000000625e+01,9.028000000000000114e+01,9.028000000000000114e+01,9.171999999999999886e+01,9.417000000000000171e+01,9.509999999999999432e+01,9.628000000000000114e+01,9.662000000000000455e+01,9.695999999999999375e+01,9.720999999999999375e+01,9.745999999999999375e+01,9.704000000000000625e+01,9.679000000000000625e+01,9.637000000000000455e+01,9.645000000000000284e+01,9.806000000000000227e+01,9.948999999999999488e+01,9.789000000000000057e+01,9.620000000000000284e+01,9.221999999999999886e+01,8.326000000000000512e+01,7.581999999999999318e+01,7.590999999999999659e+01,8.140000000000000568e+01,8.901000000000000512e+01,9.357999999999999829e+01,9.628000000000000114e+01,9.754999999999999716e+01,9.806000000000000227e+01,9.915000000000000568e+01,9.915000000000000568e+01,9.898999999999999488e+01,9.848000000000000398e+01,9.814000000000000057e+01,9.762999999999999545e+01,9.712999999999999545e+01,9.593999999999999773e+01,9.417000000000000171e+01,9.323999999999999488e+01,9.214000000000000057e+01,9.104000000000000625e+01,9.028000000000000114e+01,8.959999999999999432e+01,8.926000000000000512e+01,8.976999999999999602e+01,8.976999999999999602e+01,9.018999999999999773e+01,9.120999999999999375e+01,9.196999999999999886e+01,9.382999999999999829e+01,9.484000000000000341e+01,9.576999999999999602e+01,9.298000000000000398e+01,9.256000000000000227e+01,9.256000000000000227e+01,9.256000000000000227e+01,9.045000000000000284e+01,9.028000000000000114e+01,9.070000000000000284e+01,9.179999999999999716e+01,9.196999999999999886e+01,9.281000000000000227e+01,9.434000000000000341e+01,9.407999999999999829e+01,9.273000000000000398e+01,9.154999999999999716e+01,9.062000000000000455e+01,8.876000000000000512e+01,8.807999999999999829e+01,8.993999999999999773e+01,9.189000000000000057e+01,9.357999999999999829e+01,9.501000000000000512e+01,9.585999999999999943e+01,9.593999999999999773e+01,9.543999999999999773e+01,9.442000000000000171e+01,9.281000000000000227e+01,9.095999999999999375e+01,8.926000000000000512e+01,8.842000000000000171e+01,9.010999999999999943e+01,9.171999999999999886e+01,9.425000000000000000e+01,9.559999999999999432e+01,9.628000000000000114e+01,9.737999999999999545e+01,9.779999999999999716e+01,9.796999999999999886e+01,9.382999999999999829e+01,8.570999999999999375e+01,8.825000000000000000e+01,9.189000000000000057e+01,9.331999999999999318e+01,9.417000000000000171e+01,9.501000000000000512e+01,9.585999999999999943e+01,9.543999999999999773e+01,9.425000000000000000e+01,9.373999999999999488e+01,9.281000000000000227e+01,9.221999999999999886e+01,9.137999999999999545e+01,8.918000000000000682e+01,8.825000000000000000e+01,8.832999999999999829e+01,8.884000000000000341e+01,8.926000000000000512e+01,8.968999999999999773e+01,9.018999999999999773e+01,9.204999999999999716e+01,9.417000000000000171e+01,9.526999999999999602e+01,9.628000000000000114e+01,9.662000000000000455e+01,9.662000000000000455e+01,9.637000000000000455e+01,9.637000000000000455e+01,9.585999999999999943e+01,9.543999999999999773e+01,9.484000000000000341e+01,9.407999999999999829e+01,9.315000000000000568e+01,9.214000000000000057e+01,9.145999999999999375e+01,9.137999999999999545e+01,9.593999999999999773e+01,9.628000000000000114e+01,9.451000000000000512e+01,9.129000000000000625e+01,8.850000000000000000e+01,8.706999999999999318e+01,8.562999999999999545e+01,8.909999999999999432e+01,9.265000000000000568e+01,9.451000000000000512e+01,9.585999999999999943e+01,9.670000000000000284e+01,9.670000000000000284e+01,9.653000000000000114e+01,9.585999999999999943e+01,9.459000000000000341e+01,9.382999999999999829e+01,9.281000000000000227e+01,9.189000000000000057e+01,9.129000000000000625e+01,9.120999999999999375e+01,9.248000000000000398e+01,9.357999999999999829e+01,9.348999999999999488e+01,9.357999999999999829e+01,9.331999999999999318e+01,9.340999999999999659e+01,9.348999999999999488e+01,9.373999999999999488e+01,9.331999999999999318e+01,9.357999999999999829e+01,9.373999999999999488e+01,9.434000000000000341e+01,9.434000000000000341e+01,9.484000000000000341e+01,9.501000000000000512e+01,9.484000000000000341e+01,8.884000000000000341e+01,9.298000000000000398e+01,9.543999999999999773e+01,9.653000000000000114e+01,9.720999999999999375e+01,9.729999999999999716e+01,9.745999999999999375e+01,9.796999999999999886e+01,9.737999999999999545e+01,9.687000000000000455e+01,9.467000000000000171e+01,9.239000000000000057e+01,8.968999999999999773e+01,8.706999999999999318e+01,8.529000000000000625e+01,8.453000000000000114e+01,8.698000000000000398e+01,9.010999999999999943e+01,9.265000000000000568e+01,9.459000000000000341e+01,9.576999999999999602e+01,9.670000000000000284e+01,9.687000000000000455e+01,9.695999999999999375e+01,9.620000000000000284e+01,9.425000000000000000e+01,9.154999999999999716e+01,8.901000000000000512e+01,8.731999999999999318e+01,8.648000000000000398e+01,8.614000000000000057e+01,8.884000000000000341e+01,9.104000000000000625e+01,9.348999999999999488e+01,9.484000000000000341e+01,9.585999999999999943e+01,9.610999999999999943e+01,8.596999999999999886e+01,8.021999999999999886e+01,8.014000000000000057e+01,8.562999999999999545e+01,9.062000000000000455e+01,9.373999999999999488e+01,9.585999999999999943e+01,9.729999999999999716e+01,9.789000000000000057e+01,9.806000000000000227e+01,9.754999999999999716e+01,9.679000000000000625e+01,9.543999999999999773e+01,9.239000000000000057e+01,9.053000000000000114e+01,8.740000000000000568e+01,8.487000000000000455e+01,8.284000000000000341e+01,8.182999999999999829e+01,8.393999999999999773e+01,8.614000000000000057e+01,9.062000000000000455e+01,9.315000000000000568e+01,9.509999999999999432e+01,9.610999999999999943e+01,9.662000000000000455e+01,9.712999999999999545e+01,9.720999999999999375e+01,9.704000000000000625e+01,9.704000000000000625e+01,9.670000000000000284e+01,9.620000000000000284e+01,9.568999999999999773e+01,9.518000000000000682e+01,9.442000000000000171e+01,9.400000000000000000e+01,9.348999999999999488e+01,9.559999999999999432e+01,9.653000000000000114e+01,9.576999999999999602e+01,9.543999999999999773e+01,9.493000000000000682e+01,9.476000000000000512e+01,9.534999999999999432e+01,9.568999999999999773e+01,9.593999999999999773e+01,9.568999999999999773e+01,9.467000000000000171e+01,9.214000000000000057e+01,8.959999999999999432e+01,8.867000000000000171e+01,8.800000000000000000e+01,8.790999999999999659e+01,8.690000000000000568e+01,8.631000000000000227e+01,8.893000000000000682e+01,9.095999999999999375e+01,9.306999999999999318e+01,9.382999999999999829e+01,9.459000000000000341e+01,9.526999999999999602e+01,9.534999999999999432e+01,9.559999999999999432e+01,9.518000000000000682e+01,9.501000000000000512e+01,9.417000000000000171e+01,9.306999999999999318e+01,9.204999999999999716e+01,9.053000000000000114e+01,8.909999999999999432e+01,8.859000000000000341e+01,8.773999999999999488e+01,8.943000000000000682e+01,9.087000000000000455e+01,9.087000000000000455e+01,9.189000000000000057e+01,9.162999999999999545e+01,9.120999999999999375e+01,8.773999999999999488e+01,8.773999999999999488e+01,8.825000000000000000e+01,9.087000000000000455e+01,9.204999999999999716e+01,9.382999999999999829e+01,9.493000000000000682e+01,9.559999999999999432e+01,9.509999999999999432e+01,9.434000000000000341e+01,9.214000000000000057e+01,8.993999999999999773e+01,8.800000000000000000e+01,8.562999999999999545e+01,8.401999999999999602e+01,8.326000000000000512e+01,8.690000000000000568e+01,9.010999999999999943e+01,9.256000000000000227e+01,9.451000000000000512e+01,9.559999999999999432e+01,9.620000000000000284e+01,9.493000000000000682e+01,9.340999999999999659e+01,9.171999999999999886e+01,9.010999999999999943e+01,8.918000000000000682e+01,8.884000000000000341e+01,8.832999999999999829e+01,8.876000000000000512e+01,8.800000000000000000e+01,8.959999999999999432e+01,9.062000000000000455e+01,9.779999999999999716e+01,9.940999999999999659e+01,9.957999999999999829e+01,9.839000000000000057e+01,9.679000000000000625e+01,9.467000000000000171e+01,9.239000000000000057e+01,9.070000000000000284e+01,9.087000000000000455e+01,8.985999999999999943e+01,8.825000000000000000e+01,8.832999999999999829e+01,8.968999999999999773e+01,9.179999999999999716e+01,9.331999999999999318e+01,9.484000000000000341e+01,9.534999999999999432e+01,9.559999999999999432e+01,9.559999999999999432e+01,9.559999999999999432e+01,9.568999999999999773e+01,9.543999999999999773e+01,9.534999999999999432e+01,9.484000000000000341e+01,9.476000000000000512e+01,9.451000000000000512e+01,9.417000000000000171e+01,9.390999999999999659e+01,9.290000000000000568e+01,9.070000000000000284e+01,8.926000000000000512e+01,8.731999999999999318e+01,8.715000000000000568e+01,8.681000000000000227e+01,8.731999999999999318e+01,8.782999999999999829e+01,8.825000000000000000e+01,8.250000000000000000e+01,9.221999999999999886e+01,9.645000000000000284e+01,9.771999999999999886e+01,9.856000000000000227e+01,9.839000000000000057e+01,9.779999999999999716e+01,9.754999999999999716e+01,9.720999999999999375e+01,9.704000000000000625e+01,9.585999999999999943e+01,9.551999999999999602e+01,9.493000000000000682e+01,9.348999999999999488e+01,9.196999999999999886e+01,9.003000000000000114e+01,8.825000000000000000e+01,8.621999999999999886e+01,8.401999999999999602e+01,8.393999999999999773e+01,8.621999999999999886e+01,8.909999999999999432e+01,9.239000000000000057e+01,9.451000000000000512e+01,9.593999999999999773e+01,9.670000000000000284e+01,9.704000000000000625e+01,9.729999999999999716e+01,9.720999999999999375e+01,9.695999999999999375e+01,9.653000000000000114e+01,9.576999999999999602e+01,9.543999999999999773e+01,9.467000000000000171e+01,9.407999999999999829e+01,9.323999999999999488e+01,9.273000000000000398e+01,9.442000000000000171e+01,9.434000000000000341e+01,9.087000000000000455e+01,9.035999999999999943e+01,9.010999999999999943e+01,8.825000000000000000e+01,8.850000000000000000e+01,8.740000000000000568e+01,8.478000000000000114e+01,8.445000000000000284e+01,8.648000000000000398e+01,8.968999999999999773e+01,9.196999999999999886e+01,9.340999999999999659e+01,9.382999999999999829e+01,9.373999999999999488e+01,9.400000000000000000e+01,9.451000000000000512e+01,9.348999999999999488e+01,9.162999999999999545e+01,8.825000000000000000e+01,8.537999999999999545e+01,8.435999999999999943e+01,8.596999999999999886e+01,8.740000000000000568e+01,8.867000000000000171e+01,9.120999999999999375e+01,9.306999999999999318e+01,9.442000000000000171e+01,9.501000000000000512e+01,9.509999999999999432e+01,9.543999999999999773e+01,9.568999999999999773e+01,9.679000000000000625e+01,9.695999999999999375e+01,9.720999999999999375e+01,9.653000000000000114e+01,9.045000000000000284e+01,8.782999999999999829e+01,8.740000000000000568e+01,8.478000000000000114e+01,8.681000000000000227e+01,8.926000000000000512e+01,9.348999999999999488e+01,9.568999999999999773e+01,9.662000000000000455e+01,9.745999999999999375e+01,9.754999999999999716e+01,9.729999999999999716e+01,9.620000000000000284e+01,9.459000000000000341e+01,9.281000000000000227e+01,9.062000000000000455e+01,8.867000000000000171e+01,8.706999999999999318e+01,8.800000000000000000e+01,9.028000000000000114e+01,9.273000000000000398e+01,9.425000000000000000e+01,9.559999999999999432e+01,9.645000000000000284e+01,9.720999999999999375e+01,9.729999999999999716e+01,9.720999999999999375e+01,9.712999999999999545e+01,9.704000000000000625e+01,9.670000000000000284e+01,9.670000000000000284e+01,9.645000000000000284e+01,9.628000000000000114e+01,9.593999999999999773e+01,9.559999999999999432e+01,9.493000000000000682e+01,9.407999999999999829e+01,9.189000000000000057e+01,9.062000000000000455e+01,8.959999999999999432e+01,8.773999999999999488e+01,8.850000000000000000e+01,9.095999999999999375e+01,9.062000000000000455e+01,8.876000000000000512e+01,8.790999999999999659e+01,8.909999999999999432e+01,9.053000000000000114e+01,9.154999999999999716e+01,9.331999999999999318e+01,9.434000000000000341e+01,9.509999999999999432e+01,9.576999999999999602e+01,9.576999999999999602e+01,9.620000000000000284e+01,9.620000000000000284e+01,9.653000000000000114e+01,9.645000000000000284e+01,9.593999999999999773e+01,9.484000000000000341e+01,9.390999999999999659e+01,9.306999999999999318e+01,9.162999999999999545e+01,8.951999999999999602e+01,8.673000000000000398e+01,8.384999999999999432e+01,8.021999999999999886e+01,7.776999999999999602e+01,8.090000000000000568e+01,8.639000000000000057e+01,9.221999999999999886e+01,9.526999999999999602e+01,9.653000000000000114e+01,9.754999999999999716e+01,9.610999999999999943e+01,9.189000000000000057e+01,8.731999999999999318e+01,8.462000000000000455e+01,8.596999999999999886e+01,8.621999999999999886e+01,8.706999999999999318e+01,8.884000000000000341e+01,8.943000000000000682e+01,9.035999999999999943e+01,9.129000000000000625e+01,9.248000000000000398e+01,9.348999999999999488e+01,9.365999999999999659e+01,9.434000000000000341e+01,9.509999999999999432e+01,9.526999999999999602e+01,9.526999999999999602e+01,9.484000000000000341e+01,9.425000000000000000e+01,9.348999999999999488e+01,9.196999999999999886e+01,9.070000000000000284e+01,9.003000000000000114e+01,8.943000000000000682e+01,8.893000000000000682e+01,8.867000000000000171e+01,8.876000000000000512e+01,8.859000000000000341e+01,8.690000000000000568e+01,9.018999999999999773e+01,9.323999999999999488e+01,9.476000000000000512e+01,9.551999999999999602e+01,9.653000000000000114e+01,9.670000000000000284e+01,9.695999999999999375e+01,9.035999999999999943e+01,8.825000000000000000e+01,9.273000000000000398e+01,9.628000000000000114e+01,9.653000000000000114e+01,9.695999999999999375e+01,9.687000000000000455e+01,9.645000000000000284e+01,9.543999999999999773e+01,9.365999999999999659e+01,9.154999999999999716e+01,8.756999999999999318e+01,8.470000000000000284e+01,8.376999999999999602e+01,8.445000000000000284e+01,8.554999999999999716e+01,8.800000000000000000e+01,9.053000000000000114e+01,9.265000000000000568e+01,9.382999999999999829e+01,9.493000000000000682e+01,9.610999999999999943e+01,9.653000000000000114e+01,9.687000000000000455e+01,9.695999999999999375e+01,9.687000000000000455e+01,9.687000000000000455e+01,9.620000000000000284e+01,9.518000000000000682e+01,9.239000000000000057e+01,9.079000000000000625e+01,9.087000000000000455e+01,9.079000000000000625e+01,9.112000000000000455e+01,9.129000000000000625e+01,9.070000000000000284e+01,9.018999999999999773e+01,9.306999999999999318e+01,9.357999999999999829e+01,9.400000000000000000e+01,9.442000000000000171e+01,9.373999999999999488e+01,9.112000000000000455e+01,8.867000000000000171e+01,9.018999999999999773e+01,9.248000000000000398e+01,9.526999999999999602e+01,9.637000000000000455e+01,9.695999999999999375e+01,9.712999999999999545e+01,9.695999999999999375e+01,9.593999999999999773e+01,9.451000000000000512e+01,9.239000000000000057e+01,8.993999999999999773e+01,8.884000000000000341e+01,8.842000000000000171e+01,8.748999999999999488e+01,8.731999999999999318e+01,8.817000000000000171e+01,8.959999999999999432e+01,9.045000000000000284e+01,9.204999999999999716e+01,9.281000000000000227e+01,9.306999999999999318e+01,9.290000000000000568e+01,9.137999999999999545e+01,9.028000000000000114e+01,8.765999999999999659e+01,8.495000000000000284e+01,8.225000000000000000e+01,8.004999999999999716e+01,7.835999999999999943e+01,7.768000000000000682e+01,9.425000000000000000e+01,9.712999999999999545e+01,9.856000000000000227e+01,9.898999999999999488e+01,9.881999999999999318e+01,9.831000000000000227e+01,9.796999999999999886e+01,9.687000000000000455e+01,9.576999999999999602e+01,9.467000000000000171e+01,9.323999999999999488e+01,9.204999999999999716e+01,9.196999999999999886e+01,9.221999999999999886e+01,9.239000000000000057e+01,9.265000000000000568e+01,9.315000000000000568e+01,9.382999999999999829e+01,9.373999999999999488e+01,9.442000000000000171e+01,9.365999999999999659e+01,9.390999999999999659e+01,9.417000000000000171e+01,9.390999999999999659e+01,9.323999999999999488e+01,9.231000000000000227e+01,9.162999999999999545e+01,9.120999999999999375e+01,9.053000000000000114e+01,8.985999999999999943e+01,9.018999999999999773e+01,9.070000000000000284e+01,9.162999999999999545e+01,9.214000000000000057e+01,9.214000000000000057e+01,9.256000000000000227e+01,9.231000000000000227e+01,9.315000000000000568e+01,9.137999999999999545e+01,8.993999999999999773e+01,8.706999999999999318e+01,8.943000000000000682e+01,9.104000000000000625e+01,9.221999999999999886e+01,9.331999999999999318e+01,9.248000000000000398e+01,9.373999999999999488e+01,9.390999999999999659e+01,9.373999999999999488e+01,9.365999999999999659e+01,9.357999999999999829e+01,9.373999999999999488e+01,9.315000000000000568e+01,9.340999999999999659e+01,9.281000000000000227e+01,9.079000000000000625e+01,8.993999999999999773e+01,8.943000000000000682e+01,8.959999999999999432e+01,9.053000000000000114e+01,9.112000000000000455e+01,9.145999999999999375e+01,9.010999999999999943e+01,8.825000000000000000e+01,8.698000000000000398e+01,8.681000000000000227e+01,8.656000000000000227e+01,8.859000000000000341e+01,9.179999999999999716e+01,9.365999999999999659e+01,9.576999999999999602e+01,9.662000000000000455e+01,9.720999999999999375e+01,9.720999999999999375e+01,8.782999999999999829e+01,7.701000000000000512e+01,7.625000000000000000e+01,7.632999999999999829e+01,7.970999999999999375e+01,8.292000000000000171e+01,8.867000000000000171e+01,9.298000000000000398e+01,9.534999999999999432e+01,9.628000000000000114e+01,9.720999999999999375e+01,9.762999999999999545e+01,9.745999999999999375e+01,9.737999999999999545e+01,9.754999999999999716e+01,9.745999999999999375e+01,9.712999999999999545e+01,9.662000000000000455e+01,9.610999999999999943e+01,9.534999999999999432e+01,9.451000000000000512e+01,9.306999999999999318e+01,9.162999999999999545e+01,9.087000000000000455e+01,9.095999999999999375e+01,9.104000000000000625e+01,9.239000000000000057e+01,9.434000000000000341e+01,9.551999999999999602e+01,9.610999999999999943e+01,9.704000000000000625e+01,9.720999999999999375e+01,9.729999999999999716e+01,9.729999999999999716e+01,9.729999999999999716e+01,9.720999999999999375e+01,9.720999999999999375e+01,9.645000000000000284e+01,9.637000000000000455e+01,9.620000000000000284e+01,9.593999999999999773e+01,9.559999999999999432e+01,9.467000000000000171e+01,9.273000000000000398e+01,9.112000000000000455e+01,9.003000000000000114e+01,8.951999999999999602e+01,8.976999999999999602e+01,8.934999999999999432e+01,9.028000000000000114e+01,9.120999999999999375e+01,9.214000000000000057e+01,9.306999999999999318e+01,9.357999999999999829e+01,9.417000000000000171e+01,9.417000000000000171e+01,9.400000000000000000e+01,9.417000000000000171e+01,9.417000000000000171e+01,9.484000000000000341e+01,9.501000000000000512e+01,9.493000000000000682e+01,9.484000000000000341e+01,9.459000000000000341e+01,9.442000000000000171e+01,9.382999999999999829e+01,9.290000000000000568e+01,9.239000000000000057e+01,9.214000000000000057e+01,9.189000000000000057e+01,9.162999999999999545e+01,9.162999999999999545e+01,9.189000000000000057e+01,9.189000000000000057e+01,8.428000000000000114e+01,8.351999999999999602e+01,8.368999999999999773e+01,8.817000000000000171e+01,9.348999999999999488e+01,9.568999999999999773e+01,9.662000000000000455e+01,9.720999999999999375e+01,9.712999999999999545e+01,9.695999999999999375e+01,9.679000000000000625e+01,9.679000000000000625e+01,9.645000000000000284e+01,9.534999999999999432e+01,9.400000000000000000e+01,9.112000000000000455e+01,8.951999999999999602e+01,8.631000000000000227e+01,8.376999999999999602e+01,8.562999999999999545e+01,8.698000000000000398e+01,8.859000000000000341e+01,9.003000000000000114e+01,9.171999999999999886e+01,9.256000000000000227e+01,9.298000000000000398e+01,9.400000000000000000e+01,9.501000000000000512e+01,9.526999999999999602e+01,9.543999999999999773e+01,9.585999999999999943e+01,9.603000000000000114e+01,9.610999999999999943e+01,9.610999999999999943e+01,9.576999999999999602e+01,9.476000000000000512e+01,9.306999999999999318e+01,9.493000000000000682e+01,9.256000000000000227e+01,9.382999999999999829e+01,9.467000000000000171e+01,9.459000000000000341e+01,9.442000000000000171e+01,9.451000000000000512e+01,9.390999999999999659e+01,9.053000000000000114e+01,8.790999999999999659e+01,8.537999999999999545e+01,8.782999999999999829e+01,9.035999999999999943e+01,9.154999999999999716e+01,9.256000000000000227e+01,9.248000000000000398e+01,9.281000000000000227e+01,9.298000000000000398e+01,9.315000000000000568e+01,9.340999999999999659e+01,9.357999999999999829e+01,9.400000000000000000e+01,9.357999999999999829e+01,9.365999999999999659e+01,9.390999999999999659e+01,9.382999999999999829e+01,9.442000000000000171e+01,9.493000000000000682e+01,9.501000000000000512e+01,9.493000000000000682e+01,9.434000000000000341e+01,9.373999999999999488e+01,9.290000000000000568e+01,9.196999999999999886e+01,9.035999999999999943e+01,8.959999999999999432e+01,8.926000000000000512e+01
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00


==> figures/results/curve/log_lenet_0_dl2_curve.txt <==
Iteration
| Epoch #0			Loss: 2.2906 Acc@1: 9.92% Cons_Acc1/2: 0.00%/0.00%
| Epoch #0			Loss: 2.2914 Acc@1: 9.94% Cons_Acc1/2: 0.00%/0.00%
| Epoch #0			Loss: 2.2811 Acc@1: 10.85% Cons_Acc1/2: 0.00%/0.00%
| Epoch #0			Loss: 2.2891 Acc@1: 14.61% Cons_Acc1/2: 0.00%/0.00%
| Epoch #0			Loss: 2.2998 Acc@1: 18.30% Cons_Acc1/2: 0.00%/0.00%
| Epoch #0			Loss: 2.2960 Acc@1: 12.98% Cons_Acc1/2: 0.00%/0.00%
| Epoch #0			Loss: 2.2695 Acc@1: 10.26% Cons_Acc1/2: 0.00%/0.00%
| Epoch #0			Loss: 2.2758 Acc@1: 9.99% Cons_Acc1/2: 0.00%/0.00%
| Epoch #0			Loss: 2.2724 Acc@1: 10.02% Cons_Acc1/2: 0.00%/0.00%
| Epoch #0			Loss: 2.2562 Acc@1: 10.05% Cons_Acc1/2: 0.00%/0.00%
| Epoch #0			Loss: 2.2593 Acc@1: 10.04% Cons_Acc1/2: 0.00%/0.00%
| Epoch #0			Loss: 2.2553 Acc@1: 10.36% Cons_Acc1/2: 0.00%/0.00%
| Epoch #0			Loss: 2.2714 Acc@1: 11.58% Cons_Acc1/2: 0.00%/0.00%
| Epoch #0			Loss: 2.2472 Acc@1: 17.21% Cons_Acc1/2: 0.00%/0.00%
| Epoch #0			Loss: 2.2250 Acc@1: 25.43% Cons_Acc1/2: 0.00%/0.00%
| Epoch #0			Loss: 2.2126 Acc@1: 31.50% Cons_Acc1/2: 0.00%/0.00%
| Epoch #0			Loss: 2.2071 Acc@1: 36.30% Cons_Acc1/2: 0.00%/0.00%
| Epoch #0			Loss: 2.2152 Acc@1: 38.60% Cons_Acc1/2: 0.00%/0.00%
| Epoch #0			Loss: 2.2069 Acc@1: 39.14% Cons_Acc1/2: 0.00%/0.00%
| Epoch #0			Loss: 2.1662 Acc@1: 37.04% Cons_Acc1/2: 0.00%/0.00%
| Epoch #0			Loss: 2.1375 Acc@1: 34.59% Cons_Acc1/2: 0.00%/0.00%
| Epoch #0			Loss: 2.1432 Acc@1: 34.04% Cons_Acc1/2: 0.00%/0.00%
| Epoch #0			Loss: 2.1303 Acc@1: 35.76% Cons_Acc1/2: 0.00%/0.00%
| Epoch #0			Loss: 2.0930 Acc@1: 40.46% Cons_Acc1/2: 0.00%/0.00%
| Epoch #0			Loss: 2.0893 Acc@1: 47.36% Cons_Acc1/2: 0.00%/0.00%
| Epoch #0			Loss: 2.0916 Acc@1: 57.12% Cons_Acc1/2: 0.00%/0.00%
| Epoch #0			Loss: 2.0846 Acc@1: 60.60% Cons_Acc1/2: 0.08%/0.00%
| Epoch #0			Loss: 2.0539 Acc@1: 59.03% Cons_Acc1/2: 1.10%/0.00%
| Epoch #0			Loss: 1.9826 Acc@1: 56.60% Cons_Acc1/2: 2.03%/0.00%
| Epoch #0			Loss: 1.9744 Acc@1: 55.05% Cons_Acc1/2: 3.47%/0.00%
| Epoch #0			Loss: 1.9070 Acc@1: 54.30% Cons_Acc1/2: 4.14%/0.00%
| Epoch #0			Loss: 1.9219 Acc@1: 54.03% Cons_Acc1/2: 4.65%/0.00%
| Epoch #0			Loss: 1.8571 Acc@1: 54.72% Cons_Acc1/2: 5.16%/0.00%
| Epoch #0			Loss: 1.7928 Acc@1: 58.71% Cons_Acc1/2: 5.16%/0.00%
| Epoch #0			Loss: 1.7145 Acc@1: 62.25% Cons_Acc1/2: 5.49%/0.00%
| Epoch #0			Loss: 1.8071 Acc@1: 63.21% Cons_Acc1/2: 6.26%/0.00%
| Epoch #0			Loss: 1.6755 Acc@1: 63.68% Cons_Acc1/2: 5.92%/0.00%
| Epoch #1			Loss: 1.7293 Acc@1: 62.54% Cons_Acc1/2: 7.02%/0.00%
| Epoch #1			Loss: 1.5030 Acc@1: 62.73% Cons_Acc1/2: 10.31%/0.00%
| Epoch #1			Loss: 1.6991 Acc@1: 61.92% Cons_Acc1/2: 14.54%/0.00%
| Epoch #1			Loss: 1.5528 Acc@1: 62.65% Cons_Acc1/2: 16.06%/0.00%
| Epoch #1			Loss: 1.7439 Acc@1: 64.46% Cons_Acc1/2: 15.98%/0.00%
| Epoch #1			Loss: 1.5758 Acc@1: 66.32% Cons_Acc1/2: 13.95%/0.00%
| Epoch #1			Loss: 1.7323 Acc@1: 67.61% Cons_Acc1/2: 11.24%/0.00%
| Epoch #1			Loss: 1.5875 Acc@1: 68.19% Cons_Acc1/2: 9.47%/0.00%
| Epoch #1			Loss: 1.7059 Acc@1: 69.09% Cons_Acc1/2: 8.54%/0.00%
| Epoch #1			Loss: 1.5913 Acc@1: 69.45% Cons_Acc1/2: 11.58%/0.00%
| Epoch #1			Loss: 1.8602 Acc@1: 69.51% Cons_Acc1/2: 21.05%/0.00%
| Epoch #1			Loss: 1.3218 Acc@1: 69.12% Cons_Acc1/2: 32.80%/0.00%
| Epoch #1			Loss: 1.5208 Acc@1: 68.31% Cons_Acc1/2: 42.43%/0.00%
| Epoch #1			Loss: 1.4886 Acc@1: 67.81% Cons_Acc1/2: 48.01%/0.00%
| Epoch #1			Loss: 1.5026 Acc@1: 68.06% Cons_Acc1/2: 49.79%/0.00%
| Epoch #1			Loss: 1.5832 Acc@1: 67.83% Cons_Acc1/2: 51.82%/0.00%
| Epoch #1			Loss: 1.4204 Acc@1: 68.13% Cons_Acc1/2: 54.27%/0.00%
| Epoch #1			Loss: 1.0514 Acc@1: 69.34% Cons_Acc1/2: 52.16%/0.00%
| Epoch #1			Loss: 1.6330 Acc@1: 70.90% Cons_Acc1/2: 48.27%/0.00%
| Epoch #1			Loss: 1.3146 Acc@1: 71.42% Cons_Acc1/2: 45.65%/0.00%
| Epoch #1			Loss: 1.9121 Acc@1: 71.45% Cons_Acc1/2: 42.52%/0.00%
| Epoch #1			Loss: 1.2411 Acc@1: 71.56% Cons_Acc1/2: 36.09%/0.00%
| Epoch #1			Loss: 1.4865 Acc@1: 71.13% Cons_Acc1/2: 33.47%/0.00%
| Epoch #1			Loss: 1.3492 Acc@1: 71.40% Cons_Acc1/2: 31.61%/0.00%
| Epoch #1			Loss: 1.3022 Acc@1: 71.81% Cons_Acc1/2: 32.97%/0.00%
| Epoch #1			Loss: 1.4048 Acc@1: 72.22% Cons_Acc1/2: 35.76%/0.00%
| Epoch #1			Loss: 1.8757 Acc@1: 72.38% Cons_Acc1/2: 42.77%/0.00%
| Epoch #1			Loss: 1.5088 Acc@1: 72.26% Cons_Acc1/2: 51.99%/0.00%
| Epoch #1			Loss: 1.7414 Acc@1: 72.10% Cons_Acc1/2: 58.16%/0.00%
| Epoch #1			Loss: 1.2495 Acc@1: 72.39% Cons_Acc1/2: 60.86%/0.00%
| Epoch #1			Loss: 1.4893 Acc@1: 72.51% Cons_Acc1/2: 62.30%/0.00%
| Epoch #1			Loss: 1.6592 Acc@1: 72.39% Cons_Acc1/2: 63.14%/0.00%
| Epoch #1			Loss: 1.3609 Acc@1: 72.73% Cons_Acc1/2: 53.34%/0.00%
| Epoch #1			Loss: 1.0863 Acc@1: 73.26% Cons_Acc1/2: 46.91%/0.00%
| Epoch #1			Loss: 1.4974 Acc@1: 73.91% Cons_Acc1/2: 42.52%/0.00%
| Epoch #1			Loss: 1.9904 Acc@1: 74.39% Cons_Acc1/2: 43.62%/0.00%
| Epoch #1			Loss: 1.1645 Acc@1: 73.32% Cons_Acc1/2: 41.67%/0.00%
| Epoch #2			Loss: 0.8692 Acc@1: 72.97% Cons_Acc1/2: 73.96%/0.00%
| Epoch #2			Loss: 1.2783 Acc@1: 73.70% Cons_Acc1/2: 69.65%/0.00%
| Epoch #2			Loss: 1.5524 Acc@1: 73.17% Cons_Acc1/2: 63.82%/0.00%
| Epoch #2			Loss: 1.2194 Acc@1: 73.95% Cons_Acc1/2: 53.93%/0.00%
| Epoch #2			Loss: 1.9397 Acc@1: 74.27% Cons_Acc1/2: 45.48%/0.00%
| Epoch #2			Loss: 1.1490 Acc@1: 74.04% Cons_Acc1/2: 47.93%/0.00%
| Epoch #2			Loss: 1.7654 Acc@1: 74.55% Cons_Acc1/2: 50.97%/0.00%
| Epoch #2			Loss: 2.0718 Acc@1: 75.06% Cons_Acc1/2: 51.65%/0.00%
| Epoch #2			Loss: 1.4234 Acc@1: 75.87% Cons_Acc1/2: 49.79%/0.00%
| Epoch #2			Loss: 1.3886 Acc@1: 76.03% Cons_Acc1/2: 44.21%/0.00%
| Epoch #2			Loss: 1.5456 Acc@1: 75.63% Cons_Acc1/2: 41.34%/0.00%
| Epoch #2			Loss: 2.2108 Acc@1: 75.69% Cons_Acc1/2: 43.36%/0.00%
| Epoch #2			Loss: 1.0992 Acc@1: 76.08% Cons_Acc1/2: 51.31%/0.00%
| Epoch #2			Loss: 1.2585 Acc@1: 76.18% Cons_Acc1/2: 59.51%/0.00%
| Epoch #2			Loss: 1.4287 Acc@1: 76.03% Cons_Acc1/2: 66.02%/0.00%
| Epoch #2			Loss: 1.4812 Acc@1: 75.55% Cons_Acc1/2: 70.25%/0.00%
| Epoch #2			Loss: 1.3863 Acc@1: 75.80% Cons_Acc1/2: 69.32%/0.00%
| Epoch #2			Loss: 2.6528 Acc@1: 76.11% Cons_Acc1/2: 65.93%/0.00%
| Epoch #2			Loss: 1.6497 Acc@1: 75.40% Cons_Acc1/2: 62.89%/0.00%
| Epoch #2			Loss: 2.1466 Acc@1: 75.37% Cons_Acc1/2: 63.23%/0.00%
| Epoch #2			Loss: 2.0322 Acc@1: 75.90% Cons_Acc1/2: 58.07%/0.00%
| Epoch #2			Loss: 1.7411 Acc@1: 77.16% Cons_Acc1/2: 52.07%/0.00%
| Epoch #2			Loss: 0.9875 Acc@1: 77.83% Cons_Acc1/2: 48.77%/0.00%
| Epoch #2			Loss: 1.7140 Acc@1: 78.26% Cons_Acc1/2: 47.51%/0.00%
| Epoch #2			Loss: 2.2031 Acc@1: 78.42% Cons_Acc1/2: 50.89%/0.00%
| Epoch #2			Loss: 2.5923 Acc@1: 78.49% Cons_Acc1/2: 58.41%/0.00%
| Epoch #2			Loss: 1.5509 Acc@1: 78.28% Cons_Acc1/2: 65.34%/0.00%
| Epoch #2			Loss: 1.3308 Acc@1: 78.09% Cons_Acc1/2: 67.03%/0.00%
| Epoch #2			Loss: 1.7675 Acc@1: 78.13% Cons_Acc1/2: 65.93%/0.00%
| Epoch #2			Loss: 2.5305 Acc@1: 78.38% Cons_Acc1/2: 65.34%/0.00%
| Epoch #2			Loss: 1.5552 Acc@1: 78.48% Cons_Acc1/2: 65.77%/0.00%
| Epoch #2			Loss: 1.2176 Acc@1: 78.62% Cons_Acc1/2: 63.82%/0.00%
| Epoch #2			Loss: 1.6344 Acc@1: 78.78% Cons_Acc1/2: 61.03%/0.00%
| Epoch #2			Loss: 1.5242 Acc@1: 78.95% Cons_Acc1/2: 56.97%/0.00%
| Epoch #2			Loss: 1.3188 Acc@1: 78.95% Cons_Acc1/2: 52.41%/0.00%
| Epoch #2			Loss: 1.6214 Acc@1: 78.76% Cons_Acc1/2: 50.30%/0.00%
| Epoch #2			Loss: 1.6804 Acc@1: 78.78% Cons_Acc1/2: 48.94%/0.00%
| Epoch #3			Loss: 1.6863 Acc@1: 76.22% Cons_Acc1/2: 74.30%/0.00%
| Epoch #3			Loss: 1.8118 Acc@1: 76.87% Cons_Acc1/2: 73.63%/0.00%
| Epoch #3			Loss: 2.0622 Acc@1: 77.68% Cons_Acc1/2: 67.20%/0.00%
| Epoch #3			Loss: 2.1888 Acc@1: 78.42% Cons_Acc1/2: 60.02%/0.00%
| Epoch #3			Loss: 1.5314 Acc@1: 78.85% Cons_Acc1/2: 66.69%/0.00%
| Epoch #3			Loss: 1.2855 Acc@1: 79.21% Cons_Acc1/2: 65.93%/0.00%
| Epoch #3			Loss: 2.4937 Acc@1: 79.21% Cons_Acc1/2: 68.55%/0.00%
| Epoch #3			Loss: 1.8104 Acc@1: 79.08% Cons_Acc1/2: 69.06%/0.00%
| Epoch #3			Loss: 2.5829 Acc@1: 78.48% Cons_Acc1/2: 71.34%/0.00%
| Epoch #3			Loss: 1.7390 Acc@1: 78.03% Cons_Acc1/2: 72.87%/0.00%
| Epoch #3			Loss: 2.2235 Acc@1: 78.37% Cons_Acc1/2: 72.19%/0.00%
| Epoch #3			Loss: 1.6481 Acc@1: 79.06% Cons_Acc1/2: 69.06%/0.00%
| Epoch #3			Loss: 1.4919 Acc@1: 79.57% Cons_Acc1/2: 68.05%/0.00%
| Epoch #3			Loss: 1.8070 Acc@1: 79.37% Cons_Acc1/2: 66.10%/0.00%
| Epoch #3			Loss: 1.6417 Acc@1: 79.22% Cons_Acc1/2: 66.27%/0.00%
| Epoch #3			Loss: 2.1198 Acc@1: 79.03% Cons_Acc1/2: 68.39%/0.00%
| Epoch #3			Loss: 2.2981 Acc@1: 79.21% Cons_Acc1/2: 72.27%/0.00%
| Epoch #3			Loss: 1.9187 Acc@1: 79.39% Cons_Acc1/2: 76.67%/0.00%
| Epoch #3			Loss: 1.2579 Acc@1: 79.50% Cons_Acc1/2: 79.88%/0.00%
| Epoch #3			Loss: 1.1659 Acc@1: 78.83% Cons_Acc1/2: 82.25%/0.00%
| Epoch #3			Loss: 2.3932 Acc@1: 78.62% Cons_Acc1/2: 81.99%/0.00%
| Epoch #3			Loss: 2.1133 Acc@1: 78.86% Cons_Acc1/2: 75.40%/0.00%
| Epoch #3			Loss: 1.8352 Acc@1: 79.37% Cons_Acc1/2: 67.37%/0.00%
| Epoch #3			Loss: 2.1889 Acc@1: 79.84% Cons_Acc1/2: 55.79%/0.00%
| Epoch #3			Loss: 1.8024 Acc@1: 79.92% Cons_Acc1/2: 49.20%/0.00%
| Epoch #3			Loss: 1.9546 Acc@1: 80.14% Cons_Acc1/2: 50.80%/0.00%
| Epoch #3			Loss: 2.0967 Acc@1: 80.20% Cons_Acc1/2: 51.48%/0.00%
| Epoch #3			Loss: 2.3182 Acc@1: 80.20% Cons_Acc1/2: 53.51%/0.00%
| Epoch #3			Loss: 1.0035 Acc@1: 80.09% Cons_Acc1/2: 56.64%/0.00%
| Epoch #3			Loss: 1.9170 Acc@1: 80.17% Cons_Acc1/2: 60.27%/0.00%
| Epoch #3			Loss: 1.7562 Acc@1: 80.27% Cons_Acc1/2: 65.34%/0.00%
| Epoch #3			Loss: 2.6753 Acc@1: 80.11% Cons_Acc1/2: 73.03%/0.00%
| Epoch #3			Loss: 1.4272 Acc@1: 79.96% Cons_Acc1/2: 79.63%/0.00%
| Epoch #3			Loss: 2.8770 Acc@1: 79.98% Cons_Acc1/2: 81.66%/0.00%
| Epoch #3			Loss: 1.8493 Acc@1: 80.14% Cons_Acc1/2: 81.07%/0.00%
| Epoch #3			Loss: 2.0323 Acc@1: 80.67% Cons_Acc1/2: 76.08%/0.00%
| Epoch #3			Loss: 1.4509 Acc@1: 80.95% Cons_Acc1/2: 67.29%/0.00%
| Epoch #4			Loss: 2.3752 Acc@1: 78.53% Cons_Acc1/2: 78.95%/0.00%
| Epoch #4			Loss: 2.2224 Acc@1: 80.44% Cons_Acc1/2: 64.24%/0.00%
| Epoch #4			Loss: 1.6177 Acc@1: 79.72% Cons_Acc1/2: 43.53%/0.00%
| Epoch #4			Loss: 2.5882 Acc@1: 79.53% Cons_Acc1/2: 42.94%/0.00%
| Epoch #4			Loss: 1.4278 Acc@1: 80.19% Cons_Acc1/2: 52.66%/0.00%
| Epoch #4			Loss: 1.9282 Acc@1: 80.93% Cons_Acc1/2: 66.78%/0.00%
| Epoch #4			Loss: 2.3165 Acc@1: 80.74% Cons_Acc1/2: 77.01%/0.00%
| Epoch #4			Loss: 1.5376 Acc@1: 79.86% Cons_Acc1/2: 84.11%/0.00%
| Epoch #4			Loss: 2.1292 Acc@1: 79.02% Cons_Acc1/2: 88.08%/0.00%
| Epoch #4			Loss: 1.0118 Acc@1: 79.17% Cons_Acc1/2: 87.49%/0.00%
| Epoch #4			Loss: 2.3891 Acc@1: 79.91% Cons_Acc1/2: 83.60%/0.00%
| Epoch #4			Loss: 1.5545 Acc@1: 80.86% Cons_Acc1/2: 77.60%/0.00%
| Epoch #4			Loss: 1.9064 Acc@1: 81.41% Cons_Acc1/2: 69.65%/0.00%
| Epoch #4			Loss: 2.1853 Acc@1: 81.45% Cons_Acc1/2: 60.69%/0.00%
| Epoch #4			Loss: 2.0738 Acc@1: 81.28% Cons_Acc1/2: 55.71%/0.00%
| Epoch #4			Loss: 1.8398 Acc@1: 81.14% Cons_Acc1/2: 54.10%/0.00%
| Epoch #4			Loss: 1.4271 Acc@1: 81.12% Cons_Acc1/2: 55.11%/0.00%
| Epoch #4			Loss: 2.6049 Acc@1: 81.27% Cons_Acc1/2: 61.20%/0.00%
| Epoch #4			Loss: 3.3794 Acc@1: 81.44% Cons_Acc1/2: 65.85%/0.00%
| Epoch #4			Loss: 2.1699 Acc@1: 81.29% Cons_Acc1/2: 70.33%/0.00%
| Epoch #4			Loss: 2.3983 Acc@1: 80.94% Cons_Acc1/2: 73.46%/0.00%
| Epoch #4			Loss: 1.9616 Acc@1: 81.09% Cons_Acc1/2: 75.06%/0.00%
| Epoch #4			Loss: 1.9279 Acc@1: 81.24% Cons_Acc1/2: 76.25%/0.00%
| Epoch #4			Loss: 3.1382 Acc@1: 81.29% Cons_Acc1/2: 73.46%/0.00%
| Epoch #4			Loss: 3.2557 Acc@1: 81.34% Cons_Acc1/2: 69.82%/0.00%
| Epoch #4			Loss: 2.1097 Acc@1: 81.48% Cons_Acc1/2: 70.41%/0.00%
| Epoch #4			Loss: 1.3860 Acc@1: 81.49% Cons_Acc1/2: 72.10%/0.00%
| Epoch #4			Loss: 2.0559 Acc@1: 81.63% Cons_Acc1/2: 72.19%/0.00%
| Epoch #4			Loss: 2.4216 Acc@1: 81.60% Cons_Acc1/2: 76.42%/0.00%
| Epoch #4			Loss: 2.0655 Acc@1: 81.42% Cons_Acc1/2: 78.53%/0.00%
| Epoch #4			Loss: 2.4164 Acc@1: 81.55% Cons_Acc1/2: 78.28%/0.00%
| Epoch #4			Loss: 1.4942 Acc@1: 81.54% Cons_Acc1/2: 78.87%/0.00%
| Epoch #4			Loss: 2.0104 Acc@1: 81.49% Cons_Acc1/2: 80.90%/0.00%
| Epoch #4			Loss: 2.3023 Acc@1: 81.29% Cons_Acc1/2: 80.98%/0.00%
| Epoch #4			Loss: 2.3437 Acc@1: 81.04% Cons_Acc1/2: 79.63%/0.00%
| Epoch #4			Loss: 1.3463 Acc@1: 80.87% Cons_Acc1/2: 79.54%/0.00%
| Epoch #4			Loss: 3.1027 Acc@1: 81.25% Cons_Acc1/2: 79.37%/0.00%
| Epoch #5			Loss: 2.4183 Acc@1: 80.11% Cons_Acc1/2: 64.84%/0.00%
| Epoch #5			Loss: 2.5489 Acc@1: 79.43% Cons_Acc1/2: 70.92%/0.00%
| Epoch #5			Loss: 2.4887 Acc@1: 80.71% Cons_Acc1/2: 73.96%/0.00%
| Epoch #5			Loss: 2.0077 Acc@1: 81.68% Cons_Acc1/2: 77.43%/0.00%
| Epoch #5			Loss: 1.2674 Acc@1: 81.80% Cons_Acc1/2: 77.60%/0.00%
| Epoch #5			Loss: 2.9909 Acc@1: 81.64% Cons_Acc1/2: 71.26%/0.00%
| Epoch #5			Loss: 2.8404 Acc@1: 81.34% Cons_Acc1/2: 63.40%/0.00%
| Epoch #5			Loss: 2.8643 Acc@1: 81.06% Cons_Acc1/2: 55.45%/0.00%
| Epoch #5			Loss: 2.9326 Acc@1: 81.34% Cons_Acc1/2: 56.55%/0.00%
| Epoch #5			Loss: 2.2135 Acc@1: 81.60% Cons_Acc1/2: 60.19%/0.00%
| Epoch #5			Loss: 2.1789 Acc@1: 81.83% Cons_Acc1/2: 72.53%/0.00%
| Epoch #5			Loss: 2.3713 Acc@1: 81.08% Cons_Acc1/2: 82.92%/0.00%
| Epoch #5			Loss: 2.5840 Acc@1: 80.37% Cons_Acc1/2: 86.64%/0.00%
| Epoch #5			Loss: 2.4899 Acc@1: 80.46% Cons_Acc1/2: 86.64%/0.00%
| Epoch #5			Loss: 2.3306 Acc@1: 81.29% Cons_Acc1/2: 82.84%/0.00%
| Epoch #5			Loss: 1.4250 Acc@1: 82.25% Cons_Acc1/2: 79.21%/0.00%
| Epoch #5			Loss: 1.7432 Acc@1: 82.75% Cons_Acc1/2: 75.40%/0.00%
| Epoch #5			Loss: 2.8264 Acc@1: 82.57% Cons_Acc1/2: 69.57%/0.00%
| Epoch #5			Loss: 0.8478 Acc@1: 81.82% Cons_Acc1/2: 64.50%/0.00%
| Epoch #5			Loss: 1.7191 Acc@1: 81.34% Cons_Acc1/2: 61.03%/0.00%
| Epoch #5			Loss: 1.7201 Acc@1: 81.34% Cons_Acc1/2: 61.03%/0.00%
| Epoch #5			Loss: 2.6160 Acc@1: 81.84% Cons_Acc1/2: 61.88%/0.00%
| Epoch #5			Loss: 2.4428 Acc@1: 82.31% Cons_Acc1/2: 69.48%/0.00%
| Epoch #5			Loss: 3.3753 Acc@1: 82.72% Cons_Acc1/2: 75.32%/0.00%
| Epoch #5			Loss: 2.5865 Acc@1: 82.52% Cons_Acc1/2: 79.54%/0.00%
| Epoch #5			Loss: 3.2371 Acc@1: 82.10% Cons_Acc1/2: 82.92%/0.00%
| Epoch #5			Loss: 2.5139 Acc@1: 81.77% Cons_Acc1/2: 85.38%/0.00%
| Epoch #5			Loss: 2.9966 Acc@1: 81.54% Cons_Acc1/2: 85.55%/0.00%
| Epoch #5			Loss: 1.5874 Acc@1: 81.86% Cons_Acc1/2: 83.69%/0.00%
| Epoch #5			Loss: 3.4835 Acc@1: 82.14% Cons_Acc1/2: 79.97%/0.00%
| Epoch #5			Loss: 2.2582 Acc@1: 82.69% Cons_Acc1/2: 77.26%/0.00%
| Epoch #5			Loss: 2.9571 Acc@1: 82.88% Cons_Acc1/2: 74.47%/0.00%
| Epoch #5			Loss: 3.3442 Acc@1: 82.66% Cons_Acc1/2: 71.77%/0.00%
| Epoch #5			Loss: 3.0060 Acc@1: 82.49% Cons_Acc1/2: 70.75%/0.00%
| Epoch #5			Loss: 3.8046 Acc@1: 82.39% Cons_Acc1/2: 71.60%/0.00%
| Epoch #5			Loss: 2.3810 Acc@1: 82.34% Cons_Acc1/2: 73.29%/0.00%
| Epoch #5			Loss: 3.6544 Acc@1: 82.84% Cons_Acc1/2: 76.42%/0.00%
| Epoch #6			Loss: 2.9895 Acc@1: 82.53% Cons_Acc1/2: 78.70%/0.00%
| Epoch #6			Loss: 3.0331 Acc@1: 81.72% Cons_Acc1/2: 78.95%/0.00%
| Epoch #6			Loss: 2.6092 Acc@1: 81.97% Cons_Acc1/2: 78.02%/0.00%
| Epoch #6			Loss: 2.2920 Acc@1: 82.28% Cons_Acc1/2: 80.64%/0.00%
| Epoch #6			Loss: 1.4514 Acc@1: 82.78% Cons_Acc1/2: 78.44%/0.00%
| Epoch #6			Loss: 1.4239 Acc@1: 83.19% Cons_Acc1/2: 71.94%/0.00%
| Epoch #6			Loss: 1.9280 Acc@1: 83.39% Cons_Acc1/2: 67.29%/0.00%
| Epoch #6			Loss: 2.6463 Acc@1: 83.49% Cons_Acc1/2: 62.55%/0.00%
| Epoch #6			Loss: 4.4255 Acc@1: 83.39% Cons_Acc1/2: 66.19%/0.00%
| Epoch #6			Loss: 1.5577 Acc@1: 83.19% Cons_Acc1/2: 70.58%/0.00%
| Epoch #6			Loss: 1.4110 Acc@1: 83.07% Cons_Acc1/2: 77.60%/0.00%
| Epoch #6			Loss: 2.2236 Acc@1: 82.83% Cons_Acc1/2: 82.67%/0.00%
| Epoch #6			Loss: 4.1740 Acc@1: 82.69% Cons_Acc1/2: 84.87%/0.00%
| Epoch #6			Loss: 2.2498 Acc@1: 82.76% Cons_Acc1/2: 84.11%/0.00%
| Epoch #6			Loss: 2.3575 Acc@1: 82.86% Cons_Acc1/2: 81.49%/0.00%
| Epoch #6			Loss: 2.1608 Acc@1: 83.09% Cons_Acc1/2: 77.26%/0.00%
| Epoch #6			Loss: 2.4056 Acc@1: 83.26% Cons_Acc1/2: 75.23%/0.00%
| Epoch #6			Loss: 1.9722 Acc@1: 83.07% Cons_Acc1/2: 70.58%/0.00%
| Epoch #6			Loss: 3.0210 Acc@1: 83.29% Cons_Acc1/2: 67.37%/0.00%
| Epoch #6			Loss: 1.7132 Acc@1: 83.64% Cons_Acc1/2: 63.14%/0.00%
| Epoch #6			Loss: 2.4283 Acc@1: 83.67% Cons_Acc1/2: 61.96%/0.00%
| Epoch #6			Loss: 3.0566 Acc@1: 83.56% Cons_Acc1/2: 68.98%/0.00%
| Epoch #6			Loss: 2.0478 Acc@1: 83.60% Cons_Acc1/2: 77.26%/0.00%
| Epoch #6			Loss: 2.1243 Acc@1: 83.55% Cons_Acc1/2: 84.19%/0.00%
| Epoch #6			Loss: 2.4338 Acc@1: 83.34% Cons_Acc1/2: 89.77%/0.00%
| Epoch #6			Loss: 1.8872 Acc@1: 83.10% Cons_Acc1/2: 91.80%/0.00%
| Epoch #6			Loss: 1.7183 Acc@1: 83.03% Cons_Acc1/2: 92.22%/0.00%
| Epoch #6			Loss: 2.9715 Acc@1: 83.00% Cons_Acc1/2: 90.70%/0.00%
| Epoch #6			Loss: 2.6993 Acc@1: 83.19% Cons_Acc1/2: 87.74%/0.00%
| Epoch #6			Loss: 1.9471 Acc@1: 83.40% Cons_Acc1/2: 82.67%/0.00%
| Epoch #6			Loss: 3.6539 Acc@1: 83.60% Cons_Acc1/2: 77.77%/0.00%
| Epoch #6			Loss: 4.2313 Acc@1: 83.89% Cons_Acc1/2: 72.02%/0.00%
| Epoch #6			Loss: 1.7795 Acc@1: 83.89% Cons_Acc1/2: 68.22%/0.00%
| Epoch #6			Loss: 2.4335 Acc@1: 83.89% Cons_Acc1/2: 67.12%/0.00%
| Epoch #6			Loss: 1.9638 Acc@1: 83.65% Cons_Acc1/2: 67.20%/0.00%
| Epoch #6			Loss: 2.5766 Acc@1: 83.59% Cons_Acc1/2: 71.01%/0.00%
| Epoch #6			Loss: 3.5871 Acc@1: 83.66% Cons_Acc1/2: 77.43%/0.00%
| Epoch #7			Loss: 2.1336 Acc@1: 83.67% Cons_Acc1/2: 67.54%/0.00%
| Epoch #7			Loss: 1.8306 Acc@1: 83.81% Cons_Acc1/2: 74.89%/0.00%
| Epoch #7			Loss: 2.5587 Acc@1: 84.04% Cons_Acc1/2: 83.01%/0.00%
| Epoch #7			Loss: 2.9717 Acc@1: 83.51% Cons_Acc1/2: 84.78%/0.00%
| Epoch #7			Loss: 1.4021 Acc@1: 83.35% Cons_Acc1/2: 87.49%/0.00%
| Epoch #7			Loss: 2.1271 Acc@1: 83.32% Cons_Acc1/2: 89.18%/0.00%
| Epoch #7			Loss: 2.7565 Acc@1: 83.16% Cons_Acc1/2: 87.40%/0.00%
| Epoch #7			Loss: 2.6842 Acc@1: 83.14% Cons_Acc1/2: 82.84%/0.00%
| Epoch #7			Loss: 3.8821 Acc@1: 82.87% Cons_Acc1/2: 73.20%/0.00%
| Epoch #7			Loss: 1.3577 Acc@1: 82.84% Cons_Acc1/2: 61.37%/0.00%
| Epoch #7			Loss: 2.4795 Acc@1: 82.89% Cons_Acc1/2: 56.64%/0.00%
| Epoch #7			Loss: 2.1431 Acc@1: 83.24% Cons_Acc1/2: 54.10%/0.00%
| Epoch #7			Loss: 2.0537 Acc@1: 83.74% Cons_Acc1/2: 58.92%/0.00%
| Epoch #7			Loss: 2.3749 Acc@1: 84.19% Cons_Acc1/2: 69.23%/0.00%
| Epoch #7			Loss: 1.4821 Acc@1: 84.41% Cons_Acc1/2: 77.68%/0.00%
| Epoch #7			Loss: 1.9134 Acc@1: 84.47% Cons_Acc1/2: 83.18%/0.00%
| Epoch #7			Loss: 2.8695 Acc@1: 84.43% Cons_Acc1/2: 85.55%/0.00%
| Epoch #7			Loss: 2.3578 Acc@1: 84.39% Cons_Acc1/2: 86.22%/0.00%
| Epoch #7			Loss: 2.6770 Acc@1: 84.39% Cons_Acc1/2: 87.91%/0.00%
| Epoch #7			Loss: 3.4826 Acc@1: 84.40% Cons_Acc1/2: 86.98%/0.00%
| Epoch #7			Loss: 2.0136 Acc@1: 84.30% Cons_Acc1/2: 85.71%/0.00%
| Epoch #7			Loss: 2.4927 Acc@1: 84.24% Cons_Acc1/2: 84.70%/0.00%
| Epoch #7			Loss: 3.3254 Acc@1: 84.28% Cons_Acc1/2: 82.50%/0.00%
| Epoch #7			Loss: 2.8556 Acc@1: 84.33% Cons_Acc1/2: 79.80%/0.00%
| Epoch #7			Loss: 3.2415 Acc@1: 84.40% Cons_Acc1/2: 77.01%/0.00%
| Epoch #7			Loss: 2.0317 Acc@1: 84.55% Cons_Acc1/2: 72.87%/0.00%
| Epoch #7			Loss: 2.2932 Acc@1: 84.57% Cons_Acc1/2: 67.96%/0.00%
| Epoch #7			Loss: 2.2085 Acc@1: 84.49% Cons_Acc1/2: 63.65%/0.00%
| Epoch #7			Loss: 1.1579 Acc@1: 84.64% Cons_Acc1/2: 62.38%/0.00%
| Epoch #7			Loss: 2.9587 Acc@1: 84.61% Cons_Acc1/2: 65.77%/0.00%
| Epoch #7			Loss: 2.1785 Acc@1: 84.60% Cons_Acc1/2: 66.95%/0.00%
| Epoch #7			Loss: 1.5894 Acc@1: 84.64% Cons_Acc1/2: 68.22%/0.00%
| Epoch #7			Loss: 1.6926 Acc@1: 84.89% Cons_Acc1/2: 69.91%/0.00%
| Epoch #7			Loss: 3.9074 Acc@1: 84.84% Cons_Acc1/2: 73.29%/0.00%
| Epoch #7			Loss: 2.2786 Acc@1: 84.90% Cons_Acc1/2: 78.11%/0.00%
| Epoch #7			Loss: 1.6868 Acc@1: 84.77% Cons_Acc1/2: 82.16%/0.00%
| Epoch #7			Loss: 2.3974 Acc@1: 84.50% Cons_Acc1/2: 85.71%/0.00%
| Epoch #8			Loss: 2.0638 Acc@1: 84.32% Cons_Acc1/2: 63.06%/0.00%
| Epoch #8			Loss: 3.6635 Acc@1: 84.82% Cons_Acc1/2: 68.81%/0.00%
| Epoch #8			Loss: 3.1161 Acc@1: 84.65% Cons_Acc1/2: 79.88%/0.00%
| Epoch #8			Loss: 2.5086 Acc@1: 83.36% Cons_Acc1/2: 88.76%/0.00%
| Epoch #8			Loss: 2.6303 Acc@1: 82.90% Cons_Acc1/2: 90.87%/0.00%
| Epoch #8			Loss: 2.8713 Acc@1: 83.56% Cons_Acc1/2: 89.43%/0.00%
| Epoch #8			Loss: 2.1798 Acc@1: 83.93% Cons_Acc1/2: 84.87%/0.00%
| Epoch #8			Loss: 2.1355 Acc@1: 83.95% Cons_Acc1/2: 80.39%/0.00%
| Epoch #8			Loss: 3.4807 Acc@1: 83.89% Cons_Acc1/2: 78.11%/0.00%
| Epoch #8			Loss: 2.5498 Acc@1: 84.29% Cons_Acc1/2: 73.96%/0.00%
| Epoch #8			Loss: 0.9208 Acc@1: 84.81% Cons_Acc1/2: 70.16%/0.00%
| Epoch #8			Loss: 1.1833 Acc@1: 84.89% Cons_Acc1/2: 69.57%/0.00%
| Epoch #8			Loss: 2.1152 Acc@1: 84.50% Cons_Acc1/2: 67.20%/0.00%
| Epoch #8			Loss: 2.1952 Acc@1: 84.32% Cons_Acc1/2: 70.16%/0.00%
| Epoch #8			Loss: 2.7674 Acc@1: 84.47% Cons_Acc1/2: 75.49%/0.00%
| Epoch #8			Loss: 2.8029 Acc@1: 84.44% Cons_Acc1/2: 80.98%/0.00%
| Epoch #8			Loss: 2.1207 Acc@1: 84.36% Cons_Acc1/2: 84.95%/0.00%
| Epoch #8			Loss: 2.6410 Acc@1: 84.09% Cons_Acc1/2: 85.97%/0.00%
| Epoch #8			Loss: 2.4181 Acc@1: 84.00% Cons_Acc1/2: 87.24%/0.00%
| Epoch #8			Loss: 1.7419 Acc@1: 83.79% Cons_Acc1/2: 87.07%/0.00%
| Epoch #8			Loss: 3.9713 Acc@1: 84.10% Cons_Acc1/2: 85.80%/0.00%
| Epoch #8			Loss: 3.3970 Acc@1: 84.54% Cons_Acc1/2: 81.83%/0.00%
| Epoch #8			Loss: 2.1380 Acc@1: 84.86% Cons_Acc1/2: 78.87%/0.00%
| Epoch #8			Loss: 2.9207 Acc@1: 84.92% Cons_Acc1/2: 76.16%/0.00%
| Epoch #8			Loss: 1.7530 Acc@1: 84.77% Cons_Acc1/2: 74.39%/0.00%
| Epoch #8			Loss: 3.3689 Acc@1: 84.58% Cons_Acc1/2: 75.15%/0.00%
| Epoch #8			Loss: 3.1279 Acc@1: 84.20% Cons_Acc1/2: 75.74%/0.00%
| Epoch #8			Loss: 2.9810 Acc@1: 84.13% Cons_Acc1/2: 76.50%/0.00%
| Epoch #8			Loss: 1.8953 Acc@1: 84.30% Cons_Acc1/2: 75.57%/0.00%
| Epoch #8			Loss: 2.9307 Acc@1: 84.62% Cons_Acc1/2: 74.30%/0.00%
| Epoch #8			Loss: 3.4221 Acc@1: 85.07% Cons_Acc1/2: 72.27%/0.00%
| Epoch #8			Loss: 2.7170 Acc@1: 85.28% Cons_Acc1/2: 72.27%/0.00%
| Epoch #8			Loss: 1.7390 Acc@1: 85.36% Cons_Acc1/2: 73.71%/0.00%
| Epoch #8			Loss: 3.3141 Acc@1: 85.41% Cons_Acc1/2: 75.91%/0.00%
| Epoch #8			Loss: 1.6472 Acc@1: 85.14% Cons_Acc1/2: 78.28%/0.00%
| Epoch #8			Loss: 1.4437 Acc@1: 85.11% Cons_Acc1/2: 80.98%/0.00%
| Epoch #8			Loss: 3.7299 Acc@1: 85.04% Cons_Acc1/2: 83.09%/0.00%
| Epoch #9			Loss: 3.3088 Acc@1: 84.39% Cons_Acc1/2: 68.47%/0.00%
| Epoch #9			Loss: 1.3867 Acc@1: 84.45% Cons_Acc1/2: 64.75%/0.00%
| Epoch #9			Loss: 1.2914 Acc@1: 84.69% Cons_Acc1/2: 79.04%/0.00%
| Epoch #9			Loss: 3.0517 Acc@1: 84.60% Cons_Acc1/2: 88.59%/0.00%
| Epoch #9			Loss: 3.0343 Acc@1: 84.37% Cons_Acc1/2: 91.63%/0.00%
| Epoch #9			Loss: 3.8208 Acc@1: 84.34% Cons_Acc1/2: 91.80%/0.00%
| Epoch #9			Loss: 2.5869 Acc@1: 84.81% Cons_Acc1/2: 89.60%/0.00%
| Epoch #9			Loss: 2.1984 Acc@1: 85.15% Cons_Acc1/2: 86.56%/0.00%
| Epoch #9			Loss: 3.6016 Acc@1: 85.50% Cons_Acc1/2: 77.60%/0.00%
| Epoch #9			Loss: 1.8657 Acc@1: 85.52% Cons_Acc1/2: 70.33%/0.00%
| Epoch #9			Loss: 2.6868 Acc@1: 85.37% Cons_Acc1/2: 61.96%/0.00%
| Epoch #9			Loss: 2.6165 Acc@1: 85.28% Cons_Acc1/2: 58.07%/0.00%
| Epoch #9			Loss: 0.7490 Acc@1: 85.37% Cons_Acc1/2: 60.02%/0.00%
| Epoch #9			Loss: 2.3276 Acc@1: 85.36% Cons_Acc1/2: 63.91%/0.00%
| Epoch #9			Loss: 2.5300 Acc@1: 85.37% Cons_Acc1/2: 74.13%/0.00%
| Epoch #9			Loss: 1.0844 Acc@1: 85.35% Cons_Acc1/2: 83.09%/0.00%
| Epoch #9			Loss: 2.4590 Acc@1: 85.12% Cons_Acc1/2: 86.98%/0.00%
| Epoch #9			Loss: 1.6792 Acc@1: 84.99% Cons_Acc1/2: 88.50%/0.00%
| Epoch #9			Loss: 2.7623 Acc@1: 85.03% Cons_Acc1/2: 88.00%/0.00%
| Epoch #9			Loss: 1.2234 Acc@1: 85.15% Cons_Acc1/2: 86.22%/0.00%
| Epoch #9			Loss: 2.9935 Acc@1: 85.17% Cons_Acc1/2: 83.94%/0.00%
| Epoch #9			Loss: 3.8604 Acc@1: 85.26% Cons_Acc1/2: 80.56%/0.00%
| Epoch #9			Loss: 2.7057 Acc@1: 85.53% Cons_Acc1/2: 76.92%/0.00%
| Epoch #9			Loss: 3.2685 Acc@1: 85.55% Cons_Acc1/2: 78.02%/0.00%
| Epoch #9			Loss: 2.2249 Acc@1: 85.47% Cons_Acc1/2: 81.07%/0.00%
| Epoch #9			Loss: 2.3718 Acc@1: 85.55% Cons_Acc1/2: 84.36%/0.00%
| Epoch #9			Loss: 2.4730 Acc@1: 85.55% Cons_Acc1/2: 85.38%/0.00%
| Epoch #9			Loss: 1.6495 Acc@1: 85.63% Cons_Acc1/2: 85.63%/0.00%
| Epoch #9			Loss: 1.7320 Acc@1: 85.77% Cons_Acc1/2: 85.88%/0.00%
| Epoch #9			Loss: 2.6340 Acc@1: 85.76% Cons_Acc1/2: 86.48%/0.00%
| Epoch #9			Loss: 1.8930 Acc@1: 85.68% Cons_Acc1/2: 86.48%/0.00%
| Epoch #9			Loss: 2.1593 Acc@1: 85.57% Cons_Acc1/2: 86.14%/0.00%
| Epoch #9			Loss: 1.8824 Acc@1: 85.54% Cons_Acc1/2: 85.88%/0.00%
| Epoch #9			Loss: 1.5949 Acc@1: 85.66% Cons_Acc1/2: 85.04%/0.00%
| Epoch #9			Loss: 3.1911 Acc@1: 85.67% Cons_Acc1/2: 85.88%/0.00%
| Epoch #9			Loss: 2.3406 Acc@1: 85.73% Cons_Acc1/2: 85.04%/0.00%
| Epoch #9			Loss: 3.8412 Acc@1: 85.78% Cons_Acc1/2: 83.94%/0.00%
| Epoch #10			Loss: 2.1467 Acc@1: 84.71% Cons_Acc1/2: 72.19%/0.00%
| Epoch #10			Loss: 2.7315 Acc@1: 84.80% Cons_Acc1/2: 79.21%/0.00%
| Epoch #10			Loss: 2.6291 Acc@1: 85.35% Cons_Acc1/2: 84.19%/0.00%
| Epoch #10			Loss: 2.2650 Acc@1: 85.51% Cons_Acc1/2: 82.42%/0.00%
| Epoch #10			Loss: 1.3570 Acc@1: 85.41% Cons_Acc1/2: 83.43%/0.00%
| Epoch #10			Loss: 4.0006 Acc@1: 85.26% Cons_Acc1/2: 82.59%/0.00%
| Epoch #10			Loss: 2.2844 Acc@1: 85.15% Cons_Acc1/2: 83.69%/0.00%
| Epoch #10			Loss: 1.6797 Acc@1: 85.02% Cons_Acc1/2: 83.09%/0.00%
| Epoch #10			Loss: 3.4495 Acc@1: 85.19% Cons_Acc1/2: 82.92%/0.00%
| Epoch #10			Loss: 1.6346 Acc@1: 85.35% Cons_Acc1/2: 83.01%/0.00%
| Epoch #10			Loss: 2.1122 Acc@1: 85.37% Cons_Acc1/2: 81.74%/0.00%
| Epoch #10			Loss: 3.2506 Acc@1: 85.39% Cons_Acc1/2: 78.02%/0.00%
| Epoch #10			Loss: 3.9085 Acc@1: 84.94% Cons_Acc1/2: 72.78%/0.00%
| Epoch #10			Loss: 2.4940 Acc@1: 84.44% Cons_Acc1/2: 69.06%/0.00%
| Epoch #10			Loss: 3.8070 Acc@1: 84.34% Cons_Acc1/2: 72.53%/0.00%
| Epoch #10			Loss: 4.8273 Acc@1: 84.51% Cons_Acc1/2: 77.68%/0.00%
| Epoch #10			Loss: 2.1548 Acc@1: 84.66% Cons_Acc1/2: 84.19%/0.00%
| Epoch #10			Loss: 3.0143 Acc@1: 85.13% Cons_Acc1/2: 88.76%/0.00%
| Epoch #10			Loss: 2.7083 Acc@1: 85.33% Cons_Acc1/2: 91.12%/0.00%
| Epoch #10			Loss: 2.4355 Acc@1: 85.45% Cons_Acc1/2: 91.97%/0.00%
| Epoch #10			Loss: 1.4081 Acc@1: 85.64% Cons_Acc1/2: 90.79%/0.00%
| Epoch #10			Loss: 2.9426 Acc@1: 85.85% Cons_Acc1/2: 89.60%/0.00%
| Epoch #10			Loss: 3.4656 Acc@1: 85.83% Cons_Acc1/2: 86.56%/0.00%
| Epoch #10			Loss: 1.5695 Acc@1: 85.67% Cons_Acc1/2: 82.42%/0.00%
| Epoch #10			Loss: 3.2742 Acc@1: 85.64% Cons_Acc1/2: 78.53%/0.00%
| Epoch #10			Loss: 3.0833 Acc@1: 85.70% Cons_Acc1/2: 77.43%/0.00%
| Epoch #10			Loss: 2.0652 Acc@1: 85.78% Cons_Acc1/2: 76.08%/0.00%
| Epoch #10			Loss: 2.2419 Acc@1: 85.85% Cons_Acc1/2: 80.05%/0.00%
| Epoch #10			Loss: 2.4832 Acc@1: 85.95% Cons_Acc1/2: 84.36%/0.00%
| Epoch #10			Loss: 3.0257 Acc@1: 86.01% Cons_Acc1/2: 86.14%/0.00%
| Epoch #10			Loss: 1.8188 Acc@1: 86.07% Cons_Acc1/2: 86.98%/0.00%
| Epoch #10			Loss: 3.6924 Acc@1: 85.92% Cons_Acc1/2: 87.57%/0.00%
| Epoch #10			Loss: 0.8723 Acc@1: 85.91% Cons_Acc1/2: 87.66%/0.00%
| Epoch #10			Loss: 1.2219 Acc@1: 85.74% Cons_Acc1/2: 88.00%/0.00%
| Epoch #10			Loss: 2.4635 Acc@1: 85.75% Cons_Acc1/2: 87.24%/0.00%
| Epoch #10			Loss: 2.2086 Acc@1: 85.78% Cons_Acc1/2: 86.14%/0.00%
| Epoch #10			Loss: 2.9123 Acc@1: 85.93% Cons_Acc1/2: 84.28%/0.00%
| Epoch #11			Loss: 2.4279 Acc@1: 85.65% Cons_Acc1/2: 83.60%/0.00%
| Epoch #11			Loss: 2.4805 Acc@1: 85.30% Cons_Acc1/2: 71.60%/0.00%
| Epoch #11			Loss: 2.6092 Acc@1: 85.66% Cons_Acc1/2: 74.30%/0.00%
| Epoch #11			Loss: 2.2354 Acc@1: 86.02% Cons_Acc1/2: 83.01%/0.00%
| Epoch #11			Loss: 2.5774 Acc@1: 85.97% Cons_Acc1/2: 88.25%/0.00%
| Epoch #11			Loss: 1.6229 Acc@1: 85.51% Cons_Acc1/2: 91.55%/0.00%
| Epoch #11			Loss: 2.6532 Acc@1: 85.33% Cons_Acc1/2: 91.72%/0.00%
| Epoch #11			Loss: 3.0893 Acc@1: 85.41% Cons_Acc1/2: 90.70%/0.00%
| Epoch #11			Loss: 3.0271 Acc@1: 85.61% Cons_Acc1/2: 88.93%/0.00%
| Epoch #11			Loss: 3.5746 Acc@1: 85.95% Cons_Acc1/2: 86.56%/0.00%
| Epoch #11			Loss: 2.8979 Acc@1: 86.02% Cons_Acc1/2: 83.52%/0.00%
| Epoch #11			Loss: 3.1150 Acc@1: 85.99% Cons_Acc1/2: 81.49%/0.00%
| Epoch #11			Loss: 3.2911 Acc@1: 85.92% Cons_Acc1/2: 80.05%/0.00%
| Epoch #11			Loss: 1.8518 Acc@1: 85.75% Cons_Acc1/2: 77.26%/0.00%
| Epoch #11			Loss: 2.1624 Acc@1: 85.60% Cons_Acc1/2: 76.25%/0.00%
| Epoch #11			Loss: 3.6629 Acc@1: 85.64% Cons_Acc1/2: 75.82%/0.00%
| Epoch #11			Loss: 3.0178 Acc@1: 85.87% Cons_Acc1/2: 75.23%/0.00%
| Epoch #11			Loss: 3.9763 Acc@1: 86.23% Cons_Acc1/2: 78.61%/0.00%
| Epoch #11			Loss: 3.0411 Acc@1: 86.40% Cons_Acc1/2: 81.49%/0.00%
| Epoch #11			Loss: 2.1166 Acc@1: 86.33% Cons_Acc1/2: 85.46%/0.00%
| Epoch #11			Loss: 1.5714 Acc@1: 86.17% Cons_Acc1/2: 87.83%/0.00%
| Epoch #11			Loss: 2.6041 Acc@1: 85.98% Cons_Acc1/2: 89.60%/0.00%
| Epoch #11			Loss: 1.9652 Acc@1: 85.75% Cons_Acc1/2: 90.36%/0.00%
| Epoch #11			Loss: 1.8010 Acc@1: 85.59% Cons_Acc1/2: 90.19%/0.00%
| Epoch #11			Loss: 2.3452 Acc@1: 85.38% Cons_Acc1/2: 87.66%/0.00%
| Epoch #11			Loss: 2.3174 Acc@1: 85.29% Cons_Acc1/2: 82.92%/0.00%
| Epoch #11			Loss: 2.8674 Acc@1: 85.63% Cons_Acc1/2: 77.18%/0.00%
| Epoch #11			Loss: 2.7211 Acc@1: 85.85% Cons_Acc1/2: 74.22%/0.00%
| Epoch #11			Loss: 2.9826 Acc@1: 86.12% Cons_Acc1/2: 71.77%/0.00%
| Epoch #11			Loss: 2.3372 Acc@1: 86.27% Cons_Acc1/2: 71.94%/0.00%
| Epoch #11			Loss: 2.4846 Acc@1: 86.39% Cons_Acc1/2: 76.25%/0.00%
| Epoch #11			Loss: 3.7648 Acc@1: 86.29% Cons_Acc1/2: 81.49%/0.00%
| Epoch #11			Loss: 1.7419 Acc@1: 86.06% Cons_Acc1/2: 85.21%/0.00%
| Epoch #11			Loss: 2.6424 Acc@1: 85.56% Cons_Acc1/2: 87.49%/0.00%
| Epoch #11			Loss: 2.4897 Acc@1: 85.19% Cons_Acc1/2: 90.87%/0.00%
| Epoch #11			Loss: 4.2679 Acc@1: 85.46% Cons_Acc1/2: 91.12%/0.00%
| Epoch #11			Loss: 3.0372 Acc@1: 85.90% Cons_Acc1/2: 90.11%/0.00%
| Epoch #12			Loss: 2.8768 Acc@1: 86.45% Cons_Acc1/2: 84.11%/0.00%
| Epoch #12			Loss: 2.3466 Acc@1: 86.02% Cons_Acc1/2: 86.48%/0.00%
| Epoch #12			Loss: 1.2636 Acc@1: 86.20% Cons_Acc1/2: 86.48%/0.00%
| Epoch #12			Loss: 1.9940 Acc@1: 86.40% Cons_Acc1/2: 88.25%/0.00%
| Epoch #12			Loss: 0.9767 Acc@1: 86.49% Cons_Acc1/2: 88.67%/0.00%
| Epoch #12			Loss: 1.2084 Acc@1: 86.48% Cons_Acc1/2: 89.26%/0.00%
| Epoch #12			Loss: 2.3400 Acc@1: 86.13% Cons_Acc1/2: 89.01%/0.00%
| Epoch #12			Loss: 3.2731 Acc@1: 86.06% Cons_Acc1/2: 88.50%/0.00%
| Epoch #12			Loss: 2.9595 Acc@1: 86.20% Cons_Acc1/2: 87.15%/0.00%
| Epoch #12			Loss: 0.8307 Acc@1: 86.13% Cons_Acc1/2: 83.09%/0.00%
| Epoch #12			Loss: 2.8309 Acc@1: 86.16% Cons_Acc1/2: 82.59%/0.00%
| Epoch #12			Loss: 4.5761 Acc@1: 86.17% Cons_Acc1/2: 84.11%/0.00%
| Epoch #12			Loss: 2.4519 Acc@1: 86.42% Cons_Acc1/2: 85.12%/0.00%
| Epoch #12			Loss: 4.4461 Acc@1: 86.45% Cons_Acc1/2: 85.55%/0.00%
| Epoch #12			Loss: 1.3881 Acc@1: 86.47% Cons_Acc1/2: 87.49%/0.00%
| Epoch #12			Loss: 3.4255 Acc@1: 86.54% Cons_Acc1/2: 87.91%/0.00%
| Epoch #12			Loss: 2.6546 Acc@1: 86.50% Cons_Acc1/2: 88.76%/0.00%
| Epoch #12			Loss: 4.3612 Acc@1: 86.33% Cons_Acc1/2: 88.67%/0.00%
| Epoch #12			Loss: 3.4578 Acc@1: 85.97% Cons_Acc1/2: 89.69%/0.00%
| Epoch #12			Loss: 1.8655 Acc@1: 85.67% Cons_Acc1/2: 89.43%/0.00%
| Epoch #12			Loss: 2.7353 Acc@1: 85.59% Cons_Acc1/2: 88.59%/0.00%
| Epoch #12			Loss: 2.5176 Acc@1: 85.63% Cons_Acc1/2: 87.40%/0.00%
| Epoch #12			Loss: 1.4317 Acc@1: 86.07% Cons_Acc1/2: 85.46%/0.00%
| Epoch #12			Loss: 3.6530 Acc@1: 86.48% Cons_Acc1/2: 82.84%/0.00%
| Epoch #12			Loss: 3.1610 Acc@1: 86.49% Cons_Acc1/2: 80.90%/0.00%
| Epoch #12			Loss: 2.1459 Acc@1: 86.33% Cons_Acc1/2: 80.47%/0.00%
| Epoch #12			Loss: 3.7642 Acc@1: 85.99% Cons_Acc1/2: 80.98%/0.00%
| Epoch #12			Loss: 2.6509 Acc@1: 85.65% Cons_Acc1/2: 81.32%/0.00%
| Epoch #12			Loss: 2.7109 Acc@1: 85.48% Cons_Acc1/2: 82.08%/0.00%
| Epoch #12			Loss: 2.4165 Acc@1: 85.46% Cons_Acc1/2: 82.84%/0.00%
| Epoch #12			Loss: 2.7024 Acc@1: 85.65% Cons_Acc1/2: 84.11%/0.00%
| Epoch #12			Loss: 3.3617 Acc@1: 86.00% Cons_Acc1/2: 85.97%/0.00%
| Epoch #12			Loss: 2.8391 Acc@1: 86.19% Cons_Acc1/2: 88.25%/0.00%
| Epoch #12			Loss: 2.6925 Acc@1: 86.40% Cons_Acc1/2: 88.59%/0.00%
| Epoch #12			Loss: 2.2924 Acc@1: 86.58% Cons_Acc1/2: 88.42%/0.00%
| Epoch #12			Loss: 2.0761 Acc@1: 86.70% Cons_Acc1/2: 88.33%/0.00%
| Epoch #12			Loss: 3.1856 Acc@1: 86.73% Cons_Acc1/2: 87.40%/0.00%
| Epoch #13			Loss: 2.9020 Acc@1: 86.30% Cons_Acc1/2: 71.09%/0.00%
| Epoch #13			Loss: 2.6675 Acc@1: 85.70% Cons_Acc1/2: 84.19%/0.00%
| Epoch #13			Loss: 2.1613 Acc@1: 86.25% Cons_Acc1/2: 84.70%/0.00%
| Epoch #13			Loss: 2.2892 Acc@1: 86.50% Cons_Acc1/2: 86.48%/0.00%
| Epoch #13			Loss: 3.6500 Acc@1: 86.42% Cons_Acc1/2: 87.74%/0.00%
| Epoch #13			Loss: 3.6479 Acc@1: 86.50% Cons_Acc1/2: 86.81%/0.00%
| Epoch #13			Loss: 3.0272 Acc@1: 86.44% Cons_Acc1/2: 83.43%/0.00%
| Epoch #13			Loss: 2.9309 Acc@1: 86.55% Cons_Acc1/2: 83.69%/0.00%
| Epoch #13			Loss: 2.5300 Acc@1: 86.60% Cons_Acc1/2: 84.36%/0.00%
| Epoch #13			Loss: 4.3746 Acc@1: 86.80% Cons_Acc1/2: 85.88%/0.00%
| Epoch #13			Loss: 3.2440 Acc@1: 86.77% Cons_Acc1/2: 89.18%/0.00%
| Epoch #13			Loss: 2.2349 Acc@1: 86.60% Cons_Acc1/2: 91.80%/0.00%
| Epoch #13			Loss: 3.5127 Acc@1: 86.55% Cons_Acc1/2: 91.72%/0.00%
| Epoch #13			Loss: 2.3818 Acc@1: 86.40% Cons_Acc1/2: 91.29%/0.00%
| Epoch #13			Loss: 1.9425 Acc@1: 86.29% Cons_Acc1/2: 90.19%/0.00%
| Epoch #13			Loss: 3.8147 Acc@1: 86.11% Cons_Acc1/2: 89.43%/0.00%
| Epoch #13			Loss: 1.5997 Acc@1: 86.04% Cons_Acc1/2: 89.35%/0.00%
| Epoch #13			Loss: 2.5994 Acc@1: 86.20% Cons_Acc1/2: 87.74%/0.00%
| Epoch #13			Loss: 3.1847 Acc@1: 86.49% Cons_Acc1/2: 82.50%/0.00%
| Epoch #13			Loss: 2.4994 Acc@1: 86.65% Cons_Acc1/2: 78.78%/0.00%
| Epoch #13			Loss: 3.1476 Acc@1: 86.78% Cons_Acc1/2: 78.61%/0.00%
| Epoch #13			Loss: 2.6147 Acc@1: 86.89% Cons_Acc1/2: 80.56%/0.00%
| Epoch #13			Loss: 1.2278 Acc@1: 86.79% Cons_Acc1/2: 83.60%/0.00%
| Epoch #13			Loss: 2.3600 Acc@1: 86.75% Cons_Acc1/2: 87.07%/0.00%
| Epoch #13			Loss: 3.5147 Acc@1: 86.85% Cons_Acc1/2: 89.94%/0.00%
| Epoch #13			Loss: 2.3991 Acc@1: 86.90% Cons_Acc1/2: 90.03%/0.00%
| Epoch #13			Loss: 1.4241 Acc@1: 86.91% Cons_Acc1/2: 89.94%/0.00%
| Epoch #13			Loss: 3.5848 Acc@1: 86.97% Cons_Acc1/2: 88.76%/0.00%
| Epoch #13			Loss: 2.3168 Acc@1: 86.74% Cons_Acc1/2: 86.56%/0.00%
| Epoch #13			Loss: 2.7801 Acc@1: 86.76% Cons_Acc1/2: 84.62%/0.00%
| Epoch #13			Loss: 3.9711 Acc@1: 86.77% Cons_Acc1/2: 83.43%/0.00%
| Epoch #13			Loss: 1.5786 Acc@1: 86.82% Cons_Acc1/2: 83.43%/0.00%
| Epoch #13			Loss: 3.5355 Acc@1: 86.89% Cons_Acc1/2: 83.26%/0.00%
| Epoch #13			Loss: 2.4150 Acc@1: 86.88% Cons_Acc1/2: 85.04%/0.00%
| Epoch #13			Loss: 2.4731 Acc@1: 86.90% Cons_Acc1/2: 85.12%/0.00%
| Epoch #13			Loss: 2.1160 Acc@1: 86.84% Cons_Acc1/2: 85.71%/0.00%
| Epoch #13			Loss: 2.1377 Acc@1: 86.88% Cons_Acc1/2: 86.56%/0.00%
| Epoch #14			Loss: 1.3451 Acc@1: 86.46% Cons_Acc1/2: 89.60%/0.00%
| Epoch #14			Loss: 3.0965 Acc@1: 86.60% Cons_Acc1/2: 86.31%/0.00%
| Epoch #14			Loss: 1.2868 Acc@1: 86.82% Cons_Acc1/2: 82.92%/0.00%
| Epoch #14			Loss: 3.4900 Acc@1: 86.75% Cons_Acc1/2: 77.85%/0.00%
| Epoch #14			Loss: 0.9449 Acc@1: 86.87% Cons_Acc1/2: 84.70%/0.00%
| Epoch #14			Loss: 2.1945 Acc@1: 86.79% Cons_Acc1/2: 87.32%/0.00%
| Epoch #14			Loss: 2.1547 Acc@1: 86.72% Cons_Acc1/2: 89.26%/0.00%
| Epoch #14			Loss: 4.7038 Acc@1: 86.77% Cons_Acc1/2: 90.28%/0.00%
| Epoch #14			Loss: 2.8116 Acc@1: 86.77% Cons_Acc1/2: 89.60%/0.00%
| Epoch #14			Loss: 2.2805 Acc@1: 86.84% Cons_Acc1/2: 89.26%/0.00%
| Epoch #14			Loss: 3.0964 Acc@1: 86.85% Cons_Acc1/2: 89.01%/0.00%
| Epoch #14			Loss: 4.1803 Acc@1: 86.93% Cons_Acc1/2: 87.74%/0.00%
| Epoch #14			Loss: 1.7321 Acc@1: 86.91% Cons_Acc1/2: 83.94%/0.00%
| Epoch #14			Loss: 3.4765 Acc@1: 86.90% Cons_Acc1/2: 79.46%/0.00%
| Epoch #14			Loss: 0.7124 Acc@1: 86.84% Cons_Acc1/2: 76.33%/0.00%
| Epoch #14			Loss: 2.7246 Acc@1: 86.88% Cons_Acc1/2: 73.46%/0.00%
| Epoch #14			Loss: 1.4981 Acc@1: 86.91% Cons_Acc1/2: 73.46%/0.00%
| Epoch #14			Loss: 3.2209 Acc@1: 87.00% Cons_Acc1/2: 77.51%/0.00%
| Epoch #14			Loss: 0.7138 Acc@1: 87.00% Cons_Acc1/2: 81.15%/0.00%
| Epoch #14			Loss: 2.3693 Acc@1: 87.05% Cons_Acc1/2: 85.04%/0.00%
| Epoch #14			Loss: 2.2247 Acc@1: 86.95% Cons_Acc1/2: 87.66%/0.00%
| Epoch #14			Loss: 2.9891 Acc@1: 86.97% Cons_Acc1/2: 89.43%/0.00%
| Epoch #14			Loss: 4.4214 Acc@1: 86.88% Cons_Acc1/2: 90.96%/0.00%
| Epoch #14			Loss: 2.0425 Acc@1: 86.90% Cons_Acc1/2: 91.63%/0.00%
| Epoch #14			Loss: 3.2242 Acc@1: 86.81% Cons_Acc1/2: 92.73%/0.00%
| Epoch #14			Loss: 3.1437 Acc@1: 86.78% Cons_Acc1/2: 91.80%/0.00%
| Epoch #14			Loss: 2.6729 Acc@1: 86.79% Cons_Acc1/2: 91.46%/0.00%
| Epoch #14			Loss: 1.7878 Acc@1: 86.81% Cons_Acc1/2: 89.52%/0.00%
| Epoch #14			Loss: 2.3894 Acc@1: 86.80% Cons_Acc1/2: 88.00%/0.00%
| Epoch #14			Loss: 1.3784 Acc@1: 86.80% Cons_Acc1/2: 86.14%/0.00%
| Epoch #14			Loss: 3.4981 Acc@1: 86.77% Cons_Acc1/2: 84.87%/0.00%
| Epoch #14			Loss: 2.9793 Acc@1: 86.85% Cons_Acc1/2: 81.57%/0.00%
| Epoch #14			Loss: 1.4627 Acc@1: 86.93% Cons_Acc1/2: 80.22%/0.00%
| Epoch #14			Loss: 2.9066 Acc@1: 86.93% Cons_Acc1/2: 79.29%/0.00%
| Epoch #14			Loss: 2.0812 Acc@1: 86.93% Cons_Acc1/2: 81.83%/0.00%
| Epoch #14			Loss: 2.8675 Acc@1: 86.98% Cons_Acc1/2: 85.12%/0.00%
| Epoch #14			Loss: 3.5714 Acc@1: 86.87% Cons_Acc1/2: 87.24%/0.00%
| Epoch #15			Loss: 2.0949 Acc@1: 86.92% Cons_Acc1/2: 67.88%/0.00%
| Epoch #15			Loss: 2.0798 Acc@1: 86.97% Cons_Acc1/2: 67.79%/0.00%
| Epoch #15			Loss: 2.3478 Acc@1: 86.92% Cons_Acc1/2: 79.88%/0.00%
| Epoch #15			Loss: 3.3968 Acc@1: 86.97% Cons_Acc1/2: 82.92%/0.00%
| Epoch #15			Loss: 4.5635 Acc@1: 86.99% Cons_Acc1/2: 86.39%/0.00%
| Epoch #15			Loss: 3.1472 Acc@1: 87.10% Cons_Acc1/2: 87.24%/0.00%
| Epoch #15			Loss: 2.2727 Acc@1: 87.20% Cons_Acc1/2: 85.38%/0.00%
| Epoch #15			Loss: 1.8559 Acc@1: 87.20% Cons_Acc1/2: 83.18%/0.00%
| Epoch #15			Loss: 3.7580 Acc@1: 87.14% Cons_Acc1/2: 82.25%/0.00%
| Epoch #15			Loss: 3.3258 Acc@1: 87.00% Cons_Acc1/2: 83.35%/0.00%
| Epoch #15			Loss: 3.0319 Acc@1: 87.02% Cons_Acc1/2: 84.78%/0.00%
| Epoch #15			Loss: 4.9679 Acc@1: 87.20% Cons_Acc1/2: 87.07%/0.00%
| Epoch #15			Loss: 4.4395 Acc@1: 87.21% Cons_Acc1/2: 88.67%/0.00%
| Epoch #15			Loss: 2.8034 Acc@1: 87.20% Cons_Acc1/2: 89.43%/0.00%
| Epoch #15			Loss: 2.3304 Acc@1: 87.16% Cons_Acc1/2: 88.84%/0.00%
| Epoch #15			Loss: 3.1782 Acc@1: 87.25% Cons_Acc1/2: 88.08%/0.00%
| Epoch #15			Loss: 1.6184 Acc@1: 87.30% Cons_Acc1/2: 85.88%/0.00%
| Epoch #15			Loss: 2.9234 Acc@1: 87.25% Cons_Acc1/2: 85.46%/0.00%
| Epoch #15			Loss: 1.9234 Acc@1: 87.25% Cons_Acc1/2: 83.60%/0.00%
| Epoch #15			Loss: 2.8437 Acc@1: 87.18% Cons_Acc1/2: 80.98%/0.00%
| Epoch #15			Loss: 2.0918 Acc@1: 87.08% Cons_Acc1/2: 79.54%/0.00%
| Epoch #15			Loss: 3.0926 Acc@1: 86.96% Cons_Acc1/2: 81.83%/0.00%
| Epoch #15			Loss: 2.2109 Acc@1: 86.97% Cons_Acc1/2: 88.76%/0.00%
| Epoch #15			Loss: 2.6273 Acc@1: 86.95% Cons_Acc1/2: 92.56%/0.00%
| Epoch #15			Loss: 0.9021 Acc@1: 86.90% Cons_Acc1/2: 94.08%/0.00%
| Epoch #15			Loss: 2.8434 Acc@1: 86.93% Cons_Acc1/2: 95.94%/0.00%
| Epoch #15			Loss: 3.0754 Acc@1: 86.84% Cons_Acc1/2: 97.04%/0.00%
| Epoch #15			Loss: 3.7258 Acc@1: 86.91% Cons_Acc1/2: 96.53%/0.00%
| Epoch #15			Loss: 5.0354 Acc@1: 87.09% Cons_Acc1/2: 94.93%/0.00%
| Epoch #15			Loss: 3.8334 Acc@1: 87.05% Cons_Acc1/2: 92.22%/0.00%
| Epoch #15			Loss: 2.3027 Acc@1: 87.00% Cons_Acc1/2: 89.52%/0.00%
| Epoch #15			Loss: 5.4043 Acc@1: 87.00% Cons_Acc1/2: 86.73%/0.00%
| Epoch #15			Loss: 2.8556 Acc@1: 87.05% Cons_Acc1/2: 84.62%/0.00%
| Epoch #15			Loss: 2.4874 Acc@1: 87.09% Cons_Acc1/2: 85.12%/0.00%
| Epoch #15			Loss: 2.3846 Acc@1: 87.16% Cons_Acc1/2: 84.36%/0.00%
| Epoch #15			Loss: 3.3648 Acc@1: 87.24% Cons_Acc1/2: 85.63%/0.00%
| Epoch #15			Loss: 1.4911 Acc@1: 87.20% Cons_Acc1/2: 86.90%/0.00%
| Epoch #16			Loss: 1.7071 Acc@1: 87.05% Cons_Acc1/2: 92.56%/0.00%
| Epoch #16			Loss: 4.7115 Acc@1: 86.40% Cons_Acc1/2: 95.77%/0.00%
| Epoch #16			Loss: 2.4113 Acc@1: 86.61% Cons_Acc1/2: 94.51%/0.00%
| Epoch #16			Loss: 4.1481 Acc@1: 86.95% Cons_Acc1/2: 87.66%/0.00%
| Epoch #16			Loss: 4.2742 Acc@1: 87.07% Cons_Acc1/2: 78.02%/0.00%
| Epoch #16			Loss: 2.1561 Acc@1: 86.84% Cons_Acc1/2: 71.51%/0.00%
| Epoch #16			Loss: 1.7113 Acc@1: 86.79% Cons_Acc1/2: 72.27%/0.00%
| Epoch #16			Loss: 3.5773 Acc@1: 87.02% Cons_Acc1/2: 75.57%/0.00%
| Epoch #16			Loss: 2.6240 Acc@1: 87.26% Cons_Acc1/2: 79.12%/0.00%
| Epoch #16			Loss: 2.7175 Acc@1: 87.42% Cons_Acc1/2: 84.87%/0.00%
| Epoch #16			Loss: 2.9516 Acc@1: 87.43% Cons_Acc1/2: 88.08%/0.00%
| Epoch #16			Loss: 3.3263 Acc@1: 87.35% Cons_Acc1/2: 90.96%/0.00%
| Epoch #16			Loss: 4.1117 Acc@1: 87.07% Cons_Acc1/2: 92.39%/0.00%
| Epoch #16			Loss: 3.9197 Acc@1: 87.06% Cons_Acc1/2: 92.90%/0.00%
| Epoch #16			Loss: 2.7972 Acc@1: 87.04% Cons_Acc1/2: 94.51%/0.00%
| Epoch #16			Loss: 2.0250 Acc@1: 87.12% Cons_Acc1/2: 95.27%/0.00%
| Epoch #16			Loss: 3.5523 Acc@1: 87.00% Cons_Acc1/2: 95.35%/0.00%
| Epoch #16			Loss: 3.2053 Acc@1: 86.83% Cons_Acc1/2: 95.35%/0.00%
| Epoch #16			Loss: 1.9561 Acc@1: 86.65% Cons_Acc1/2: 93.74%/0.00%
| Epoch #16			Loss: 3.2815 Acc@1: 86.63% Cons_Acc1/2: 91.80%/0.00%
| Epoch #16			Loss: 1.6403 Acc@1: 86.58% Cons_Acc1/2: 89.26%/0.00%
| Epoch #16			Loss: 3.2560 Acc@1: 86.65% Cons_Acc1/2: 87.15%/0.00%
| Epoch #16			Loss: 4.1414 Acc@1: 86.54% Cons_Acc1/2: 85.46%/0.00%
| Epoch #16			Loss: 2.5310 Acc@1: 86.55% Cons_Acc1/2: 84.19%/0.00%
| Epoch #16			Loss: 1.8502 Acc@1: 86.50% Cons_Acc1/2: 82.33%/0.00%
| Epoch #16			Loss: 3.7987 Acc@1: 86.63% Cons_Acc1/2: 83.18%/0.00%
| Epoch #16			Loss: 3.1338 Acc@1: 86.84% Cons_Acc1/2: 84.11%/0.00%
| Epoch #16			Loss: 4.2727 Acc@1: 86.94% Cons_Acc1/2: 83.69%/0.00%
| Epoch #16			Loss: 3.7467 Acc@1: 87.10% Cons_Acc1/2: 83.26%/0.00%
| Epoch #16			Loss: 2.8639 Acc@1: 87.16% Cons_Acc1/2: 83.77%/0.00%
| Epoch #16			Loss: 2.6177 Acc@1: 87.12% Cons_Acc1/2: 85.97%/0.00%
| Epoch #16			Loss: 1.5899 Acc@1: 87.08% Cons_Acc1/2: 90.28%/0.00%
| Epoch #16			Loss: 2.3229 Acc@1: 87.05% Cons_Acc1/2: 92.39%/0.00%
| Epoch #16			Loss: 2.4311 Acc@1: 86.89% Cons_Acc1/2: 94.76%/0.00%
| Epoch #16			Loss: 2.0235 Acc@1: 86.65% Cons_Acc1/2: 95.52%/0.00%
| Epoch #16			Loss: 3.2701 Acc@1: 86.50% Cons_Acc1/2: 97.13%/0.00%
| Epoch #16			Loss: 4.4591 Acc@1: 86.34% Cons_Acc1/2: 97.72%/0.00%
| Epoch #17			Loss: 4.1599 Acc@1: 87.36% Cons_Acc1/2: 92.39%/0.00%
| Epoch #17			Loss: 3.5701 Acc@1: 86.48% Cons_Acc1/2: 78.78%/0.00%
| Epoch #17			Loss: 3.2304 Acc@1: 86.70% Cons_Acc1/2: 77.51%/0.00%
| Epoch #17			Loss: 2.1071 Acc@1: 87.11% Cons_Acc1/2: 83.69%/0.00%
| Epoch #17			Loss: 2.1903 Acc@1: 87.20% Cons_Acc1/2: 86.39%/0.00%
| Epoch #17			Loss: 2.8535 Acc@1: 87.12% Cons_Acc1/2: 89.43%/0.00%
| Epoch #17			Loss: 2.0028 Acc@1: 87.03% Cons_Acc1/2: 90.96%/0.00%
| Epoch #17			Loss: 2.4447 Acc@1: 86.80% Cons_Acc1/2: 91.38%/0.00%
| Epoch #17			Loss: 3.0985 Acc@1: 86.65% Cons_Acc1/2: 90.45%/0.00%
| Epoch #17			Loss: 2.4010 Acc@1: 86.55% Cons_Acc1/2: 89.77%/0.00%
| Epoch #17			Loss: 2.3531 Acc@1: 86.62% Cons_Acc1/2: 88.42%/0.00%
| Epoch #17			Loss: 3.0339 Acc@1: 86.69% Cons_Acc1/2: 86.64%/0.00%
| Epoch #17			Loss: 4.5046 Acc@1: 86.84% Cons_Acc1/2: 86.56%/0.00%
| Epoch #17			Loss: 1.6577 Acc@1: 87.04% Cons_Acc1/2: 85.12%/0.00%
| Epoch #17			Loss: 1.8594 Acc@1: 87.07% Cons_Acc1/2: 84.95%/0.00%
| Epoch #17			Loss: 1.5427 Acc@1: 87.04% Cons_Acc1/2: 85.12%/0.00%
| Epoch #17			Loss: 1.4202 Acc@1: 86.96% Cons_Acc1/2: 85.71%/0.00%
| Epoch #17			Loss: 3.5774 Acc@1: 87.02% Cons_Acc1/2: 87.74%/0.00%
| Epoch #17			Loss: 1.9135 Acc@1: 86.90% Cons_Acc1/2: 90.79%/0.00%
| Epoch #17			Loss: 3.2180 Acc@1: 86.87% Cons_Acc1/2: 93.32%/0.00%
| Epoch #17			Loss: 2.5118 Acc@1: 86.91% Cons_Acc1/2: 95.18%/0.00%
| Epoch #17			Loss: 2.6817 Acc@1: 87.06% Cons_Acc1/2: 96.03%/0.00%
| Epoch #17			Loss: 3.5225 Acc@1: 87.06% Cons_Acc1/2: 96.28%/0.00%
| Epoch #17			Loss: 2.4731 Acc@1: 87.09% Cons_Acc1/2: 95.86%/0.00%
| Epoch #17			Loss: 3.2694 Acc@1: 87.10% Cons_Acc1/2: 95.35%/0.00%
| Epoch #17			Loss: 3.7298 Acc@1: 87.14% Cons_Acc1/2: 93.41%/0.00%
| Epoch #17			Loss: 3.5142 Acc@1: 87.18% Cons_Acc1/2: 92.22%/0.00%
| Epoch #17			Loss: 3.6724 Acc@1: 87.20% Cons_Acc1/2: 88.42%/0.00%
| Epoch #17			Loss: 3.4673 Acc@1: 87.34% Cons_Acc1/2: 85.55%/0.00%
| Epoch #17			Loss: 2.0863 Acc@1: 87.25% Cons_Acc1/2: 83.26%/0.00%
| Epoch #17			Loss: 1.6879 Acc@1: 87.28% Cons_Acc1/2: 80.30%/0.00%
| Epoch #17			Loss: 1.3365 Acc@1: 87.25% Cons_Acc1/2: 77.77%/0.00%
| Epoch #17			Loss: 3.1881 Acc@1: 87.10% Cons_Acc1/2: 76.25%/0.00%
| Epoch #17			Loss: 1.9117 Acc@1: 87.16% Cons_Acc1/2: 76.58%/0.00%
| Epoch #17			Loss: 1.8877 Acc@1: 87.29% Cons_Acc1/2: 80.90%/0.00%
| Epoch #17			Loss: 3.5117 Acc@1: 87.55% Cons_Acc1/2: 86.56%/0.00%
| Epoch #17			Loss: 3.2333 Acc@1: 87.60% Cons_Acc1/2: 91.12%/0.00%
| Epoch #18			Loss: 1.8052 Acc@1: 86.98% Cons_Acc1/2: 97.21%/0.00%
| Epoch #18			Loss: 2.6636 Acc@1: 85.64% Cons_Acc1/2: 98.99%/0.00%
| Epoch #18			Loss: 2.9189 Acc@1: 85.47% Cons_Acc1/2: 97.80%/0.00%
| Epoch #18			Loss: 4.0599 Acc@1: 86.60% Cons_Acc1/2: 95.18%/0.00%
| Epoch #18			Loss: 3.5474 Acc@1: 86.99% Cons_Acc1/2: 90.96%/0.00%
| Epoch #18			Loss: 2.6887 Acc@1: 86.94% Cons_Acc1/2: 86.14%/0.00%
| Epoch #18			Loss: 2.7837 Acc@1: 86.91% Cons_Acc1/2: 84.36%/0.00%
| Epoch #18			Loss: 3.0439 Acc@1: 87.15% Cons_Acc1/2: 83.60%/0.00%
| Epoch #18			Loss: 4.0932 Acc@1: 87.21% Cons_Acc1/2: 86.64%/0.00%
| Epoch #18			Loss: 2.9538 Acc@1: 87.16% Cons_Acc1/2: 89.35%/0.00%
| Epoch #18			Loss: 2.6196 Acc@1: 87.06% Cons_Acc1/2: 92.98%/0.00%
| Epoch #18			Loss: 2.8792 Acc@1: 86.97% Cons_Acc1/2: 95.94%/0.00%
| Epoch #18			Loss: 1.8682 Acc@1: 86.80% Cons_Acc1/2: 98.06%/0.00%
| Epoch #18			Loss: 2.7370 Acc@1: 86.75% Cons_Acc1/2: 98.31%/0.00%
| Epoch #18			Loss: 2.9628 Acc@1: 86.89% Cons_Acc1/2: 97.63%/0.00%
| Epoch #18			Loss: 3.6314 Acc@1: 87.12% Cons_Acc1/2: 95.77%/0.00%
| Epoch #18			Loss: 3.4880 Acc@1: 87.44% Cons_Acc1/2: 93.83%/0.00%
| Epoch #18			Loss: 4.9484 Acc@1: 87.41% Cons_Acc1/2: 91.04%/0.00%
| Epoch #18			Loss: 2.5343 Acc@1: 87.50% Cons_Acc1/2: 90.70%/0.00%
| Epoch #18			Loss: 1.2930 Acc@1: 87.46% Cons_Acc1/2: 88.76%/0.00%
| Epoch #18			Loss: 3.1897 Acc@1: 87.46% Cons_Acc1/2: 87.24%/0.00%
| Epoch #18			Loss: 2.7986 Acc@1: 87.33% Cons_Acc1/2: 86.31%/0.00%
| Epoch #18			Loss: 3.5165 Acc@1: 87.26% Cons_Acc1/2: 86.14%/0.00%
| Epoch #18			Loss: 2.4420 Acc@1: 87.21% Cons_Acc1/2: 83.18%/0.00%
| Epoch #18			Loss: 4.0562 Acc@1: 87.10% Cons_Acc1/2: 81.91%/0.00%
| Epoch #18			Loss: 4.0123 Acc@1: 87.15% Cons_Acc1/2: 82.84%/0.00%
| Epoch #18			Loss: 1.6602 Acc@1: 87.12% Cons_Acc1/2: 84.02%/0.00%
| Epoch #18			Loss: 1.7936 Acc@1: 87.24% Cons_Acc1/2: 85.88%/0.00%
| Epoch #18			Loss: 1.9966 Acc@1: 87.37% Cons_Acc1/2: 87.32%/0.00%
| Epoch #18			Loss: 3.1714 Acc@1: 87.33% Cons_Acc1/2: 88.84%/0.00%
| Epoch #18			Loss: 2.0991 Acc@1: 87.28% Cons_Acc1/2: 90.19%/0.00%
| Epoch #18			Loss: 3.6593 Acc@1: 87.16% Cons_Acc1/2: 91.72%/0.00%
| Epoch #18			Loss: 1.5311 Acc@1: 87.18% Cons_Acc1/2: 92.56%/0.00%
| Epoch #18			Loss: 2.6701 Acc@1: 87.11% Cons_Acc1/2: 92.73%/0.00%
| Epoch #18			Loss: 1.8435 Acc@1: 87.06% Cons_Acc1/2: 93.41%/0.00%
| Epoch #18			Loss: 4.4541 Acc@1: 86.95% Cons_Acc1/2: 94.34%/0.00%
| Epoch #18			Loss: 3.1207 Acc@1: 86.97% Cons_Acc1/2: 94.59%/0.00%
| Epoch #19			Loss: 2.7945 Acc@1: 87.25% Cons_Acc1/2: 82.67%/0.00%
| Epoch #19			Loss: 2.6948 Acc@1: 87.44% Cons_Acc1/2: 77.94%/0.00%
| Epoch #19			Loss: 3.4190 Acc@1: 87.51% Cons_Acc1/2: 80.73%/0.00%
| Epoch #19			Loss: 4.5973 Acc@1: 87.27% Cons_Acc1/2: 88.17%/0.00%
| Epoch #19			Loss: 2.9031 Acc@1: 87.25% Cons_Acc1/2: 92.56%/0.00%
| Epoch #19			Loss: 1.9527 Acc@1: 87.05% Cons_Acc1/2: 95.01%/0.00%
| Epoch #19			Loss: 2.9586 Acc@1: 87.03% Cons_Acc1/2: 95.44%/0.00%
| Epoch #19			Loss: 2.0375 Acc@1: 86.76% Cons_Acc1/2: 95.10%/0.00%
| Epoch #19			Loss: 4.1382 Acc@1: 86.86% Cons_Acc1/2: 94.17%/0.00%
| Epoch #19			Loss: 4.3213 Acc@1: 86.92% Cons_Acc1/2: 92.22%/0.00%
| Epoch #19			Loss: 4.5740 Acc@1: 87.10% Cons_Acc1/2: 89.43%/0.00%
| Epoch #19			Loss: 2.8434 Acc@1: 87.25% Cons_Acc1/2: 87.32%/0.00%
| Epoch #19			Loss: 3.4155 Acc@1: 87.39% Cons_Acc1/2: 83.01%/0.00%
| Epoch #19			Loss: 2.1052 Acc@1: 87.39% Cons_Acc1/2: 82.33%/0.00%
| Epoch #19			Loss: 1.9173 Acc@1: 87.40% Cons_Acc1/2: 83.52%/0.00%
| Epoch #19			Loss: 4.2126 Acc@1: 87.29% Cons_Acc1/2: 87.83%/0.00%
| Epoch #19			Loss: 3.8790 Acc@1: 87.15% Cons_Acc1/2: 90.79%/0.00%
| Epoch #19			Loss: 3.9917 Acc@1: 87.11% Cons_Acc1/2: 91.63%/0.00%
| Epoch #19			Loss: 2.5929 Acc@1: 87.29% Cons_Acc1/2: 91.04%/0.00%
| Epoch #19			Loss: 3.3835 Acc@1: 87.39% Cons_Acc1/2: 91.89%/0.00%
| Epoch #19			Loss: 2.5960 Acc@1: 87.54% Cons_Acc1/2: 91.97%/0.00%
| Epoch #19			Loss: 1.9457 Acc@1: 87.57% Cons_Acc1/2: 88.84%/0.00%
| Epoch #19			Loss: 2.3413 Acc@1: 87.64% Cons_Acc1/2: 85.97%/0.00%
| Epoch #19			Loss: 2.6734 Acc@1: 87.52% Cons_Acc1/2: 85.88%/0.00%
| Epoch #19			Loss: 3.0220 Acc@1: 87.49% Cons_Acc1/2: 86.14%/0.00%
| Epoch #19			Loss: 2.7391 Acc@1: 87.52% Cons_Acc1/2: 85.46%/0.00%
| Epoch #19			Loss: 3.1983 Acc@1: 87.40% Cons_Acc1/2: 84.45%/0.00%
| Epoch #19			Loss: 3.3906 Acc@1: 87.25% Cons_Acc1/2: 82.25%/0.00%
| Epoch #19			Loss: 1.9419 Acc@1: 87.10% Cons_Acc1/2: 80.64%/0.00%
| Epoch #19			Loss: 3.0474 Acc@1: 87.12% Cons_Acc1/2: 79.12%/0.00%
| Epoch #19			Loss: 2.7497 Acc@1: 87.22% Cons_Acc1/2: 80.05%/0.00%
| Epoch #19			Loss: 3.6982 Acc@1: 87.26% Cons_Acc1/2: 82.42%/0.00%
| Epoch #19			Loss: 2.1396 Acc@1: 87.36% Cons_Acc1/2: 85.80%/0.00%
| Epoch #19			Loss: 2.7871 Acc@1: 87.42% Cons_Acc1/2: 88.59%/0.00%
| Epoch #19			Loss: 3.1073 Acc@1: 87.50% Cons_Acc1/2: 88.42%/0.00%
| Epoch #19			Loss: 4.5362 Acc@1: 87.59% Cons_Acc1/2: 87.40%/0.00%
| Epoch #19			Loss: 4.1825 Acc@1: 87.60% Cons_Acc1/2: 86.05%/0.00%
| Epoch #20			Loss: 1.9529 Acc@1: 87.19% Cons_Acc1/2: 93.41%/0.00%
| Epoch #20			Loss: 1.5691 Acc@1: 86.97% Cons_Acc1/2: 95.94%/0.00%
| Epoch #20			Loss: 3.7752 Acc@1: 87.10% Cons_Acc1/2: 93.32%/0.00%
| Epoch #20			Loss: 3.5896 Acc@1: 87.19% Cons_Acc1/2: 87.49%/0.00%
| Epoch #20			Loss: 3.0414 Acc@1: 87.27% Cons_Acc1/2: 81.99%/0.00%
| Epoch #20			Loss: 4.0192 Acc@1: 87.46% Cons_Acc1/2: 81.83%/0.00%
| Epoch #20			Loss: 3.1375 Acc@1: 87.66% Cons_Acc1/2: 82.50%/0.00%
| Epoch #20			Loss: 2.2600 Acc@1: 87.80% Cons_Acc1/2: 83.18%/0.00%
| Epoch #20			Loss: 3.4089 Acc@1: 87.80% Cons_Acc1/2: 85.21%/0.00%
| Epoch #20			Loss: 2.0031 Acc@1: 87.71% Cons_Acc1/2: 88.84%/0.00%
| Epoch #20			Loss: 3.6753 Acc@1: 87.61% Cons_Acc1/2: 91.55%/0.00%
| Epoch #20			Loss: 3.3894 Acc@1: 87.60% Cons_Acc1/2: 93.49%/0.00%
| Epoch #20			Loss: 3.4387 Acc@1: 87.56% Cons_Acc1/2: 94.08%/0.00%
| Epoch #20			Loss: 2.7034 Acc@1: 87.62% Cons_Acc1/2: 94.00%/0.00%
| Epoch #20			Loss: 3.7807 Acc@1: 87.65% Cons_Acc1/2: 94.08%/0.00%
| Epoch #20			Loss: 2.1016 Acc@1: 87.65% Cons_Acc1/2: 94.25%/0.00%
| Epoch #20			Loss: 3.7563 Acc@1: 87.60% Cons_Acc1/2: 93.83%/0.00%
| Epoch #20			Loss: 4.5765 Acc@1: 87.60% Cons_Acc1/2: 91.97%/0.00%
| Epoch #20			Loss: 3.0775 Acc@1: 87.49% Cons_Acc1/2: 88.50%/0.00%
| Epoch #20			Loss: 4.0927 Acc@1: 87.54% Cons_Acc1/2: 85.46%/0.00%
| Epoch #20			Loss: 1.2504 Acc@1: 87.48% Cons_Acc1/2: 84.02%/0.00%
| Epoch #20			Loss: 2.0145 Acc@1: 87.53% Cons_Acc1/2: 82.92%/0.00%
| Epoch #20			Loss: 3.4464 Acc@1: 87.59% Cons_Acc1/2: 84.95%/0.00%
| Epoch #20			Loss: 1.6488 Acc@1: 87.68% Cons_Acc1/2: 87.66%/0.00%
| Epoch #20			Loss: 1.4444 Acc@1: 87.70% Cons_Acc1/2: 87.74%/0.00%
| Epoch #20			Loss: 3.2967 Acc@1: 87.58% Cons_Acc1/2: 87.40%/0.00%
| Epoch #20			Loss: 3.2498 Acc@1: 87.61% Cons_Acc1/2: 87.24%/0.00%
| Epoch #20			Loss: 2.3672 Acc@1: 87.66% Cons_Acc1/2: 86.31%/0.00%
| Epoch #20			Loss: 2.4940 Acc@1: 87.66% Cons_Acc1/2: 87.83%/0.00%
| Epoch #20			Loss: 4.3580 Acc@1: 87.70% Cons_Acc1/2: 89.69%/0.00%
| Epoch #20			Loss: 5.4051 Acc@1: 87.75% Cons_Acc1/2: 92.39%/0.00%
| Epoch #20			Loss: 3.1698 Acc@1: 87.67% Cons_Acc1/2: 94.25%/0.00%
| Epoch #20			Loss: 4.8764 Acc@1: 87.50% Cons_Acc1/2: 95.60%/0.00%
| Epoch #20			Loss: 3.1293 Acc@1: 87.43% Cons_Acc1/2: 96.37%/0.00%
| Epoch #20			Loss: 1.5837 Acc@1: 87.56% Cons_Acc1/2: 95.60%/0.00%
| Epoch #20			Loss: 3.7183 Acc@1: 87.70% Cons_Acc1/2: 94.00%/0.00%
| Epoch #20			Loss: 3.7566 Acc@1: 87.91% Cons_Acc1/2: 91.12%/0.00%
| Epoch #21			Loss: 2.4431 Acc@1: 87.42% Cons_Acc1/2: 86.90%/0.00%
| Epoch #21			Loss: 2.6861 Acc@1: 86.88% Cons_Acc1/2: 91.38%/0.00%
| Epoch #21			Loss: 2.9395 Acc@1: 86.63% Cons_Acc1/2: 94.84%/0.00%
| Epoch #21			Loss: 4.1267 Acc@1: 86.55% Cons_Acc1/2: 93.58%/0.00%
| Epoch #21			Loss: 3.8146 Acc@1: 86.70% Cons_Acc1/2: 92.31%/0.00%
| Epoch #21			Loss: 2.4278 Acc@1: 86.95% Cons_Acc1/2: 90.87%/0.00%
| Epoch #21			Loss: 1.6092 Acc@1: 87.42% Cons_Acc1/2: 89.60%/0.00%
| Epoch #21			Loss: 3.9766 Acc@1: 87.62% Cons_Acc1/2: 88.84%/0.00%
| Epoch #21			Loss: 1.9959 Acc@1: 87.57% Cons_Acc1/2: 85.80%/0.00%
| Epoch #21			Loss: 2.1352 Acc@1: 87.40% Cons_Acc1/2: 82.16%/0.00%
| Epoch #21			Loss: 3.4777 Acc@1: 87.01% Cons_Acc1/2: 78.36%/0.00%
| Epoch #21			Loss: 2.2713 Acc@1: 86.45% Cons_Acc1/2: 77.60%/0.00%
| Epoch #21			Loss: 2.0597 Acc@1: 86.20% Cons_Acc1/2: 79.88%/0.00%
| Epoch #21			Loss: 3.4133 Acc@1: 86.15% Cons_Acc1/2: 83.43%/0.00%
| Epoch #21			Loss: 2.5310 Acc@1: 86.57% Cons_Acc1/2: 86.48%/0.00%
| Epoch #21			Loss: 2.4176 Acc@1: 86.80% Cons_Acc1/2: 90.36%/0.00%
| Epoch #21			Loss: 2.6732 Acc@1: 87.25% Cons_Acc1/2: 91.12%/0.00%
| Epoch #21			Loss: 3.7492 Acc@1: 87.60% Cons_Acc1/2: 91.29%/0.00%
| Epoch #21			Loss: 2.6164 Acc@1: 87.70% Cons_Acc1/2: 91.12%/0.00%
| Epoch #21			Loss: 1.9539 Acc@1: 87.68% Cons_Acc1/2: 92.22%/0.00%
| Epoch #21			Loss: 0.9551 Acc@1: 87.70% Cons_Acc1/2: 91.04%/0.00%
| Epoch #21			Loss: 3.3626 Acc@1: 87.62% Cons_Acc1/2: 89.77%/0.00%
| Epoch #21			Loss: 3.1662 Acc@1: 87.57% Cons_Acc1/2: 89.35%/0.00%
| Epoch #21			Loss: 2.0620 Acc@1: 87.42% Cons_Acc1/2: 89.01%/0.00%
| Epoch #21			Loss: 1.8557 Acc@1: 87.36% Cons_Acc1/2: 88.00%/0.00%
| Epoch #21			Loss: 2.4036 Acc@1: 87.27% Cons_Acc1/2: 84.95%/0.00%
| Epoch #21			Loss: 2.8843 Acc@1: 87.36% Cons_Acc1/2: 83.77%/0.00%
| Epoch #21			Loss: 2.1184 Acc@1: 87.62% Cons_Acc1/2: 85.29%/0.00%
| Epoch #21			Loss: 4.2291 Acc@1: 87.80% Cons_Acc1/2: 87.57%/0.00%
| Epoch #21			Loss: 1.9819 Acc@1: 87.93% Cons_Acc1/2: 89.01%/0.00%
| Epoch #21			Loss: 2.4417 Acc@1: 87.91% Cons_Acc1/2: 91.04%/0.00%
| Epoch #21			Loss: 3.7295 Acc@1: 87.80% Cons_Acc1/2: 92.39%/0.00%
| Epoch #21			Loss: 1.7544 Acc@1: 87.74% Cons_Acc1/2: 93.66%/0.00%
| Epoch #21			Loss: 2.2736 Acc@1: 87.69% Cons_Acc1/2: 93.83%/0.00%
| Epoch #21			Loss: 2.3125 Acc@1: 87.70% Cons_Acc1/2: 93.49%/0.00%
| Epoch #21			Loss: 2.8682 Acc@1: 87.72% Cons_Acc1/2: 92.90%/0.00%
| Epoch #21			Loss: 2.7776 Acc@1: 87.73% Cons_Acc1/2: 91.80%/0.00%
| Epoch #22			Loss: 2.5811 Acc@1: 87.90% Cons_Acc1/2: 87.40%/0.00%
| Epoch #22			Loss: 2.1824 Acc@1: 87.94% Cons_Acc1/2: 85.55%/0.00%
| Epoch #22			Loss: 2.5873 Acc@1: 87.79% Cons_Acc1/2: 87.24%/0.00%
| Epoch #22			Loss: 1.9455 Acc@1: 87.85% Cons_Acc1/2: 82.59%/0.00%
| Epoch #22			Loss: 2.9371 Acc@1: 87.85% Cons_Acc1/2: 84.11%/0.00%
| Epoch #22			Loss: 2.0809 Acc@1: 87.93% Cons_Acc1/2: 87.15%/0.00%
| Epoch #22			Loss: 2.0897 Acc@1: 87.81% Cons_Acc1/2: 90.45%/0.00%
| Epoch #22			Loss: 2.4876 Acc@1: 87.71% Cons_Acc1/2: 92.81%/0.00%
| Epoch #22			Loss: 2.4372 Acc@1: 87.65% Cons_Acc1/2: 92.22%/0.00%
| Epoch #22			Loss: 2.4833 Acc@1: 87.63% Cons_Acc1/2: 91.63%/0.00%
| Epoch #22			Loss: 2.5818 Acc@1: 87.55% Cons_Acc1/2: 89.94%/0.00%
| Epoch #22			Loss: 3.0262 Acc@1: 87.50% Cons_Acc1/2: 88.50%/0.00%
| Epoch #22			Loss: 3.0816 Acc@1: 87.62% Cons_Acc1/2: 90.36%/0.00%
| Epoch #22			Loss: 2.5674 Acc@1: 87.70% Cons_Acc1/2: 91.38%/0.00%
| Epoch #22			Loss: 2.1370 Acc@1: 87.66% Cons_Acc1/2: 92.05%/0.00%
| Epoch #22			Loss: 2.9277 Acc@1: 87.67% Cons_Acc1/2: 91.55%/0.00%
| Epoch #22			Loss: 3.7149 Acc@1: 87.66% Cons_Acc1/2: 92.14%/0.00%
| Epoch #22			Loss: 2.7997 Acc@1: 87.65% Cons_Acc1/2: 92.73%/0.00%
| Epoch #22			Loss: 2.4483 Acc@1: 87.70% Cons_Acc1/2: 92.81%/0.00%
| Epoch #22			Loss: 1.8610 Acc@1: 87.75% Cons_Acc1/2: 92.98%/0.00%
| Epoch #22			Loss: 2.9100 Acc@1: 87.79% Cons_Acc1/2: 91.63%/0.00%
| Epoch #22			Loss: 2.7689 Acc@1: 87.82% Cons_Acc1/2: 89.26%/0.00%
| Epoch #22			Loss: 2.0606 Acc@1: 87.81% Cons_Acc1/2: 88.17%/0.00%
| Epoch #22			Loss: 3.3329 Acc@1: 87.72% Cons_Acc1/2: 85.21%/0.00%
| Epoch #22			Loss: 3.5915 Acc@1: 87.65% Cons_Acc1/2: 83.85%/0.00%
| Epoch #22			Loss: 2.1726 Acc@1: 87.61% Cons_Acc1/2: 86.48%/0.00%
| Epoch #22			Loss: 2.9876 Acc@1: 87.64% Cons_Acc1/2: 88.59%/0.00%
| Epoch #22			Loss: 2.3990 Acc@1: 87.75% Cons_Acc1/2: 89.69%/0.00%
| Epoch #22			Loss: 1.8655 Acc@1: 87.75% Cons_Acc1/2: 90.96%/0.00%
| Epoch #22			Loss: 2.9276 Acc@1: 87.63% Cons_Acc1/2: 92.81%/0.00%
| Epoch #22			Loss: 2.3980 Acc@1: 87.58% Cons_Acc1/2: 94.34%/0.00%
| Epoch #22			Loss: 3.2260 Acc@1: 87.49% Cons_Acc1/2: 95.10%/0.00%
| Epoch #22			Loss: 1.6094 Acc@1: 87.38% Cons_Acc1/2: 95.01%/0.00%
| Epoch #22			Loss: 1.7485 Acc@1: 87.46% Cons_Acc1/2: 92.98%/0.00%
| Epoch #22			Loss: 2.7713 Acc@1: 87.60% Cons_Acc1/2: 91.12%/0.00%
| Epoch #22			Loss: 5.1501 Acc@1: 87.73% Cons_Acc1/2: 89.94%/0.00%
| Epoch #22			Loss: 3.4006 Acc@1: 87.81% Cons_Acc1/2: 88.42%/0.00%
| Epoch #23			Loss: 2.1555 Acc@1: 87.50% Cons_Acc1/2: 84.45%/0.00%
| Epoch #23			Loss: 3.4249 Acc@1: 87.24% Cons_Acc1/2: 79.54%/0.00%
| Epoch #23			Loss: 2.8292 Acc@1: 87.07% Cons_Acc1/2: 85.04%/0.00%
| Epoch #23			Loss: 3.3969 Acc@1: 87.18% Cons_Acc1/2: 92.31%/0.00%
| Epoch #23			Loss: 3.0109 Acc@1: 86.98% Cons_Acc1/2: 95.94%/0.00%
| Epoch #23			Loss: 3.1885 Acc@1: 87.16% Cons_Acc1/2: 96.96%/0.00%
| Epoch #23			Loss: 3.5681 Acc@1: 87.30% Cons_Acc1/2: 96.53%/0.00%
| Epoch #23			Loss: 2.4051 Acc@1: 87.42% Cons_Acc1/2: 96.28%/0.00%
| Epoch #23			Loss: 2.6628 Acc@1: 87.50% Cons_Acc1/2: 95.35%/0.00%
| Epoch #23			Loss: 3.0429 Acc@1: 87.58% Cons_Acc1/2: 93.91%/0.00%
| Epoch #23			Loss: 1.3250 Acc@1: 87.55% Cons_Acc1/2: 92.31%/0.00%
| Epoch #23			Loss: 5.1024 Acc@1: 87.61% Cons_Acc1/2: 92.14%/0.00%
| Epoch #23			Loss: 3.1188 Acc@1: 87.64% Cons_Acc1/2: 91.80%/0.00%
| Epoch #23			Loss: 2.5298 Acc@1: 87.64% Cons_Acc1/2: 89.69%/0.00%
| Epoch #23			Loss: 2.0118 Acc@1: 87.60% Cons_Acc1/2: 87.32%/0.00%
| Epoch #23			Loss: 3.7530 Acc@1: 87.53% Cons_Acc1/2: 86.39%/0.00%
| Epoch #23			Loss: 2.8592 Acc@1: 87.78% Cons_Acc1/2: 88.67%/0.00%
| Epoch #23			Loss: 2.7107 Acc@1: 87.93% Cons_Acc1/2: 90.96%/0.00%
| Epoch #23			Loss: 3.7775 Acc@1: 87.80% Cons_Acc1/2: 93.07%/0.00%
| Epoch #23			Loss: 2.0201 Acc@1: 87.65% Cons_Acc1/2: 95.18%/0.00%
| Epoch #23			Loss: 2.5090 Acc@1: 87.57% Cons_Acc1/2: 95.94%/0.00%
| Epoch #23			Loss: 1.9129 Acc@1: 87.55% Cons_Acc1/2: 96.70%/0.00%
| Epoch #23			Loss: 2.9452 Acc@1: 87.54% Cons_Acc1/2: 96.70%/0.00%
| Epoch #23			Loss: 2.2698 Acc@1: 87.55% Cons_Acc1/2: 96.11%/0.00%
| Epoch #23			Loss: 3.1786 Acc@1: 87.50% Cons_Acc1/2: 95.10%/0.00%
| Epoch #23			Loss: 3.8966 Acc@1: 87.50% Cons_Acc1/2: 93.24%/0.00%
| Epoch #23			Loss: 4.7205 Acc@1: 87.53% Cons_Acc1/2: 90.70%/0.00%
| Epoch #23			Loss: 3.3180 Acc@1: 87.54% Cons_Acc1/2: 88.08%/0.00%
| Epoch #23			Loss: 2.0052 Acc@1: 87.56% Cons_Acc1/2: 87.32%/0.00%
| Epoch #23			Loss: 2.4357 Acc@1: 87.68% Cons_Acc1/2: 86.31%/0.00%
| Epoch #23			Loss: 2.4955 Acc@1: 87.73% Cons_Acc1/2: 85.63%/0.00%
| Epoch #23			Loss: 2.3148 Acc@1: 87.83% Cons_Acc1/2: 84.28%/0.00%
| Epoch #23			Loss: 2.5557 Acc@1: 87.90% Cons_Acc1/2: 83.01%/0.00%
| Epoch #23			Loss: 2.7707 Acc@1: 87.90% Cons_Acc1/2: 83.01%/0.00%
| Epoch #23			Loss: 3.7541 Acc@1: 88.00% Cons_Acc1/2: 84.11%/0.00%
| Epoch #23			Loss: 2.5204 Acc@1: 87.98% Cons_Acc1/2: 85.38%/0.00%
| Epoch #23			Loss: 2.1233 Acc@1: 87.84% Cons_Acc1/2: 87.74%/0.00%
| Epoch #24			Loss: 1.6803 Acc@1: 87.89% Cons_Acc1/2: 77.77%/0.00%
| Epoch #24			Loss: 3.5496 Acc@1: 87.21% Cons_Acc1/2: 75.15%/0.00%
| Epoch #24			Loss: 1.8722 Acc@1: 87.45% Cons_Acc1/2: 83.94%/0.00%
| Epoch #24			Loss: 3.4649 Acc@1: 87.85% Cons_Acc1/2: 90.11%/0.00%
| Epoch #24			Loss: 4.0160 Acc@1: 87.70% Cons_Acc1/2: 94.34%/0.00%
| Epoch #24			Loss: 3.0387 Acc@1: 87.61% Cons_Acc1/2: 95.86%/0.00%
| Epoch #24			Loss: 4.1842 Acc@1: 87.16% Cons_Acc1/2: 97.80%/0.00%
| Epoch #24			Loss: 2.7768 Acc@1: 87.14% Cons_Acc1/2: 96.53%/0.00%
| Epoch #24			Loss: 2.1952 Acc@1: 87.44% Cons_Acc1/2: 95.18%/0.00%
| Epoch #24			Loss: 1.8794 Acc@1: 87.65% Cons_Acc1/2: 94.08%/0.00%
| Epoch #24			Loss: 3.1827 Acc@1: 87.93% Cons_Acc1/2: 90.62%/0.00%
| Epoch #24			Loss: 1.1167 Acc@1: 88.12% Cons_Acc1/2: 86.81%/0.00%
| Epoch #24			Loss: 1.8751 Acc@1: 88.12% Cons_Acc1/2: 86.73%/0.00%
| Epoch #24			Loss: 3.4420 Acc@1: 88.11% Cons_Acc1/2: 86.56%/0.00%
| Epoch #24			Loss: 2.2663 Acc@1: 87.89% Cons_Acc1/2: 86.05%/0.00%
| Epoch #24			Loss: 1.5250 Acc@1: 87.70% Cons_Acc1/2: 87.07%/0.00%
| Epoch #24			Loss: 1.2335 Acc@1: 87.65% Cons_Acc1/2: 87.74%/0.00%
| Epoch #24			Loss: 1.5367 Acc@1: 87.62% Cons_Acc1/2: 87.83%/0.00%
| Epoch #24			Loss: 4.0641 Acc@1: 87.65% Cons_Acc1/2: 88.00%/0.00%
| Epoch #24			Loss: 3.3065 Acc@1: 87.71% Cons_Acc1/2: 89.10%/0.00%
| Epoch #24			Loss: 2.9452 Acc@1: 87.70% Cons_Acc1/2: 89.60%/0.00%
| Epoch #24			Loss: 2.7734 Acc@1: 87.90% Cons_Acc1/2: 90.45%/0.00%
| Epoch #24			Loss: 3.5501 Acc@1: 87.94% Cons_Acc1/2: 91.21%/0.00%
| Epoch #24			Loss: 2.7443 Acc@1: 88.01% Cons_Acc1/2: 91.29%/0.00%
| Epoch #24			Loss: 3.4926 Acc@1: 88.07% Cons_Acc1/2: 91.29%/0.00%
| Epoch #24			Loss: 3.0784 Acc@1: 88.14% Cons_Acc1/2: 91.55%/0.00%
| Epoch #24			Loss: 2.6627 Acc@1: 88.14% Cons_Acc1/2: 91.89%/0.00%
| Epoch #24			Loss: 1.6369 Acc@1: 88.05% Cons_Acc1/2: 93.15%/0.00%
| Epoch #24			Loss: 3.5576 Acc@1: 88.00% Cons_Acc1/2: 94.17%/0.00%
| Epoch #24			Loss: 1.7835 Acc@1: 87.94% Cons_Acc1/2: 94.84%/0.00%
| Epoch #24			Loss: 3.0441 Acc@1: 87.83% Cons_Acc1/2: 95.01%/0.00%
| Epoch #24			Loss: 1.9936 Acc@1: 87.88% Cons_Acc1/2: 92.48%/0.00%
| Epoch #24			Loss: 3.5991 Acc@1: 87.94% Cons_Acc1/2: 90.79%/0.00%
| Epoch #24			Loss: 3.4947 Acc@1: 87.93% Cons_Acc1/2: 89.26%/0.00%
| Epoch #24			Loss: 2.6945 Acc@1: 88.01% Cons_Acc1/2: 88.00%/0.00%
| Epoch #24			Loss: 2.7310 Acc@1: 87.94% Cons_Acc1/2: 86.39%/0.00%
| Epoch #24			Loss: 3.5279 Acc@1: 87.94% Cons_Acc1/2: 84.02%/0.00%
| Epoch #25			Loss: 2.5400 Acc@1: 87.66% Cons_Acc1/2: 96.37%/0.00%
| Epoch #25			Loss: 3.2945 Acc@1: 87.05% Cons_Acc1/2: 98.48%/0.00%
| Epoch #25			Loss: 1.9204 Acc@1: 86.90% Cons_Acc1/2: 98.82%/0.00%
| Epoch #25			Loss: 2.1733 Acc@1: 87.42% Cons_Acc1/2: 97.72%/0.00%
| Epoch #25			Loss: 3.2974 Acc@1: 87.48% Cons_Acc1/2: 96.28%/0.00%
| Epoch #25			Loss: 2.9350 Acc@1: 87.40% Cons_Acc1/2: 92.14%/0.00%
| Epoch #25			Loss: 1.3706 Acc@1: 87.54% Cons_Acc1/2: 87.15%/0.00%
| Epoch #25			Loss: 3.5110 Acc@1: 87.66% Cons_Acc1/2: 81.99%/0.00%
| Epoch #25			Loss: 2.5867 Acc@1: 87.98% Cons_Acc1/2: 85.04%/0.00%
| Epoch #25			Loss: 3.6725 Acc@1: 88.09% Cons_Acc1/2: 89.01%/0.00%
| Epoch #25			Loss: 2.8699 Acc@1: 87.99% Cons_Acc1/2: 92.65%/0.00%
| Epoch #25			Loss: 2.2437 Acc@1: 88.04% Cons_Acc1/2: 93.83%/0.00%
| Epoch #25			Loss: 3.7266 Acc@1: 87.93% Cons_Acc1/2: 94.17%/0.00%
| Epoch #25			Loss: 5.0822 Acc@1: 87.87% Cons_Acc1/2: 94.25%/0.00%
| Epoch #25			Loss: 3.6365 Acc@1: 87.85% Cons_Acc1/2: 92.81%/0.00%
| Epoch #25			Loss: 2.9369 Acc@1: 87.81% Cons_Acc1/2: 92.39%/0.00%
| Epoch #25			Loss: 3.8649 Acc@1: 87.85% Cons_Acc1/2: 92.65%/0.00%
| Epoch #25			Loss: 2.3933 Acc@1: 87.83% Cons_Acc1/2: 93.24%/0.00%
| Epoch #25			Loss: 3.6957 Acc@1: 87.84% Cons_Acc1/2: 93.83%/0.00%
| Epoch #25			Loss: 2.8340 Acc@1: 87.90% Cons_Acc1/2: 93.49%/0.00%
| Epoch #25			Loss: 3.0030 Acc@1: 87.96% Cons_Acc1/2: 93.58%/0.00%
| Epoch #25			Loss: 3.8041 Acc@1: 88.07% Cons_Acc1/2: 93.32%/0.00%
| Epoch #25			Loss: 3.3794 Acc@1: 88.04% Cons_Acc1/2: 92.90%/0.00%
| Epoch #25			Loss: 4.1950 Acc@1: 87.92% Cons_Acc1/2: 92.98%/0.00%
| Epoch #25			Loss: 4.2059 Acc@1: 87.87% Cons_Acc1/2: 91.72%/0.00%
| Epoch #25			Loss: 3.3341 Acc@1: 87.87% Cons_Acc1/2: 90.87%/0.00%
| Epoch #25			Loss: 2.3059 Acc@1: 87.85% Cons_Acc1/2: 90.79%/0.00%
| Epoch #25			Loss: 2.2192 Acc@1: 87.81% Cons_Acc1/2: 91.12%/0.00%
| Epoch #25			Loss: 2.9243 Acc@1: 87.84% Cons_Acc1/2: 92.98%/0.00%
| Epoch #25			Loss: 1.9032 Acc@1: 87.80% Cons_Acc1/2: 93.58%/0.00%
| Epoch #25			Loss: 4.2317 Acc@1: 87.87% Cons_Acc1/2: 93.83%/0.00%
| Epoch #25			Loss: 3.2120 Acc@1: 87.91% Cons_Acc1/2: 94.34%/0.00%
| Epoch #25			Loss: 2.3989 Acc@1: 88.02% Cons_Acc1/2: 94.51%/0.00%
| Epoch #25			Loss: 2.5508 Acc@1: 88.10% Cons_Acc1/2: 94.93%/0.00%
| Epoch #25			Loss: 3.7953 Acc@1: 88.10% Cons_Acc1/2: 95.10%/0.00%
| Epoch #25			Loss: 1.3240 Acc@1: 88.13% Cons_Acc1/2: 95.44%/0.00%
| Epoch #25			Loss: 1.1034 Acc@1: 88.19% Cons_Acc1/2: 95.27%/0.00%
| Epoch #26			Loss: 2.0539 Acc@1: 87.65% Cons_Acc1/2: 81.74%/0.00%
| Epoch #26			Loss: 2.1552 Acc@1: 87.45% Cons_Acc1/2: 86.05%/0.00%
| Epoch #26			Loss: 2.8706 Acc@1: 87.49% Cons_Acc1/2: 93.91%/0.00%
| Epoch #26			Loss: 1.8753 Acc@1: 87.65% Cons_Acc1/2: 96.03%/0.00%
| Epoch #26			Loss: 3.5468 Acc@1: 87.75% Cons_Acc1/2: 97.46%/0.00%
| Epoch #26			Loss: 2.9460 Acc@1: 87.78% Cons_Acc1/2: 97.38%/0.00%
| Epoch #26			Loss: 1.1863 Acc@1: 87.87% Cons_Acc1/2: 97.04%/0.00%
| Epoch #26			Loss: 2.1416 Acc@1: 87.82% Cons_Acc1/2: 96.45%/0.00%
| Epoch #26			Loss: 2.3996 Acc@1: 87.83% Cons_Acc1/2: 95.18%/0.00%
| Epoch #26			Loss: 1.8460 Acc@1: 87.90% Cons_Acc1/2: 92.90%/0.00%
| Epoch #26			Loss: 2.0697 Acc@1: 87.96% Cons_Acc1/2: 89.35%/0.00%
| Epoch #26			Loss: 3.3098 Acc@1: 87.96% Cons_Acc1/2: 88.17%/0.00%
| Epoch #26			Loss: 4.5337 Acc@1: 87.86% Cons_Acc1/2: 86.48%/0.00%
| Epoch #26			Loss: 3.8325 Acc@1: 87.89% Cons_Acc1/2: 86.56%/0.00%
| Epoch #26			Loss: 3.2952 Acc@1: 87.94% Cons_Acc1/2: 88.00%/0.00%
| Epoch #26			Loss: 3.2160 Acc@1: 88.02% Cons_Acc1/2: 90.03%/0.00%
| Epoch #26			Loss: 2.4671 Acc@1: 88.05% Cons_Acc1/2: 94.17%/0.00%
| Epoch #26			Loss: 3.0074 Acc@1: 88.03% Cons_Acc1/2: 95.69%/0.00%
| Epoch #26			Loss: 3.8132 Acc@1: 87.95% Cons_Acc1/2: 96.62%/0.00%
| Epoch #26			Loss: 1.6391 Acc@1: 87.87% Cons_Acc1/2: 96.87%/0.00%
| Epoch #26			Loss: 4.2842 Acc@1: 87.77% Cons_Acc1/2: 97.30%/0.00%
| Epoch #26			Loss: 1.4068 Acc@1: 87.61% Cons_Acc1/2: 97.46%/0.00%
| Epoch #26			Loss: 3.0589 Acc@1: 87.63% Cons_Acc1/2: 97.30%/0.00%
| Epoch #26			Loss: 2.8492 Acc@1: 87.64% Cons_Acc1/2: 97.13%/0.00%
| Epoch #26			Loss: 3.3624 Acc@1: 87.83% Cons_Acc1/2: 96.45%/0.00%
| Epoch #26			Loss: 1.9093 Acc@1: 87.93% Cons_Acc1/2: 94.67%/0.00%
| Epoch #26			Loss: 2.3301 Acc@1: 87.99% Cons_Acc1/2: 92.48%/0.00%
| Epoch #26			Loss: 2.9171 Acc@1: 87.94% Cons_Acc1/2: 90.28%/0.00%
| Epoch #26			Loss: 1.6961 Acc@1: 88.06% Cons_Acc1/2: 87.74%/0.00%
| Epoch #26			Loss: 1.7590 Acc@1: 88.07% Cons_Acc1/2: 84.53%/0.00%
| Epoch #26			Loss: 3.3343 Acc@1: 88.10% Cons_Acc1/2: 83.52%/0.00%
| Epoch #26			Loss: 4.3361 Acc@1: 88.10% Cons_Acc1/2: 83.43%/0.00%
| Epoch #26			Loss: 3.4840 Acc@1: 88.14% Cons_Acc1/2: 84.53%/0.00%
| Epoch #26			Loss: 4.9212 Acc@1: 88.07% Cons_Acc1/2: 86.39%/0.00%
| Epoch #26			Loss: 2.5414 Acc@1: 88.02% Cons_Acc1/2: 89.10%/0.00%
| Epoch #26			Loss: 2.9292 Acc@1: 88.00% Cons_Acc1/2: 90.87%/0.00%
| Epoch #26			Loss: 2.8493 Acc@1: 88.05% Cons_Acc1/2: 92.98%/0.00%
| Epoch #27			Loss: 1.9240 Acc@1: 87.90% Cons_Acc1/2: 91.89%/0.00%
| Epoch #27			Loss: 2.6965 Acc@1: 87.78% Cons_Acc1/2: 90.87%/0.00%
| Epoch #27			Loss: 3.3825 Acc@1: 87.42% Cons_Acc1/2: 94.08%/0.00%
| Epoch #27			Loss: 4.0056 Acc@1: 87.50% Cons_Acc1/2: 96.37%/0.00%
| Epoch #27			Loss: 2.5599 Acc@1: 87.95% Cons_Acc1/2: 95.77%/0.00%
| Epoch #27			Loss: 3.3564 Acc@1: 88.09% Cons_Acc1/2: 92.81%/0.00%
| Epoch #27			Loss: 2.3785 Acc@1: 87.92% Cons_Acc1/2: 86.81%/0.00%
| Epoch #27			Loss: 3.2060 Acc@1: 87.62% Cons_Acc1/2: 80.56%/0.00%
| Epoch #27			Loss: 3.2951 Acc@1: 87.35% Cons_Acc1/2: 80.47%/0.00%
| Epoch #27			Loss: 2.2984 Acc@1: 87.35% Cons_Acc1/2: 83.26%/0.00%
| Epoch #27			Loss: 3.2763 Acc@1: 87.47% Cons_Acc1/2: 88.00%/0.00%
| Epoch #27			Loss: 2.6229 Acc@1: 87.60% Cons_Acc1/2: 93.24%/0.00%
| Epoch #27			Loss: 2.7807 Acc@1: 87.55% Cons_Acc1/2: 96.11%/0.00%
| Epoch #27			Loss: 2.1340 Acc@1: 87.55% Cons_Acc1/2: 97.38%/0.00%
| Epoch #27			Loss: 2.2055 Acc@1: 87.50% Cons_Acc1/2: 98.14%/0.00%
| Epoch #27			Loss: 2.7168 Acc@1: 87.64% Cons_Acc1/2: 97.89%/0.00%
| Epoch #27			Loss: 3.6587 Acc@1: 87.75% Cons_Acc1/2: 97.46%/0.00%
| Epoch #27			Loss: 2.6012 Acc@1: 87.90% Cons_Acc1/2: 96.28%/0.00%
| Epoch #27			Loss: 1.4702 Acc@1: 87.95% Cons_Acc1/2: 94.67%/0.00%
| Epoch #27			Loss: 2.3473 Acc@1: 87.89% Cons_Acc1/2: 91.80%/0.00%
| Epoch #27			Loss: 2.5999 Acc@1: 87.82% Cons_Acc1/2: 88.50%/0.00%
| Epoch #27			Loss: 2.0368 Acc@1: 87.78% Cons_Acc1/2: 87.24%/0.00%
| Epoch #27			Loss: 2.9936 Acc@1: 87.78% Cons_Acc1/2: 86.05%/0.00%
| Epoch #27			Loss: 1.9794 Acc@1: 87.85% Cons_Acc1/2: 84.19%/0.00%
| Epoch #27			Loss: 2.6615 Acc@1: 87.92% Cons_Acc1/2: 83.01%/0.00%
| Epoch #27			Loss: 1.3812 Acc@1: 88.01% Cons_Acc1/2: 83.69%/0.00%
| Epoch #27			Loss: 2.1213 Acc@1: 88.06% Cons_Acc1/2: 85.63%/0.00%
| Epoch #27			Loss: 3.2136 Acc@1: 88.19% Cons_Acc1/2: 86.31%/0.00%
| Epoch #27			Loss: 3.2360 Acc@1: 88.14% Cons_Acc1/2: 87.32%/0.00%
| Epoch #27			Loss: 2.3023 Acc@1: 88.10% Cons_Acc1/2: 87.83%/0.00%
| Epoch #27			Loss: 1.7569 Acc@1: 88.06% Cons_Acc1/2: 86.64%/0.00%
| Epoch #27			Loss: 3.1488 Acc@1: 88.00% Cons_Acc1/2: 86.48%/0.00%
| Epoch #27			Loss: 3.3313 Acc@1: 87.90% Cons_Acc1/2: 87.15%/0.00%
| Epoch #27			Loss: 3.0138 Acc@1: 87.85% Cons_Acc1/2: 86.48%/0.00%
| Epoch #27			Loss: 3.0368 Acc@1: 87.90% Cons_Acc1/2: 88.76%/0.00%
| Epoch #27			Loss: 4.2765 Acc@1: 88.04% Cons_Acc1/2: 90.36%/0.00%
| Epoch #27			Loss: 2.6268 Acc@1: 88.16% Cons_Acc1/2: 92.22%/0.00%
| Epoch #28			Loss: 2.9001 Acc@1: 88.15% Cons_Acc1/2: 90.11%/0.00%
| Epoch #28			Loss: 2.1588 Acc@1: 87.93% Cons_Acc1/2: 93.58%/0.00%
| Epoch #28			Loss: 2.1336 Acc@1: 87.92% Cons_Acc1/2: 95.01%/0.00%
| Epoch #28			Loss: 3.8353 Acc@1: 87.92% Cons_Acc1/2: 95.10%/0.00%
| Epoch #28			Loss: 2.7859 Acc@1: 88.00% Cons_Acc1/2: 93.74%/0.00%
| Epoch #28			Loss: 1.8214 Acc@1: 88.18% Cons_Acc1/2: 91.29%/0.00%
| Epoch #28			Loss: 1.1943 Acc@1: 88.16% Cons_Acc1/2: 89.18%/0.00%
| Epoch #28			Loss: 2.2843 Acc@1: 88.16% Cons_Acc1/2: 89.01%/0.00%
| Epoch #28			Loss: 2.0533 Acc@1: 88.10% Cons_Acc1/2: 90.11%/0.00%
| Epoch #28			Loss: 0.9976 Acc@1: 87.95% Cons_Acc1/2: 91.89%/0.00%
| Epoch #28			Loss: 1.8490 Acc@1: 87.90% Cons_Acc1/2: 91.46%/0.00%
| Epoch #28			Loss: 2.0653 Acc@1: 87.91% Cons_Acc1/2: 90.87%/0.00%
| Epoch #28			Loss: 1.3040 Acc@1: 87.83% Cons_Acc1/2: 89.43%/0.00%
| Epoch #28			Loss: 2.2133 Acc@1: 87.78% Cons_Acc1/2: 87.24%/0.00%
| Epoch #28			Loss: 3.1589 Acc@1: 87.84% Cons_Acc1/2: 88.50%/0.00%
| Epoch #28			Loss: 2.5302 Acc@1: 87.99% Cons_Acc1/2: 88.76%/0.00%
| Epoch #28			Loss: 3.8319 Acc@1: 88.15% Cons_Acc1/2: 88.93%/0.00%
| Epoch #28			Loss: 2.7255 Acc@1: 88.18% Cons_Acc1/2: 89.77%/0.00%
| Epoch #28			Loss: 2.3067 Acc@1: 88.20% Cons_Acc1/2: 91.72%/0.00%
| Epoch #28			Loss: 1.6923 Acc@1: 88.04% Cons_Acc1/2: 93.66%/0.00%
| Epoch #28			Loss: 4.5714 Acc@1: 87.92% Cons_Acc1/2: 94.51%/0.00%
| Epoch #28			Loss: 2.3349 Acc@1: 87.85% Cons_Acc1/2: 95.10%/0.00%
| Epoch #28			Loss: 1.9702 Acc@1: 87.70% Cons_Acc1/2: 95.52%/0.00%
| Epoch #28			Loss: 2.1348 Acc@1: 87.65% Cons_Acc1/2: 95.44%/0.00%
| Epoch #28			Loss: 1.5447 Acc@1: 87.76% Cons_Acc1/2: 95.27%/0.00%
| Epoch #28			Loss: 2.4616 Acc@1: 87.70% Cons_Acc1/2: 94.59%/0.00%
| Epoch #28			Loss: 3.0633 Acc@1: 87.72% Cons_Acc1/2: 93.07%/0.00%
| Epoch #28			Loss: 2.6394 Acc@1: 87.82% Cons_Acc1/2: 90.87%/0.00%
| Epoch #28			Loss: 2.0961 Acc@1: 87.73% Cons_Acc1/2: 88.84%/0.00%
| Epoch #28			Loss: 3.3527 Acc@1: 87.65% Cons_Acc1/2: 87.32%/0.00%
| Epoch #28			Loss: 2.8170 Acc@1: 87.61% Cons_Acc1/2: 86.81%/0.00%
| Epoch #28			Loss: 1.5010 Acc@1: 87.70% Cons_Acc1/2: 86.48%/0.00%
| Epoch #28			Loss: 2.1878 Acc@1: 87.90% Cons_Acc1/2: 86.31%/0.00%
| Epoch #28			Loss: 2.7955 Acc@1: 87.92% Cons_Acc1/2: 86.81%/0.00%
| Epoch #28			Loss: 2.0736 Acc@1: 87.89% Cons_Acc1/2: 87.57%/0.00%
| Epoch #28			Loss: 3.5801 Acc@1: 87.87% Cons_Acc1/2: 89.86%/0.00%
| Epoch #28			Loss: 3.6160 Acc@1: 87.82% Cons_Acc1/2: 91.89%/0.00%
| Epoch #29			Loss: 1.1771 Acc@1: 87.93% Cons_Acc1/2: 96.20%/0.00%
| Epoch #29			Loss: 2.5158 Acc@1: 87.82% Cons_Acc1/2: 97.38%/0.00%
| Epoch #29			Loss: 4.4724 Acc@1: 87.92% Cons_Acc1/2: 94.08%/0.00%
| Epoch #29			Loss: 3.4063 Acc@1: 87.85% Cons_Acc1/2: 90.28%/0.00%
| Epoch #29			Loss: 3.6136 Acc@1: 87.82% Cons_Acc1/2: 86.14%/0.00%
| Epoch #29			Loss: 2.2622 Acc@1: 87.88% Cons_Acc1/2: 80.98%/0.00%
| Epoch #29			Loss: 4.7826 Acc@1: 87.91% Cons_Acc1/2: 76.92%/0.00%
| Epoch #29			Loss: 1.8278 Acc@1: 88.05% Cons_Acc1/2: 81.40%/0.00%
| Epoch #29			Loss: 2.9992 Acc@1: 88.16% Cons_Acc1/2: 88.50%/0.00%
| Epoch #29			Loss: 2.9704 Acc@1: 88.15% Cons_Acc1/2: 93.83%/0.00%
| Epoch #29			Loss: 2.5345 Acc@1: 87.99% Cons_Acc1/2: 96.45%/0.00%
| Epoch #29			Loss: 2.2474 Acc@1: 87.81% Cons_Acc1/2: 97.38%/0.00%
| Epoch #29			Loss: 2.2045 Acc@1: 87.72% Cons_Acc1/2: 97.55%/0.00%
| Epoch #29			Loss: 2.2665 Acc@1: 87.63% Cons_Acc1/2: 97.72%/0.00%
| Epoch #29			Loss: 1.8579 Acc@1: 87.70% Cons_Acc1/2: 97.63%/0.00%
| Epoch #29			Loss: 3.7991 Acc@1: 87.94% Cons_Acc1/2: 97.30%/0.00%
| Epoch #29			Loss: 2.3302 Acc@1: 88.16% Cons_Acc1/2: 96.20%/0.00%
| Epoch #29			Loss: 3.3607 Acc@1: 88.32% Cons_Acc1/2: 94.08%/0.00%
| Epoch #29			Loss: 2.6076 Acc@1: 88.32% Cons_Acc1/2: 91.72%/0.00%
| Epoch #29			Loss: 1.8363 Acc@1: 88.34% Cons_Acc1/2: 89.94%/0.00%
| Epoch #29			Loss: 2.9046 Acc@1: 88.32% Cons_Acc1/2: 86.14%/0.00%
| Epoch #29			Loss: 1.5250 Acc@1: 88.28% Cons_Acc1/2: 84.11%/0.00%
| Epoch #29			Loss: 2.0006 Acc@1: 88.24% Cons_Acc1/2: 85.63%/0.00%
| Epoch #29			Loss: 2.6129 Acc@1: 88.17% Cons_Acc1/2: 88.08%/0.00%
| Epoch #29			Loss: 3.0221 Acc@1: 88.11% Cons_Acc1/2: 89.94%/0.00%
| Epoch #29			Loss: 4.1726 Acc@1: 88.10% Cons_Acc1/2: 91.63%/0.00%
| Epoch #29			Loss: 3.2972 Acc@1: 88.14% Cons_Acc1/2: 92.65%/0.00%
| Epoch #29			Loss: 1.4445 Acc@1: 88.17% Cons_Acc1/2: 93.41%/0.00%
| Epoch #29			Loss: 2.3788 Acc@1: 88.20% Cons_Acc1/2: 93.15%/0.00%
| Epoch #29			Loss: 4.0975 Acc@1: 88.20% Cons_Acc1/2: 93.15%/0.00%
| Epoch #29			Loss: 1.8792 Acc@1: 88.25% Cons_Acc1/2: 93.74%/0.00%
| Epoch #29			Loss: 1.9251 Acc@1: 88.26% Cons_Acc1/2: 93.91%/0.00%
| Epoch #29			Loss: 3.1668 Acc@1: 88.30% Cons_Acc1/2: 94.00%/0.00%
| Epoch #29			Loss: 2.3936 Acc@1: 88.29% Cons_Acc1/2: 94.25%/0.00%
| Epoch #29			Loss: 2.9048 Acc@1: 88.31% Cons_Acc1/2: 94.17%/0.00%
| Epoch #29			Loss: 4.9018 Acc@1: 88.31% Cons_Acc1/2: 94.17%/0.00%
| Epoch #29			Loss: 2.4543 Acc@1: 88.25% Cons_Acc1/2: 93.74%/0.00%
| Epoch #30			Loss: 2.6631 Acc@1: 88.04% Cons_Acc1/2: 94.34%/0.00%
| Epoch #30			Loss: 2.3591 Acc@1: 87.82% Cons_Acc1/2: 95.27%/0.00%
| Epoch #30			Loss: 1.7669 Acc@1: 87.92% Cons_Acc1/2: 95.86%/0.00%
| Epoch #30			Loss: 2.9915 Acc@1: 88.07% Cons_Acc1/2: 95.10%/0.00%
| Epoch #30			Loss: 3.4710 Acc@1: 88.20% Cons_Acc1/2: 93.58%/0.00%
| Epoch #30			Loss: 3.3991 Acc@1: 88.25% Cons_Acc1/2: 91.21%/0.00%
| Epoch #30			Loss: 2.8950 Acc@1: 88.05% Cons_Acc1/2: 90.03%/0.00%
| Epoch #30			Loss: 2.0974 Acc@1: 88.00% Cons_Acc1/2: 90.79%/0.00%
| Epoch #30			Loss: 2.6450 Acc@1: 87.82% Cons_Acc1/2: 90.70%/0.00%
| Epoch #30			Loss: 2.0135 Acc@1: 87.82% Cons_Acc1/2: 90.79%/0.00%
| Epoch #30			Loss: 4.1999 Acc@1: 87.80% Cons_Acc1/2: 91.55%/0.00%
| Epoch #30			Loss: 2.4582 Acc@1: 87.95% Cons_Acc1/2: 90.70%/0.00%
| Epoch #30			Loss: 3.4146 Acc@1: 88.05% Cons_Acc1/2: 90.79%/0.00%
| Epoch #30			Loss: 1.8567 Acc@1: 88.15% Cons_Acc1/2: 90.70%/0.00%
| Epoch #30			Loss: 2.9123 Acc@1: 88.14% Cons_Acc1/2: 91.38%/0.00%
| Epoch #30			Loss: 2.0708 Acc@1: 88.10% Cons_Acc1/2: 91.38%/0.00%
| Epoch #30			Loss: 1.0529 Acc@1: 88.02% Cons_Acc1/2: 91.21%/0.00%
| Epoch #30			Loss: 3.3206 Acc@1: 87.89% Cons_Acc1/2: 90.62%/0.00%
| Epoch #30			Loss: 1.6681 Acc@1: 87.74% Cons_Acc1/2: 90.45%/0.00%
| Epoch #30			Loss: 2.6284 Acc@1: 87.50% Cons_Acc1/2: 91.46%/0.00%
| Epoch #30			Loss: 2.4580 Acc@1: 87.46% Cons_Acc1/2: 92.31%/0.00%
| Epoch #30			Loss: 3.3788 Acc@1: 87.53% Cons_Acc1/2: 92.39%/0.00%
| Epoch #30			Loss: 5.0438 Acc@1: 87.61% Cons_Acc1/2: 92.31%/0.00%
| Epoch #30			Loss: 3.7527 Acc@1: 87.77% Cons_Acc1/2: 91.72%/0.00%
| Epoch #30			Loss: 2.2028 Acc@1: 87.95% Cons_Acc1/2: 91.72%/0.00%
| Epoch #30			Loss: 2.8349 Acc@1: 88.03% Cons_Acc1/2: 92.65%/0.00%
| Epoch #30			Loss: 3.3785 Acc@1: 88.10% Cons_Acc1/2: 93.41%/0.00%
| Epoch #30			Loss: 1.7006 Acc@1: 87.97% Cons_Acc1/2: 93.74%/0.00%
| Epoch #30			Loss: 3.3911 Acc@1: 87.84% Cons_Acc1/2: 94.51%/0.00%
| Epoch #30			Loss: 3.7978 Acc@1: 87.80% Cons_Acc1/2: 94.67%/0.00%
| Epoch #30			Loss: 1.7505 Acc@1: 87.84% Cons_Acc1/2: 95.44%/0.00%
| Epoch #30			Loss: 2.2014 Acc@1: 87.95% Cons_Acc1/2: 96.03%/0.00%
| Epoch #30			Loss: 1.7387 Acc@1: 88.00% Cons_Acc1/2: 95.86%/0.00%
| Epoch #30			Loss: 3.2200 Acc@1: 88.12% Cons_Acc1/2: 95.69%/0.00%
| Epoch #30			Loss: 2.8101 Acc@1: 88.21% Cons_Acc1/2: 94.84%/0.00%
| Epoch #30			Loss: 2.8169 Acc@1: 88.22% Cons_Acc1/2: 94.25%/0.00%
| Epoch #30			Loss: 1.1825 Acc@1: 88.26% Cons_Acc1/2: 94.00%/0.00%
| Epoch #31			Loss: 1.7920 Acc@1: 88.13% Cons_Acc1/2: 83.85%/0.00%
| Epoch #31			Loss: 2.7953 Acc@1: 87.33% Cons_Acc1/2: 77.51%/0.00%
| Epoch #31			Loss: 3.0168 Acc@1: 87.71% Cons_Acc1/2: 83.94%/0.00%
| Epoch #31			Loss: 3.1194 Acc@1: 88.06% Cons_Acc1/2: 86.31%/0.00%
| Epoch #31			Loss: 1.9094 Acc@1: 88.39% Cons_Acc1/2: 87.32%/0.00%
| Epoch #31			Loss: 4.3286 Acc@1: 88.34% Cons_Acc1/2: 90.11%/0.00%
| Epoch #31			Loss: 2.6422 Acc@1: 88.09% Cons_Acc1/2: 92.56%/0.00%
| Epoch #31			Loss: 3.4931 Acc@1: 87.96% Cons_Acc1/2: 94.17%/0.00%
| Epoch #31			Loss: 2.5874 Acc@1: 87.72% Cons_Acc1/2: 95.94%/0.00%
| Epoch #31			Loss: 2.9733 Acc@1: 87.65% Cons_Acc1/2: 96.79%/0.00%
| Epoch #31			Loss: 2.5419 Acc@1: 87.68% Cons_Acc1/2: 96.96%/0.00%
| Epoch #31			Loss: 2.1235 Acc@1: 87.81% Cons_Acc1/2: 96.79%/0.00%
| Epoch #31			Loss: 4.0961 Acc@1: 88.00% Cons_Acc1/2: 96.70%/0.00%
| Epoch #31			Loss: 3.5639 Acc@1: 88.19% Cons_Acc1/2: 96.11%/0.00%
| Epoch #31			Loss: 1.1117 Acc@1: 88.25% Cons_Acc1/2: 94.17%/0.00%
| Epoch #31			Loss: 4.0366 Acc@1: 88.31% Cons_Acc1/2: 90.79%/0.00%
| Epoch #31			Loss: 3.2860 Acc@1: 88.26% Cons_Acc1/2: 87.49%/0.00%
| Epoch #31			Loss: 1.6728 Acc@1: 88.25% Cons_Acc1/2: 84.45%/0.00%
| Epoch #31			Loss: 1.7495 Acc@1: 88.27% Cons_Acc1/2: 82.16%/0.00%
| Epoch #31			Loss: 2.1982 Acc@1: 88.31% Cons_Acc1/2: 82.42%/0.00%
| Epoch #31			Loss: 3.1143 Acc@1: 88.31% Cons_Acc1/2: 83.94%/0.00%
| Epoch #31			Loss: 3.8338 Acc@1: 88.37% Cons_Acc1/2: 89.35%/0.00%
| Epoch #31			Loss: 2.8200 Acc@1: 88.34% Cons_Acc1/2: 93.49%/0.00%
| Epoch #31			Loss: 1.6993 Acc@1: 88.27% Cons_Acc1/2: 95.69%/0.00%
| Epoch #31			Loss: 1.9008 Acc@1: 88.13% Cons_Acc1/2: 96.79%/0.00%
| Epoch #31			Loss: 2.8412 Acc@1: 88.05% Cons_Acc1/2: 97.38%/0.00%
| Epoch #31			Loss: 1.2255 Acc@1: 88.00% Cons_Acc1/2: 97.46%/0.00%
| Epoch #31			Loss: 1.0629 Acc@1: 88.06% Cons_Acc1/2: 97.30%/0.00%
| Epoch #31			Loss: 2.2242 Acc@1: 88.18% Cons_Acc1/2: 96.11%/0.00%
| Epoch #31			Loss: 2.8155 Acc@1: 88.26% Cons_Acc1/2: 94.93%/0.00%
| Epoch #31			Loss: 3.3601 Acc@1: 88.32% Cons_Acc1/2: 91.89%/0.00%
| Epoch #31			Loss: 1.7546 Acc@1: 88.36% Cons_Acc1/2: 88.84%/0.00%
| Epoch #31			Loss: 2.3475 Acc@1: 88.35% Cons_Acc1/2: 86.81%/0.00%
| Epoch #31			Loss: 2.1798 Acc@1: 88.23% Cons_Acc1/2: 83.52%/0.00%
| Epoch #31			Loss: 2.4139 Acc@1: 88.21% Cons_Acc1/2: 81.40%/0.00%
| Epoch #31			Loss: 2.6596 Acc@1: 88.13% Cons_Acc1/2: 79.12%/0.00%
| Epoch #31			Loss: 1.1085 Acc@1: 88.14% Cons_Acc1/2: 79.04%/0.00%
| Epoch #32			Loss: 2.7212 Acc@1: 88.12% Cons_Acc1/2: 94.84%/0.00%
| Epoch #32			Loss: 2.0628 Acc@1: 87.80% Cons_Acc1/2: 96.70%/0.00%
| Epoch #32			Loss: 1.9364 Acc@1: 87.80% Cons_Acc1/2: 97.38%/0.00%
| Epoch #32			Loss: 3.6199 Acc@1: 87.86% Cons_Acc1/2: 97.30%/0.00%
| Epoch #32			Loss: 2.3661 Acc@1: 88.06% Cons_Acc1/2: 96.37%/0.00%
| Epoch #32			Loss: 2.8809 Acc@1: 88.16% Cons_Acc1/2: 95.10%/0.00%
| Epoch #32			Loss: 3.3990 Acc@1: 88.26% Cons_Acc1/2: 93.15%/0.00%
| Epoch #32			Loss: 3.3819 Acc@1: 88.36% Cons_Acc1/2: 90.96%/0.00%
| Epoch #32			Loss: 2.1703 Acc@1: 88.30% Cons_Acc1/2: 88.17%/0.00%
| Epoch #32			Loss: 1.1559 Acc@1: 88.32% Cons_Acc1/2: 88.25%/0.00%
| Epoch #32			Loss: 1.7220 Acc@1: 88.32% Cons_Acc1/2: 89.18%/0.00%
| Epoch #32			Loss: 1.9747 Acc@1: 88.31% Cons_Acc1/2: 93.74%/0.00%
| Epoch #32			Loss: 3.3456 Acc@1: 88.20% Cons_Acc1/2: 96.03%/0.00%
| Epoch #32			Loss: 2.9867 Acc@1: 88.04% Cons_Acc1/2: 97.04%/0.00%
| Epoch #32			Loss: 2.7523 Acc@1: 87.85% Cons_Acc1/2: 97.80%/0.00%
| Epoch #32			Loss: 3.7500 Acc@1: 87.70% Cons_Acc1/2: 98.14%/0.00%
| Epoch #32			Loss: 3.1784 Acc@1: 87.87% Cons_Acc1/2: 97.72%/0.00%
| Epoch #32			Loss: 3.0490 Acc@1: 88.00% Cons_Acc1/2: 97.13%/0.00%
| Epoch #32			Loss: 1.9915 Acc@1: 88.25% Cons_Acc1/2: 95.27%/0.00%
| Epoch #32			Loss: 3.2311 Acc@1: 88.29% Cons_Acc1/2: 92.14%/0.00%
| Epoch #32			Loss: 1.9933 Acc@1: 88.22% Cons_Acc1/2: 87.07%/0.00%
| Epoch #32			Loss: 1.4362 Acc@1: 88.12% Cons_Acc1/2: 82.16%/0.00%
| Epoch #32			Loss: 3.0483 Acc@1: 88.07% Cons_Acc1/2: 78.36%/0.00%
| Epoch #32			Loss: 3.4705 Acc@1: 88.12% Cons_Acc1/2: 80.81%/0.00%
| Epoch #32			Loss: 2.1082 Acc@1: 88.20% Cons_Acc1/2: 86.73%/0.00%
| Epoch #32			Loss: 1.6515 Acc@1: 88.35% Cons_Acc1/2: 91.12%/0.00%
| Epoch #32			Loss: 2.3151 Acc@1: 88.32% Cons_Acc1/2: 94.84%/0.00%
| Epoch #32			Loss: 1.4421 Acc@1: 88.20% Cons_Acc1/2: 96.45%/0.00%
| Epoch #32			Loss: 2.7019 Acc@1: 88.11% Cons_Acc1/2: 96.79%/0.00%
| Epoch #32			Loss: 2.8179 Acc@1: 88.06% Cons_Acc1/2: 96.79%/0.00%
| Epoch #32			Loss: 4.1509 Acc@1: 87.98% Cons_Acc1/2: 96.87%/0.00%
| Epoch #32			Loss: 2.2431 Acc@1: 87.90% Cons_Acc1/2: 96.70%/0.00%
| Epoch #32			Loss: 2.4855 Acc@1: 87.94% Cons_Acc1/2: 96.62%/0.00%
| Epoch #32			Loss: 2.7500 Acc@1: 87.91% Cons_Acc1/2: 96.37%/0.00%
| Epoch #32			Loss: 2.8927 Acc@1: 88.00% Cons_Acc1/2: 95.27%/0.00%
| Epoch #32			Loss: 1.3085 Acc@1: 88.15% Cons_Acc1/2: 93.91%/0.00%
| Epoch #32			Loss: 2.9446 Acc@1: 88.20% Cons_Acc1/2: 92.05%/0.00%
| Epoch #33			Loss: 2.0666 Acc@1: 88.15% Cons_Acc1/2: 96.70%/0.00%
| Epoch #33			Loss: 1.7290 Acc@1: 88.30% Cons_Acc1/2: 96.53%/0.00%
| Epoch #33			Loss: 2.4661 Acc@1: 88.33% Cons_Acc1/2: 95.60%/0.00%
| Epoch #33			Loss: 1.7022 Acc@1: 88.20% Cons_Acc1/2: 94.42%/0.00%
| Epoch #33			Loss: 2.8948 Acc@1: 88.05% Cons_Acc1/2: 93.41%/0.00%
| Epoch #33			Loss: 2.5265 Acc@1: 88.00% Cons_Acc1/2: 92.65%/0.00%
| Epoch #33			Loss: 2.8242 Acc@1: 88.12% Cons_Acc1/2: 93.24%/0.00%
| Epoch #33			Loss: 1.9862 Acc@1: 88.21% Cons_Acc1/2: 92.48%/0.00%
| Epoch #33			Loss: 1.3998 Acc@1: 88.28% Cons_Acc1/2: 93.24%/0.00%
| Epoch #33			Loss: 2.9707 Acc@1: 88.34% Cons_Acc1/2: 92.56%/0.00%
| Epoch #33			Loss: 2.7798 Acc@1: 88.38% Cons_Acc1/2: 91.04%/0.00%
| Epoch #33			Loss: 2.3737 Acc@1: 88.27% Cons_Acc1/2: 88.17%/0.00%
| Epoch #33			Loss: 3.2271 Acc@1: 88.15% Cons_Acc1/2: 87.15%/0.00%
| Epoch #33			Loss: 3.9163 Acc@1: 88.17% Cons_Acc1/2: 88.50%/0.00%
| Epoch #33			Loss: 2.1968 Acc@1: 88.15% Cons_Acc1/2: 90.03%/0.00%
| Epoch #33			Loss: 3.2698 Acc@1: 88.23% Cons_Acc1/2: 92.39%/0.00%
| Epoch #33			Loss: 2.4331 Acc@1: 88.29% Cons_Acc1/2: 94.76%/0.00%
| Epoch #33			Loss: 2.0573 Acc@1: 88.22% Cons_Acc1/2: 95.86%/0.00%
| Epoch #33			Loss: 2.3790 Acc@1: 88.18% Cons_Acc1/2: 95.69%/0.00%
| Epoch #33			Loss: 1.8323 Acc@1: 88.17% Cons_Acc1/2: 95.44%/0.00%
| Epoch #33			Loss: 4.0520 Acc@1: 88.14% Cons_Acc1/2: 94.67%/0.00%
| Epoch #33			Loss: 3.2911 Acc@1: 88.15% Cons_Acc1/2: 93.58%/0.00%
| Epoch #33			Loss: 1.5548 Acc@1: 88.23% Cons_Acc1/2: 92.14%/0.00%
| Epoch #33			Loss: 4.0006 Acc@1: 88.39% Cons_Acc1/2: 90.11%/0.00%
| Epoch #33			Loss: 1.9933 Acc@1: 88.36% Cons_Acc1/2: 89.43%/0.00%
| Epoch #33			Loss: 4.1205 Acc@1: 88.41% Cons_Acc1/2: 89.18%/0.00%
| Epoch #33			Loss: 3.0234 Acc@1: 88.33% Cons_Acc1/2: 90.19%/0.00%
| Epoch #33			Loss: 3.6667 Acc@1: 88.29% Cons_Acc1/2: 90.53%/0.00%
| Epoch #33			Loss: 2.3765 Acc@1: 88.24% Cons_Acc1/2: 92.56%/0.00%
| Epoch #33			Loss: 3.7543 Acc@1: 88.08% Cons_Acc1/2: 93.15%/0.00%
| Epoch #33			Loss: 1.0736 Acc@1: 88.00% Cons_Acc1/2: 94.00%/0.00%
| Epoch #33			Loss: 2.5553 Acc@1: 87.95% Cons_Acc1/2: 94.17%/0.00%
| Epoch #33			Loss: 2.5960 Acc@1: 87.95% Cons_Acc1/2: 93.49%/0.00%
| Epoch #33			Loss: 3.3046 Acc@1: 87.95% Cons_Acc1/2: 92.73%/0.00%
| Epoch #33			Loss: 2.6146 Acc@1: 88.03% Cons_Acc1/2: 91.89%/0.00%
| Epoch #33			Loss: 1.3322 Acc@1: 88.10% Cons_Acc1/2: 90.03%/0.00%
| Epoch #33			Loss: 2.6719 Acc@1: 88.20% Cons_Acc1/2: 89.69%/0.00%
| Epoch #34			Loss: 2.1905 Acc@1: 88.21% Cons_Acc1/2: 88.67%/0.00%
| Epoch #34			Loss: 2.6189 Acc@1: 87.89% Cons_Acc1/2: 91.55%/0.00%
| Epoch #34			Loss: 1.7704 Acc@1: 88.00% Cons_Acc1/2: 94.76%/0.00%
| Epoch #34			Loss: 1.8401 Acc@1: 88.07% Cons_Acc1/2: 92.90%/0.00%
| Epoch #34			Loss: 2.6526 Acc@1: 88.29% Cons_Acc1/2: 91.97%/0.00%
| Epoch #34			Loss: 3.8113 Acc@1: 88.29% Cons_Acc1/2: 89.94%/0.00%
| Epoch #34			Loss: 3.8197 Acc@1: 88.32% Cons_Acc1/2: 88.76%/0.00%
| Epoch #34			Loss: 3.2423 Acc@1: 88.33% Cons_Acc1/2: 89.18%/0.00%
| Epoch #34			Loss: 4.1216 Acc@1: 88.37% Cons_Acc1/2: 90.53%/0.00%
| Epoch #34			Loss: 2.1306 Acc@1: 88.34% Cons_Acc1/2: 92.14%/0.00%
| Epoch #34			Loss: 2.5773 Acc@1: 88.35% Cons_Acc1/2: 93.32%/0.00%
| Epoch #34			Loss: 4.1986 Acc@1: 88.35% Cons_Acc1/2: 94.17%/0.00%
| Epoch #34			Loss: 2.0061 Acc@1: 88.35% Cons_Acc1/2: 94.25%/0.00%
| Epoch #34			Loss: 1.1317 Acc@1: 88.33% Cons_Acc1/2: 93.32%/0.00%
| Epoch #34			Loss: 1.7225 Acc@1: 88.34% Cons_Acc1/2: 92.65%/0.00%
| Epoch #34			Loss: 2.9040 Acc@1: 88.28% Cons_Acc1/2: 92.31%/0.00%
| Epoch #34			Loss: 2.0963 Acc@1: 88.27% Cons_Acc1/2: 90.62%/0.00%
| Epoch #34			Loss: 3.2444 Acc@1: 88.34% Cons_Acc1/2: 88.42%/0.00%
| Epoch #34			Loss: 2.5721 Acc@1: 88.25% Cons_Acc1/2: 87.66%/0.00%
| Epoch #34			Loss: 0.8047 Acc@1: 88.27% Cons_Acc1/2: 88.42%/0.00%
| Epoch #34			Loss: 2.7015 Acc@1: 88.30% Cons_Acc1/2: 89.52%/0.00%
| Epoch #34			Loss: 2.5692 Acc@1: 88.31% Cons_Acc1/2: 91.97%/0.00%
| Epoch #34			Loss: 2.0122 Acc@1: 88.32% Cons_Acc1/2: 94.00%/0.00%
| Epoch #34			Loss: 2.7604 Acc@1: 88.28% Cons_Acc1/2: 95.10%/0.00%
| Epoch #34			Loss: 1.8503 Acc@1: 88.25% Cons_Acc1/2: 95.77%/0.00%
| Epoch #34			Loss: 2.7977 Acc@1: 88.35% Cons_Acc1/2: 95.44%/0.00%
| Epoch #34			Loss: 1.8273 Acc@1: 88.32% Cons_Acc1/2: 94.84%/0.00%
| Epoch #34			Loss: 2.8654 Acc@1: 88.34% Cons_Acc1/2: 94.51%/0.00%
| Epoch #34			Loss: 0.8417 Acc@1: 88.43% Cons_Acc1/2: 94.00%/0.00%
| Epoch #34			Loss: 2.1671 Acc@1: 88.44% Cons_Acc1/2: 92.56%/0.00%
| Epoch #34			Loss: 3.7486 Acc@1: 88.42% Cons_Acc1/2: 90.53%/0.00%
| Epoch #34			Loss: 2.3126 Acc@1: 88.41% Cons_Acc1/2: 88.25%/0.00%
| Epoch #34			Loss: 3.2041 Acc@1: 88.25% Cons_Acc1/2: 86.22%/0.00%
| Epoch #34			Loss: 2.3005 Acc@1: 88.21% Cons_Acc1/2: 83.77%/0.00%
| Epoch #34			Loss: 3.1197 Acc@1: 88.22% Cons_Acc1/2: 85.12%/0.00%
| Epoch #34			Loss: 3.8479 Acc@1: 88.26% Cons_Acc1/2: 87.83%/0.00%
| Epoch #34			Loss: 2.8497 Acc@1: 88.30% Cons_Acc1/2: 89.18%/0.00%
| Epoch #35			Loss: 2.9084 Acc@1: 88.29% Cons_Acc1/2: 94.84%/0.00%
| Epoch #35			Loss: 3.3410 Acc@1: 88.10% Cons_Acc1/2: 96.28%/0.00%
| Epoch #35			Loss: 2.5311 Acc@1: 87.88% Cons_Acc1/2: 95.60%/0.00%
| Epoch #35			Loss: 2.9054 Acc@1: 87.77% Cons_Acc1/2: 95.18%/0.00%
| Epoch #35			Loss: 3.6047 Acc@1: 87.73% Cons_Acc1/2: 94.51%/0.00%
| Epoch #35			Loss: 2.6540 Acc@1: 87.87% Cons_Acc1/2: 93.41%/0.00%
| Epoch #35			Loss: 3.3268 Acc@1: 88.13% Cons_Acc1/2: 91.55%/0.00%
| Epoch #35			Loss: 2.2166 Acc@1: 88.18% Cons_Acc1/2: 92.48%/0.00%
| Epoch #35			Loss: 2.3002 Acc@1: 88.22% Cons_Acc1/2: 92.14%/0.00%
| Epoch #35			Loss: 2.7861 Acc@1: 88.20% Cons_Acc1/2: 92.14%/0.00%
| Epoch #35			Loss: 1.6231 Acc@1: 88.18% Cons_Acc1/2: 92.31%/0.00%
| Epoch #35			Loss: 1.4792 Acc@1: 88.25% Cons_Acc1/2: 92.39%/0.00%
| Epoch #35			Loss: 5.0802 Acc@1: 88.27% Cons_Acc1/2: 91.29%/0.00%
| Epoch #35			Loss: 3.8167 Acc@1: 88.30% Cons_Acc1/2: 90.53%/0.00%
| Epoch #35			Loss: 2.3468 Acc@1: 88.30% Cons_Acc1/2: 88.84%/0.00%
| Epoch #35			Loss: 2.1684 Acc@1: 88.32% Cons_Acc1/2: 87.15%/0.00%
| Epoch #35			Loss: 2.6592 Acc@1: 88.31% Cons_Acc1/2: 86.31%/0.00%
| Epoch #35			Loss: 2.4893 Acc@1: 88.23% Cons_Acc1/2: 89.86%/0.00%
| Epoch #35			Loss: 3.0813 Acc@1: 88.20% Cons_Acc1/2: 93.15%/0.00%
| Epoch #35			Loss: 2.4916 Acc@1: 88.18% Cons_Acc1/2: 95.52%/0.00%
| Epoch #35			Loss: 2.3116 Acc@1: 88.05% Cons_Acc1/2: 96.79%/0.00%
| Epoch #35			Loss: 1.8672 Acc@1: 87.85% Cons_Acc1/2: 97.55%/0.00%
| Epoch #35			Loss: 2.9111 Acc@1: 87.77% Cons_Acc1/2: 97.63%/0.00%
| Epoch #35			Loss: 3.8761 Acc@1: 87.85% Cons_Acc1/2: 97.04%/0.00%
| Epoch #35			Loss: 2.7942 Acc@1: 88.05% Cons_Acc1/2: 96.45%/0.00%
| Epoch #35			Loss: 3.2860 Acc@1: 88.25% Cons_Acc1/2: 93.24%/0.00%
| Epoch #35			Loss: 2.5910 Acc@1: 88.20% Cons_Acc1/2: 89.52%/0.00%
| Epoch #35			Loss: 1.7334 Acc@1: 88.14% Cons_Acc1/2: 85.88%/0.00%
| Epoch #35			Loss: 2.4051 Acc@1: 87.96% Cons_Acc1/2: 83.52%/0.00%
| Epoch #35			Loss: 2.8680 Acc@1: 87.82% Cons_Acc1/2: 83.26%/0.00%
| Epoch #35			Loss: 2.6331 Acc@1: 87.71% Cons_Acc1/2: 83.69%/0.00%
| Epoch #35			Loss: 1.6502 Acc@1: 87.83% Cons_Acc1/2: 85.04%/0.00%
| Epoch #35			Loss: 1.8236 Acc@1: 88.00% Cons_Acc1/2: 86.64%/0.00%
| Epoch #35			Loss: 3.5459 Acc@1: 88.32% Cons_Acc1/2: 89.60%/0.00%
| Epoch #35			Loss: 1.3252 Acc@1: 88.50% Cons_Acc1/2: 93.15%/0.00%
| Epoch #35			Loss: 3.0096 Acc@1: 88.51% Cons_Acc1/2: 95.44%/0.00%
| Epoch #35			Loss: 1.6170 Acc@1: 88.36% Cons_Acc1/2: 96.28%/0.00%
| Epoch #36			Loss: 3.3787 Acc@1: 88.30% Cons_Acc1/2: 94.59%/0.00%
| Epoch #36			Loss: 2.4558 Acc@1: 88.16% Cons_Acc1/2: 90.53%/0.00%
| Epoch #36			Loss: 2.5813 Acc@1: 88.30% Cons_Acc1/2: 87.15%/0.00%
| Epoch #36			Loss: 2.5981 Acc@1: 88.43% Cons_Acc1/2: 87.40%/0.00%
| Epoch #36			Loss: 2.2979 Acc@1: 88.45% Cons_Acc1/2: 91.38%/0.00%
| Epoch #36			Loss: 2.7737 Acc@1: 88.40% Cons_Acc1/2: 94.51%/0.00%
| Epoch #36			Loss: 2.4388 Acc@1: 88.30% Cons_Acc1/2: 95.69%/0.00%
| Epoch #36			Loss: 2.6161 Acc@1: 88.17% Cons_Acc1/2: 95.86%/0.00%
| Epoch #36			Loss: 4.9343 Acc@1: 88.15% Cons_Acc1/2: 96.37%/0.00%
| Epoch #36			Loss: 2.5264 Acc@1: 88.19% Cons_Acc1/2: 95.77%/0.00%
| Epoch #36			Loss: 3.3751 Acc@1: 88.36% Cons_Acc1/2: 95.01%/0.00%
| Epoch #36			Loss: 3.2511 Acc@1: 88.42% Cons_Acc1/2: 93.74%/0.00%
| Epoch #36			Loss: 3.0049 Acc@1: 88.48% Cons_Acc1/2: 92.22%/0.00%
| Epoch #36			Loss: 2.8232 Acc@1: 88.48% Cons_Acc1/2: 91.55%/0.00%
| Epoch #36			Loss: 1.9182 Acc@1: 88.51% Cons_Acc1/2: 90.53%/0.00%
| Epoch #36			Loss: 2.7069 Acc@1: 88.48% Cons_Acc1/2: 89.94%/0.00%
| Epoch #36			Loss: 2.7487 Acc@1: 88.46% Cons_Acc1/2: 90.19%/0.00%
| Epoch #36			Loss: 2.4993 Acc@1: 88.37% Cons_Acc1/2: 89.01%/0.00%
| Epoch #36			Loss: 2.9939 Acc@1: 88.30% Cons_Acc1/2: 88.08%/0.00%
| Epoch #36			Loss: 2.7520 Acc@1: 88.29% Cons_Acc1/2: 86.64%/0.00%
| Epoch #36			Loss: 1.4858 Acc@1: 88.16% Cons_Acc1/2: 87.40%/0.00%
| Epoch #36			Loss: 2.3728 Acc@1: 88.21% Cons_Acc1/2: 87.40%/0.00%
| Epoch #36			Loss: 4.9634 Acc@1: 88.25% Cons_Acc1/2: 90.36%/0.00%
| Epoch #36			Loss: 2.7531 Acc@1: 88.35% Cons_Acc1/2: 91.04%/0.00%
| Epoch #36			Loss: 3.2450 Acc@1: 88.35% Cons_Acc1/2: 92.81%/0.00%
| Epoch #36			Loss: 2.5132 Acc@1: 88.41% Cons_Acc1/2: 94.34%/0.00%
| Epoch #36			Loss: 2.9938 Acc@1: 88.45% Cons_Acc1/2: 95.10%/0.00%
| Epoch #36			Loss: 3.4584 Acc@1: 88.36% Cons_Acc1/2: 95.69%/0.00%
| Epoch #36			Loss: 2.3324 Acc@1: 88.30% Cons_Acc1/2: 95.94%/0.00%
| Epoch #36			Loss: 1.6891 Acc@1: 88.21% Cons_Acc1/2: 95.94%/0.00%
| Epoch #36			Loss: 3.1666 Acc@1: 88.19% Cons_Acc1/2: 96.11%/0.00%
| Epoch #36			Loss: 3.6732 Acc@1: 88.07% Cons_Acc1/2: 96.03%/0.00%
| Epoch #36			Loss: 2.2660 Acc@1: 88.10% Cons_Acc1/2: 95.69%/0.00%
| Epoch #36			Loss: 3.4265 Acc@1: 88.14% Cons_Acc1/2: 94.42%/0.00%
| Epoch #36			Loss: 2.3580 Acc@1: 88.25% Cons_Acc1/2: 93.32%/0.00%
| Epoch #36			Loss: 2.4404 Acc@1: 88.28% Cons_Acc1/2: 91.55%/0.00%
| Epoch #36			Loss: 2.9682 Acc@1: 88.36% Cons_Acc1/2: 89.86%/0.00%
| Epoch #37			Loss: 2.2245 Acc@1: 88.35% Cons_Acc1/2: 95.69%/0.00%
| Epoch #37			Loss: 2.6683 Acc@1: 88.30% Cons_Acc1/2: 93.83%/0.00%
| Epoch #37			Loss: 3.1462 Acc@1: 88.35% Cons_Acc1/2: 85.80%/0.00%
| Epoch #37			Loss: 4.0351 Acc@1: 88.17% Cons_Acc1/2: 78.19%/0.00%
| Epoch #37			Loss: 2.3530 Acc@1: 88.08% Cons_Acc1/2: 75.91%/0.00%
| Epoch #37			Loss: 3.2694 Acc@1: 88.19% Cons_Acc1/2: 79.12%/0.00%
| Epoch #37			Loss: 3.1345 Acc@1: 88.42% Cons_Acc1/2: 84.53%/0.00%
| Epoch #37			Loss: 2.8288 Acc@1: 88.43% Cons_Acc1/2: 89.26%/0.00%
| Epoch #37			Loss: 3.9378 Acc@1: 88.46% Cons_Acc1/2: 93.07%/0.00%
| Epoch #37			Loss: 1.5602 Acc@1: 88.49% Cons_Acc1/2: 94.84%/0.00%
| Epoch #37			Loss: 2.7186 Acc@1: 88.29% Cons_Acc1/2: 96.62%/0.00%
| Epoch #37			Loss: 3.1314 Acc@1: 88.28% Cons_Acc1/2: 96.96%/0.00%
| Epoch #37			Loss: 2.6787 Acc@1: 88.25% Cons_Acc1/2: 96.96%/0.00%
| Epoch #37			Loss: 3.3932 Acc@1: 88.27% Cons_Acc1/2: 96.53%/0.00%
| Epoch #37			Loss: 3.4721 Acc@1: 88.30% Cons_Acc1/2: 96.28%/0.00%
| Epoch #37			Loss: 3.3427 Acc@1: 88.42% Cons_Acc1/2: 95.60%/0.00%
| Epoch #37			Loss: 2.6390 Acc@1: 88.50% Cons_Acc1/2: 94.67%/0.00%
| Epoch #37			Loss: 1.7662 Acc@1: 88.55% Cons_Acc1/2: 91.80%/0.00%
| Epoch #37			Loss: 2.3754 Acc@1: 88.55% Cons_Acc1/2: 90.79%/0.00%
| Epoch #37			Loss: 2.1933 Acc@1: 88.45% Cons_Acc1/2: 91.12%/0.00%
| Epoch #37			Loss: 2.1634 Acc@1: 88.35% Cons_Acc1/2: 91.46%/0.00%
| Epoch #37			Loss: 3.2939 Acc@1: 88.32% Cons_Acc1/2: 92.48%/0.00%
| Epoch #37			Loss: 2.6552 Acc@1: 88.25% Cons_Acc1/2: 91.29%/0.00%
| Epoch #37			Loss: 4.1657 Acc@1: 88.29% Cons_Acc1/2: 90.28%/0.00%
| Epoch #37			Loss: 3.2992 Acc@1: 88.26% Cons_Acc1/2: 90.28%/0.00%
| Epoch #37			Loss: 2.6541 Acc@1: 88.24% Cons_Acc1/2: 91.72%/0.00%
| Epoch #37			Loss: 2.8809 Acc@1: 88.21% Cons_Acc1/2: 94.17%/0.00%
| Epoch #37			Loss: 3.7555 Acc@1: 88.18% Cons_Acc1/2: 95.10%/0.00%
| Epoch #37			Loss: 2.8731 Acc@1: 88.15% Cons_Acc1/2: 96.28%/0.00%
| Epoch #37			Loss: 5.8399 Acc@1: 88.10% Cons_Acc1/2: 96.62%/0.00%
| Epoch #37			Loss: 2.3572 Acc@1: 88.04% Cons_Acc1/2: 96.96%/0.00%
| Epoch #37			Loss: 1.3471 Acc@1: 88.08% Cons_Acc1/2: 97.21%/0.00%
| Epoch #37			Loss: 2.1503 Acc@1: 88.01% Cons_Acc1/2: 97.46%/0.00%
| Epoch #37			Loss: 1.5636 Acc@1: 88.09% Cons_Acc1/2: 97.04%/0.00%
| Epoch #37			Loss: 2.9668 Acc@1: 88.12% Cons_Acc1/2: 96.79%/0.00%
| Epoch #37			Loss: 2.2805 Acc@1: 88.16% Cons_Acc1/2: 96.37%/0.00%
| Epoch #37			Loss: 1.8216 Acc@1: 88.23% Cons_Acc1/2: 96.45%/0.00%
| Epoch #38			Loss: 2.4474 Acc@1: 88.05% Cons_Acc1/2: 98.06%/0.00%
| Epoch #38			Loss: 2.2095 Acc@1: 87.50% Cons_Acc1/2: 99.49%/0.00%
| Epoch #38			Loss: 1.5338 Acc@1: 87.87% Cons_Acc1/2: 97.89%/0.00%
| Epoch #38			Loss: 2.1542 Acc@1: 88.14% Cons_Acc1/2: 96.20%/0.00%
| Epoch #38			Loss: 3.1211 Acc@1: 88.25% Cons_Acc1/2: 92.22%/0.00%
| Epoch #38			Loss: 1.9400 Acc@1: 88.15% Cons_Acc1/2: 83.26%/0.00%
| Epoch #38			Loss: 2.2962 Acc@1: 87.98% Cons_Acc1/2: 75.82%/0.00%
| Epoch #38			Loss: 2.9657 Acc@1: 87.91% Cons_Acc1/2: 75.91%/0.00%
| Epoch #38			Loss: 2.4846 Acc@1: 88.09% Cons_Acc1/2: 81.40%/0.00%
| Epoch #38			Loss: 2.7182 Acc@1: 88.19% Cons_Acc1/2: 89.01%/0.00%
| Epoch #38			Loss: 3.4611 Acc@1: 88.25% Cons_Acc1/2: 93.58%/0.00%
| Epoch #38			Loss: 2.2955 Acc@1: 88.30% Cons_Acc1/2: 96.28%/0.00%
| Epoch #38			Loss: 1.9573 Acc@1: 88.26% Cons_Acc1/2: 97.55%/0.00%
| Epoch #38			Loss: 2.0568 Acc@1: 88.12% Cons_Acc1/2: 98.06%/0.00%
| Epoch #38			Loss: 3.7760 Acc@1: 87.94% Cons_Acc1/2: 99.15%/0.00%
| Epoch #38			Loss: 2.4124 Acc@1: 87.84% Cons_Acc1/2: 99.15%/0.00%
| Epoch #38			Loss: 2.3528 Acc@1: 87.85% Cons_Acc1/2: 98.99%/0.00%
| Epoch #38			Loss: 1.3953 Acc@1: 87.92% Cons_Acc1/2: 98.48%/0.00%
| Epoch #38			Loss: 1.3121 Acc@1: 88.05% Cons_Acc1/2: 98.14%/0.00%
| Epoch #38			Loss: 1.5680 Acc@1: 88.20% Cons_Acc1/2: 97.63%/0.00%
| Epoch #38			Loss: 1.2042 Acc@1: 88.25% Cons_Acc1/2: 97.13%/0.00%
| Epoch #38			Loss: 1.8380 Acc@1: 88.36% Cons_Acc1/2: 95.94%/0.00%
| Epoch #38			Loss: 2.3583 Acc@1: 88.31% Cons_Acc1/2: 94.17%/0.00%
| Epoch #38			Loss: 3.0948 Acc@1: 88.35% Cons_Acc1/2: 93.24%/0.00%
| Epoch #38			Loss: 3.4468 Acc@1: 88.30% Cons_Acc1/2: 92.14%/0.00%
| Epoch #38			Loss: 2.8246 Acc@1: 88.25% Cons_Acc1/2: 91.04%/0.00%
| Epoch #38			Loss: 4.3353 Acc@1: 88.25% Cons_Acc1/2: 90.28%/0.00%
| Epoch #38			Loss: 4.1872 Acc@1: 88.22% Cons_Acc1/2: 89.60%/0.00%
| Epoch #38			Loss: 3.6823 Acc@1: 88.27% Cons_Acc1/2: 89.26%/0.00%
| Epoch #38			Loss: 3.0636 Acc@1: 88.35% Cons_Acc1/2: 89.77%/0.00%
| Epoch #38			Loss: 3.3783 Acc@1: 88.43% Cons_Acc1/2: 89.77%/0.00%
| Epoch #38			Loss: 1.3800 Acc@1: 88.48% Cons_Acc1/2: 90.19%/0.00%
| Epoch #38			Loss: 1.9513 Acc@1: 88.53% Cons_Acc1/2: 91.21%/0.00%
| Epoch #38			Loss: 1.3954 Acc@1: 88.52% Cons_Acc1/2: 91.97%/0.00%
| Epoch #38			Loss: 3.8922 Acc@1: 88.47% Cons_Acc1/2: 93.83%/0.00%
| Epoch #38			Loss: 0.8496 Acc@1: 88.52% Cons_Acc1/2: 94.84%/0.00%
| Epoch #38			Loss: 2.9915 Acc@1: 88.48% Cons_Acc1/2: 95.77%/0.00%
| Epoch #39			Loss: 4.7139 Acc@1: 88.40% Cons_Acc1/2: 92.98%/0.00%
| Epoch #39			Loss: 3.0050 Acc@1: 88.05% Cons_Acc1/2: 92.56%/0.00%
| Epoch #39			Loss: 2.8147 Acc@1: 87.80% Cons_Acc1/2: 92.56%/0.00%
| Epoch #39			Loss: 3.2140 Acc@1: 87.87% Cons_Acc1/2: 92.56%/0.00%
| Epoch #39			Loss: 2.2175 Acc@1: 87.95% Cons_Acc1/2: 90.45%/0.00%
| Epoch #39			Loss: 1.7875 Acc@1: 88.23% Cons_Acc1/2: 90.28%/0.00%
| Epoch #39			Loss: 2.6863 Acc@1: 88.48% Cons_Acc1/2: 90.70%/0.00%
| Epoch #39			Loss: 2.0004 Acc@1: 88.61% Cons_Acc1/2: 91.80%/0.00%
| Epoch #39			Loss: 2.3401 Acc@1: 88.62% Cons_Acc1/2: 91.97%/0.00%
| Epoch #39			Loss: 2.4211 Acc@1: 88.55% Cons_Acc1/2: 92.81%/0.00%
| Epoch #39			Loss: 4.6414 Acc@1: 88.43% Cons_Acc1/2: 94.34%/0.00%
| Epoch #39			Loss: 2.5708 Acc@1: 88.37% Cons_Acc1/2: 94.08%/0.00%
| Epoch #39			Loss: 2.8514 Acc@1: 88.43% Cons_Acc1/2: 92.73%/0.00%
| Epoch #39			Loss: 2.7450 Acc@1: 88.41% Cons_Acc1/2: 91.55%/0.00%
| Epoch #39			Loss: 2.9018 Acc@1: 88.39% Cons_Acc1/2: 90.62%/0.00%
| Epoch #39			Loss: 3.2450 Acc@1: 88.38% Cons_Acc1/2: 88.76%/0.00%
| Epoch #39			Loss: 1.3196 Acc@1: 88.37% Cons_Acc1/2: 88.08%/0.00%
| Epoch #39			Loss: 2.5214 Acc@1: 88.40% Cons_Acc1/2: 89.94%/0.00%
| Epoch #39			Loss: 2.6094 Acc@1: 88.45% Cons_Acc1/2: 91.89%/0.00%
| Epoch #39			Loss: 3.8461 Acc@1: 88.50% Cons_Acc1/2: 93.58%/0.00%
| Epoch #39			Loss: 2.8745 Acc@1: 88.45% Cons_Acc1/2: 95.01%/0.00%
| Epoch #39			Loss: 2.2759 Acc@1: 88.43% Cons_Acc1/2: 95.86%/0.00%
| Epoch #39			Loss: 1.8180 Acc@1: 88.36% Cons_Acc1/2: 95.94%/0.00%
| Epoch #39			Loss: 1.7830 Acc@1: 88.45% Cons_Acc1/2: 95.44%/0.00%
| Epoch #39			Loss: 2.1527 Acc@1: 88.56% Cons_Acc1/2: 94.42%/0.00%
| Epoch #39			Loss: 2.6532 Acc@1: 88.56% Cons_Acc1/2: 92.81%/0.00%
| Epoch #39			Loss: 2.8232 Acc@1: 88.48% Cons_Acc1/2: 90.96%/0.00%
| Epoch #39			Loss: 2.5547 Acc@1: 88.43% Cons_Acc1/2: 89.26%/0.00%
| Epoch #39			Loss: 1.2788 Acc@1: 88.42% Cons_Acc1/2: 88.42%/0.00%
| Epoch #39			Loss: 3.3585 Acc@1: 88.46% Cons_Acc1/2: 90.11%/0.00%
| Epoch #39			Loss: 1.8045 Acc@1: 88.51% Cons_Acc1/2: 91.72%/0.00%
| Epoch #39			Loss: 3.3992 Acc@1: 88.48% Cons_Acc1/2: 94.25%/0.00%
| Epoch #39			Loss: 2.8340 Acc@1: 88.41% Cons_Acc1/2: 95.60%/0.00%
| Epoch #39			Loss: 1.8090 Acc@1: 88.26% Cons_Acc1/2: 96.28%/0.00%
| Epoch #39			Loss: 0.6139 Acc@1: 88.14% Cons_Acc1/2: 97.38%/0.00%
| Epoch #39			Loss: 1.6239 Acc@1: 88.09% Cons_Acc1/2: 97.80%/0.00%
| Epoch #39			Loss: 2.6561 Acc@1: 88.13% Cons_Acc1/2: 97.97%/0.00%
| Epoch #40			Loss: 2.1578 Acc@1: 88.51% Cons_Acc1/2: 93.83%/0.00%
| Epoch #40			Loss: 3.1353 Acc@1: 88.53% Cons_Acc1/2: 85.71%/0.00%
| Epoch #40			Loss: 1.1682 Acc@1: 88.45% Cons_Acc1/2: 88.25%/0.00%
| Epoch #40			Loss: 2.9995 Acc@1: 88.39% Cons_Acc1/2: 91.89%/0.00%
| Epoch #40			Loss: 3.2659 Acc@1: 88.32% Cons_Acc1/2: 93.32%/0.00%
| Epoch #40			Loss: 3.4863 Acc@1: 88.28% Cons_Acc1/2: 94.17%/0.00%
| Epoch #40			Loss: 2.6155 Acc@1: 88.36% Cons_Acc1/2: 95.01%/0.00%
| Epoch #40			Loss: 1.6528 Acc@1: 88.40% Cons_Acc1/2: 95.86%/0.00%
| Epoch #40			Loss: 1.5445 Acc@1: 88.50% Cons_Acc1/2: 95.44%/0.00%
| Epoch #40			Loss: 2.8802 Acc@1: 88.48% Cons_Acc1/2: 94.25%/0.00%
| Epoch #40			Loss: 3.7385 Acc@1: 88.50% Cons_Acc1/2: 93.74%/0.00%
| Epoch #40			Loss: 2.9740 Acc@1: 88.50% Cons_Acc1/2: 92.81%/0.00%
| Epoch #40			Loss: 2.9282 Acc@1: 88.40% Cons_Acc1/2: 92.22%/0.00%
| Epoch #40			Loss: 2.1336 Acc@1: 88.35% Cons_Acc1/2: 91.38%/0.00%
| Epoch #40			Loss: 3.0729 Acc@1: 88.25% Cons_Acc1/2: 89.18%/0.00%
| Epoch #40			Loss: 3.1101 Acc@1: 88.14% Cons_Acc1/2: 88.25%/0.00%
| Epoch #40			Loss: 3.1675 Acc@1: 88.08% Cons_Acc1/2: 88.33%/0.00%
| Epoch #40			Loss: 1.4932 Acc@1: 88.17% Cons_Acc1/2: 88.84%/0.00%
| Epoch #40			Loss: 3.1630 Acc@1: 88.18% Cons_Acc1/2: 89.26%/0.00%
| Epoch #40			Loss: 3.0412 Acc@1: 88.20% Cons_Acc1/2: 89.69%/0.00%
| Epoch #40			Loss: 2.2636 Acc@1: 88.20% Cons_Acc1/2: 90.19%/0.00%
| Epoch #40			Loss: 3.0423 Acc@1: 88.30% Cons_Acc1/2: 92.05%/0.00%
| Epoch #40			Loss: 2.8235 Acc@1: 88.33% Cons_Acc1/2: 94.17%/0.00%
| Epoch #40			Loss: 2.0476 Acc@1: 88.35% Cons_Acc1/2: 95.27%/0.00%
| Epoch #40			Loss: 1.8413 Acc@1: 88.32% Cons_Acc1/2: 96.28%/0.00%
| Epoch #40			Loss: 2.3166 Acc@1: 88.34% Cons_Acc1/2: 96.62%/0.00%
| Epoch #40			Loss: 2.7934 Acc@1: 88.26% Cons_Acc1/2: 96.62%/0.00%
| Epoch #40			Loss: 2.7761 Acc@1: 88.30% Cons_Acc1/2: 96.37%/0.00%
| Epoch #40			Loss: 2.3285 Acc@1: 88.34% Cons_Acc1/2: 96.37%/0.00%
| Epoch #40			Loss: 2.4311 Acc@1: 88.33% Cons_Acc1/2: 95.86%/0.00%
| Epoch #40			Loss: 2.4041 Acc@1: 88.42% Cons_Acc1/2: 95.44%/0.00%
| Epoch #40			Loss: 3.0490 Acc@1: 88.46% Cons_Acc1/2: 94.84%/0.00%
| Epoch #40			Loss: 1.6386 Acc@1: 88.49% Cons_Acc1/2: 94.08%/0.00%
| Epoch #40			Loss: 2.1524 Acc@1: 88.54% Cons_Acc1/2: 93.15%/0.00%
| Epoch #40			Loss: 3.1357 Acc@1: 88.64% Cons_Acc1/2: 92.14%/0.00%
| Epoch #40			Loss: 1.8653 Acc@1: 88.64% Cons_Acc1/2: 91.46%/0.00%
| Epoch #40			Loss: 3.1541 Acc@1: 88.65% Cons_Acc1/2: 91.38%/0.00%
| Epoch #41			Loss: 2.6092 Acc@1: 88.54% Cons_Acc1/2: 95.94%/0.00%
| Epoch #41			Loss: 2.5075 Acc@1: 88.45% Cons_Acc1/2: 96.28%/0.00%
| Epoch #41			Loss: 2.4885 Acc@1: 88.27% Cons_Acc1/2: 94.51%/0.00%
| Epoch #41			Loss: 2.2601 Acc@1: 88.31% Cons_Acc1/2: 91.29%/0.00%
| Epoch #41			Loss: 2.6864 Acc@1: 88.45% Cons_Acc1/2: 88.50%/0.00%
| Epoch #41			Loss: 1.3326 Acc@1: 88.50% Cons_Acc1/2: 87.07%/0.00%
| Epoch #41			Loss: 1.4979 Acc@1: 88.47% Cons_Acc1/2: 85.63%/0.00%
| Epoch #41			Loss: 3.9287 Acc@1: 88.46% Cons_Acc1/2: 89.10%/0.00%
| Epoch #41			Loss: 2.7888 Acc@1: 88.37% Cons_Acc1/2: 92.65%/0.00%
| Epoch #41			Loss: 1.7420 Acc@1: 88.35% Cons_Acc1/2: 94.51%/0.00%
| Epoch #41			Loss: 1.8474 Acc@1: 88.30% Cons_Acc1/2: 95.86%/0.00%
| Epoch #41			Loss: 1.6460 Acc@1: 88.23% Cons_Acc1/2: 96.70%/0.00%
| Epoch #41			Loss: 3.1606 Acc@1: 88.12% Cons_Acc1/2: 96.70%/0.00%
| Epoch #41			Loss: 2.6597 Acc@1: 88.20% Cons_Acc1/2: 96.53%/0.00%
| Epoch #41			Loss: 2.5573 Acc@1: 88.31% Cons_Acc1/2: 95.86%/0.00%
| Epoch #41			Loss: 1.6796 Acc@1: 88.35% Cons_Acc1/2: 94.59%/0.00%
| Epoch #41			Loss: 2.6738 Acc@1: 88.41% Cons_Acc1/2: 93.83%/0.00%
| Epoch #41			Loss: 3.0128 Acc@1: 88.47% Cons_Acc1/2: 92.81%/0.00%
| Epoch #41			Loss: 3.8785 Acc@1: 88.46% Cons_Acc1/2: 91.89%/0.00%
| Epoch #41			Loss: 1.3736 Acc@1: 88.44% Cons_Acc1/2: 91.29%/0.00%
| Epoch #41			Loss: 2.8437 Acc@1: 88.40% Cons_Acc1/2: 91.21%/0.00%
| Epoch #41			Loss: 2.5051 Acc@1: 88.40% Cons_Acc1/2: 92.48%/0.00%
| Epoch #41			Loss: 3.3238 Acc@1: 88.47% Cons_Acc1/2: 93.58%/0.00%
| Epoch #41			Loss: 1.8363 Acc@1: 88.43% Cons_Acc1/2: 93.49%/0.00%
| Epoch #41			Loss: 2.3810 Acc@1: 88.43% Cons_Acc1/2: 93.58%/0.00%
| Epoch #41			Loss: 2.3642 Acc@1: 88.50% Cons_Acc1/2: 93.32%/0.00%
| Epoch #41			Loss: 3.1176 Acc@1: 88.45% Cons_Acc1/2: 93.41%/0.00%
| Epoch #41			Loss: 1.7652 Acc@1: 88.44% Cons_Acc1/2: 93.49%/0.00%
| Epoch #41			Loss: 1.2436 Acc@1: 88.38% Cons_Acc1/2: 93.74%/0.00%
| Epoch #41			Loss: 3.2230 Acc@1: 88.35% Cons_Acc1/2: 93.32%/0.00%
| Epoch #41			Loss: 1.8057 Acc@1: 88.34% Cons_Acc1/2: 93.58%/0.00%
| Epoch #41			Loss: 1.5211 Acc@1: 88.26% Cons_Acc1/2: 93.74%/0.00%
| Epoch #41			Loss: 2.7802 Acc@1: 88.21% Cons_Acc1/2: 94.34%/0.00%
| Epoch #41			Loss: 3.1025 Acc@1: 88.24% Cons_Acc1/2: 94.34%/0.00%
| Epoch #41			Loss: 1.6422 Acc@1: 88.33% Cons_Acc1/2: 94.84%/0.00%
| Epoch #41			Loss: 2.8032 Acc@1: 88.40% Cons_Acc1/2: 95.01%/0.00%
| Epoch #41			Loss: 1.1409 Acc@1: 88.41% Cons_Acc1/2: 94.84%/0.00%
| Epoch #42			Loss: 3.1998 Acc@1: 88.40% Cons_Acc1/2: 88.84%/0.00%
| Epoch #42			Loss: 3.3820 Acc@1: 88.30% Cons_Acc1/2: 92.98%/0.00%
| Epoch #42			Loss: 1.7145 Acc@1: 88.43% Cons_Acc1/2: 95.44%/0.00%
| Epoch #42			Loss: 2.6183 Acc@1: 88.49% Cons_Acc1/2: 96.53%/0.00%
| Epoch #42			Loss: 4.0841 Acc@1: 88.45% Cons_Acc1/2: 97.21%/0.00%
| Epoch #42			Loss: 2.6764 Acc@1: 88.45% Cons_Acc1/2: 97.30%/0.00%
| Epoch #42			Loss: 3.8089 Acc@1: 88.36% Cons_Acc1/2: 97.46%/0.00%
| Epoch #42			Loss: 2.8125 Acc@1: 88.30% Cons_Acc1/2: 97.97%/0.00%
| Epoch #42			Loss: 2.8773 Acc@1: 88.38% Cons_Acc1/2: 97.38%/0.00%
| Epoch #42			Loss: 1.2283 Acc@1: 88.46% Cons_Acc1/2: 96.87%/0.00%
| Epoch #42			Loss: 1.5617 Acc@1: 88.50% Cons_Acc1/2: 94.67%/0.00%
| Epoch #42			Loss: 3.1334 Acc@1: 88.45% Cons_Acc1/2: 92.39%/0.00%
| Epoch #42			Loss: 4.0782 Acc@1: 88.47% Cons_Acc1/2: 89.69%/0.00%
| Epoch #42			Loss: 2.4229 Acc@1: 88.35% Cons_Acc1/2: 87.07%/0.00%
| Epoch #42			Loss: 2.1677 Acc@1: 88.34% Cons_Acc1/2: 85.29%/0.00%
| Epoch #42			Loss: 2.9737 Acc@1: 88.34% Cons_Acc1/2: 84.53%/0.00%
| Epoch #42			Loss: 2.0460 Acc@1: 88.35% Cons_Acc1/2: 86.98%/0.00%
| Epoch #42			Loss: 1.6285 Acc@1: 88.42% Cons_Acc1/2: 90.11%/0.00%
| Epoch #42			Loss: 3.3537 Acc@1: 88.47% Cons_Acc1/2: 92.65%/0.00%
| Epoch #42			Loss: 1.2075 Acc@1: 88.57% Cons_Acc1/2: 94.59%/0.00%
| Epoch #42			Loss: 3.4585 Acc@1: 88.50% Cons_Acc1/2: 95.77%/0.00%
| Epoch #42			Loss: 3.5523 Acc@1: 88.49% Cons_Acc1/2: 96.70%/0.00%
| Epoch #42			Loss: 3.0696 Acc@1: 88.44% Cons_Acc1/2: 96.87%/0.00%
| Epoch #42			Loss: 3.1236 Acc@1: 88.39% Cons_Acc1/2: 96.96%/0.00%
| Epoch #42			Loss: 1.5181 Acc@1: 88.50% Cons_Acc1/2: 96.20%/0.00%
| Epoch #42			Loss: 2.3704 Acc@1: 88.52% Cons_Acc1/2: 94.25%/0.00%
| Epoch #42			Loss: 3.1068 Acc@1: 88.55% Cons_Acc1/2: 91.55%/0.00%
| Epoch #42			Loss: 3.4152 Acc@1: 88.54% Cons_Acc1/2: 89.01%/0.00%
| Epoch #42			Loss: 2.9207 Acc@1: 88.50% Cons_Acc1/2: 87.32%/0.00%
| Epoch #42			Loss: 2.9427 Acc@1: 88.53% Cons_Acc1/2: 86.48%/0.00%
| Epoch #42			Loss: 2.1017 Acc@1: 88.48% Cons_Acc1/2: 86.14%/0.00%
| Epoch #42			Loss: 4.6609 Acc@1: 88.44% Cons_Acc1/2: 88.84%/0.00%
| Epoch #42			Loss: 3.4516 Acc@1: 88.44% Cons_Acc1/2: 91.04%/0.00%
| Epoch #42			Loss: 3.5447 Acc@1: 88.43% Cons_Acc1/2: 93.49%/0.00%
| Epoch #42			Loss: 2.7419 Acc@1: 88.45% Cons_Acc1/2: 94.84%/0.00%
| Epoch #42			Loss: 1.8162 Acc@1: 88.50% Cons_Acc1/2: 95.86%/0.00%
| Epoch #42			Loss: 2.8875 Acc@1: 88.49% Cons_Acc1/2: 96.11%/0.00%
| Epoch #43			Loss: 1.2393 Acc@1: 88.40% Cons_Acc1/2: 85.97%/0.00%
| Epoch #43			Loss: 3.3002 Acc@1: 88.32% Cons_Acc1/2: 80.22%/0.00%
| Epoch #43			Loss: 3.5214 Acc@1: 88.34% Cons_Acc1/2: 80.14%/0.00%
| Epoch #43			Loss: 2.6957 Acc@1: 88.46% Cons_Acc1/2: 85.63%/0.00%
| Epoch #43			Loss: 2.4348 Acc@1: 88.47% Cons_Acc1/2: 90.62%/0.00%
| Epoch #43			Loss: 2.3313 Acc@1: 88.36% Cons_Acc1/2: 93.74%/0.00%
| Epoch #43			Loss: 1.9843 Acc@1: 88.30% Cons_Acc1/2: 95.86%/0.00%
| Epoch #43			Loss: 4.6530 Acc@1: 88.19% Cons_Acc1/2: 97.30%/0.00%
| Epoch #43			Loss: 2.4610 Acc@1: 87.99% Cons_Acc1/2: 97.89%/0.00%
| Epoch #43			Loss: 2.9811 Acc@1: 87.89% Cons_Acc1/2: 98.06%/0.00%
| Epoch #43			Loss: 2.8932 Acc@1: 87.87% Cons_Acc1/2: 97.55%/0.00%
| Epoch #43			Loss: 2.2584 Acc@1: 88.05% Cons_Acc1/2: 96.79%/0.00%
| Epoch #43			Loss: 2.1988 Acc@1: 88.26% Cons_Acc1/2: 95.44%/0.00%
| Epoch #43			Loss: 1.8751 Acc@1: 88.34% Cons_Acc1/2: 92.39%/0.00%
| Epoch #43			Loss: 3.8189 Acc@1: 88.35% Cons_Acc1/2: 90.53%/0.00%
| Epoch #43			Loss: 3.2471 Acc@1: 88.41% Cons_Acc1/2: 87.40%/0.00%
| Epoch #43			Loss: 2.4484 Acc@1: 88.36% Cons_Acc1/2: 84.87%/0.00%
| Epoch #43			Loss: 1.2049 Acc@1: 88.32% Cons_Acc1/2: 82.84%/0.00%
| Epoch #43			Loss: 2.6605 Acc@1: 88.12% Cons_Acc1/2: 81.83%/0.00%
| Epoch #43			Loss: 1.7896 Acc@1: 88.05% Cons_Acc1/2: 83.94%/0.00%
| Epoch #43			Loss: 3.4124 Acc@1: 88.02% Cons_Acc1/2: 86.14%/0.00%
| Epoch #43			Loss: 3.3629 Acc@1: 88.20% Cons_Acc1/2: 90.62%/0.00%
| Epoch #43			Loss: 2.6560 Acc@1: 88.34% Cons_Acc1/2: 93.15%/0.00%
| Epoch #43			Loss: 2.5156 Acc@1: 88.49% Cons_Acc1/2: 95.10%/0.00%
| Epoch #43			Loss: 1.5750 Acc@1: 88.52% Cons_Acc1/2: 96.11%/0.00%
| Epoch #43			Loss: 2.6433 Acc@1: 88.42% Cons_Acc1/2: 96.62%/0.00%
| Epoch #43			Loss: 1.4078 Acc@1: 88.41% Cons_Acc1/2: 97.13%/0.00%
| Epoch #43			Loss: 1.8429 Acc@1: 88.38% Cons_Acc1/2: 97.21%/0.00%
| Epoch #43			Loss: 1.8436 Acc@1: 88.37% Cons_Acc1/2: 97.04%/0.00%
| Epoch #43			Loss: 2.4667 Acc@1: 88.40% Cons_Acc1/2: 97.04%/0.00%
| Epoch #43			Loss: 3.6472 Acc@1: 88.43% Cons_Acc1/2: 96.70%/0.00%
| Epoch #43			Loss: 3.4680 Acc@1: 88.43% Cons_Acc1/2: 96.20%/0.00%
| Epoch #43			Loss: 4.7721 Acc@1: 88.54% Cons_Acc1/2: 95.69%/0.00%
| Epoch #43			Loss: 2.6763 Acc@1: 88.55% Cons_Acc1/2: 95.18%/0.00%
| Epoch #43			Loss: 4.0557 Acc@1: 88.62% Cons_Acc1/2: 94.42%/0.00%
| Epoch #43			Loss: 1.3734 Acc@1: 88.63% Cons_Acc1/2: 94.00%/0.00%
| Epoch #43			Loss: 2.1165 Acc@1: 88.67% Cons_Acc1/2: 93.49%/0.00%
| Epoch #44			Loss: 2.9662 Acc@1: 88.33% Cons_Acc1/2: 95.60%/0.00%
| Epoch #44			Loss: 2.7005 Acc@1: 88.10% Cons_Acc1/2: 96.53%/0.00%
| Epoch #44			Loss: 2.6339 Acc@1: 88.21% Cons_Acc1/2: 95.77%/0.00%
| Epoch #44			Loss: 2.0166 Acc@1: 88.45% Cons_Acc1/2: 95.44%/0.00%
| Epoch #44			Loss: 1.1415 Acc@1: 88.53% Cons_Acc1/2: 94.93%/0.00%
| Epoch #44			Loss: 1.7619 Acc@1: 88.50% Cons_Acc1/2: 94.76%/0.00%
| Epoch #44			Loss: 3.8839 Acc@1: 88.37% Cons_Acc1/2: 95.35%/0.00%
| Epoch #44			Loss: 1.2465 Acc@1: 88.34% Cons_Acc1/2: 95.69%/0.00%
| Epoch #44			Loss: 2.3048 Acc@1: 88.28% Cons_Acc1/2: 95.94%/0.00%
| Epoch #44			Loss: 3.1369 Acc@1: 88.30% Cons_Acc1/2: 95.69%/0.00%
| Epoch #44			Loss: 3.8775 Acc@1: 88.40% Cons_Acc1/2: 94.67%/0.00%
| Epoch #44			Loss: 2.8580 Acc@1: 88.51% Cons_Acc1/2: 92.14%/0.00%
| Epoch #44			Loss: 2.3458 Acc@1: 88.53% Cons_Acc1/2: 89.60%/0.00%
| Epoch #44			Loss: 1.6754 Acc@1: 88.54% Cons_Acc1/2: 88.67%/0.00%
| Epoch #44			Loss: 3.2752 Acc@1: 88.60% Cons_Acc1/2: 88.00%/0.00%
| Epoch #44			Loss: 3.5829 Acc@1: 88.53% Cons_Acc1/2: 87.91%/0.00%
| Epoch #44			Loss: 4.3381 Acc@1: 88.52% Cons_Acc1/2: 86.90%/0.00%
| Epoch #44			Loss: 2.8322 Acc@1: 88.48% Cons_Acc1/2: 86.31%/0.00%
| Epoch #44			Loss: 4.0709 Acc@1: 88.43% Cons_Acc1/2: 88.93%/0.00%
| Epoch #44			Loss: 3.5238 Acc@1: 88.35% Cons_Acc1/2: 90.96%/0.00%
| Epoch #44			Loss: 3.1456 Acc@1: 88.33% Cons_Acc1/2: 93.07%/0.00%
| Epoch #44			Loss: 2.3430 Acc@1: 88.36% Cons_Acc1/2: 93.83%/0.00%
| Epoch #44			Loss: 2.2554 Acc@1: 88.41% Cons_Acc1/2: 94.59%/0.00%
| Epoch #44			Loss: 2.5804 Acc@1: 88.49% Cons_Acc1/2: 95.27%/0.00%
| Epoch #44			Loss: 4.5035 Acc@1: 88.52% Cons_Acc1/2: 95.35%/0.00%
| Epoch #44			Loss: 1.4840 Acc@1: 88.57% Cons_Acc1/2: 95.60%/0.00%
| Epoch #44			Loss: 2.5475 Acc@1: 88.65% Cons_Acc1/2: 95.18%/0.00%
| Epoch #44			Loss: 3.8760 Acc@1: 88.66% Cons_Acc1/2: 95.01%/0.00%
| Epoch #44			Loss: 2.1998 Acc@1: 88.70% Cons_Acc1/2: 94.17%/0.00%
| Epoch #44			Loss: 2.7361 Acc@1: 88.74% Cons_Acc1/2: 93.07%/0.00%
| Epoch #44			Loss: 4.2342 Acc@1: 88.72% Cons_Acc1/2: 92.05%/0.00%
| Epoch #44			Loss: 1.6811 Acc@1: 88.71% Cons_Acc1/2: 90.53%/0.00%
| Epoch #44			Loss: 3.6511 Acc@1: 88.74% Cons_Acc1/2: 89.10%/0.00%
| Epoch #44			Loss: 1.4612 Acc@1: 88.70% Cons_Acc1/2: 88.59%/0.00%
| Epoch #44			Loss: 2.7735 Acc@1: 88.67% Cons_Acc1/2: 87.74%/0.00%
| Epoch #44			Loss: 3.7258 Acc@1: 88.63% Cons_Acc1/2: 89.43%/0.00%
| Epoch #44			Loss: 3.1156 Acc@1: 88.61% Cons_Acc1/2: 90.87%/0.00%
| Epoch #45			Loss: 1.8394 Acc@1: 88.65% Cons_Acc1/2: 90.87%/0.00%
| Epoch #45			Loss: 1.9722 Acc@1: 88.62% Cons_Acc1/2: 91.89%/0.00%
| Epoch #45			Loss: 2.4483 Acc@1: 88.55% Cons_Acc1/2: 91.63%/0.00%
| Epoch #45			Loss: 2.0578 Acc@1: 88.50% Cons_Acc1/2: 91.21%/0.00%
| Epoch #45			Loss: 3.3820 Acc@1: 88.62% Cons_Acc1/2: 87.74%/0.00%
| Epoch #45			Loss: 1.5765 Acc@1: 88.53% Cons_Acc1/2: 87.74%/0.00%
| Epoch #45			Loss: 0.8406 Acc@1: 88.55% Cons_Acc1/2: 88.25%/0.00%
| Epoch #45			Loss: 1.9153 Acc@1: 88.55% Cons_Acc1/2: 90.87%/0.00%
| Epoch #45			Loss: 3.0657 Acc@1: 88.50% Cons_Acc1/2: 92.05%/0.00%
| Epoch #45			Loss: 3.1265 Acc@1: 88.51% Cons_Acc1/2: 93.83%/0.00%
| Epoch #45			Loss: 1.5124 Acc@1: 88.58% Cons_Acc1/2: 94.93%/0.00%
| Epoch #45			Loss: 2.3841 Acc@1: 88.57% Cons_Acc1/2: 95.60%/0.00%
| Epoch #45			Loss: 2.7578 Acc@1: 88.58% Cons_Acc1/2: 95.10%/0.00%
| Epoch #45			Loss: 2.4242 Acc@1: 88.70% Cons_Acc1/2: 94.34%/0.00%
| Epoch #45			Loss: 4.3573 Acc@1: 88.69% Cons_Acc1/2: 92.14%/0.00%
| Epoch #45			Loss: 3.5807 Acc@1: 88.65% Cons_Acc1/2: 89.94%/0.00%
| Epoch #45			Loss: 2.3170 Acc@1: 88.63% Cons_Acc1/2: 88.00%/0.00%
| Epoch #45			Loss: 0.9207 Acc@1: 88.57% Cons_Acc1/2: 85.63%/0.00%
| Epoch #45			Loss: 1.4485 Acc@1: 88.52% Cons_Acc1/2: 84.02%/0.00%
| Epoch #45			Loss: 3.5847 Acc@1: 88.56% Cons_Acc1/2: 83.26%/0.00%
| Epoch #45			Loss: 2.4378 Acc@1: 88.65% Cons_Acc1/2: 86.90%/0.00%
| Epoch #45			Loss: 3.9453 Acc@1: 88.60% Cons_Acc1/2: 90.11%/0.00%
| Epoch #45			Loss: 2.7409 Acc@1: 88.59% Cons_Acc1/2: 92.56%/0.00%
| Epoch #45			Loss: 2.6819 Acc@1: 88.60% Cons_Acc1/2: 94.51%/0.00%
| Epoch #45			Loss: 2.9262 Acc@1: 88.55% Cons_Acc1/2: 95.60%/0.00%
| Epoch #45			Loss: 2.6023 Acc@1: 88.54% Cons_Acc1/2: 96.20%/0.00%
| Epoch #45			Loss: 3.4502 Acc@1: 88.62% Cons_Acc1/2: 94.93%/0.00%
| Epoch #45			Loss: 2.4623 Acc@1: 88.55% Cons_Acc1/2: 93.41%/0.00%
| Epoch #45			Loss: 2.4459 Acc@1: 88.63% Cons_Acc1/2: 91.72%/0.00%
| Epoch #45			Loss: 2.5646 Acc@1: 88.54% Cons_Acc1/2: 90.11%/0.00%
| Epoch #45			Loss: 2.5335 Acc@1: 88.54% Cons_Acc1/2: 89.18%/0.00%
| Epoch #45			Loss: 4.4077 Acc@1: 88.53% Cons_Acc1/2: 88.84%/0.00%
| Epoch #45			Loss: 2.9559 Acc@1: 88.55% Cons_Acc1/2: 88.33%/0.00%
| Epoch #45			Loss: 3.4842 Acc@1: 88.53% Cons_Acc1/2: 88.76%/0.00%
| Epoch #45			Loss: 2.1255 Acc@1: 88.49% Cons_Acc1/2: 88.00%/0.00%
| Epoch #45			Loss: 3.1913 Acc@1: 88.47% Cons_Acc1/2: 89.60%/0.00%
| Epoch #45			Loss: 2.4503 Acc@1: 88.50% Cons_Acc1/2: 90.62%/0.00%
| Epoch #46			Loss: 2.1480 Acc@1: 88.21% Cons_Acc1/2: 97.80%/0.00%
| Epoch #46			Loss: 4.2028 Acc@1: 87.84% Cons_Acc1/2: 99.41%/0.00%
| Epoch #46			Loss: 4.7165 Acc@1: 87.85% Cons_Acc1/2: 99.58%/0.00%
| Epoch #46			Loss: 2.9644 Acc@1: 88.28% Cons_Acc1/2: 98.39%/0.00%
| Epoch #46			Loss: 3.5142 Acc@1: 88.49% Cons_Acc1/2: 96.79%/0.00%
| Epoch #46			Loss: 4.6884 Acc@1: 88.65% Cons_Acc1/2: 94.67%/0.00%
| Epoch #46			Loss: 3.7328 Acc@1: 88.53% Cons_Acc1/2: 92.39%/0.00%
| Epoch #46			Loss: 1.2647 Acc@1: 88.40% Cons_Acc1/2: 90.70%/0.00%
| Epoch #46			Loss: 3.6878 Acc@1: 88.20% Cons_Acc1/2: 90.87%/0.00%
| Epoch #46			Loss: 2.7097 Acc@1: 88.10% Cons_Acc1/2: 89.86%/0.00%
| Epoch #46			Loss: 3.7783 Acc@1: 88.35% Cons_Acc1/2: 88.25%/0.00%
| Epoch #46			Loss: 2.5127 Acc@1: 88.49% Cons_Acc1/2: 88.33%/0.00%
| Epoch #46			Loss: 1.7186 Acc@1: 88.60% Cons_Acc1/2: 89.69%/0.00%
| Epoch #46			Loss: 3.4045 Acc@1: 88.57% Cons_Acc1/2: 91.80%/0.00%
| Epoch #46			Loss: 2.7848 Acc@1: 88.48% Cons_Acc1/2: 93.32%/0.00%
| Epoch #46			Loss: 2.5719 Acc@1: 88.39% Cons_Acc1/2: 94.84%/0.00%
| Epoch #46			Loss: 2.4609 Acc@1: 88.30% Cons_Acc1/2: 95.35%/0.00%
| Epoch #46			Loss: 2.7854 Acc@1: 88.01% Cons_Acc1/2: 95.60%/0.00%
| Epoch #46			Loss: 4.5788 Acc@1: 87.95% Cons_Acc1/2: 95.60%/0.00%
| Epoch #46			Loss: 2.3672 Acc@1: 87.93% Cons_Acc1/2: 95.60%/0.00%
| Epoch #46			Loss: 3.6932 Acc@1: 87.97% Cons_Acc1/2: 95.69%/0.00%
| Epoch #46			Loss: 3.5120 Acc@1: 88.10% Cons_Acc1/2: 95.44%/0.00%
| Epoch #46			Loss: 2.9927 Acc@1: 88.13% Cons_Acc1/2: 95.35%/0.00%
| Epoch #46			Loss: 3.3473 Acc@1: 88.26% Cons_Acc1/2: 94.84%/0.00%
| Epoch #46			Loss: 2.4882 Acc@1: 88.30% Cons_Acc1/2: 94.76%/0.00%
| Epoch #46			Loss: 3.5728 Acc@1: 88.42% Cons_Acc1/2: 94.51%/0.00%
| Epoch #46			Loss: 3.1612 Acc@1: 88.49% Cons_Acc1/2: 94.17%/0.00%
| Epoch #46			Loss: 3.6609 Acc@1: 88.49% Cons_Acc1/2: 93.91%/0.00%
| Epoch #46			Loss: 3.1322 Acc@1: 88.48% Cons_Acc1/2: 92.90%/0.00%
| Epoch #46			Loss: 4.8131 Acc@1: 88.50% Cons_Acc1/2: 90.70%/0.00%
| Epoch #46			Loss: 2.1890 Acc@1: 88.52% Cons_Acc1/2: 89.26%/0.00%
| Epoch #46			Loss: 2.9467 Acc@1: 88.46% Cons_Acc1/2: 87.32%/0.00%
| Epoch #46			Loss: 1.4166 Acc@1: 88.50% Cons_Acc1/2: 87.15%/0.00%
| Epoch #46			Loss: 2.4286 Acc@1: 88.52% Cons_Acc1/2: 86.81%/0.00%
| Epoch #46			Loss: 1.5659 Acc@1: 88.55% Cons_Acc1/2: 87.32%/0.00%
| Epoch #46			Loss: 3.6996 Acc@1: 88.57% Cons_Acc1/2: 87.83%/0.00%
| Epoch #46			Loss: 3.8668 Acc@1: 88.53% Cons_Acc1/2: 88.25%/0.00%
| Epoch #47			Loss: 2.2751 Acc@1: 88.45% Cons_Acc1/2: 82.50%/0.00%
| Epoch #47			Loss: 3.6453 Acc@1: 88.48% Cons_Acc1/2: 92.22%/0.00%
| Epoch #47			Loss: 2.3960 Acc@1: 88.28% Cons_Acc1/2: 96.45%/0.00%
| Epoch #47			Loss: 2.9338 Acc@1: 88.13% Cons_Acc1/2: 97.72%/0.00%
| Epoch #47			Loss: 3.1177 Acc@1: 88.04% Cons_Acc1/2: 98.56%/0.00%
| Epoch #47			Loss: 2.2038 Acc@1: 88.05% Cons_Acc1/2: 98.39%/0.00%
| Epoch #47			Loss: 2.4304 Acc@1: 88.15% Cons_Acc1/2: 97.80%/0.00%
| Epoch #47			Loss: 3.2040 Acc@1: 88.23% Cons_Acc1/2: 97.55%/0.00%
| Epoch #47			Loss: 3.5041 Acc@1: 88.27% Cons_Acc1/2: 97.21%/0.00%
| Epoch #47			Loss: 2.2900 Acc@1: 88.30% Cons_Acc1/2: 97.04%/0.00%
| Epoch #47			Loss: 3.0196 Acc@1: 88.38% Cons_Acc1/2: 95.86%/0.00%
| Epoch #47			Loss: 2.4468 Acc@1: 88.50% Cons_Acc1/2: 95.52%/0.00%
| Epoch #47			Loss: 1.8438 Acc@1: 88.46% Cons_Acc1/2: 94.93%/0.00%
| Epoch #47			Loss: 2.1064 Acc@1: 88.47% Cons_Acc1/2: 93.49%/0.00%
| Epoch #47			Loss: 2.0308 Acc@1: 88.52% Cons_Acc1/2: 91.97%/0.00%
| Epoch #47			Loss: 3.4599 Acc@1: 88.50% Cons_Acc1/2: 90.03%/0.00%
| Epoch #47			Loss: 1.7297 Acc@1: 88.51% Cons_Acc1/2: 88.25%/0.00%
| Epoch #47			Loss: 1.3239 Acc@1: 88.56% Cons_Acc1/2: 86.22%/0.00%
| Epoch #47			Loss: 2.6381 Acc@1: 88.61% Cons_Acc1/2: 84.02%/0.00%
| Epoch #47			Loss: 2.2984 Acc@1: 88.59% Cons_Acc1/2: 83.94%/0.00%
| Epoch #47			Loss: 2.8342 Acc@1: 88.60% Cons_Acc1/2: 86.22%/0.00%
| Epoch #47			Loss: 2.4969 Acc@1: 88.53% Cons_Acc1/2: 89.10%/0.00%
| Epoch #47			Loss: 1.4016 Acc@1: 88.50% Cons_Acc1/2: 92.39%/0.00%
| Epoch #47			Loss: 2.0627 Acc@1: 88.49% Cons_Acc1/2: 94.51%/0.00%
| Epoch #47			Loss: 2.5034 Acc@1: 88.40% Cons_Acc1/2: 95.94%/0.00%
| Epoch #47			Loss: 3.3298 Acc@1: 88.37% Cons_Acc1/2: 96.70%/0.00%
| Epoch #47			Loss: 2.6437 Acc@1: 88.39% Cons_Acc1/2: 97.04%/0.00%
| Epoch #47			Loss: 2.7014 Acc@1: 88.38% Cons_Acc1/2: 97.30%/0.00%
| Epoch #47			Loss: 3.4716 Acc@1: 88.43% Cons_Acc1/2: 97.21%/0.00%
| Epoch #47			Loss: 2.5501 Acc@1: 88.53% Cons_Acc1/2: 96.96%/0.00%
| Epoch #47			Loss: 1.5006 Acc@1: 88.53% Cons_Acc1/2: 96.53%/0.00%
| Epoch #47			Loss: 2.5073 Acc@1: 88.60% Cons_Acc1/2: 95.77%/0.00%
| Epoch #47			Loss: 3.6221 Acc@1: 88.67% Cons_Acc1/2: 95.44%/0.00%
| Epoch #47			Loss: 1.4618 Acc@1: 88.74% Cons_Acc1/2: 94.67%/0.00%
| Epoch #47			Loss: 4.0077 Acc@1: 88.76% Cons_Acc1/2: 94.08%/0.00%
| Epoch #47			Loss: 2.7766 Acc@1: 88.79% Cons_Acc1/2: 93.24%/0.00%
| Epoch #47			Loss: 2.2826 Acc@1: 88.75% Cons_Acc1/2: 92.73%/0.00%
| Epoch #48			Loss: 2.5145 Acc@1: 88.61% Cons_Acc1/2: 94.42%/0.00%
| Epoch #48			Loss: 3.2167 Acc@1: 88.29% Cons_Acc1/2: 94.34%/0.00%
| Epoch #48			Loss: 2.2933 Acc@1: 88.46% Cons_Acc1/2: 90.87%/0.00%
| Epoch #48			Loss: 2.6566 Acc@1: 88.55% Cons_Acc1/2: 90.36%/0.00%
| Epoch #48			Loss: 1.9180 Acc@1: 88.64% Cons_Acc1/2: 90.11%/0.00%
| Epoch #48			Loss: 1.3764 Acc@1: 88.64% Cons_Acc1/2: 88.25%/0.00%
| Epoch #48			Loss: 2.0734 Acc@1: 88.60% Cons_Acc1/2: 88.50%/0.00%
| Epoch #48			Loss: 1.7805 Acc@1: 88.61% Cons_Acc1/2: 87.40%/0.00%
| Epoch #48			Loss: 2.3257 Acc@1: 88.67% Cons_Acc1/2: 84.78%/0.00%
| Epoch #48			Loss: 2.1609 Acc@1: 88.69% Cons_Acc1/2: 84.45%/0.00%
| Epoch #48			Loss: 2.4261 Acc@1: 88.70% Cons_Acc1/2: 86.48%/0.00%
| Epoch #48			Loss: 3.1033 Acc@1: 88.70% Cons_Acc1/2: 89.69%/0.00%
| Epoch #48			Loss: 2.9400 Acc@1: 88.70% Cons_Acc1/2: 91.97%/0.00%
| Epoch #48			Loss: 1.1974 Acc@1: 88.75% Cons_Acc1/2: 93.41%/0.00%
| Epoch #48			Loss: 2.9715 Acc@1: 88.80% Cons_Acc1/2: 93.83%/0.00%
| Epoch #48			Loss: 2.7048 Acc@1: 88.73% Cons_Acc1/2: 93.74%/0.00%
| Epoch #48			Loss: 3.6768 Acc@1: 88.73% Cons_Acc1/2: 94.00%/0.00%
| Epoch #48			Loss: 3.9787 Acc@1: 88.69% Cons_Acc1/2: 94.51%/0.00%
| Epoch #48			Loss: 2.4603 Acc@1: 88.63% Cons_Acc1/2: 93.49%/0.00%
| Epoch #48			Loss: 1.7103 Acc@1: 88.61% Cons_Acc1/2: 91.63%/0.00%
| Epoch #48			Loss: 2.7415 Acc@1: 88.60% Cons_Acc1/2: 88.25%/0.00%
| Epoch #48			Loss: 3.2307 Acc@1: 88.50% Cons_Acc1/2: 85.38%/0.00%
| Epoch #48			Loss: 3.9605 Acc@1: 88.50% Cons_Acc1/2: 84.36%/0.00%
| Epoch #48			Loss: 2.2420 Acc@1: 88.57% Cons_Acc1/2: 85.97%/0.00%
| Epoch #48			Loss: 3.8991 Acc@1: 88.66% Cons_Acc1/2: 87.40%/0.00%
| Epoch #48			Loss: 2.1576 Acc@1: 88.70% Cons_Acc1/2: 88.67%/0.00%
| Epoch #48			Loss: 2.6558 Acc@1: 88.76% Cons_Acc1/2: 91.21%/0.00%
| Epoch #48			Loss: 1.5880 Acc@1: 88.83% Cons_Acc1/2: 93.07%/0.00%
| Epoch #48			Loss: 2.2975 Acc@1: 88.78% Cons_Acc1/2: 94.42%/0.00%
| Epoch #48			Loss: 1.4356 Acc@1: 88.75% Cons_Acc1/2: 95.01%/0.00%
| Epoch #48			Loss: 2.1050 Acc@1: 88.70% Cons_Acc1/2: 95.10%/0.00%
| Epoch #48			Loss: 2.2436 Acc@1: 88.65% Cons_Acc1/2: 95.44%/0.00%
| Epoch #48			Loss: 1.9702 Acc@1: 88.56% Cons_Acc1/2: 95.69%/0.00%
| Epoch #48			Loss: 3.4631 Acc@1: 88.54% Cons_Acc1/2: 96.79%/0.00%
| Epoch #48			Loss: 2.5268 Acc@1: 88.48% Cons_Acc1/2: 96.96%/0.00%
| Epoch #48			Loss: 2.7164 Acc@1: 88.49% Cons_Acc1/2: 97.21%/0.00%
| Epoch #48			Loss: 2.3639 Acc@1: 88.50% Cons_Acc1/2: 96.53%/0.00%
| Epoch #49			Loss: 3.1407 Acc@1: 88.57% Cons_Acc1/2: 90.45%/0.00%
| Epoch #49			Loss: 2.2144 Acc@1: 88.50% Cons_Acc1/2: 87.83%/0.00%
| Epoch #49			Loss: 2.4896 Acc@1: 88.45% Cons_Acc1/2: 87.40%/0.00%
| Epoch #49			Loss: 2.7816 Acc@1: 88.44% Cons_Acc1/2: 84.78%/0.00%
| Epoch #49			Loss: 3.8043 Acc@1: 88.39% Cons_Acc1/2: 86.81%/0.00%
| Epoch #49			Loss: 3.1257 Acc@1: 88.30% Cons_Acc1/2: 89.26%/0.00%
| Epoch #49			Loss: 2.1600 Acc@1: 88.21% Cons_Acc1/2: 93.49%/0.00%
| Epoch #49			Loss: 1.8832 Acc@1: 88.20% Cons_Acc1/2: 95.69%/0.00%
| Epoch #49			Loss: 3.2037 Acc@1: 88.16% Cons_Acc1/2: 96.62%/0.00%
| Epoch #49			Loss: 1.8896 Acc@1: 88.16% Cons_Acc1/2: 97.46%/0.00%
| Epoch #49			Loss: 4.5598 Acc@1: 88.26% Cons_Acc1/2: 97.55%/0.00%
| Epoch #49			Loss: 1.4631 Acc@1: 88.38% Cons_Acc1/2: 97.30%/0.00%
| Epoch #49			Loss: 3.0288 Acc@1: 88.50% Cons_Acc1/2: 96.20%/0.00%
| Epoch #49			Loss: 2.4325 Acc@1: 88.56% Cons_Acc1/2: 94.59%/0.00%
| Epoch #49			Loss: 1.6608 Acc@1: 88.55% Cons_Acc1/2: 92.81%/0.00%
| Epoch #49			Loss: 3.0962 Acc@1: 88.55% Cons_Acc1/2: 90.62%/0.00%
| Epoch #49			Loss: 3.0695 Acc@1: 88.47% Cons_Acc1/2: 88.67%/0.00%
| Epoch #49			Loss: 2.4840 Acc@1: 88.49% Cons_Acc1/2: 87.07%/0.00%
| Epoch #49			Loss: 2.3131 Acc@1: 88.49% Cons_Acc1/2: 88.00%/0.00%
| Epoch #49			Loss: 3.6585 Acc@1: 88.56% Cons_Acc1/2: 90.28%/0.00%
| Epoch #49			Loss: 2.8441 Acc@1: 88.60% Cons_Acc1/2: 92.73%/0.00%
| Epoch #49			Loss: 2.3858 Acc@1: 88.58% Cons_Acc1/2: 94.25%/0.00%
| Epoch #49			Loss: 2.5024 Acc@1: 88.59% Cons_Acc1/2: 95.60%/0.00%
| Epoch #49			Loss: 3.1786 Acc@1: 88.60% Cons_Acc1/2: 96.45%/0.00%
| Epoch #49			Loss: 2.1882 Acc@1: 88.62% Cons_Acc1/2: 97.21%/0.00%
| Epoch #49			Loss: 3.5279 Acc@1: 88.60% Cons_Acc1/2: 97.30%/0.00%
| Epoch #49			Loss: 2.2193 Acc@1: 88.63% Cons_Acc1/2: 97.21%/0.00%
| Epoch #49			Loss: 3.6634 Acc@1: 88.63% Cons_Acc1/2: 97.13%/0.00%
| Epoch #49			Loss: 2.3326 Acc@1: 88.55% Cons_Acc1/2: 97.04%/0.00%
| Epoch #49			Loss: 2.7976 Acc@1: 88.54% Cons_Acc1/2: 96.70%/0.00%
| Epoch #49			Loss: 2.6496 Acc@1: 88.53% Cons_Acc1/2: 96.70%/0.00%
| Epoch #49			Loss: 2.1629 Acc@1: 88.42% Cons_Acc1/2: 96.45%/0.00%
| Epoch #49			Loss: 3.4264 Acc@1: 88.35% Cons_Acc1/2: 96.28%/0.00%
| Epoch #49			Loss: 2.2521 Acc@1: 88.38% Cons_Acc1/2: 95.94%/0.00%
| Epoch #49			Loss: 4.0323 Acc@1: 88.41% Cons_Acc1/2: 95.60%/0.00%
| Epoch #49			Loss: 3.8286 Acc@1: 88.60% Cons_Acc1/2: 94.93%/0.00%
| Epoch #49			Loss: 2.1847 Acc@1: 88.67% Cons_Acc1/2: 94.08%/0.00%
| Epoch #50			Loss: 2.5127 Acc@1: 88.47% Cons_Acc1/2: 91.89%/0.00%
| Epoch #50			Loss: 3.5084 Acc@1: 88.52% Cons_Acc1/2: 90.62%/0.00%
| Epoch #50			Loss: 2.4972 Acc@1: 88.60% Cons_Acc1/2: 89.60%/0.00%
| Epoch #50			Loss: 1.4562 Acc@1: 88.45% Cons_Acc1/2: 87.74%/0.00%
| Epoch #50			Loss: 2.7697 Acc@1: 88.52% Cons_Acc1/2: 88.50%/0.00%
| Epoch #50			Loss: 2.8416 Acc@1: 88.50% Cons_Acc1/2: 90.96%/0.00%
| Epoch #50			Loss: 2.4574 Acc@1: 88.40% Cons_Acc1/2: 90.62%/0.00%
| Epoch #50			Loss: 1.9645 Acc@1: 88.33% Cons_Acc1/2: 88.76%/0.00%
| Epoch #50			Loss: 3.6633 Acc@1: 88.39% Cons_Acc1/2: 87.91%/0.00%
| Epoch #50			Loss: 2.1586 Acc@1: 88.51% Cons_Acc1/2: 89.10%/0.00%
| Epoch #50			Loss: 2.4261 Acc@1: 88.62% Cons_Acc1/2: 90.53%/0.00%
| Epoch #50			Loss: 2.1848 Acc@1: 88.70% Cons_Acc1/2: 91.55%/0.00%
| Epoch #50			Loss: 2.1289 Acc@1: 88.70% Cons_Acc1/2: 93.32%/0.00%
| Epoch #50			Loss: 2.8173 Acc@1: 88.61% Cons_Acc1/2: 94.34%/0.00%
| Epoch #50			Loss: 2.6360 Acc@1: 88.57% Cons_Acc1/2: 95.10%/0.00%
| Epoch #50			Loss: 2.8713 Acc@1: 88.53% Cons_Acc1/2: 95.77%/0.00%
| Epoch #50			Loss: 1.9819 Acc@1: 88.45% Cons_Acc1/2: 95.77%/0.00%
| Epoch #50			Loss: 1.3767 Acc@1: 88.30% Cons_Acc1/2: 96.20%/0.00%
| Epoch #50			Loss: 2.0330 Acc@1: 88.23% Cons_Acc1/2: 96.20%/0.00%
| Epoch #50			Loss: 2.3720 Acc@1: 88.10% Cons_Acc1/2: 96.53%/0.00%
| Epoch #50			Loss: 1.5070 Acc@1: 88.13% Cons_Acc1/2: 96.45%/0.00%
| Epoch #50			Loss: 2.7962 Acc@1: 88.20% Cons_Acc1/2: 95.94%/0.00%
| Epoch #50			Loss: 3.0891 Acc@1: 88.34% Cons_Acc1/2: 94.84%/0.00%
| Epoch #50			Loss: 1.9742 Acc@1: 88.41% Cons_Acc1/2: 93.91%/0.00%
| Epoch #50			Loss: 2.7859 Acc@1: 88.57% Cons_Acc1/2: 93.07%/0.00%
| Epoch #50			Loss: 3.5220 Acc@1: 88.70% Cons_Acc1/2: 91.63%/0.00%
| Epoch #50			Loss: 2.7001 Acc@1: 88.72% Cons_Acc1/2: 89.52%/0.00%
| Epoch #50			Loss: 2.5320 Acc@1: 88.75% Cons_Acc1/2: 86.73%/0.00%
| Epoch #50			Loss: 1.6954 Acc@1: 88.71% Cons_Acc1/2: 83.85%/0.00%
| Epoch #50			Loss: 3.1058 Acc@1: 88.60% Cons_Acc1/2: 80.22%/0.00%
| Epoch #50			Loss: 1.9225 Acc@1: 88.61% Cons_Acc1/2: 77.77%/0.00%
| Epoch #50			Loss: 2.9188 Acc@1: 88.60% Cons_Acc1/2: 80.90%/0.00%
| Epoch #50			Loss: 2.1932 Acc@1: 88.62% Cons_Acc1/2: 86.39%/0.00%
| Epoch #50			Loss: 2.0348 Acc@1: 88.60% Cons_Acc1/2: 92.22%/0.00%
| Epoch #50			Loss: 2.6805 Acc@1: 88.54% Cons_Acc1/2: 95.27%/0.00%
| Epoch #50			Loss: 2.4824 Acc@1: 88.47% Cons_Acc1/2: 96.53%/0.00%
| Epoch #50			Loss: 3.1399 Acc@1: 88.35% Cons_Acc1/2: 97.55%/0.00%
| Epoch #51			Loss: 1.6295 Acc@1: 88.54% Cons_Acc1/2: 96.11%/0.00%
| Epoch #51			Loss: 3.6024 Acc@1: 88.69% Cons_Acc1/2: 91.89%/0.00%
| Epoch #51			Loss: 1.6134 Acc@1: 88.80% Cons_Acc1/2: 87.32%/0.00%
| Epoch #51			Loss: 3.4200 Acc@1: 88.77% Cons_Acc1/2: 84.62%/0.00%
| Epoch #51			Loss: 1.2666 Acc@1: 88.77% Cons_Acc1/2: 85.97%/0.00%
| Epoch #51			Loss: 2.5790 Acc@1: 88.76% Cons_Acc1/2: 86.22%/0.00%
| Epoch #51			Loss: 3.9366 Acc@1: 88.70% Cons_Acc1/2: 87.07%/0.00%
| Epoch #51			Loss: 3.2760 Acc@1: 88.67% Cons_Acc1/2: 88.84%/0.00%
| Epoch #51			Loss: 2.1536 Acc@1: 88.58% Cons_Acc1/2: 89.43%/0.00%
| Epoch #51			Loss: 3.2821 Acc@1: 88.39% Cons_Acc1/2: 90.36%/0.00%
| Epoch #51			Loss: 1.2400 Acc@1: 88.38% Cons_Acc1/2: 91.29%/0.00%
| Epoch #51			Loss: 2.4987 Acc@1: 88.32% Cons_Acc1/2: 92.48%/0.00%
| Epoch #51			Loss: 2.5678 Acc@1: 88.25% Cons_Acc1/2: 93.49%/0.00%
| Epoch #51			Loss: 2.1617 Acc@1: 88.30% Cons_Acc1/2: 93.66%/0.00%
| Epoch #51			Loss: 2.5441 Acc@1: 88.38% Cons_Acc1/2: 94.34%/0.00%
| Epoch #51			Loss: 2.2789 Acc@1: 88.35% Cons_Acc1/2: 95.10%/0.00%
| Epoch #51			Loss: 3.3360 Acc@1: 88.44% Cons_Acc1/2: 95.27%/0.00%
| Epoch #51			Loss: 1.6014 Acc@1: 88.51% Cons_Acc1/2: 95.27%/0.00%
| Epoch #51			Loss: 3.8962 Acc@1: 88.55% Cons_Acc1/2: 94.84%/0.00%
| Epoch #51			Loss: 1.8544 Acc@1: 88.56% Cons_Acc1/2: 94.25%/0.00%
| Epoch #51			Loss: 1.9830 Acc@1: 88.61% Cons_Acc1/2: 93.49%/0.00%
| Epoch #51			Loss: 1.8145 Acc@1: 88.65% Cons_Acc1/2: 91.97%/0.00%
| Epoch #51			Loss: 2.2937 Acc@1: 88.60% Cons_Acc1/2: 90.70%/0.00%
| Epoch #51			Loss: 2.1241 Acc@1: 88.65% Cons_Acc1/2: 90.03%/0.00%
| Epoch #51			Loss: 1.9210 Acc@1: 88.68% Cons_Acc1/2: 89.43%/0.00%
| Epoch #51			Loss: 2.5241 Acc@1: 88.60% Cons_Acc1/2: 88.93%/0.00%
| Epoch #51			Loss: 1.3027 Acc@1: 88.57% Cons_Acc1/2: 88.67%/0.00%
| Epoch #51			Loss: 3.0621 Acc@1: 88.55% Cons_Acc1/2: 88.76%/0.00%
| Epoch #51			Loss: 2.7217 Acc@1: 88.50% Cons_Acc1/2: 88.59%/0.00%
| Epoch #51			Loss: 2.1057 Acc@1: 88.55% Cons_Acc1/2: 86.90%/0.00%
| Epoch #51			Loss: 3.6082 Acc@1: 88.53% Cons_Acc1/2: 90.19%/0.00%
| Epoch #51			Loss: 4.3007 Acc@1: 88.56% Cons_Acc1/2: 93.24%/0.00%
| Epoch #51			Loss: 3.0140 Acc@1: 88.56% Cons_Acc1/2: 94.76%/0.00%
| Epoch #51			Loss: 2.6472 Acc@1: 88.55% Cons_Acc1/2: 95.52%/0.00%
| Epoch #51			Loss: 2.1501 Acc@1: 88.54% Cons_Acc1/2: 96.53%/0.00%
| Epoch #51			Loss: 2.6427 Acc@1: 88.48% Cons_Acc1/2: 96.70%/0.00%
| Epoch #51			Loss: 2.1332 Acc@1: 88.49% Cons_Acc1/2: 96.96%/0.00%
| Epoch #52			Loss: 1.4953 Acc@1: 88.73% Cons_Acc1/2: 90.36%/0.00%
| Epoch #52			Loss: 3.8631 Acc@1: 88.64% Cons_Acc1/2: 88.25%/0.00%
| Epoch #52			Loss: 2.7219 Acc@1: 88.54% Cons_Acc1/2: 92.73%/0.00%
| Epoch #52			Loss: 5.1642 Acc@1: 88.34% Cons_Acc1/2: 96.28%/0.00%
| Epoch #52			Loss: 3.7124 Acc@1: 88.11% Cons_Acc1/2: 96.53%/0.00%
| Epoch #52			Loss: 1.4521 Acc@1: 88.02% Cons_Acc1/2: 96.96%/0.00%
| Epoch #52			Loss: 1.6400 Acc@1: 88.13% Cons_Acc1/2: 96.87%/0.00%
| Epoch #52			Loss: 4.1089 Acc@1: 88.30% Cons_Acc1/2: 96.45%/0.00%
| Epoch #52			Loss: 2.2337 Acc@1: 88.46% Cons_Acc1/2: 95.44%/0.00%
| Epoch #52			Loss: 4.4156 Acc@1: 88.61% Cons_Acc1/2: 93.66%/0.00%
| Epoch #52			Loss: 1.7325 Acc@1: 88.74% Cons_Acc1/2: 91.55%/0.00%
| Epoch #52			Loss: 2.7782 Acc@1: 88.71% Cons_Acc1/2: 87.57%/0.00%
| Epoch #52			Loss: 0.8616 Acc@1: 88.68% Cons_Acc1/2: 84.70%/0.00%
| Epoch #52			Loss: 3.1180 Acc@1: 88.58% Cons_Acc1/2: 83.77%/0.00%
| Epoch #52			Loss: 3.2613 Acc@1: 88.45% Cons_Acc1/2: 84.45%/0.00%
| Epoch #52			Loss: 2.9439 Acc@1: 88.28% Cons_Acc1/2: 85.55%/0.00%
| Epoch #52			Loss: 2.2060 Acc@1: 88.24% Cons_Acc1/2: 88.00%/0.00%
| Epoch #52			Loss: 2.2150 Acc@1: 88.20% Cons_Acc1/2: 90.53%/0.00%
| Epoch #52			Loss: 1.5047 Acc@1: 88.12% Cons_Acc1/2: 92.65%/0.00%
| Epoch #52			Loss: 2.0248 Acc@1: 88.22% Cons_Acc1/2: 93.83%/0.00%
| Epoch #52			Loss: 3.1418 Acc@1: 88.31% Cons_Acc1/2: 94.93%/0.00%
| Epoch #52			Loss: 3.1572 Acc@1: 88.35% Cons_Acc1/2: 96.11%/0.00%
| Epoch #52			Loss: 3.7911 Acc@1: 88.32% Cons_Acc1/2: 96.53%/0.00%
| Epoch #52			Loss: 2.2570 Acc@1: 88.32% Cons_Acc1/2: 96.87%/0.00%
| Epoch #52			Loss: 2.8796 Acc@1: 88.40% Cons_Acc1/2: 96.96%/0.00%
| Epoch #52			Loss: 4.3169 Acc@1: 88.52% Cons_Acc1/2: 96.87%/0.00%
| Epoch #52			Loss: 3.1134 Acc@1: 88.52% Cons_Acc1/2: 96.87%/0.00%
| Epoch #52			Loss: 2.3987 Acc@1: 88.60% Cons_Acc1/2: 96.20%/0.00%
| Epoch #52			Loss: 2.5913 Acc@1: 88.66% Cons_Acc1/2: 95.18%/0.00%
| Epoch #52			Loss: 2.6424 Acc@1: 88.72% Cons_Acc1/2: 92.39%/0.00%
| Epoch #52			Loss: 3.3211 Acc@1: 88.76% Cons_Acc1/2: 90.79%/0.00%
| Epoch #52			Loss: 1.9017 Acc@1: 88.80% Cons_Acc1/2: 90.87%/0.00%
| Epoch #52			Loss: 2.6616 Acc@1: 88.82% Cons_Acc1/2: 90.79%/0.00%
| Epoch #52			Loss: 3.0795 Acc@1: 88.85% Cons_Acc1/2: 91.12%/0.00%
| Epoch #52			Loss: 3.1340 Acc@1: 88.85% Cons_Acc1/2: 91.29%/0.00%
| Epoch #52			Loss: 2.6639 Acc@1: 88.83% Cons_Acc1/2: 90.70%/0.00%
| Epoch #52			Loss: 3.8114 Acc@1: 88.82% Cons_Acc1/2: 90.19%/0.00%
| Epoch #53			Loss: 3.9464 Acc@1: 88.71% Cons_Acc1/2: 93.07%/0.00%
| Epoch #53			Loss: 1.0329 Acc@1: 88.61% Cons_Acc1/2: 93.58%/0.00%
| Epoch #53			Loss: 2.8805 Acc@1: 88.60% Cons_Acc1/2: 94.00%/0.00%
| Epoch #53			Loss: 1.5303 Acc@1: 88.60% Cons_Acc1/2: 94.42%/0.00%
| Epoch #53			Loss: 2.2381 Acc@1: 88.53% Cons_Acc1/2: 93.74%/0.00%
| Epoch #53			Loss: 2.0650 Acc@1: 88.50% Cons_Acc1/2: 91.12%/0.00%
| Epoch #53			Loss: 3.0932 Acc@1: 88.50% Cons_Acc1/2: 88.67%/0.00%
| Epoch #53			Loss: 4.1658 Acc@1: 88.52% Cons_Acc1/2: 90.19%/0.00%
| Epoch #53			Loss: 2.3890 Acc@1: 88.50% Cons_Acc1/2: 92.48%/0.00%
| Epoch #53			Loss: 1.7129 Acc@1: 88.51% Cons_Acc1/2: 95.27%/0.00%
| Epoch #53			Loss: 2.5425 Acc@1: 88.53% Cons_Acc1/2: 96.37%/0.00%
| Epoch #53			Loss: 3.8243 Acc@1: 88.51% Cons_Acc1/2: 96.96%/0.00%
| Epoch #53			Loss: 2.4801 Acc@1: 88.55% Cons_Acc1/2: 97.13%/0.00%
| Epoch #53			Loss: 2.4690 Acc@1: 88.55% Cons_Acc1/2: 96.96%/0.00%
| Epoch #53			Loss: 2.5270 Acc@1: 88.57% Cons_Acc1/2: 95.94%/0.00%
| Epoch #53			Loss: 3.8016 Acc@1: 88.63% Cons_Acc1/2: 94.51%/0.00%
| Epoch #53			Loss: 2.9739 Acc@1: 88.59% Cons_Acc1/2: 92.39%/0.00%
| Epoch #53			Loss: 3.2326 Acc@1: 88.64% Cons_Acc1/2: 89.94%/0.00%
| Epoch #53			Loss: 3.1774 Acc@1: 88.62% Cons_Acc1/2: 88.84%/0.00%
| Epoch #53			Loss: 3.2629 Acc@1: 88.62% Cons_Acc1/2: 88.42%/0.00%
| Epoch #53			Loss: 3.2940 Acc@1: 88.70% Cons_Acc1/2: 87.49%/0.00%
| Epoch #53			Loss: 3.5032 Acc@1: 88.79% Cons_Acc1/2: 87.32%/0.00%
| Epoch #53			Loss: 3.3482 Acc@1: 88.81% Cons_Acc1/2: 88.17%/0.00%
| Epoch #53			Loss: 2.9871 Acc@1: 88.84% Cons_Acc1/2: 89.60%/0.00%
| Epoch #53			Loss: 4.0880 Acc@1: 88.79% Cons_Acc1/2: 90.45%/0.00%
| Epoch #53			Loss: 0.9624 Acc@1: 88.79% Cons_Acc1/2: 92.05%/0.00%
| Epoch #53			Loss: 2.1630 Acc@1: 88.69% Cons_Acc1/2: 92.81%/0.00%
| Epoch #53			Loss: 2.5859 Acc@1: 88.63% Cons_Acc1/2: 93.07%/0.00%
| Epoch #53			Loss: 1.4575 Acc@1: 88.64% Cons_Acc1/2: 92.90%/0.00%
| Epoch #53			Loss: 3.6017 Acc@1: 88.72% Cons_Acc1/2: 91.38%/0.00%
| Epoch #53			Loss: 3.2622 Acc@1: 88.74% Cons_Acc1/2: 90.28%/0.00%
| Epoch #53			Loss: 2.4494 Acc@1: 88.67% Cons_Acc1/2: 87.66%/0.00%
| Epoch #53			Loss: 2.6041 Acc@1: 88.70% Cons_Acc1/2: 84.95%/0.00%
| Epoch #53			Loss: 2.7179 Acc@1: 88.69% Cons_Acc1/2: 82.25%/0.00%
| Epoch #53			Loss: 2.9678 Acc@1: 88.69% Cons_Acc1/2: 80.05%/0.00%
| Epoch #53			Loss: 2.4563 Acc@1: 88.62% Cons_Acc1/2: 78.36%/0.00%
| Epoch #53			Loss: 2.2180 Acc@1: 88.61% Cons_Acc1/2: 77.68%/0.00%
| Epoch #54			Loss: 3.2788 Acc@1: 88.65% Cons_Acc1/2: 94.25%/0.00%
| Epoch #54			Loss: 1.7591 Acc@1: 88.34% Cons_Acc1/2: 97.13%/0.00%
| Epoch #54			Loss: 3.1551 Acc@1: 88.22% Cons_Acc1/2: 98.56%/0.00%
| Epoch #54			Loss: 2.2791 Acc@1: 88.10% Cons_Acc1/2: 98.99%/0.00%
| Epoch #54			Loss: 2.4092 Acc@1: 88.35% Cons_Acc1/2: 98.82%/0.00%
| Epoch #54			Loss: 3.9389 Acc@1: 88.50% Cons_Acc1/2: 98.31%/0.00%
| Epoch #54			Loss: 3.2845 Acc@1: 88.56% Cons_Acc1/2: 97.97%/0.00%
| Epoch #54			Loss: 3.3922 Acc@1: 88.67% Cons_Acc1/2: 96.87%/0.00%
| Epoch #54			Loss: 1.3888 Acc@1: 88.72% Cons_Acc1/2: 95.77%/0.00%
| Epoch #54			Loss: 1.6289 Acc@1: 88.73% Cons_Acc1/2: 94.67%/0.00%
| Epoch #54			Loss: 2.8070 Acc@1: 88.69% Cons_Acc1/2: 93.24%/0.00%
| Epoch #54			Loss: 2.3198 Acc@1: 88.62% Cons_Acc1/2: 92.05%/0.00%
| Epoch #54			Loss: 1.4142 Acc@1: 88.66% Cons_Acc1/2: 91.97%/0.00%
| Epoch #54			Loss: 4.0173 Acc@1: 88.70% Cons_Acc1/2: 92.22%/0.00%
| Epoch #54			Loss: 2.8444 Acc@1: 88.66% Cons_Acc1/2: 92.39%/0.00%
| Epoch #54			Loss: 2.3339 Acc@1: 88.69% Cons_Acc1/2: 92.65%/0.00%
| Epoch #54			Loss: 3.3878 Acc@1: 88.60% Cons_Acc1/2: 93.15%/0.00%
| Epoch #54			Loss: 3.4877 Acc@1: 88.51% Cons_Acc1/2: 93.83%/0.00%
| Epoch #54			Loss: 2.7194 Acc@1: 88.49% Cons_Acc1/2: 93.74%/0.00%
| Epoch #54			Loss: 1.5083 Acc@1: 88.54% Cons_Acc1/2: 94.42%/0.00%
| Epoch #54			Loss: 3.3629 Acc@1: 88.53% Cons_Acc1/2: 93.66%/0.00%
| Epoch #54			Loss: 3.2483 Acc@1: 88.53% Cons_Acc1/2: 93.91%/0.00%
| Epoch #54			Loss: 2.0823 Acc@1: 88.48% Cons_Acc1/2: 94.17%/0.00%
| Epoch #54			Loss: 3.0436 Acc@1: 88.49% Cons_Acc1/2: 93.91%/0.00%
| Epoch #54			Loss: 2.9715 Acc@1: 88.47% Cons_Acc1/2: 93.24%/0.00%
| Epoch #54			Loss: 1.6618 Acc@1: 88.58% Cons_Acc1/2: 92.31%/0.00%
| Epoch #54			Loss: 2.3308 Acc@1: 88.68% Cons_Acc1/2: 91.63%/0.00%
| Epoch #54			Loss: 3.4757 Acc@1: 88.66% Cons_Acc1/2: 91.21%/0.00%
| Epoch #54			Loss: 2.5331 Acc@1: 88.65% Cons_Acc1/2: 90.53%/0.00%
| Epoch #54			Loss: 2.8018 Acc@1: 88.68% Cons_Acc1/2: 89.86%/0.00%
| Epoch #54			Loss: 0.8908 Acc@1: 88.70% Cons_Acc1/2: 90.19%/0.00%
| Epoch #54			Loss: 3.2761 Acc@1: 88.68% Cons_Acc1/2: 90.70%/0.00%
| Epoch #54			Loss: 2.1381 Acc@1: 88.62% Cons_Acc1/2: 91.63%/0.00%
| Epoch #54			Loss: 1.9360 Acc@1: 88.61% Cons_Acc1/2: 92.14%/0.00%
| Epoch #54			Loss: 2.3174 Acc@1: 88.63% Cons_Acc1/2: 92.14%/0.00%
| Epoch #54			Loss: 2.4496 Acc@1: 88.66% Cons_Acc1/2: 92.56%/0.00%
| Epoch #54			Loss: 3.5056 Acc@1: 88.64% Cons_Acc1/2: 92.31%/0.00%
| Epoch #55			Loss: 2.1841 Acc@1: 88.61% Cons_Acc1/2: 93.15%/0.00%
| Epoch #55			Loss: 3.5386 Acc@1: 88.55% Cons_Acc1/2: 91.38%/0.00%
| Epoch #55			Loss: 2.9890 Acc@1: 88.53% Cons_Acc1/2: 89.94%/0.00%
| Epoch #55			Loss: 1.5116 Acc@1: 88.60% Cons_Acc1/2: 87.07%/0.00%
| Epoch #55			Loss: 4.3768 Acc@1: 88.64% Cons_Acc1/2: 89.43%/0.00%
| Epoch #55			Loss: 3.0084 Acc@1: 88.70% Cons_Acc1/2: 91.04%/0.00%
| Epoch #55			Loss: 3.3342 Acc@1: 88.68% Cons_Acc1/2: 92.22%/0.00%
| Epoch #55			Loss: 1.6791 Acc@1: 88.62% Cons_Acc1/2: 93.32%/0.00%
| Epoch #55			Loss: 2.5152 Acc@1: 88.70% Cons_Acc1/2: 92.48%/0.00%
| Epoch #55			Loss: 1.8798 Acc@1: 88.71% Cons_Acc1/2: 93.74%/0.00%
| Epoch #55			Loss: 3.6570 Acc@1: 88.64% Cons_Acc1/2: 93.91%/0.00%
| Epoch #55			Loss: 2.1423 Acc@1: 88.66% Cons_Acc1/2: 93.74%/0.00%
| Epoch #55			Loss: 2.8613 Acc@1: 88.62% Cons_Acc1/2: 93.66%/0.00%
| Epoch #55			Loss: 1.7506 Acc@1: 88.60% Cons_Acc1/2: 93.58%/0.00%
| Epoch #55			Loss: 4.0153 Acc@1: 88.57% Cons_Acc1/2: 93.74%/0.00%
| Epoch #55			Loss: 1.1958 Acc@1: 88.55% Cons_Acc1/2: 93.15%/0.00%
| Epoch #55			Loss: 4.2981 Acc@1: 88.54% Cons_Acc1/2: 93.41%/0.00%
| Epoch #55			Loss: 1.2339 Acc@1: 88.54% Cons_Acc1/2: 92.81%/0.00%
| Epoch #55			Loss: 2.3831 Acc@1: 88.55% Cons_Acc1/2: 90.79%/0.00%
| Epoch #55			Loss: 2.6122 Acc@1: 88.60% Cons_Acc1/2: 89.94%/0.00%
| Epoch #55			Loss: 2.9414 Acc@1: 88.52% Cons_Acc1/2: 89.43%/0.00%
| Epoch #55			Loss: 3.3733 Acc@1: 88.63% Cons_Acc1/2: 89.60%/0.00%
| Epoch #55			Loss: 1.4026 Acc@1: 88.61% Cons_Acc1/2: 90.53%/0.00%
| Epoch #55			Loss: 1.6497 Acc@1: 88.58% Cons_Acc1/2: 91.12%/0.00%
| Epoch #55			Loss: 3.5503 Acc@1: 88.56% Cons_Acc1/2: 91.46%/0.00%
| Epoch #55			Loss: 3.2816 Acc@1: 88.57% Cons_Acc1/2: 90.11%/0.00%
| Epoch #55			Loss: 1.0159 Acc@1: 88.60% Cons_Acc1/2: 88.25%/0.00%
| Epoch #55			Loss: 2.3939 Acc@1: 88.59% Cons_Acc1/2: 86.98%/0.00%
| Epoch #55			Loss: 4.1109 Acc@1: 88.56% Cons_Acc1/2: 86.81%/0.00%
| Epoch #55			Loss: 2.7159 Acc@1: 88.56% Cons_Acc1/2: 86.56%/0.00%
| Epoch #55			Loss: 1.6885 Acc@1: 88.61% Cons_Acc1/2: 88.59%/0.00%
| Epoch #55			Loss: 3.2447 Acc@1: 88.60% Cons_Acc1/2: 91.80%/0.00%
| Epoch #55			Loss: 1.2168 Acc@1: 88.62% Cons_Acc1/2: 93.66%/0.00%
| Epoch #55			Loss: 4.0878 Acc@1: 88.54% Cons_Acc1/2: 95.77%/0.00%
| Epoch #55			Loss: 2.5055 Acc@1: 88.45% Cons_Acc1/2: 96.62%/0.00%
| Epoch #55			Loss: 1.7273 Acc@1: 88.35% Cons_Acc1/2: 97.21%/0.00%
| Epoch #55			Loss: 2.6538 Acc@1: 88.37% Cons_Acc1/2: 97.21%/0.00%
| Epoch #56			Loss: 1.9290 Acc@1: 88.65% Cons_Acc1/2: 87.83%/0.00%
| Epoch #56			Loss: 2.8376 Acc@1: 88.72% Cons_Acc1/2: 77.01%/0.00%
| Epoch #56			Loss: 2.0107 Acc@1: 88.65% Cons_Acc1/2: 76.25%/0.00%
| Epoch #56			Loss: 1.9036 Acc@1: 88.62% Cons_Acc1/2: 76.33%/0.00%
| Epoch #56			Loss: 5.5031 Acc@1: 88.67% Cons_Acc1/2: 79.71%/0.00%
| Epoch #56			Loss: 3.2969 Acc@1: 88.76% Cons_Acc1/2: 82.92%/0.00%
| Epoch #56			Loss: 2.6538 Acc@1: 88.79% Cons_Acc1/2: 88.67%/0.00%
| Epoch #56			Loss: 3.9919 Acc@1: 88.76% Cons_Acc1/2: 92.98%/0.00%
| Epoch #56			Loss: 2.0447 Acc@1: 88.71% Cons_Acc1/2: 95.35%/0.00%
| Epoch #56			Loss: 1.9913 Acc@1: 88.59% Cons_Acc1/2: 96.28%/0.00%
| Epoch #56			Loss: 1.6722 Acc@1: 88.52% Cons_Acc1/2: 97.21%/0.00%
| Epoch #56			Loss: 3.9221 Acc@1: 88.50% Cons_Acc1/2: 97.63%/0.00%
| Epoch #56			Loss: 2.8247 Acc@1: 88.49% Cons_Acc1/2: 97.46%/0.00%
| Epoch #56			Loss: 2.6393 Acc@1: 88.49% Cons_Acc1/2: 97.38%/0.00%
| Epoch #56			Loss: 1.9056 Acc@1: 88.53% Cons_Acc1/2: 97.55%/0.00%
| Epoch #56			Loss: 3.3391 Acc@1: 88.58% Cons_Acc1/2: 97.46%/0.00%
| Epoch #56			Loss: 1.5257 Acc@1: 88.61% Cons_Acc1/2: 97.13%/0.00%
| Epoch #56			Loss: 2.6059 Acc@1: 88.64% Cons_Acc1/2: 96.62%/0.00%
| Epoch #56			Loss: 3.8122 Acc@1: 88.63% Cons_Acc1/2: 96.11%/0.00%
| Epoch #56			Loss: 2.3533 Acc@1: 88.64% Cons_Acc1/2: 95.35%/0.00%
| Epoch #56			Loss: 3.1999 Acc@1: 88.64% Cons_Acc1/2: 94.51%/0.00%
| Epoch #56			Loss: 1.8906 Acc@1: 88.67% Cons_Acc1/2: 93.07%/0.00%
| Epoch #56			Loss: 2.5999 Acc@1: 88.71% Cons_Acc1/2: 91.63%/0.00%
| Epoch #56			Loss: 1.8322 Acc@1: 88.66% Cons_Acc1/2: 90.87%/0.00%
| Epoch #56			Loss: 3.2647 Acc@1: 88.64% Cons_Acc1/2: 90.96%/0.00%
| Epoch #56			Loss: 4.3015 Acc@1: 88.66% Cons_Acc1/2: 91.04%/0.00%
| Epoch #56			Loss: 2.4870 Acc@1: 88.62% Cons_Acc1/2: 92.39%/0.00%
| Epoch #56			Loss: 3.8129 Acc@1: 88.63% Cons_Acc1/2: 94.34%/0.00%
| Epoch #56			Loss: 1.3637 Acc@1: 88.65% Cons_Acc1/2: 95.52%/0.00%
| Epoch #56			Loss: 3.0916 Acc@1: 88.63% Cons_Acc1/2: 96.11%/0.00%
| Epoch #56			Loss: 3.1458 Acc@1: 88.65% Cons_Acc1/2: 97.04%/0.00%
| Epoch #56			Loss: 2.9446 Acc@1: 88.64% Cons_Acc1/2: 97.21%/0.00%
| Epoch #56			Loss: 3.5109 Acc@1: 88.62% Cons_Acc1/2: 97.30%/0.00%
| Epoch #56			Loss: 2.5390 Acc@1: 88.63% Cons_Acc1/2: 97.30%/0.00%
| Epoch #56			Loss: 4.7813 Acc@1: 88.66% Cons_Acc1/2: 97.30%/0.00%
| Epoch #56			Loss: 2.0775 Acc@1: 88.67% Cons_Acc1/2: 97.21%/0.00%
| Epoch #56			Loss: 2.8029 Acc@1: 88.65% Cons_Acc1/2: 97.21%/0.00%
| Epoch #57			Loss: 3.3830 Acc@1: 88.76% Cons_Acc1/2: 96.45%/0.00%
| Epoch #57			Loss: 1.8316 Acc@1: 88.73% Cons_Acc1/2: 96.37%/0.00%
| Epoch #57			Loss: 2.7059 Acc@1: 88.68% Cons_Acc1/2: 96.20%/0.00%
| Epoch #57			Loss: 3.3197 Acc@1: 88.60% Cons_Acc1/2: 95.94%/0.00%
| Epoch #57			Loss: 2.4338 Acc@1: 88.61% Cons_Acc1/2: 95.60%/0.00%
| Epoch #57			Loss: 3.3661 Acc@1: 88.65% Cons_Acc1/2: 94.67%/0.00%
| Epoch #57			Loss: 2.7037 Acc@1: 88.70% Cons_Acc1/2: 92.73%/0.00%
| Epoch #57			Loss: 1.7419 Acc@1: 88.75% Cons_Acc1/2: 91.12%/0.00%
| Epoch #57			Loss: 1.9308 Acc@1: 88.74% Cons_Acc1/2: 90.03%/0.00%
| Epoch #57			Loss: 3.0890 Acc@1: 88.70% Cons_Acc1/2: 89.52%/0.00%
| Epoch #57			Loss: 2.4209 Acc@1: 88.73% Cons_Acc1/2: 89.77%/0.00%
| Epoch #57			Loss: 3.2581 Acc@1: 88.67% Cons_Acc1/2: 89.35%/0.00%
| Epoch #57			Loss: 4.2944 Acc@1: 88.63% Cons_Acc1/2: 90.28%/0.00%
| Epoch #57			Loss: 3.1936 Acc@1: 88.71% Cons_Acc1/2: 91.21%/0.00%
| Epoch #57			Loss: 3.1815 Acc@1: 88.81% Cons_Acc1/2: 92.14%/0.00%
| Epoch #57			Loss: 3.2612 Acc@1: 88.80% Cons_Acc1/2: 93.07%/0.00%
| Epoch #57			Loss: 3.1922 Acc@1: 88.80% Cons_Acc1/2: 93.58%/0.00%
| Epoch #57			Loss: 4.5796 Acc@1: 88.77% Cons_Acc1/2: 94.17%/0.00%
| Epoch #57			Loss: 3.0377 Acc@1: 88.77% Cons_Acc1/2: 94.17%/0.00%
| Epoch #57			Loss: 3.5433 Acc@1: 88.72% Cons_Acc1/2: 94.00%/0.00%
| Epoch #57			Loss: 1.6264 Acc@1: 88.70% Cons_Acc1/2: 94.17%/0.00%
| Epoch #57			Loss: 3.1929 Acc@1: 88.70% Cons_Acc1/2: 94.17%/0.00%
| Epoch #57			Loss: 0.9665 Acc@1: 88.71% Cons_Acc1/2: 94.84%/0.00%
| Epoch #57			Loss: 3.0077 Acc@1: 88.70% Cons_Acc1/2: 95.01%/0.00%
| Epoch #57			Loss: 3.2826 Acc@1: 88.68% Cons_Acc1/2: 94.93%/0.00%
| Epoch #57			Loss: 2.8378 Acc@1: 88.71% Cons_Acc1/2: 94.84%/0.00%
| Epoch #57			Loss: 1.6025 Acc@1: 88.74% Cons_Acc1/2: 94.59%/0.00%
| Epoch #57			Loss: 3.9641 Acc@1: 88.80% Cons_Acc1/2: 94.42%/0.00%
| Epoch #57			Loss: 2.4977 Acc@1: 88.86% Cons_Acc1/2: 93.83%/0.00%
| Epoch #57			Loss: 2.1225 Acc@1: 88.85% Cons_Acc1/2: 92.90%/0.00%
| Epoch #57			Loss: 1.7139 Acc@1: 88.85% Cons_Acc1/2: 92.39%/0.00%
| Epoch #57			Loss: 1.5508 Acc@1: 88.78% Cons_Acc1/2: 92.14%/0.00%
| Epoch #57			Loss: 2.9928 Acc@1: 88.70% Cons_Acc1/2: 91.89%/0.00%
| Epoch #57			Loss: 2.6696 Acc@1: 88.65% Cons_Acc1/2: 91.63%/0.00%
| Epoch #57			Loss: 2.1785 Acc@1: 88.58% Cons_Acc1/2: 91.63%/0.00%
| Epoch #57			Loss: 2.1169 Acc@1: 88.57% Cons_Acc1/2: 91.89%/0.00%
| Epoch #57			Loss: 2.1242 Acc@1: 88.55% Cons_Acc1/2: 91.89%/0.00%
| Epoch #58			Loss: 1.7378 Acc@1: 88.59% Cons_Acc1/2: 84.28%/0.00%
| Epoch #58			Loss: 1.9467 Acc@1: 88.49% Cons_Acc1/2: 83.52%/0.00%
| Epoch #58			Loss: 2.7475 Acc@1: 88.45% Cons_Acc1/2: 83.69%/0.00%
| Epoch #58			Loss: 3.1933 Acc@1: 88.53% Cons_Acc1/2: 88.17%/0.00%
| Epoch #58			Loss: 3.0164 Acc@1: 88.48% Cons_Acc1/2: 93.49%/0.00%
| Epoch #58			Loss: 3.3056 Acc@1: 88.46% Cons_Acc1/2: 95.69%/0.00%
| Epoch #58			Loss: 2.3058 Acc@1: 88.38% Cons_Acc1/2: 96.62%/0.00%
| Epoch #58			Loss: 3.1357 Acc@1: 88.34% Cons_Acc1/2: 97.21%/0.00%
| Epoch #58			Loss: 3.6441 Acc@1: 88.34% Cons_Acc1/2: 97.13%/0.00%
| Epoch #58			Loss: 2.4842 Acc@1: 88.44% Cons_Acc1/2: 96.96%/0.00%
| Epoch #58			Loss: 2.5403 Acc@1: 88.56% Cons_Acc1/2: 96.79%/0.00%
| Epoch #58			Loss: 1.8332 Acc@1: 88.65% Cons_Acc1/2: 96.79%/0.00%
| Epoch #58			Loss: 3.1955 Acc@1: 88.71% Cons_Acc1/2: 96.45%/0.00%
| Epoch #58			Loss: 1.8024 Acc@1: 88.75% Cons_Acc1/2: 95.35%/0.00%
| Epoch #58			Loss: 1.8373 Acc@1: 88.75% Cons_Acc1/2: 94.00%/0.00%
| Epoch #58			Loss: 4.7676 Acc@1: 88.70% Cons_Acc1/2: 91.12%/0.00%
| Epoch #58			Loss: 2.6159 Acc@1: 88.65% Cons_Acc1/2: 89.52%/0.00%
| Epoch #58			Loss: 2.4431 Acc@1: 88.53% Cons_Acc1/2: 86.31%/0.00%
| Epoch #58			Loss: 3.6032 Acc@1: 88.54% Cons_Acc1/2: 83.77%/0.00%
| Epoch #58			Loss: 1.8188 Acc@1: 88.61% Cons_Acc1/2: 85.63%/0.00%
| Epoch #58			Loss: 2.0795 Acc@1: 88.72% Cons_Acc1/2: 86.98%/0.00%
| Epoch #58			Loss: 1.5528 Acc@1: 88.77% Cons_Acc1/2: 88.59%/0.00%
| Epoch #58			Loss: 1.9945 Acc@1: 88.81% Cons_Acc1/2: 90.03%/0.00%
| Epoch #58			Loss: 2.5718 Acc@1: 88.79% Cons_Acc1/2: 91.72%/0.00%
| Epoch #58			Loss: 2.3142 Acc@1: 88.80% Cons_Acc1/2: 92.56%/0.00%
| Epoch #58			Loss: 1.5370 Acc@1: 88.75% Cons_Acc1/2: 92.98%/0.00%
| Epoch #58			Loss: 2.4328 Acc@1: 88.68% Cons_Acc1/2: 94.00%/0.00%
| Epoch #58			Loss: 1.5047 Acc@1: 88.68% Cons_Acc1/2: 95.01%/0.00%
| Epoch #58			Loss: 2.2404 Acc@1: 88.62% Cons_Acc1/2: 95.27%/0.00%
| Epoch #58			Loss: 4.5101 Acc@1: 88.62% Cons_Acc1/2: 95.44%/0.00%
| Epoch #58			Loss: 2.5178 Acc@1: 88.63% Cons_Acc1/2: 95.86%/0.00%
| Epoch #58			Loss: 2.6430 Acc@1: 88.67% Cons_Acc1/2: 96.03%/0.00%
| Epoch #58			Loss: 2.2367 Acc@1: 88.71% Cons_Acc1/2: 96.11%/0.00%
| Epoch #58			Loss: 3.4900 Acc@1: 88.71% Cons_Acc1/2: 96.11%/0.00%
| Epoch #58			Loss: 2.1794 Acc@1: 88.73% Cons_Acc1/2: 95.77%/0.00%
| Epoch #58			Loss: 2.5971 Acc@1: 88.74% Cons_Acc1/2: 94.76%/0.00%
| Epoch #58			Loss: 3.1163 Acc@1: 88.71% Cons_Acc1/2: 93.07%/0.00%
| Epoch #59			Loss: 1.8892 Acc@1: 88.75% Cons_Acc1/2: 94.93%/0.00%
| Epoch #59			Loss: 3.6814 Acc@1: 88.75% Cons_Acc1/2: 92.56%/0.00%
| Epoch #59			Loss: 3.8486 Acc@1: 88.50% Cons_Acc1/2: 93.83%/0.00%
| Epoch #59			Loss: 2.5999 Acc@1: 88.36% Cons_Acc1/2: 94.67%/0.00%
| Epoch #59			Loss: 2.5112 Acc@1: 88.38% Cons_Acc1/2: 94.59%/0.00%
| Epoch #59			Loss: 2.8399 Acc@1: 88.32% Cons_Acc1/2: 94.42%/0.00%
| Epoch #59			Loss: 1.6550 Acc@1: 88.35% Cons_Acc1/2: 94.51%/0.00%
| Epoch #59			Loss: 4.0422 Acc@1: 88.39% Cons_Acc1/2: 93.91%/0.00%
| Epoch #59			Loss: 3.5336 Acc@1: 88.45% Cons_Acc1/2: 90.53%/0.00%
| Epoch #59			Loss: 2.6466 Acc@1: 88.56% Cons_Acc1/2: 87.91%/0.00%
| Epoch #59			Loss: 2.2476 Acc@1: 88.65% Cons_Acc1/2: 85.38%/0.00%
| Epoch #59			Loss: 4.0256 Acc@1: 88.70% Cons_Acc1/2: 87.83%/0.00%
| Epoch #59			Loss: 4.0970 Acc@1: 88.80% Cons_Acc1/2: 90.36%/0.00%
| Epoch #59			Loss: 1.4935 Acc@1: 88.76% Cons_Acc1/2: 91.55%/0.00%
| Epoch #59			Loss: 1.9772 Acc@1: 88.72% Cons_Acc1/2: 92.56%/0.00%
| Epoch #59			Loss: 5.3533 Acc@1: 88.68% Cons_Acc1/2: 92.48%/0.00%
| Epoch #59			Loss: 4.7158 Acc@1: 88.65% Cons_Acc1/2: 92.81%/0.00%
| Epoch #59			Loss: 3.6531 Acc@1: 88.64% Cons_Acc1/2: 92.98%/0.00%
| Epoch #59			Loss: 2.3668 Acc@1: 88.65% Cons_Acc1/2: 93.15%/0.00%
| Epoch #59			Loss: 2.8967 Acc@1: 88.63% Cons_Acc1/2: 93.41%/0.00%
| Epoch #59			Loss: 2.6939 Acc@1: 88.64% Cons_Acc1/2: 93.58%/0.00%
| Epoch #59			Loss: 1.6753 Acc@1: 88.64% Cons_Acc1/2: 94.00%/0.00%
| Epoch #59			Loss: 2.5868 Acc@1: 88.61% Cons_Acc1/2: 93.58%/0.00%
| Epoch #59			Loss: 3.2402 Acc@1: 88.58% Cons_Acc1/2: 93.66%/0.00%
| Epoch #59			Loss: 0.8827 Acc@1: 88.59% Cons_Acc1/2: 93.91%/0.00%
| Epoch #59			Loss: 2.7223 Acc@1: 88.60% Cons_Acc1/2: 93.83%/0.00%
| Epoch #59			Loss: 3.0228 Acc@1: 88.64% Cons_Acc1/2: 94.42%/0.00%
| Epoch #59			Loss: 1.8201 Acc@1: 88.60% Cons_Acc1/2: 94.93%/0.00%
| Epoch #59			Loss: 2.2365 Acc@1: 88.59% Cons_Acc1/2: 95.01%/0.00%
| Epoch #59			Loss: 4.2245 Acc@1: 88.63% Cons_Acc1/2: 94.93%/0.00%
| Epoch #59			Loss: 3.5535 Acc@1: 88.72% Cons_Acc1/2: 94.34%/0.00%
| Epoch #59			Loss: 3.0357 Acc@1: 88.77% Cons_Acc1/2: 93.74%/0.00%
| Epoch #59			Loss: 2.3154 Acc@1: 88.78% Cons_Acc1/2: 92.90%/0.00%
| Epoch #59			Loss: 4.6600 Acc@1: 88.83% Cons_Acc1/2: 91.97%/0.00%
| Epoch #59			Loss: 1.5579 Acc@1: 88.85% Cons_Acc1/2: 90.36%/0.00%
| Epoch #59			Loss: 2.7740 Acc@1: 88.82% Cons_Acc1/2: 89.60%/0.00%
| Epoch #59			Loss: 3.8558 Acc@1: 88.80% Cons_Acc1/2: 89.26%/0.00%

==> figures/results/curve/log_lenet_0_logic_curve.txt <==
Iteration: sgd_lr = 0.1000 adam_lr = 0.0010
| Epoch #1			Loss: 2.2974 Acc@1: 11.20% Cons_Acc1/2: 0.00%/0.00% tau1/tau2: 1.00/1.00
| Epoch #1			Loss: 2.2835 Acc@1: 14.82% Cons_Acc1/2: 0.00%/0.00% tau1/tau2: 1.00/1.00
| Epoch #1			Loss: 2.2791 Acc@1: 20.92% Cons_Acc1/2: 0.00%/0.00% tau1/tau2: 1.00/1.00
| Epoch #1			Loss: 2.2729 Acc@1: 20.79% Cons_Acc1/2: 0.00%/0.00% tau1/tau2: 1.00/1.00
| Epoch #1			Loss: 2.2518 Acc@1: 27.91% Cons_Acc1/2: 0.00%/0.00% tau1/tau2: 1.00/1.00
| Epoch #1			Loss: 2.2356 Acc@1: 32.00% Cons_Acc1/2: 0.00%/0.00% tau1/tau2: 1.00/1.00
| Epoch #1			Loss: 2.2303 Acc@1: 35.01% Cons_Acc1/2: 0.00%/0.00% tau1/tau2: 1.00/1.00
| Epoch #1			Loss: 2.1970 Acc@1: 43.16% Cons_Acc1/2: 0.00%/0.00% tau1/tau2: 1.00/1.00
| Epoch #1			Loss: 2.2237 Acc@1: 43.33% Cons_Acc1/2: 0.00%/0.00% tau1/tau2: 1.00/1.00
| Epoch #1			Loss: 2.1723 Acc@1: 45.54% Cons_Acc1/2: 0.00%/0.00% tau1/tau2: 1.00/1.00
| Epoch #1			Loss: 2.1260 Acc@1: 47.64% Cons_Acc1/2: 1.69%/0.00% tau1/tau2: 1.00/1.00
| Epoch #1			Loss: 2.0891 Acc@1: 48.96% Cons_Acc1/2: 13.69%/0.00% tau1/tau2: 1.00/1.00
| Epoch #1			Loss: 2.0579 Acc@1: 51.91% Cons_Acc1/2: 26.37%/0.00% tau1/tau2: 1.01/0.99
| Epoch #1			Loss: 2.0488 Acc@1: 52.55% Cons_Acc1/2: 59.51%/0.00% tau1/tau2: 1.01/0.99
| Epoch #1			Loss: 1.9738 Acc@1: 54.23% Cons_Acc1/2: 83.35%/0.00% tau1/tau2: 1.01/0.99
| Epoch #1			Loss: 1.9427 Acc@1: 55.53% Cons_Acc1/2: 86.81%/0.00% tau1/tau2: 1.01/0.99
| Epoch #1			Loss: 1.8185 Acc@1: 54.60% Cons_Acc1/2: 92.48%/0.00% tau1/tau2: 1.01/0.99
| Epoch #1			Loss: 1.8501 Acc@1: 55.94% Cons_Acc1/2: 94.25%/0.00% tau1/tau2: 1.02/0.98
| Epoch #1			Loss: 1.9324 Acc@1: 58.10% Cons_Acc1/2: 89.01%/0.00% tau1/tau2: 1.02/0.98
| Epoch #1			Loss: 1.7329 Acc@1: 58.92% Cons_Acc1/2: 85.71%/0.00% tau1/tau2: 1.02/0.98
| Epoch #1			Loss: 1.6531 Acc@1: 57.87% Cons_Acc1/2: 70.92%/0.00% tau1/tau2: 1.02/0.98
| Epoch #1			Loss: 1.5340 Acc@1: 55.99% Cons_Acc1/2: 53.00%/0.00% tau1/tau2: 1.03/0.97
| Epoch #1			Loss: 1.5026 Acc@1: 58.65% Cons_Acc1/2: 37.70%/0.00% tau1/tau2: 1.03/0.97
| Epoch #1			Loss: 1.4222 Acc@1: 63.14% Cons_Acc1/2: 34.40%/0.00% tau1/tau2: 1.03/0.97
| Epoch #1			Loss: 1.4032 Acc@1: 65.38% Cons_Acc1/2: 42.10%/0.00% tau1/tau2: 1.03/0.97
| Epoch #1			Loss: 1.3026 Acc@1: 64.77% Cons_Acc1/2: 60.86%/0.00% tau1/tau2: 1.04/0.96
| Epoch #1			Loss: 1.3983 Acc@1: 67.07% Cons_Acc1/2: 58.92%/0.00% tau1/tau2: 1.04/0.96
| Epoch #1			Loss: 1.3779 Acc@1: 68.32% Cons_Acc1/2: 55.71%/0.00% tau1/tau2: 1.04/0.96
| Epoch #1			Loss: 1.2325 Acc@1: 69.44% Cons_Acc1/2: 61.71%/0.00% tau1/tau2: 1.04/0.96
| Epoch #1			Loss: 1.0268 Acc@1: 70.07% Cons_Acc1/2: 66.53%/0.00% tau1/tau2: 1.05/0.95
| Epoch #1			Loss: 1.3381 Acc@1: 69.71% Cons_Acc1/2: 73.54%/0.00% tau1/tau2: 1.05/0.95
| Epoch #1			Loss: 1.1895 Acc@1: 69.09% Cons_Acc1/2: 76.42%/0.00% tau1/tau2: 1.05/0.95
| Epoch #1			Loss: 1.4007 Acc@1: 68.99% Cons_Acc1/2: 81.32%/0.00% tau1/tau2: 1.05/0.95
| Epoch #1			Loss: 1.1638 Acc@1: 71.12% Cons_Acc1/2: 79.37%/0.00% tau1/tau2: 1.06/0.94
| Epoch #1			Loss: 0.8302 Acc@1: 72.68% Cons_Acc1/2: 65.34%/0.00% tau1/tau2: 1.06/0.94
| Epoch #1			Loss: 0.9613 Acc@1: 73.24% Cons_Acc1/2: 46.66%/0.00% tau1/tau2: 1.06/0.94
| Epoch #1			Loss: 1.0733 Acc@1: 73.00% Cons_Acc1/2: 45.82%/0.00% tau1/tau2: 1.06/0.94
| Epoch #2			Loss: 1.2729 Acc@1: 72.95% Cons_Acc1/2: 45.14%/0.00% tau1/tau2: 1.07/0.93
| Epoch #2			Loss: 1.1133 Acc@1: 73.99% Cons_Acc1/2: 56.04%/0.00% tau1/tau2: 1.07/0.93
| Epoch #2			Loss: 1.0931 Acc@1: 74.96% Cons_Acc1/2: 64.67%/0.00% tau1/tau2: 1.07/0.93
| Epoch #2			Loss: 0.9203 Acc@1: 74.80% Cons_Acc1/2: 66.44%/0.00% tau1/tau2: 1.07/0.93
| Epoch #2			Loss: 1.2356 Acc@1: 74.28% Cons_Acc1/2: 66.61%/0.00% tau1/tau2: 1.07/0.93
| Epoch #2			Loss: 1.3752 Acc@1: 74.18% Cons_Acc1/2: 70.25%/0.00% tau1/tau2: 1.08/0.92
| Epoch #2			Loss: 1.2446 Acc@1: 74.52% Cons_Acc1/2: 68.72%/0.00% tau1/tau2: 1.08/0.92
| Epoch #2			Loss: 0.7431 Acc@1: 74.64% Cons_Acc1/2: 70.08%/0.00% tau1/tau2: 1.08/0.92
| Epoch #2			Loss: 0.8400 Acc@1: 75.08% Cons_Acc1/2: 69.06%/0.00% tau1/tau2: 1.08/0.92
| Epoch #2			Loss: 0.9225 Acc@1: 75.15% Cons_Acc1/2: 68.72%/0.00% tau1/tau2: 1.09/0.91
| Epoch #2			Loss: 0.8014 Acc@1: 76.83% Cons_Acc1/2: 69.74%/0.00% tau1/tau2: 1.09/0.91
| Epoch #2			Loss: 0.8307 Acc@1: 77.43% Cons_Acc1/2: 74.05%/0.17% tau1/tau2: 1.09/0.91
| Epoch #2			Loss: 0.6581 Acc@1: 75.19% Cons_Acc1/2: 77.01%/1.78% tau1/tau2: 1.09/0.91
| Epoch #2			Loss: 0.6969 Acc@1: 75.88% Cons_Acc1/2: 75.32%/18.60% tau1/tau2: 1.09/0.91
| Epoch #2			Loss: 0.6119 Acc@1: 79.98% Cons_Acc1/2: 72.87%/39.56% tau1/tau2: 1.09/0.91
| Epoch #2			Loss: 0.5931 Acc@1: 82.49% Cons_Acc1/2: 58.75%/46.32% tau1/tau2: 1.09/0.91
| Epoch #2			Loss: 0.4624 Acc@1: 80.89% Cons_Acc1/2: 49.62%/42.35% tau1/tau2: 1.09/0.91
| Epoch #2			Loss: 0.4892 Acc@1: 80.23% Cons_Acc1/2: 50.55%/39.48% tau1/tau2: 1.08/0.92
| Epoch #2			Loss: 0.6371 Acc@1: 81.54% Cons_Acc1/2: 53.76%/39.73% tau1/tau2: 1.08/0.92
| Epoch #2			Loss: 0.5331 Acc@1: 83.36% Cons_Acc1/2: 59.09%/39.64% tau1/tau2: 1.08/0.92
| Epoch #2			Loss: 0.4436 Acc@1: 82.74% Cons_Acc1/2: 69.74%/32.46% tau1/tau2: 1.08/0.92
| Epoch #2			Loss: 0.5557 Acc@1: 80.55% Cons_Acc1/2: 75.57%/27.64% tau1/tau2: 1.08/0.92
| Epoch #2			Loss: 0.3846 Acc@1: 80.01% Cons_Acc1/2: 74.22%/19.27% tau1/tau2: 1.08/0.92
| Epoch #2			Loss: 0.4913 Acc@1: 80.79% Cons_Acc1/2: 70.41%/19.53% tau1/tau2: 1.07/0.93
| Epoch #2			Loss: 0.5026 Acc@1: 81.73% Cons_Acc1/2: 66.27%/21.39% tau1/tau2: 1.07/0.93
| Epoch #2			Loss: 0.3378 Acc@1: 81.57% Cons_Acc1/2: 65.51%/21.39% tau1/tau2: 1.07/0.93
| Epoch #2			Loss: 0.5528 Acc@1: 81.48% Cons_Acc1/2: 63.65%/22.57% tau1/tau2: 1.07/0.93
| Epoch #2			Loss: 0.6763 Acc@1: 82.26% Cons_Acc1/2: 64.33%/26.88% tau1/tau2: 1.07/0.93
| Epoch #2			Loss: 0.5680 Acc@1: 83.00% Cons_Acc1/2: 63.99%/33.05% tau1/tau2: 1.07/0.93
| Epoch #2			Loss: 0.4321 Acc@1: 84.34% Cons_Acc1/2: 63.14%/43.53% tau1/tau2: 1.07/0.93
| Epoch #2			Loss: 0.4503 Acc@1: 85.19% Cons_Acc1/2: 62.21%/53.93% tau1/tau2: 1.06/0.94
| Epoch #2			Loss: 0.5346 Acc@1: 86.11% Cons_Acc1/2: 63.06%/60.10% tau1/tau2: 1.06/0.94
| Epoch #2			Loss: 0.6143 Acc@1: 86.29% Cons_Acc1/2: 68.47%/60.19% tau1/tau2: 1.06/0.94
| Epoch #2			Loss: 0.5530 Acc@1: 85.77% Cons_Acc1/2: 76.50%/59.00% tau1/tau2: 1.05/0.95
| Epoch #2			Loss: 0.3190 Acc@1: 85.20% Cons_Acc1/2: 84.36%/56.89% tau1/tau2: 1.05/0.95
| Epoch #2			Loss: 0.5567 Acc@1: 85.05% Cons_Acc1/2: 86.39%/56.80% tau1/tau2: 1.05/0.95
| Epoch #2			Loss: 0.3285 Acc@1: 85.37% Cons_Acc1/2: 86.64%/59.85% tau1/tau2: 1.05/0.95
| Epoch #3			Loss: 0.4097 Acc@1: 85.74% Cons_Acc1/2: 84.02%/62.30% tau1/tau2: 1.05/0.95
| Epoch #3			Loss: 0.4559 Acc@1: 86.40% Cons_Acc1/2: 77.94%/64.16% tau1/tau2: 1.05/0.95
| Epoch #3			Loss: 0.3595 Acc@1: 87.23% Cons_Acc1/2: 69.65%/66.10% tau1/tau2: 1.04/0.96
| Epoch #3			Loss: 0.3102 Acc@1: 87.15% Cons_Acc1/2: 59.51%/64.50% tau1/tau2: 1.04/0.96
| Epoch #3			Loss: 0.3560 Acc@1: 87.19% Cons_Acc1/2: 48.77%/63.82% tau1/tau2: 1.04/0.96
| Epoch #3			Loss: 0.3313 Acc@1: 87.19% Cons_Acc1/2: 41.93%/63.65% tau1/tau2: 1.04/0.96
| Epoch #3			Loss: 0.4122 Acc@1: 87.18% Cons_Acc1/2: 38.97%/63.74% tau1/tau2: 1.04/0.96
| Epoch #3			Loss: 0.4594 Acc@1: 87.43% Cons_Acc1/2: 40.57%/65.26% tau1/tau2: 1.03/0.97
| Epoch #3			Loss: 0.5510 Acc@1: 87.70% Cons_Acc1/2: 43.28%/65.93% tau1/tau2: 1.03/0.97
| Epoch #3			Loss: 0.3994 Acc@1: 87.74% Cons_Acc1/2: 47.93%/67.96% tau1/tau2: 1.03/0.97
| Epoch #3			Loss: 0.3920 Acc@1: 87.83% Cons_Acc1/2: 55.96%/66.86% tau1/tau2: 1.03/0.97
| Epoch #3			Loss: 0.2441 Acc@1: 88.03% Cons_Acc1/2: 62.30%/63.91% tau1/tau2: 1.02/0.98
| Epoch #3			Loss: 0.3113 Acc@1: 87.40% Cons_Acc1/2: 66.02%/59.59% tau1/tau2: 1.02/0.98
| Epoch #3			Loss: 0.5461 Acc@1: 86.95% Cons_Acc1/2: 71.68%/56.80% tau1/tau2: 1.02/0.98
| Epoch #3			Loss: 0.4412 Acc@1: 86.74% Cons_Acc1/2: 75.23%/54.44% tau1/tau2: 1.02/0.98
| Epoch #3			Loss: 0.4664 Acc@1: 87.27% Cons_Acc1/2: 75.74%/54.61% tau1/tau2: 1.02/0.98
| Epoch #3			Loss: 0.4452 Acc@1: 87.99% Cons_Acc1/2: 76.08%/58.24% tau1/tau2: 1.01/0.99
| Epoch #3			Loss: 0.3563 Acc@1: 88.30% Cons_Acc1/2: 75.99%/60.61% tau1/tau2: 1.01/0.99
| Epoch #3			Loss: 0.2704 Acc@1: 88.47% Cons_Acc1/2: 75.32%/62.72% tau1/tau2: 1.01/0.99
| Epoch #3			Loss: 0.3071 Acc@1: 89.01% Cons_Acc1/2: 69.91%/66.27% tau1/tau2: 1.01/0.99
| Epoch #3			Loss: 0.2822 Acc@1: 89.32% Cons_Acc1/2: 65.43%/69.40% tau1/tau2: 1.01/0.99
| Epoch #3			Loss: 0.3238 Acc@1: 89.34% Cons_Acc1/2: 62.38%/72.10% tau1/tau2: 1.01/0.99
| Epoch #3			Loss: 0.3327 Acc@1: 89.21% Cons_Acc1/2: 61.96%/74.73% tau1/tau2: 1.00/1.00
| Epoch #3			Loss: 0.2647 Acc@1: 89.19% Cons_Acc1/2: 60.95%/73.54% tau1/tau2: 1.00/1.00
| Epoch #3			Loss: 0.4070 Acc@1: 89.45% Cons_Acc1/2: 58.24%/71.85% tau1/tau2: 1.00/1.00
| Epoch #3			Loss: 0.5338 Acc@1: 89.38% Cons_Acc1/2: 57.48%/70.08% tau1/tau2: 1.00/1.00
| Epoch #3			Loss: 0.4322 Acc@1: 89.46% Cons_Acc1/2: 57.65%/69.99% tau1/tau2: 1.00/1.00
| Epoch #3			Loss: 0.3543 Acc@1: 89.23% Cons_Acc1/2: 57.73%/69.23% tau1/tau2: 0.99/1.01
| Epoch #3			Loss: 0.3658 Acc@1: 89.20% Cons_Acc1/2: 60.78%/69.06% tau1/tau2: 0.99/1.01
| Epoch #3			Loss: 0.3192 Acc@1: 89.31% Cons_Acc1/2: 64.92%/70.75% tau1/tau2: 0.99/1.01
| Epoch #3			Loss: 0.2593 Acc@1: 89.90% Cons_Acc1/2: 71.17%/72.78% tau1/tau2: 0.99/1.01
| Epoch #3			Loss: 0.2756 Acc@1: 89.84% Cons_Acc1/2: 75.57%/74.22% tau1/tau2: 0.99/1.01
| Epoch #3			Loss: 0.3172 Acc@1: 89.47% Cons_Acc1/2: 78.53%/73.96% tau1/tau2: 0.98/1.02
| Epoch #3			Loss: 0.5896 Acc@1: 89.15% Cons_Acc1/2: 80.22%/70.50% tau1/tau2: 0.98/1.02
| Epoch #3			Loss: 0.3657 Acc@1: 89.10% Cons_Acc1/2: 79.04%/67.03% tau1/tau2: 0.98/1.02
| Epoch #3			Loss: 0.2751 Acc@1: 89.02% Cons_Acc1/2: 76.84%/65.17% tau1/tau2: 0.98/1.02
| Epoch #3			Loss: 0.2306 Acc@1: 89.18% Cons_Acc1/2: 74.89%/64.58% tau1/tau2: 0.98/1.02
| Epoch #4			Loss: 0.3292 Acc@1: 89.74% Cons_Acc1/2: 68.55%/67.20% tau1/tau2: 0.98/1.02
| Epoch #4			Loss: 0.2636 Acc@1: 90.02% Cons_Acc1/2: 59.43%/69.74% tau1/tau2: 0.98/1.02
| Epoch #4			Loss: 0.3359 Acc@1: 90.33% Cons_Acc1/2: 53.42%/71.34% tau1/tau2: 0.97/1.03
| Epoch #4			Loss: 0.2704 Acc@1: 90.11% Cons_Acc1/2: 50.04%/71.60% tau1/tau2: 0.97/1.03
| Epoch #4			Loss: 0.1936 Acc@1: 89.98% Cons_Acc1/2: 52.58%/70.41% tau1/tau2: 0.97/1.03
| Epoch #4			Loss: 0.1834 Acc@1: 89.69% Cons_Acc1/2: 61.12%/68.81% tau1/tau2: 0.97/1.03
| Epoch #4			Loss: 0.3250 Acc@1: 89.69% Cons_Acc1/2: 71.34%/65.60% tau1/tau2: 0.97/1.03
| Epoch #4			Loss: 0.3029 Acc@1: 90.01% Cons_Acc1/2: 77.09%/65.00% tau1/tau2: 0.96/1.04
| Epoch #4			Loss: 0.2038 Acc@1: 90.14% Cons_Acc1/2: 81.99%/65.93% tau1/tau2: 0.96/1.04
| Epoch #4			Loss: 0.3905 Acc@1: 90.05% Cons_Acc1/2: 83.69%/67.71% tau1/tau2: 0.96/1.04
| Epoch #4			Loss: 0.2719 Acc@1: 90.43% Cons_Acc1/2: 80.56%/71.51% tau1/tau2: 0.96/1.04
| Epoch #4			Loss: 0.3437 Acc@1: 91.16% Cons_Acc1/2: 74.73%/76.42% tau1/tau2: 0.96/1.04
| Epoch #4			Loss: 0.2965 Acc@1: 91.45% Cons_Acc1/2: 65.43%/78.36% tau1/tau2: 0.96/1.04
| Epoch #4			Loss: 0.4516 Acc@1: 91.34% Cons_Acc1/2: 55.11%/79.21% tau1/tau2: 0.96/1.04
| Epoch #4			Loss: 0.2994 Acc@1: 91.32% Cons_Acc1/2: 50.46%/79.46% tau1/tau2: 0.95/1.05
| Epoch #4			Loss: 0.2869 Acc@1: 91.22% Cons_Acc1/2: 49.20%/79.29% tau1/tau2: 0.95/1.05
| Epoch #4			Loss: 0.3231 Acc@1: 91.46% Cons_Acc1/2: 55.37%/79.46% tau1/tau2: 0.95/1.05
| Epoch #4			Loss: 0.2078 Acc@1: 91.60% Cons_Acc1/2: 64.41%/79.21% tau1/tau2: 0.95/1.05
| Epoch #4			Loss: 0.2991 Acc@1: 91.56% Cons_Acc1/2: 70.25%/77.77% tau1/tau2: 0.95/1.05
| Epoch #4			Loss: 0.1159 Acc@1: 91.53% Cons_Acc1/2: 74.98%/75.40% tau1/tau2: 0.94/1.06
| Epoch #4			Loss: 0.1777 Acc@1: 91.38% Cons_Acc1/2: 75.49%/73.12% tau1/tau2: 0.94/1.06
| Epoch #4			Loss: 0.3001 Acc@1: 91.01% Cons_Acc1/2: 75.32%/71.85% tau1/tau2: 0.94/1.06
| Epoch #4			Loss: 0.4289 Acc@1: 90.88% Cons_Acc1/2: 75.32%/72.87% tau1/tau2: 0.94/1.06
| Epoch #4			Loss: 0.3011 Acc@1: 90.78% Cons_Acc1/2: 75.32%/73.46% tau1/tau2: 0.94/1.06
| Epoch #4			Loss: 0.1981 Acc@1: 91.17% Cons_Acc1/2: 76.08%/74.22% tau1/tau2: 0.94/1.06
| Epoch #4			Loss: 0.3711 Acc@1: 91.11% Cons_Acc1/2: 78.44%/75.06% tau1/tau2: 0.93/1.07
| Epoch #4			Loss: 0.2667 Acc@1: 91.11% Cons_Acc1/2: 78.78%/77.85% tau1/tau2: 0.93/1.07
| Epoch #4			Loss: 0.2601 Acc@1: 91.70% Cons_Acc1/2: 77.09%/79.21% tau1/tau2: 0.93/1.07
| Epoch #4			Loss: 0.3117 Acc@1: 91.96% Cons_Acc1/2: 72.36%/80.22% tau1/tau2: 0.93/1.07
| Epoch #4			Loss: 0.2772 Acc@1: 91.91% Cons_Acc1/2: 65.51%/82.33% tau1/tau2: 0.93/1.07
| Epoch #4			Loss: 0.2059 Acc@1: 91.92% Cons_Acc1/2: 59.68%/83.35% tau1/tau2: 0.93/1.07
| Epoch #4			Loss: 0.2686 Acc@1: 91.66% Cons_Acc1/2: 56.80%/83.26% tau1/tau2: 0.92/1.08
| Epoch #4			Loss: 0.4353 Acc@1: 91.85% Cons_Acc1/2: 59.59%/84.45% tau1/tau2: 0.92/1.08
| Epoch #4			Loss: 0.2453 Acc@1: 92.27% Cons_Acc1/2: 66.27%/81.91% tau1/tau2: 0.92/1.08
| Epoch #4			Loss: 0.2576 Acc@1: 92.09% Cons_Acc1/2: 71.94%/78.61% tau1/tau2: 0.92/1.08
| Epoch #4			Loss: 0.1251 Acc@1: 91.41% Cons_Acc1/2: 74.98%/75.74% tau1/tau2: 0.92/1.08
| Epoch #4			Loss: 0.4604 Acc@1: 91.28% Cons_Acc1/2: 73.03%/74.56% tau1/tau2: 0.91/1.09
| Epoch #5			Loss: 0.2720 Acc@1: 92.09% Cons_Acc1/2: 70.25%/75.23% tau1/tau2: 0.91/1.09
| Epoch #5			Loss: 0.3239 Acc@1: 92.29% Cons_Acc1/2: 68.39%/76.92% tau1/tau2: 0.91/1.09
| Epoch #5			Loss: 0.3634 Acc@1: 92.11% Cons_Acc1/2: 67.03%/78.19% tau1/tau2: 0.91/1.09
| Epoch #5			Loss: 0.2288 Acc@1: 92.16% Cons_Acc1/2: 68.13%/79.46% tau1/tau2: 0.91/1.09
| Epoch #5			Loss: 0.2071 Acc@1: 92.50% Cons_Acc1/2: 66.53%/81.57% tau1/tau2: 0.91/1.09
| Epoch #5			Loss: 0.1760 Acc@1: 92.81% Cons_Acc1/2: 63.65%/81.91% tau1/tau2: 0.91/1.09
| Epoch #5			Loss: 0.2689 Acc@1: 93.03% Cons_Acc1/2: 63.57%/82.76% tau1/tau2: 0.90/1.10
| Epoch #5			Loss: 0.2412 Acc@1: 92.85% Cons_Acc1/2: 68.81%/82.84% tau1/tau2: 0.90/1.10
| Epoch #5			Loss: 0.2311 Acc@1: 92.35% Cons_Acc1/2: 74.22%/80.05% tau1/tau2: 0.90/1.10
| Epoch #5			Loss: 0.3556 Acc@1: 92.26% Cons_Acc1/2: 75.23%/80.47% tau1/tau2: 0.90/1.10
| Epoch #5			Loss: 0.1447 Acc@1: 92.83% Cons_Acc1/2: 69.65%/83.85% tau1/tau2: 0.90/1.10
| Epoch #5			Loss: 0.2499 Acc@1: 92.81% Cons_Acc1/2: 60.10%/85.55% tau1/tau2: 0.90/1.10
| Epoch #5			Loss: 0.2105 Acc@1: 92.64% Cons_Acc1/2: 54.27%/85.29% tau1/tau2: 0.89/1.11
| Epoch #5			Loss: 0.2776 Acc@1: 92.54% Cons_Acc1/2: 52.83%/84.87% tau1/tau2: 0.89/1.11
| Epoch #5			Loss: 0.2923 Acc@1: 92.32% Cons_Acc1/2: 52.41%/82.76% tau1/tau2: 0.89/1.11
| Epoch #5			Loss: 0.2176 Acc@1: 92.46% Cons_Acc1/2: 59.17%/80.05% tau1/tau2: 0.89/1.11
| Epoch #5			Loss: 0.3112 Acc@1: 92.30% Cons_Acc1/2: 66.19%/77.35% tau1/tau2: 0.89/1.11
| Epoch #5			Loss: 0.2505 Acc@1: 92.22% Cons_Acc1/2: 72.36%/73.63% tau1/tau2: 0.88/1.12
| Epoch #5			Loss: 0.3081 Acc@1: 91.86% Cons_Acc1/2: 79.04%/71.01% tau1/tau2: 0.88/1.12
| Epoch #5			Loss: 0.2690 Acc@1: 92.08% Cons_Acc1/2: 78.70%/72.19% tau1/tau2: 0.88/1.12
| Epoch #5			Loss: 0.3082 Acc@1: 92.71% Cons_Acc1/2: 71.77%/73.71% tau1/tau2: 0.88/1.12
| Epoch #5			Loss: 0.2162 Acc@1: 92.92% Cons_Acc1/2: 62.47%/76.84% tau1/tau2: 0.88/1.12
| Epoch #5			Loss: 0.2087 Acc@1: 93.06% Cons_Acc1/2: 57.14%/80.39% tau1/tau2: 0.88/1.12
| Epoch #5			Loss: 0.2887 Acc@1: 93.23% Cons_Acc1/2: 54.02%/82.42% tau1/tau2: 0.88/1.12
| Epoch #5			Loss: 0.1914 Acc@1: 93.66% Cons_Acc1/2: 53.76%/85.04% tau1/tau2: 0.87/1.13
| Epoch #5			Loss: 0.2263 Acc@1: 93.73% Cons_Acc1/2: 57.23%/86.48% tau1/tau2: 0.87/1.13
| Epoch #5			Loss: 0.1862 Acc@1: 93.45% Cons_Acc1/2: 64.50%/87.32% tau1/tau2: 0.87/1.13
| Epoch #5			Loss: 0.2009 Acc@1: 92.73% Cons_Acc1/2: 70.75%/86.73% tau1/tau2: 0.87/1.13
| Epoch #5			Loss: 0.3148 Acc@1: 92.36% Cons_Acc1/2: 73.29%/87.49% tau1/tau2: 0.87/1.13
| Epoch #5			Loss: 0.3650 Acc@1: 92.11% Cons_Acc1/2: 77.51%/87.91% tau1/tau2: 0.87/1.13
| Epoch #5			Loss: 0.2447 Acc@1: 92.35% Cons_Acc1/2: 78.11%/88.25% tau1/tau2: 0.86/1.14
| Epoch #5			Loss: 0.3023 Acc@1: 93.35% Cons_Acc1/2: 72.44%/89.86% tau1/tau2: 0.86/1.14
| Epoch #5			Loss: 0.2494 Acc@1: 94.01% Cons_Acc1/2: 67.29%/90.53% tau1/tau2: 0.86/1.14
| Epoch #5			Loss: 0.1375 Acc@1: 94.13% Cons_Acc1/2: 65.51%/89.43% tau1/tau2: 0.86/1.14
| Epoch #5			Loss: 0.1664 Acc@1: 93.65% Cons_Acc1/2: 64.41%/87.49% tau1/tau2: 0.86/1.14
| Epoch #5			Loss: 0.2732 Acc@1: 93.43% Cons_Acc1/2: 65.93%/85.29% tau1/tau2: 0.85/1.15
| Epoch #5			Loss: 0.3438 Acc@1: 93.51% Cons_Acc1/2: 63.65%/84.45% tau1/tau2: 0.85/1.15
| Epoch #6			Loss: 0.1153 Acc@1: 93.77% Cons_Acc1/2: 60.52%/84.28% tau1/tau2: 0.85/1.15
| Epoch #6			Loss: 0.1886 Acc@1: 94.03% Cons_Acc1/2: 54.27%/84.62% tau1/tau2: 0.85/1.15
| Epoch #6			Loss: 0.1689 Acc@1: 93.91% Cons_Acc1/2: 51.06%/85.63% tau1/tau2: 0.85/1.15
| Epoch #6			Loss: 0.2378 Acc@1: 93.42% Cons_Acc1/2: 50.30%/83.77% tau1/tau2: 0.85/1.15
| Epoch #6			Loss: 0.3290 Acc@1: 92.76% Cons_Acc1/2: 51.56%/82.08% tau1/tau2: 0.84/1.16
| Epoch #6			Loss: 0.3159 Acc@1: 92.66% Cons_Acc1/2: 50.13%/82.25% tau1/tau2: 0.84/1.16
| Epoch #6			Loss: 0.1336 Acc@1: 93.38% Cons_Acc1/2: 48.69%/84.53% tau1/tau2: 0.84/1.16
| Epoch #6			Loss: 0.1285 Acc@1: 93.76% Cons_Acc1/2: 49.79%/86.05% tau1/tau2: 0.84/1.16
| Epoch #6			Loss: 0.2205 Acc@1: 93.88% Cons_Acc1/2: 51.56%/86.31% tau1/tau2: 0.84/1.16
| Epoch #6			Loss: 0.2003 Acc@1: 93.59% Cons_Acc1/2: 55.87%/86.48% tau1/tau2: 0.83/1.17
| Epoch #6			Loss: 0.2740 Acc@1: 93.86% Cons_Acc1/2: 58.33%/86.73% tau1/tau2: 0.83/1.17
| Epoch #6			Loss: 0.2192 Acc@1: 94.07% Cons_Acc1/2: 60.02%/86.22% tau1/tau2: 0.83/1.17
| Epoch #6			Loss: 0.1979 Acc@1: 93.96% Cons_Acc1/2: 63.31%/84.78% tau1/tau2: 0.83/1.17
| Epoch #6			Loss: 0.1459 Acc@1: 93.88% Cons_Acc1/2: 66.27%/84.53% tau1/tau2: 0.83/1.17
| Epoch #6			Loss: 0.2034 Acc@1: 93.84% Cons_Acc1/2: 71.34%/84.11% tau1/tau2: 0.83/1.17
| Epoch #6			Loss: 0.2299 Acc@1: 93.46% Cons_Acc1/2: 78.11%/83.60% tau1/tau2: 0.82/1.18
| Epoch #6			Loss: 0.2829 Acc@1: 93.71% Cons_Acc1/2: 82.08%/83.43% tau1/tau2: 0.82/1.18
| Epoch #6			Loss: 0.2060 Acc@1: 94.01% Cons_Acc1/2: 83.52%/84.11% tau1/tau2: 0.82/1.18
| Epoch #6			Loss: 0.1798 Acc@1: 94.11% Cons_Acc1/2: 83.09%/84.45% tau1/tau2: 0.82/1.18
| Epoch #6			Loss: 0.1387 Acc@1: 93.94% Cons_Acc1/2: 80.47%/84.02% tau1/tau2: 0.82/1.18
| Epoch #6			Loss: 0.2466 Acc@1: 93.84% Cons_Acc1/2: 75.91%/83.69% tau1/tau2: 0.82/1.18
| Epoch #6			Loss: 0.1601 Acc@1: 93.91% Cons_Acc1/2: 70.75%/83.52% tau1/tau2: 0.82/1.18
| Epoch #6			Loss: 0.2279 Acc@1: 93.82% Cons_Acc1/2: 65.93%/83.26% tau1/tau2: 0.81/1.19
| Epoch #6			Loss: 0.2508 Acc@1: 93.84% Cons_Acc1/2: 61.62%/83.43% tau1/tau2: 0.81/1.19
| Epoch #6			Loss: 0.2238 Acc@1: 93.95% Cons_Acc1/2: 60.36%/83.94% tau1/tau2: 0.81/1.19
| Epoch #6			Loss: 0.1361 Acc@1: 94.22% Cons_Acc1/2: 60.36%/85.55% tau1/tau2: 0.81/1.19
| Epoch #6			Loss: 0.0729 Acc@1: 94.28% Cons_Acc1/2: 62.64%/85.88% tau1/tau2: 0.81/1.19
| Epoch #6			Loss: 0.1936 Acc@1: 94.46% Cons_Acc1/2: 64.33%/86.64% tau1/tau2: 0.81/1.19
| Epoch #6			Loss: 0.1564 Acc@1: 94.63% Cons_Acc1/2: 65.34%/87.74% tau1/tau2: 0.80/1.20
| Epoch #6			Loss: 0.1329 Acc@1: 94.65% Cons_Acc1/2: 66.95%/88.50% tau1/tau2: 0.80/1.20
| Epoch #6			Loss: 0.0748 Acc@1: 94.61% Cons_Acc1/2: 65.00%/89.43% tau1/tau2: 0.80/1.20
| Epoch #6			Loss: 0.1333 Acc@1: 94.45% Cons_Acc1/2: 61.96%/89.77% tau1/tau2: 0.80/1.20
| Epoch #6			Loss: 0.1698 Acc@1: 94.31% Cons_Acc1/2: 61.54%/90.03% tau1/tau2: 0.80/1.20
| Epoch #6			Loss: 0.1909 Acc@1: 94.06% Cons_Acc1/2: 61.54%/88.59% tau1/tau2: 0.80/1.20
| Epoch #6			Loss: 0.0860 Acc@1: 93.91% Cons_Acc1/2: 61.96%/87.15% tau1/tau2: 0.79/1.21
| Epoch #6			Loss: 0.0649 Acc@1: 94.26% Cons_Acc1/2: 61.96%/86.81% tau1/tau2: 0.79/1.21
| Epoch #6			Loss: 0.1621 Acc@1: 94.39% Cons_Acc1/2: 62.47%/86.22% tau1/tau2: 0.79/1.21
| Epoch #7			Loss: 0.2336 Acc@1: 94.47% Cons_Acc1/2: 63.74%/85.80% tau1/tau2: 0.79/1.21
| Epoch #7			Loss: 0.1256 Acc@1: 94.50% Cons_Acc1/2: 63.82%/85.63% tau1/tau2: 0.79/1.21
| Epoch #7			Loss: 0.2326 Acc@1: 94.43% Cons_Acc1/2: 64.07%/85.46% tau1/tau2: 0.79/1.21
| Epoch #7			Loss: 0.1406 Acc@1: 94.34% Cons_Acc1/2: 65.93%/85.46% tau1/tau2: 0.78/1.22
| Epoch #7			Loss: 0.1009 Acc@1: 94.18% Cons_Acc1/2: 67.20%/85.21% tau1/tau2: 0.78/1.22
| Epoch #7			Loss: 0.3398 Acc@1: 94.27% Cons_Acc1/2: 68.72%/85.80% tau1/tau2: 0.78/1.22
| Epoch #7			Loss: 0.1412 Acc@1: 94.37% Cons_Acc1/2: 68.30%/86.56% tau1/tau2: 0.78/1.22
| Epoch #7			Loss: 0.1124 Acc@1: 94.81% Cons_Acc1/2: 68.30%/88.50% tau1/tau2: 0.78/1.22
| Epoch #7			Loss: 0.1925 Acc@1: 95.15% Cons_Acc1/2: 63.99%/90.45% tau1/tau2: 0.78/1.22
| Epoch #7			Loss: 0.1319 Acc@1: 95.15% Cons_Acc1/2: 58.16%/91.46% tau1/tau2: 0.77/1.23
| Epoch #7			Loss: 0.1847 Acc@1: 95.04% Cons_Acc1/2: 55.28%/92.31% tau1/tau2: 0.77/1.23
| Epoch #7			Loss: 0.1476 Acc@1: 94.95% Cons_Acc1/2: 54.44%/92.98% tau1/tau2: 0.77/1.23
| Epoch #7			Loss: 0.1554 Acc@1: 94.76% Cons_Acc1/2: 51.82%/93.41% tau1/tau2: 0.77/1.23
| Epoch #7			Loss: 0.3906 Acc@1: 94.57% Cons_Acc1/2: 47.76%/92.90% tau1/tau2: 0.77/1.23
| Epoch #7			Loss: 0.2649 Acc@1: 94.81% Cons_Acc1/2: 48.44%/91.63% tau1/tau2: 0.77/1.23
| Epoch #7			Loss: 0.1681 Acc@1: 95.05% Cons_Acc1/2: 50.63%/90.53% tau1/tau2: 0.76/1.24
| Epoch #7			Loss: 0.2581 Acc@1: 95.07% Cons_Acc1/2: 53.76%/88.08% tau1/tau2: 0.76/1.24
| Epoch #7			Loss: 0.1947 Acc@1: 94.84% Cons_Acc1/2: 58.50%/84.87% tau1/tau2: 0.76/1.24
| Epoch #7			Loss: 0.3288 Acc@1: 94.52% Cons_Acc1/2: 62.64%/81.49% tau1/tau2: 0.76/1.24
| Epoch #7			Loss: 0.1136 Acc@1: 94.11% Cons_Acc1/2: 66.44%/78.36% tau1/tau2: 0.76/1.24
| Epoch #7			Loss: 0.1991 Acc@1: 93.65% Cons_Acc1/2: 70.67%/76.67% tau1/tau2: 0.76/1.24
| Epoch #7			Loss: 0.2936 Acc@1: 93.28% Cons_Acc1/2: 75.49%/75.23% tau1/tau2: 0.75/1.25
| Epoch #7			Loss: 0.1433 Acc@1: 93.15% Cons_Acc1/2: 79.71%/75.57% tau1/tau2: 0.75/1.25
| Epoch #7			Loss: 0.1844 Acc@1: 93.27% Cons_Acc1/2: 82.84%/76.92% tau1/tau2: 0.75/1.25
| Epoch #7			Loss: 0.1957 Acc@1: 94.23% Cons_Acc1/2: 80.56%/80.81% tau1/tau2: 0.75/1.25
| Epoch #7			Loss: 0.2766 Acc@1: 94.91% Cons_Acc1/2: 78.95%/83.94% tau1/tau2: 0.75/1.25
| Epoch #7			Loss: 0.2043 Acc@1: 95.23% Cons_Acc1/2: 75.32%/86.90% tau1/tau2: 0.75/1.25
| Epoch #7			Loss: 0.1703 Acc@1: 95.52% Cons_Acc1/2: 68.81%/89.86% tau1/tau2: 0.75/1.25
| Epoch #7			Loss: 0.1623 Acc@1: 95.62% Cons_Acc1/2: 63.14%/92.05% tau1/tau2: 0.74/1.26
| Epoch #7			Loss: 0.1066 Acc@1: 95.42% Cons_Acc1/2: 56.38%/93.41% tau1/tau2: 0.74/1.26
| Epoch #7			Loss: 0.1941 Acc@1: 95.18% Cons_Acc1/2: 50.46%/94.34% tau1/tau2: 0.74/1.26
| Epoch #7			Loss: 0.2224 Acc@1: 95.03% Cons_Acc1/2: 48.44%/94.67% tau1/tau2: 0.74/1.26
| Epoch #7			Loss: 0.1329 Acc@1: 94.79% Cons_Acc1/2: 44.63%/94.08% tau1/tau2: 0.74/1.26
| Epoch #7			Loss: 0.1425 Acc@1: 94.73% Cons_Acc1/2: 43.28%/93.58% tau1/tau2: 0.74/1.26
| Epoch #7			Loss: 0.1375 Acc@1: 94.65% Cons_Acc1/2: 41.76%/93.41% tau1/tau2: 0.73/1.27
| Epoch #7			Loss: 0.1643 Acc@1: 94.62% Cons_Acc1/2: 41.34%/92.56% tau1/tau2: 0.73/1.27
| Epoch #7			Loss: 0.3586 Acc@1: 94.78% Cons_Acc1/2: 43.62%/91.63% tau1/tau2: 0.73/1.27
| Epoch #8			Loss: 0.1792 Acc@1: 95.02% Cons_Acc1/2: 46.24%/90.36% tau1/tau2: 0.73/1.27
| Epoch #8			Loss: 0.1656 Acc@1: 94.71% Cons_Acc1/2: 48.86%/88.08% tau1/tau2: 0.73/1.27
| Epoch #8			Loss: 0.1488 Acc@1: 94.54% Cons_Acc1/2: 51.90%/85.12% tau1/tau2: 0.72/1.28
| Epoch #8			Loss: 0.1195 Acc@1: 94.55% Cons_Acc1/2: 52.58%/83.52% tau1/tau2: 0.72/1.28
| Epoch #8			Loss: 0.2326 Acc@1: 94.77% Cons_Acc1/2: 57.73%/81.83% tau1/tau2: 0.72/1.28
| Epoch #8			Loss: 0.1899 Acc@1: 94.75% Cons_Acc1/2: 63.74%/80.73% tau1/tau2: 0.72/1.28
| Epoch #8			Loss: 0.1784 Acc@1: 94.72% Cons_Acc1/2: 69.57%/80.39% tau1/tau2: 0.72/1.28
| Epoch #8			Loss: 0.0607 Acc@1: 94.57% Cons_Acc1/2: 73.29%/80.90% tau1/tau2: 0.72/1.28
| Epoch #8			Loss: 0.3105 Acc@1: 94.76% Cons_Acc1/2: 76.25%/82.33% tau1/tau2: 0.72/1.28
| Epoch #8			Loss: 0.1215 Acc@1: 94.99% Cons_Acc1/2: 76.92%/84.36% tau1/tau2: 0.71/1.29
| Epoch #8			Loss: 0.0858 Acc@1: 95.15% Cons_Acc1/2: 78.11%/85.38% tau1/tau2: 0.71/1.29
| Epoch #8			Loss: 0.1479 Acc@1: 95.24% Cons_Acc1/2: 76.16%/87.49% tau1/tau2: 0.71/1.29
| Epoch #8			Loss: 0.1245 Acc@1: 95.43% Cons_Acc1/2: 72.78%/89.60% tau1/tau2: 0.71/1.29
| Epoch #8			Loss: 0.1345 Acc@1: 95.55% Cons_Acc1/2: 70.50%/90.79% tau1/tau2: 0.71/1.29
| Epoch #8			Loss: 0.1278 Acc@1: 95.72% Cons_Acc1/2: 67.62%/92.31% tau1/tau2: 0.71/1.29
| Epoch #8			Loss: 0.0589 Acc@1: 95.87% Cons_Acc1/2: 63.74%/93.49% tau1/tau2: 0.71/1.29
| Epoch #8			Loss: 0.1438 Acc@1: 95.75% Cons_Acc1/2: 59.68%/94.17% tau1/tau2: 0.70/1.30
| Epoch #8			Loss: 0.0581 Acc@1: 95.70% Cons_Acc1/2: 55.62%/94.51% tau1/tau2: 0.70/1.30
| Epoch #8			Loss: 0.2280 Acc@1: 95.78% Cons_Acc1/2: 53.85%/94.51% tau1/tau2: 0.70/1.30
| Epoch #8			Loss: 0.0928 Acc@1: 95.80% Cons_Acc1/2: 54.18%/94.42% tau1/tau2: 0.70/1.30
| Epoch #8			Loss: 0.2494 Acc@1: 95.78% Cons_Acc1/2: 57.40%/94.17% tau1/tau2: 0.70/1.30
| Epoch #8			Loss: 0.1287 Acc@1: 95.86% Cons_Acc1/2: 58.83%/94.08% tau1/tau2: 0.69/1.31
| Epoch #8			Loss: 0.2004 Acc@1: 96.01% Cons_Acc1/2: 61.79%/93.41% tau1/tau2: 0.69/1.31
| Epoch #8			Loss: 0.0823 Acc@1: 95.90% Cons_Acc1/2: 64.16%/92.56% tau1/tau2: 0.69/1.31
| Epoch #8			Loss: 0.1417 Acc@1: 95.95% Cons_Acc1/2: 65.26%/91.46% tau1/tau2: 0.69/1.31
| Epoch #8			Loss: 0.2037 Acc@1: 95.81% Cons_Acc1/2: 66.86%/90.19% tau1/tau2: 0.69/1.31
| Epoch #8			Loss: 0.1682 Acc@1: 95.63% Cons_Acc1/2: 67.79%/89.18% tau1/tau2: 0.69/1.31
| Epoch #8			Loss: 0.1604 Acc@1: 95.68% Cons_Acc1/2: 67.37%/88.42% tau1/tau2: 0.68/1.32
| Epoch #8			Loss: 0.1893 Acc@1: 95.66% Cons_Acc1/2: 66.86%/87.32% tau1/tau2: 0.68/1.32
| Epoch #8			Loss: 0.1254 Acc@1: 95.53% Cons_Acc1/2: 65.77%/86.56% tau1/tau2: 0.68/1.32
| Epoch #8			Loss: 0.2698 Acc@1: 95.62% Cons_Acc1/2: 66.69%/85.71% tau1/tau2: 0.68/1.32
| Epoch #8			Loss: 0.1744 Acc@1: 95.67% Cons_Acc1/2: 65.17%/85.21% tau1/tau2: 0.68/1.32
| Epoch #8			Loss: 0.1009 Acc@1: 95.47% Cons_Acc1/2: 64.92%/85.04% tau1/tau2: 0.68/1.32
| Epoch #8			Loss: 0.1086 Acc@1: 95.42% Cons_Acc1/2: 66.69%/84.78% tau1/tau2: 0.68/1.32
| Epoch #8			Loss: 0.2102 Acc@1: 95.41% Cons_Acc1/2: 71.01%/84.87% tau1/tau2: 0.67/1.33
| Epoch #8			Loss: 0.1569 Acc@1: 95.37% Cons_Acc1/2: 74.39%/85.12% tau1/tau2: 0.67/1.33
| Epoch #8			Loss: 0.0611 Acc@1: 95.36% Cons_Acc1/2: 77.35%/86.14% tau1/tau2: 0.67/1.33
| Epoch #9			Loss: 0.0897 Acc@1: 95.30% Cons_Acc1/2: 78.44%/87.07% tau1/tau2: 0.67/1.33
| Epoch #9			Loss: 0.1283 Acc@1: 95.62% Cons_Acc1/2: 76.84%/88.93% tau1/tau2: 0.67/1.33
| Epoch #9			Loss: 0.0920 Acc@1: 95.80% Cons_Acc1/2: 75.32%/89.86% tau1/tau2: 0.67/1.33
| Epoch #9			Loss: 0.1885 Acc@1: 96.07% Cons_Acc1/2: 70.33%/91.55% tau1/tau2: 0.67/1.33
| Epoch #9			Loss: 0.0566 Acc@1: 95.85% Cons_Acc1/2: 66.95%/92.73% tau1/tau2: 0.66/1.34
| Epoch #9			Loss: 0.0917 Acc@1: 95.62% Cons_Acc1/2: 63.82%/92.90% tau1/tau2: 0.66/1.34
| Epoch #9			Loss: 0.1623 Acc@1: 95.47% Cons_Acc1/2: 60.36%/93.49% tau1/tau2: 0.66/1.34
| Epoch #9			Loss: 0.2315 Acc@1: 95.34% Cons_Acc1/2: 59.00%/93.32% tau1/tau2: 0.66/1.34
| Epoch #9			Loss: 0.1098 Acc@1: 95.42% Cons_Acc1/2: 57.23%/93.58% tau1/tau2: 0.66/1.34
| Epoch #9			Loss: 0.1239 Acc@1: 96.15% Cons_Acc1/2: 58.75%/94.17% tau1/tau2: 0.66/1.34
| Epoch #9			Loss: 0.0983 Acc@1: 96.37% Cons_Acc1/2: 60.69%/94.08% tau1/tau2: 0.66/1.34
| Epoch #9			Loss: 0.1008 Acc@1: 96.34% Cons_Acc1/2: 59.34%/93.24% tau1/tau2: 0.65/1.35
| Epoch #9			Loss: 0.1654 Acc@1: 96.03% Cons_Acc1/2: 59.26%/92.81% tau1/tau2: 0.65/1.35
| Epoch #9			Loss: 0.1063 Acc@1: 95.68% Cons_Acc1/2: 57.99%/92.56% tau1/tau2: 0.65/1.35
| Epoch #9			Loss: 0.1212 Acc@1: 95.46% Cons_Acc1/2: 55.11%/92.48% tau1/tau2: 0.65/1.35
| Epoch #9			Loss: 0.0935 Acc@1: 95.31% Cons_Acc1/2: 53.59%/91.97% tau1/tau2: 0.65/1.35
| Epoch #9			Loss: 0.3100 Acc@1: 95.38% Cons_Acc1/2: 55.45%/91.97% tau1/tau2: 0.65/1.35
| Epoch #9			Loss: 0.2903 Acc@1: 95.60% Cons_Acc1/2: 57.23%/91.89% tau1/tau2: 0.64/1.36
| Epoch #9			Loss: 0.0681 Acc@1: 95.86% Cons_Acc1/2: 58.24%/91.63% tau1/tau2: 0.64/1.36
| Epoch #9			Loss: 0.0285 Acc@1: 95.82% Cons_Acc1/2: 58.33%/91.12% tau1/tau2: 0.64/1.36
| Epoch #9			Loss: 0.0504 Acc@1: 95.82% Cons_Acc1/2: 58.58%/91.12% tau1/tau2: 0.64/1.36
| Epoch #9			Loss: 0.1090 Acc@1: 95.80% Cons_Acc1/2: 58.50%/91.04% tau1/tau2: 0.64/1.36
| Epoch #9			Loss: 0.0831 Acc@1: 96.13% Cons_Acc1/2: 59.93%/91.21% tau1/tau2: 0.64/1.36
| Epoch #9			Loss: 0.0602 Acc@1: 96.27% Cons_Acc1/2: 58.92%/91.46% tau1/tau2: 0.63/1.37
| Epoch #9			Loss: 0.1269 Acc@1: 96.28% Cons_Acc1/2: 58.24%/91.29% tau1/tau2: 0.63/1.37
| Epoch #9			Loss: 0.2459 Acc@1: 96.11% Cons_Acc1/2: 59.09%/91.38% tau1/tau2: 0.63/1.37
| Epoch #9			Loss: 0.1793 Acc@1: 95.93% Cons_Acc1/2: 57.99%/90.87% tau1/tau2: 0.63/1.37
| Epoch #9			Loss: 0.1071 Acc@1: 95.93% Cons_Acc1/2: 57.73%/90.96% tau1/tau2: 0.63/1.37
| Epoch #9			Loss: 0.1049 Acc@1: 96.17% Cons_Acc1/2: 58.92%/91.12% tau1/tau2: 0.63/1.37
| Epoch #9			Loss: 0.1305 Acc@1: 96.42% Cons_Acc1/2: 60.69%/91.04% tau1/tau2: 0.63/1.37
| Epoch #9			Loss: 0.1085 Acc@1: 96.48% Cons_Acc1/2: 60.52%/91.21% tau1/tau2: 0.62/1.38
| Epoch #9			Loss: 0.0911 Acc@1: 96.44% Cons_Acc1/2: 61.62%/91.63% tau1/tau2: 0.62/1.38
| Epoch #9			Loss: 0.1050 Acc@1: 96.39% Cons_Acc1/2: 63.91%/91.72% tau1/tau2: 0.62/1.38
| Epoch #9			Loss: 0.0694 Acc@1: 96.28% Cons_Acc1/2: 63.48%/91.63% tau1/tau2: 0.62/1.38
| Epoch #9			Loss: 0.1487 Acc@1: 96.29% Cons_Acc1/2: 65.00%/91.63% tau1/tau2: 0.62/1.38
| Epoch #9			Loss: 0.1222 Acc@1: 96.27% Cons_Acc1/2: 68.81%/91.46% tau1/tau2: 0.62/1.38
| Epoch #9			Loss: 0.0978 Acc@1: 96.22% Cons_Acc1/2: 72.27%/91.21% tau1/tau2: 0.61/1.39
| Epoch #10			Loss: 0.0763 Acc@1: 96.12% Cons_Acc1/2: 75.40%/91.29% tau1/tau2: 0.61/1.39
| Epoch #10			Loss: 0.1866 Acc@1: 96.07% Cons_Acc1/2: 79.12%/91.55% tau1/tau2: 0.61/1.39
| Epoch #10			Loss: 0.1087 Acc@1: 96.11% Cons_Acc1/2: 79.97%/91.72% tau1/tau2: 0.61/1.39
| Epoch #10			Loss: 0.0820 Acc@1: 96.19% Cons_Acc1/2: 78.36%/92.05% tau1/tau2: 0.61/1.39
| Epoch #10			Loss: 0.2532 Acc@1: 96.12% Cons_Acc1/2: 77.18%/92.56% tau1/tau2: 0.61/1.39
| Epoch #10			Loss: 0.1060 Acc@1: 96.22% Cons_Acc1/2: 75.74%/92.65% tau1/tau2: 0.61/1.39
| Epoch #10			Loss: 0.0854 Acc@1: 96.26% Cons_Acc1/2: 74.89%/92.81% tau1/tau2: 0.60/1.40
| Epoch #10			Loss: 0.1118 Acc@1: 96.21% Cons_Acc1/2: 73.46%/92.73% tau1/tau2: 0.60/1.40
| Epoch #10			Loss: 0.2574 Acc@1: 96.13% Cons_Acc1/2: 70.75%/92.31% tau1/tau2: 0.60/1.40
| Epoch #10			Loss: 0.1946 Acc@1: 96.07% Cons_Acc1/2: 68.39%/92.56% tau1/tau2: 0.60/1.40
| Epoch #10			Loss: 0.2318 Acc@1: 96.08% Cons_Acc1/2: 65.09%/92.56% tau1/tau2: 0.60/1.40
| Epoch #10			Loss: 0.1618 Acc@1: 96.21% Cons_Acc1/2: 63.23%/92.65% tau1/tau2: 0.60/1.40
| Epoch #10			Loss: 0.1081 Acc@1: 96.26% Cons_Acc1/2: 62.89%/92.65% tau1/tau2: 0.60/1.40
| Epoch #10			Loss: 0.1408 Acc@1: 96.16% Cons_Acc1/2: 64.33%/91.21% tau1/tau2: 0.59/1.41
| Epoch #10			Loss: 0.0902 Acc@1: 95.84% Cons_Acc1/2: 64.16%/90.62% tau1/tau2: 0.59/1.41
| Epoch #10			Loss: 0.2061 Acc@1: 95.44% Cons_Acc1/2: 66.02%/89.18% tau1/tau2: 0.59/1.41
| Epoch #10			Loss: 0.3722 Acc@1: 95.36% Cons_Acc1/2: 66.53%/88.84% tau1/tau2: 0.59/1.41
| Epoch #10			Loss: 0.0930 Acc@1: 95.49% Cons_Acc1/2: 65.34%/89.52% tau1/tau2: 0.59/1.41
| Epoch #10			Loss: 0.0963 Acc@1: 95.67% Cons_Acc1/2: 62.47%/90.45% tau1/tau2: 0.59/1.41
| Epoch #10			Loss: 0.1800 Acc@1: 95.88% Cons_Acc1/2: 61.12%/90.87% tau1/tau2: 0.59/1.41
| Epoch #10			Loss: 0.1141 Acc@1: 96.02% Cons_Acc1/2: 61.71%/91.55% tau1/tau2: 0.58/1.42
| Epoch #10			Loss: 0.1081 Acc@1: 96.02% Cons_Acc1/2: 61.54%/91.72% tau1/tau2: 0.58/1.42
| Epoch #10			Loss: 0.1019 Acc@1: 96.21% Cons_Acc1/2: 61.79%/92.31% tau1/tau2: 0.58/1.42
| Epoch #10			Loss: 0.0321 Acc@1: 96.46% Cons_Acc1/2: 64.75%/92.31% tau1/tau2: 0.58/1.42
| Epoch #10			Loss: 0.1050 Acc@1: 96.67% Cons_Acc1/2: 68.30%/92.22% tau1/tau2: 0.58/1.42
| Epoch #10			Loss: 0.1364 Acc@1: 96.60% Cons_Acc1/2: 69.40%/92.31% tau1/tau2: 0.58/1.42
| Epoch #10			Loss: 0.0974 Acc@1: 96.55% Cons_Acc1/2: 71.60%/92.48% tau1/tau2: 0.58/1.42
| Epoch #10			Loss: 0.1474 Acc@1: 96.28% Cons_Acc1/2: 73.12%/91.55% tau1/tau2: 0.57/1.43
| Epoch #10			Loss: 0.1117 Acc@1: 96.12% Cons_Acc1/2: 72.36%/90.45% tau1/tau2: 0.57/1.43
| Epoch #10			Loss: 0.1411 Acc@1: 96.17% Cons_Acc1/2: 68.89%/89.94% tau1/tau2: 0.57/1.43
| Epoch #10			Loss: 0.0638 Acc@1: 96.32% Cons_Acc1/2: 64.50%/89.94% tau1/tau2: 0.57/1.43
| Epoch #10			Loss: 0.1408 Acc@1: 96.47% Cons_Acc1/2: 61.03%/90.28% tau1/tau2: 0.57/1.43
| Epoch #10			Loss: 0.0605 Acc@1: 96.66% Cons_Acc1/2: 60.52%/91.21% tau1/tau2: 0.57/1.43
| Epoch #10			Loss: 0.0926 Acc@1: 96.67% Cons_Acc1/2: 61.03%/91.72% tau1/tau2: 0.57/1.43
| Epoch #10			Loss: 0.0516 Acc@1: 96.76% Cons_Acc1/2: 61.45%/92.31% tau1/tau2: 0.56/1.44
| Epoch #10			Loss: 0.0877 Acc@1: 96.76% Cons_Acc1/2: 62.05%/92.39% tau1/tau2: 0.56/1.44
| Epoch #10			Loss: 0.1359 Acc@1: 96.70% Cons_Acc1/2: 62.55%/92.90% tau1/tau2: 0.56/1.44
| Epoch #11			Loss: 0.0906 Acc@1: 96.68% Cons_Acc1/2: 64.50%/92.73% tau1/tau2: 0.56/1.44
| Epoch #11			Loss: 0.1543 Acc@1: 96.69% Cons_Acc1/2: 65.77%/92.73% tau1/tau2: 0.56/1.44
| Epoch #11			Loss: 0.0580 Acc@1: 96.67% Cons_Acc1/2: 66.53%/92.39% tau1/tau2: 0.56/1.44
| Epoch #11			Loss: 0.0990 Acc@1: 96.74% Cons_Acc1/2: 64.84%/91.80% tau1/tau2: 0.55/1.45
| Epoch #11			Loss: 0.0553 Acc@1: 96.68% Cons_Acc1/2: 64.16%/91.38% tau1/tau2: 0.55/1.45
| Epoch #11			Loss: 0.0690 Acc@1: 96.49% Cons_Acc1/2: 62.30%/91.29% tau1/tau2: 0.55/1.45
| Epoch #11			Loss: 0.1237 Acc@1: 96.50% Cons_Acc1/2: 57.06%/91.38% tau1/tau2: 0.55/1.45
| Epoch #11			Loss: 0.0913 Acc@1: 96.52% Cons_Acc1/2: 55.54%/90.96% tau1/tau2: 0.55/1.45
| Epoch #11			Loss: 0.1969 Acc@1: 96.47% Cons_Acc1/2: 55.03%/90.53% tau1/tau2: 0.55/1.45
| Epoch #11			Loss: 0.0766 Acc@1: 96.47% Cons_Acc1/2: 55.20%/90.62% tau1/tau2: 0.55/1.45
| Epoch #11			Loss: 0.0963 Acc@1: 96.51% Cons_Acc1/2: 56.21%/90.87% tau1/tau2: 0.55/1.45
| Epoch #11			Loss: 0.1070 Acc@1: 96.49% Cons_Acc1/2: 58.75%/90.70% tau1/tau2: 0.54/1.46
| Epoch #11			Loss: 0.0800 Acc@1: 96.57% Cons_Acc1/2: 63.57%/90.96% tau1/tau2: 0.54/1.46
| Epoch #11			Loss: 0.0695 Acc@1: 96.61% Cons_Acc1/2: 67.79%/91.12% tau1/tau2: 0.54/1.46
| Epoch #11			Loss: 0.0677 Acc@1: 96.64% Cons_Acc1/2: 72.87%/91.04% tau1/tau2: 0.54/1.46
| Epoch #11			Loss: 0.2269 Acc@1: 96.58% Cons_Acc1/2: 75.40%/90.87% tau1/tau2: 0.54/1.46
| Epoch #11			Loss: 0.0946 Acc@1: 96.49% Cons_Acc1/2: 78.19%/90.28% tau1/tau2: 0.54/1.46
| Epoch #11			Loss: 0.2395 Acc@1: 96.39% Cons_Acc1/2: 79.71%/89.86% tau1/tau2: 0.54/1.46
| Epoch #11			Loss: 0.1330 Acc@1: 96.25% Cons_Acc1/2: 79.63%/88.50% tau1/tau2: 0.53/1.47
| Epoch #11			Loss: 0.0882 Acc@1: 95.99% Cons_Acc1/2: 79.21%/86.64% tau1/tau2: 0.53/1.47
| Epoch #11			Loss: 0.1726 Acc@1: 95.89% Cons_Acc1/2: 77.01%/84.78% tau1/tau2: 0.53/1.47
| Epoch #11			Loss: 0.0748 Acc@1: 95.95% Cons_Acc1/2: 71.01%/83.94% tau1/tau2: 0.53/1.47
| Epoch #11			Loss: 0.1141 Acc@1: 96.17% Cons_Acc1/2: 63.40%/84.19% tau1/tau2: 0.53/1.47
| Epoch #11			Loss: 0.2273 Acc@1: 95.97% Cons_Acc1/2: 56.55%/82.92% tau1/tau2: 0.53/1.47
| Epoch #11			Loss: 0.1344 Acc@1: 95.76% Cons_Acc1/2: 52.75%/82.84% tau1/tau2: 0.53/1.47
| Epoch #11			Loss: 0.1141 Acc@1: 95.59% Cons_Acc1/2: 47.42%/83.18% tau1/tau2: 0.53/1.47
| Epoch #11			Loss: 0.1959 Acc@1: 95.51% Cons_Acc1/2: 47.93%/85.04% tau1/tau2: 0.52/1.48
| Epoch #11			Loss: 0.2617 Acc@1: 95.82% Cons_Acc1/2: 52.49%/87.24% tau1/tau2: 0.52/1.48
| Epoch #11			Loss: 0.0943 Acc@1: 96.08% Cons_Acc1/2: 54.95%/89.52% tau1/tau2: 0.52/1.48
| Epoch #11			Loss: 0.1378 Acc@1: 96.43% Cons_Acc1/2: 55.96%/91.21% tau1/tau2: 0.52/1.48
| Epoch #11			Loss: 0.1132 Acc@1: 96.50% Cons_Acc1/2: 56.55%/92.14% tau1/tau2: 0.52/1.48
| Epoch #11			Loss: 0.2070 Acc@1: 96.44% Cons_Acc1/2: 57.99%/92.56% tau1/tau2: 0.52/1.48
| Epoch #11			Loss: 0.2036 Acc@1: 96.52% Cons_Acc1/2: 58.50%/93.07% tau1/tau2: 0.52/1.48
| Epoch #11			Loss: 0.0823 Acc@1: 96.76% Cons_Acc1/2: 58.24%/94.17% tau1/tau2: 0.51/1.49
| Epoch #11			Loss: 0.0590 Acc@1: 96.83% Cons_Acc1/2: 57.99%/94.42% tau1/tau2: 0.51/1.49
| Epoch #11			Loss: 0.1063 Acc@1: 96.81% Cons_Acc1/2: 58.41%/94.34% tau1/tau2: 0.51/1.49
| Epoch #11			Loss: 0.0566 Acc@1: 96.69% Cons_Acc1/2: 60.69%/94.42% tau1/tau2: 0.51/1.49
| Epoch #12			Loss: 0.0991 Acc@1: 96.42% Cons_Acc1/2: 63.48%/93.91% tau1/tau2: 0.51/1.49
| Epoch #12			Loss: 0.1459 Acc@1: 96.32% Cons_Acc1/2: 64.92%/93.91% tau1/tau2: 0.51/1.49
| Epoch #12			Loss: 0.2104 Acc@1: 96.45% Cons_Acc1/2: 66.78%/93.83% tau1/tau2: 0.51/1.49
| Epoch #12			Loss: 0.0558 Acc@1: 96.45% Cons_Acc1/2: 69.74%/93.74% tau1/tau2: 0.50/1.50
| Epoch #12			Loss: 0.1080 Acc@1: 96.61% Cons_Acc1/2: 70.50%/93.32% tau1/tau2: 0.50/1.50
| Epoch #12			Loss: 0.0292 Acc@1: 96.71% Cons_Acc1/2: 72.02%/93.24% tau1/tau2: 0.50/1.50
| Epoch #12			Loss: 0.0717 Acc@1: 96.74% Cons_Acc1/2: 72.36%/93.07% tau1/tau2: 0.50/1.50
| Epoch #12			Loss: 0.0898 Acc@1: 96.58% Cons_Acc1/2: 74.47%/93.15% tau1/tau2: 0.50/1.50
| Epoch #12			Loss: 0.0986 Acc@1: 96.54% Cons_Acc1/2: 72.44%/93.15% tau1/tau2: 0.50/1.50
| Epoch #12			Loss: 0.0780 Acc@1: 96.52% Cons_Acc1/2: 69.06%/93.32% tau1/tau2: 0.50/1.50
| Epoch #12			Loss: 0.0940 Acc@1: 96.70% Cons_Acc1/2: 65.00%/93.24% tau1/tau2: 0.50/1.50
| Epoch #12			Loss: 0.0646 Acc@1: 96.82% Cons_Acc1/2: 60.36%/93.49% tau1/tau2: 0.49/1.51
| Epoch #12			Loss: 0.1154 Acc@1: 96.97% Cons_Acc1/2: 55.03%/93.58% tau1/tau2: 0.49/1.51
| Epoch #12			Loss: 0.1803 Acc@1: 96.74% Cons_Acc1/2: 49.62%/92.90% tau1/tau2: 0.49/1.51
| Epoch #12			Loss: 0.0889 Acc@1: 96.58% Cons_Acc1/2: 48.01%/92.65% tau1/tau2: 0.49/1.51
| Epoch #12			Loss: 0.1124 Acc@1: 96.43% Cons_Acc1/2: 49.70%/92.31% tau1/tau2: 0.49/1.51
| Epoch #12			Loss: 0.0550 Acc@1: 96.63% Cons_Acc1/2: 52.92%/92.31% tau1/tau2: 0.49/1.51
| Epoch #12			Loss: 0.1605 Acc@1: 96.73% Cons_Acc1/2: 56.04%/91.97% tau1/tau2: 0.49/1.51
| Epoch #12			Loss: 0.0716 Acc@1: 96.87% Cons_Acc1/2: 60.19%/92.31% tau1/tau2: 0.48/1.52
| Epoch #12			Loss: 0.0280 Acc@1: 96.94% Cons_Acc1/2: 64.07%/93.15% tau1/tau2: 0.48/1.52
| Epoch #12			Loss: 0.0861 Acc@1: 96.92% Cons_Acc1/2: 68.39%/93.32% tau1/tau2: 0.48/1.52
| Epoch #12			Loss: 0.0492 Acc@1: 96.97% Cons_Acc1/2: 67.54%/93.15% tau1/tau2: 0.48/1.52
| Epoch #12			Loss: 0.0577 Acc@1: 96.87% Cons_Acc1/2: 66.27%/92.31% tau1/tau2: 0.48/1.52
| Epoch #12			Loss: 0.0856 Acc@1: 96.48% Cons_Acc1/2: 65.43%/90.28% tau1/tau2: 0.48/1.52
| Epoch #12			Loss: 0.0720 Acc@1: 96.37% Cons_Acc1/2: 61.96%/89.10% tau1/tau2: 0.48/1.52
| Epoch #12			Loss: 0.1242 Acc@1: 96.17% Cons_Acc1/2: 57.40%/88.33% tau1/tau2: 0.48/1.52
| Epoch #12			Loss: 0.1308 Acc@1: 96.28% Cons_Acc1/2: 50.13%/88.33% tau1/tau2: 0.47/1.53
| Epoch #12			Loss: 0.1227 Acc@1: 96.27% Cons_Acc1/2: 41.67%/89.69% tau1/tau2: 0.47/1.53
| Epoch #12			Loss: 0.0716 Acc@1: 96.26% Cons_Acc1/2: 40.57%/91.04% tau1/tau2: 0.47/1.53
| Epoch #12			Loss: 0.1441 Acc@1: 96.34% Cons_Acc1/2: 41.50%/92.31% tau1/tau2: 0.47/1.53
| Epoch #12			Loss: 0.1577 Acc@1: 96.50% Cons_Acc1/2: 46.15%/92.39% tau1/tau2: 0.47/1.53
| Epoch #12			Loss: 0.1150 Acc@1: 96.63% Cons_Acc1/2: 55.03%/92.48% tau1/tau2: 0.47/1.53
| Epoch #12			Loss: 0.0904 Acc@1: 96.61% Cons_Acc1/2: 62.64%/92.90% tau1/tau2: 0.46/1.54
| Epoch #12			Loss: 0.0634 Acc@1: 96.58% Cons_Acc1/2: 69.40%/92.90% tau1/tau2: 0.46/1.54
| Epoch #12			Loss: 0.0536 Acc@1: 96.60% Cons_Acc1/2: 73.46%/93.32% tau1/tau2: 0.46/1.54
| Epoch #12			Loss: 0.2077 Acc@1: 96.66% Cons_Acc1/2: 73.80%/93.58% tau1/tau2: 0.46/1.54
| Epoch #12			Loss: 0.0609 Acc@1: 96.77% Cons_Acc1/2: 72.36%/93.91% tau1/tau2: 0.46/1.54
| Epoch #13			Loss: 0.1294 Acc@1: 96.92% Cons_Acc1/2: 70.08%/94.00% tau1/tau2: 0.46/1.54
| Epoch #13			Loss: 0.1559 Acc@1: 97.02% Cons_Acc1/2: 66.27%/94.00% tau1/tau2: 0.46/1.54
| Epoch #13			Loss: 0.1014 Acc@1: 97.06% Cons_Acc1/2: 62.89%/94.08% tau1/tau2: 0.46/1.54
| Epoch #13			Loss: 0.1732 Acc@1: 97.16% Cons_Acc1/2: 56.89%/94.42% tau1/tau2: 0.45/1.55
| Epoch #13			Loss: 0.0492 Acc@1: 97.17% Cons_Acc1/2: 51.06%/94.59% tau1/tau2: 0.45/1.55
| Epoch #13			Loss: 0.1512 Acc@1: 97.06% Cons_Acc1/2: 47.08%/94.34% tau1/tau2: 0.45/1.55
| Epoch #13			Loss: 0.1298 Acc@1: 96.80% Cons_Acc1/2: 43.53%/94.08% tau1/tau2: 0.45/1.55
| Epoch #13			Loss: 0.2290 Acc@1: 96.68% Cons_Acc1/2: 41.67%/94.08% tau1/tau2: 0.45/1.55
| Epoch #13			Loss: 0.0641 Acc@1: 96.76% Cons_Acc1/2: 42.52%/94.08% tau1/tau2: 0.45/1.55
| Epoch #13			Loss: 0.1188 Acc@1: 96.87% Cons_Acc1/2: 45.73%/93.91% tau1/tau2: 0.45/1.55
| Epoch #13			Loss: 0.0376 Acc@1: 96.88% Cons_Acc1/2: 49.62%/93.41% tau1/tau2: 0.44/1.56
| Epoch #13			Loss: 0.2016 Acc@1: 96.94% Cons_Acc1/2: 54.52%/93.24% tau1/tau2: 0.44/1.56
| Epoch #13			Loss: 0.2219 Acc@1: 96.86% Cons_Acc1/2: 58.92%/92.98% tau1/tau2: 0.44/1.56
| Epoch #13			Loss: 0.1145 Acc@1: 96.67% Cons_Acc1/2: 64.16%/92.14% tau1/tau2: 0.44/1.56
| Epoch #13			Loss: 0.1147 Acc@1: 96.41% Cons_Acc1/2: 70.25%/91.21% tau1/tau2: 0.44/1.56
| Epoch #13			Loss: 0.1363 Acc@1: 96.32% Cons_Acc1/2: 72.95%/90.70% tau1/tau2: 0.44/1.56
| Epoch #13			Loss: 0.1305 Acc@1: 96.25% Cons_Acc1/2: 74.56%/89.86% tau1/tau2: 0.44/1.56
| Epoch #13			Loss: 0.0982 Acc@1: 96.33% Cons_Acc1/2: 75.32%/89.77% tau1/tau2: 0.44/1.56
| Epoch #13			Loss: 0.0732 Acc@1: 96.37% Cons_Acc1/2: 75.23%/89.60% tau1/tau2: 0.43/1.57
| Epoch #13			Loss: 0.1268 Acc@1: 96.42% Cons_Acc1/2: 75.06%/89.69% tau1/tau2: 0.43/1.57
| Epoch #13			Loss: 0.0586 Acc@1: 96.42% Cons_Acc1/2: 73.54%/90.19% tau1/tau2: 0.43/1.57
| Epoch #13			Loss: 0.2513 Acc@1: 96.43% Cons_Acc1/2: 72.02%/90.19% tau1/tau2: 0.43/1.57
| Epoch #13			Loss: 0.1130 Acc@1: 96.57% Cons_Acc1/2: 69.32%/90.62% tau1/tau2: 0.43/1.57
| Epoch #13			Loss: 0.1598 Acc@1: 96.72% Cons_Acc1/2: 65.43%/92.05% tau1/tau2: 0.43/1.57
| Epoch #13			Loss: 0.1415 Acc@1: 96.86% Cons_Acc1/2: 61.79%/92.98% tau1/tau2: 0.43/1.57
| Epoch #13			Loss: 0.1123 Acc@1: 96.94% Cons_Acc1/2: 58.58%/93.41% tau1/tau2: 0.43/1.57
| Epoch #13			Loss: 0.0724 Acc@1: 97.10% Cons_Acc1/2: 54.95%/94.08% tau1/tau2: 0.43/1.57
| Epoch #13			Loss: 0.0491 Acc@1: 97.31% Cons_Acc1/2: 50.55%/94.59% tau1/tau2: 0.42/1.58
| Epoch #13			Loss: 0.2610 Acc@1: 97.26% Cons_Acc1/2: 47.51%/94.84% tau1/tau2: 0.42/1.58
| Epoch #13			Loss: 0.1086 Acc@1: 97.23% Cons_Acc1/2: 46.24%/94.93% tau1/tau2: 0.42/1.58
| Epoch #13			Loss: 0.0589 Acc@1: 97.27% Cons_Acc1/2: 46.66%/95.27% tau1/tau2: 0.42/1.58
| Epoch #13			Loss: 0.1329 Acc@1: 97.26% Cons_Acc1/2: 47.68%/95.18% tau1/tau2: 0.42/1.58
| Epoch #13			Loss: 0.0668 Acc@1: 97.30% Cons_Acc1/2: 49.54%/94.76% tau1/tau2: 0.42/1.58
| Epoch #13			Loss: 0.0446 Acc@1: 97.24% Cons_Acc1/2: 52.49%/94.34% tau1/tau2: 0.41/1.59
| Epoch #13			Loss: 0.0614 Acc@1: 97.21% Cons_Acc1/2: 57.23%/94.08% tau1/tau2: 0.41/1.59
| Epoch #13			Loss: 0.0333 Acc@1: 97.11% Cons_Acc1/2: 60.61%/94.00% tau1/tau2: 0.41/1.59
| Epoch #13			Loss: 0.1232 Acc@1: 97.12% Cons_Acc1/2: 61.45%/93.91% tau1/tau2: 0.41/1.59
| Epoch #14			Loss: 0.0743 Acc@1: 97.14% Cons_Acc1/2: 62.81%/93.32% tau1/tau2: 0.41/1.59
| Epoch #14			Loss: 0.0814 Acc@1: 97.08% Cons_Acc1/2: 63.82%/92.56% tau1/tau2: 0.41/1.59
| Epoch #14			Loss: 0.0829 Acc@1: 96.97% Cons_Acc1/2: 65.43%/91.97% tau1/tau2: 0.41/1.59
| Epoch #14			Loss: 0.0416 Acc@1: 96.96% Cons_Acc1/2: 65.00%/90.96% tau1/tau2: 0.41/1.59
| Epoch #14			Loss: 0.2008 Acc@1: 96.87% Cons_Acc1/2: 62.30%/90.70% tau1/tau2: 0.40/1.60
| Epoch #14			Loss: 0.0630 Acc@1: 96.70% Cons_Acc1/2: 61.03%/90.19% tau1/tau2: 0.40/1.60
| Epoch #14			Loss: 0.0832 Acc@1: 96.57% Cons_Acc1/2: 60.36%/90.19% tau1/tau2: 0.40/1.60
| Epoch #14			Loss: 0.0956 Acc@1: 96.57% Cons_Acc1/2: 60.27%/90.45% tau1/tau2: 0.40/1.60
| Epoch #14			Loss: 0.0704 Acc@1: 96.67% Cons_Acc1/2: 61.37%/91.04% tau1/tau2: 0.40/1.60
| Epoch #14			Loss: 0.1958 Acc@1: 96.92% Cons_Acc1/2: 63.40%/91.97% tau1/tau2: 0.40/1.60
| Epoch #14			Loss: 0.1019 Acc@1: 97.14% Cons_Acc1/2: 64.07%/93.24% tau1/tau2: 0.40/1.60
| Epoch #14			Loss: 0.0866 Acc@1: 97.17% Cons_Acc1/2: 63.65%/94.34% tau1/tau2: 0.40/1.60
| Epoch #14			Loss: 0.0513 Acc@1: 97.17% Cons_Acc1/2: 63.06%/94.76% tau1/tau2: 0.40/1.60
| Epoch #14			Loss: 0.0559 Acc@1: 97.13% Cons_Acc1/2: 61.96%/94.84% tau1/tau2: 0.39/1.61
| Epoch #14			Loss: 0.0366 Acc@1: 97.08% Cons_Acc1/2: 61.12%/95.10% tau1/tau2: 0.39/1.61
| Epoch #14			Loss: 0.1188 Acc@1: 97.12% Cons_Acc1/2: 58.07%/95.01% tau1/tau2: 0.39/1.61
| Epoch #14			Loss: 0.1056 Acc@1: 97.15% Cons_Acc1/2: 56.64%/95.18% tau1/tau2: 0.39/1.61
| Epoch #14			Loss: 0.0386 Acc@1: 97.23% Cons_Acc1/2: 56.21%/94.59% tau1/tau2: 0.39/1.61
| Epoch #14			Loss: 0.1168 Acc@1: 97.12% Cons_Acc1/2: 53.93%/93.91% tau1/tau2: 0.39/1.61
| Epoch #14			Loss: 0.0883 Acc@1: 97.07% Cons_Acc1/2: 56.80%/93.41% tau1/tau2: 0.39/1.61
| Epoch #14			Loss: 0.0567 Acc@1: 97.03% Cons_Acc1/2: 58.24%/92.90% tau1/tau2: 0.39/1.61
| Epoch #14			Loss: 0.0440 Acc@1: 97.07% Cons_Acc1/2: 60.10%/92.65% tau1/tau2: 0.38/1.62
| Epoch #14			Loss: 0.0674 Acc@1: 97.00% Cons_Acc1/2: 63.14%/92.81% tau1/tau2: 0.38/1.62
| Epoch #14			Loss: 0.0549 Acc@1: 96.97% Cons_Acc1/2: 63.99%/92.98% tau1/tau2: 0.38/1.62
| Epoch #14			Loss: 0.1251 Acc@1: 96.92% Cons_Acc1/2: 64.41%/92.65% tau1/tau2: 0.38/1.62
| Epoch #14			Loss: 0.0939 Acc@1: 96.87% Cons_Acc1/2: 64.84%/92.65% tau1/tau2: 0.38/1.62
| Epoch #14			Loss: 0.0706 Acc@1: 96.87% Cons_Acc1/2: 66.69%/92.81% tau1/tau2: 0.38/1.62
| Epoch #14			Loss: 0.1430 Acc@1: 96.92% Cons_Acc1/2: 67.88%/92.81% tau1/tau2: 0.38/1.62
| Epoch #14			Loss: 0.0743 Acc@1: 97.00% Cons_Acc1/2: 67.71%/93.07% tau1/tau2: 0.38/1.62
| Epoch #14			Loss: 0.0511 Acc@1: 97.17% Cons_Acc1/2: 64.24%/93.07% tau1/tau2: 0.37/1.63
| Epoch #14			Loss: 0.0581 Acc@1: 97.37% Cons_Acc1/2: 60.02%/93.32% tau1/tau2: 0.37/1.63
| Epoch #14			Loss: 0.1238 Acc@1: 97.41% Cons_Acc1/2: 55.87%/93.74% tau1/tau2: 0.37/1.63
| Epoch #14			Loss: 0.0238 Acc@1: 97.37% Cons_Acc1/2: 54.86%/94.00% tau1/tau2: 0.37/1.63
| Epoch #14			Loss: 0.0446 Acc@1: 97.29% Cons_Acc1/2: 54.44%/94.08% tau1/tau2: 0.37/1.63
| Epoch #14			Loss: 0.0596 Acc@1: 97.32% Cons_Acc1/2: 54.44%/93.58% tau1/tau2: 0.37/1.63
| Epoch #14			Loss: 0.0280 Acc@1: 97.17% Cons_Acc1/2: 52.24%/92.65% tau1/tau2: 0.37/1.63
| Epoch #14			Loss: 0.1209 Acc@1: 97.00% Cons_Acc1/2: 50.04%/92.48% tau1/tau2: 0.37/1.63
| Epoch #15			Loss: 0.0836 Acc@1: 96.83% Cons_Acc1/2: 49.20%/91.38% tau1/tau2: 0.36/1.64
| Epoch #15			Loss: 0.0288 Acc@1: 96.76% Cons_Acc1/2: 49.70%/91.12% tau1/tau2: 0.36/1.64
| Epoch #15			Loss: 0.0904 Acc@1: 96.86% Cons_Acc1/2: 52.07%/91.12% tau1/tau2: 0.36/1.64
| Epoch #15			Loss: 0.0599 Acc@1: 97.05% Cons_Acc1/2: 56.13%/91.55% tau1/tau2: 0.36/1.64
| Epoch #15			Loss: 0.0796 Acc@1: 97.22% Cons_Acc1/2: 60.52%/92.48% tau1/tau2: 0.36/1.64
| Epoch #15			Loss: 0.0700 Acc@1: 97.31% Cons_Acc1/2: 63.74%/93.74% tau1/tau2: 0.36/1.64
| Epoch #15			Loss: 0.0462 Acc@1: 97.31% Cons_Acc1/2: 66.27%/94.34% tau1/tau2: 0.36/1.64
| Epoch #15			Loss: 0.0966 Acc@1: 97.35% Cons_Acc1/2: 69.32%/94.76% tau1/tau2: 0.36/1.64
| Epoch #15			Loss: 0.1100 Acc@1: 97.22% Cons_Acc1/2: 71.94%/95.27% tau1/tau2: 0.36/1.64
| Epoch #15			Loss: 0.0539 Acc@1: 97.07% Cons_Acc1/2: 73.71%/94.84% tau1/tau2: 0.35/1.65
| Epoch #15			Loss: 0.1162 Acc@1: 96.90% Cons_Acc1/2: 74.22%/94.76% tau1/tau2: 0.35/1.65
| Epoch #15			Loss: 0.0569 Acc@1: 96.83% Cons_Acc1/2: 73.71%/94.34% tau1/tau2: 0.35/1.65
| Epoch #15			Loss: 0.0346 Acc@1: 96.92% Cons_Acc1/2: 69.48%/94.59% tau1/tau2: 0.35/1.65
| Epoch #15			Loss: 0.0713 Acc@1: 97.01% Cons_Acc1/2: 64.41%/94.93% tau1/tau2: 0.35/1.65
| Epoch #15			Loss: 0.0628 Acc@1: 97.22% Cons_Acc1/2: 59.85%/95.35% tau1/tau2: 0.35/1.65
| Epoch #15			Loss: 0.0344 Acc@1: 97.44% Cons_Acc1/2: 57.14%/95.77% tau1/tau2: 0.35/1.65
| Epoch #15			Loss: 0.0941 Acc@1: 97.52% Cons_Acc1/2: 55.87%/95.35% tau1/tau2: 0.35/1.65
| Epoch #15			Loss: 0.0642 Acc@1: 97.48% Cons_Acc1/2: 59.17%/95.01% tau1/tau2: 0.34/1.66
| Epoch #15			Loss: 0.0719 Acc@1: 97.39% Cons_Acc1/2: 62.64%/94.34% tau1/tau2: 0.34/1.66
| Epoch #15			Loss: 0.0413 Acc@1: 97.17% Cons_Acc1/2: 66.19%/93.41% tau1/tau2: 0.34/1.66
| Epoch #15			Loss: 0.0954 Acc@1: 97.03% Cons_Acc1/2: 69.06%/92.05% tau1/tau2: 0.34/1.66
| Epoch #15			Loss: 0.0889 Acc@1: 96.95% Cons_Acc1/2: 70.25%/90.96% tau1/tau2: 0.34/1.66
| Epoch #15			Loss: 0.1187 Acc@1: 97.09% Cons_Acc1/2: 70.75%/91.21% tau1/tau2: 0.34/1.66
| Epoch #15			Loss: 0.0258 Acc@1: 97.17% Cons_Acc1/2: 71.34%/91.46% tau1/tau2: 0.34/1.66
| Epoch #15			Loss: 0.1346 Acc@1: 97.29% Cons_Acc1/2: 69.23%/91.80% tau1/tau2: 0.34/1.66
| Epoch #15			Loss: 0.0632 Acc@1: 97.19% Cons_Acc1/2: 66.69%/91.63% tau1/tau2: 0.34/1.66
| Epoch #15			Loss: 0.1197 Acc@1: 97.20% Cons_Acc1/2: 63.31%/91.72% tau1/tau2: 0.34/1.66
| Epoch #15			Loss: 0.1031 Acc@1: 97.28% Cons_Acc1/2: 58.58%/93.15% tau1/tau2: 0.33/1.67
| Epoch #15			Loss: 0.0427 Acc@1: 97.23% Cons_Acc1/2: 53.68%/94.34% tau1/tau2: 0.33/1.67
| Epoch #15			Loss: 0.1138 Acc@1: 97.32% Cons_Acc1/2: 56.38%/94.59% tau1/tau2: 0.33/1.67
| Epoch #15			Loss: 0.2541 Acc@1: 97.26% Cons_Acc1/2: 60.02%/95.10% tau1/tau2: 0.33/1.67
| Epoch #15			Loss: 0.1269 Acc@1: 97.22% Cons_Acc1/2: 63.31%/95.69% tau1/tau2: 0.33/1.67
| Epoch #15			Loss: 0.0730 Acc@1: 97.05% Cons_Acc1/2: 67.20%/95.94% tau1/tau2: 0.33/1.67
| Epoch #15			Loss: 0.0313 Acc@1: 97.04% Cons_Acc1/2: 65.77%/96.28% tau1/tau2: 0.33/1.67
| Epoch #15			Loss: 0.0694 Acc@1: 96.78% Cons_Acc1/2: 64.24%/96.45% tau1/tau2: 0.33/1.67
| Epoch #15			Loss: 0.0595 Acc@1: 96.95% Cons_Acc1/2: 61.03%/96.53% tau1/tau2: 0.32/1.68
| Epoch #15			Loss: 0.0709 Acc@1: 97.16% Cons_Acc1/2: 58.33%/96.79% tau1/tau2: 0.32/1.68
| Epoch #16			Loss: 0.1210 Acc@1: 97.21% Cons_Acc1/2: 55.62%/96.79% tau1/tau2: 0.32/1.68
| Epoch #16			Loss: 0.0591 Acc@1: 97.22% Cons_Acc1/2: 51.31%/96.70% tau1/tau2: 0.32/1.68
| Epoch #16			Loss: 0.0694 Acc@1: 97.17% Cons_Acc1/2: 49.70%/96.87% tau1/tau2: 0.32/1.68
| Epoch #16			Loss: 0.0416 Acc@1: 97.24% Cons_Acc1/2: 49.37%/96.79% tau1/tau2: 0.32/1.68
| Epoch #16			Loss: 0.1133 Acc@1: 97.27% Cons_Acc1/2: 49.20%/96.87% tau1/tau2: 0.32/1.68
| Epoch #16			Loss: 0.2013 Acc@1: 97.32% Cons_Acc1/2: 54.52%/96.62% tau1/tau2: 0.32/1.68
| Epoch #16			Loss: 0.1620 Acc@1: 97.32% Cons_Acc1/2: 60.19%/95.86% tau1/tau2: 0.31/1.69
| Epoch #16			Loss: 0.0337 Acc@1: 97.14% Cons_Acc1/2: 62.38%/94.76% tau1/tau2: 0.31/1.69
| Epoch #16			Loss: 0.1902 Acc@1: 97.01% Cons_Acc1/2: 65.00%/93.58% tau1/tau2: 0.31/1.69
| Epoch #16			Loss: 0.1309 Acc@1: 96.93% Cons_Acc1/2: 68.55%/91.89% tau1/tau2: 0.31/1.69
| Epoch #16			Loss: 0.1137 Acc@1: 96.81% Cons_Acc1/2: 70.58%/90.62% tau1/tau2: 0.31/1.69
| Epoch #16			Loss: 0.2070 Acc@1: 96.78% Cons_Acc1/2: 71.43%/89.43% tau1/tau2: 0.31/1.69
| Epoch #16			Loss: 0.0530 Acc@1: 96.81% Cons_Acc1/2: 71.26%/89.26% tau1/tau2: 0.31/1.69
| Epoch #16			Loss: 0.0794 Acc@1: 96.99% Cons_Acc1/2: 68.89%/88.76% tau1/tau2: 0.31/1.69
| Epoch #16			Loss: 0.2465 Acc@1: 97.10% Cons_Acc1/2: 64.67%/88.93% tau1/tau2: 0.31/1.69
| Epoch #16			Loss: 0.1683 Acc@1: 97.13% Cons_Acc1/2: 61.12%/89.01% tau1/tau2: 0.30/1.70
| Epoch #16			Loss: 0.1599 Acc@1: 97.11% Cons_Acc1/2: 58.16%/89.43% tau1/tau2: 0.30/1.70
| Epoch #16			Loss: 0.1324 Acc@1: 97.14% Cons_Acc1/2: 55.54%/90.87% tau1/tau2: 0.30/1.70
| Epoch #16			Loss: 0.0892 Acc@1: 97.04% Cons_Acc1/2: 53.25%/91.80% tau1/tau2: 0.30/1.70
| Epoch #16			Loss: 0.1537 Acc@1: 97.00% Cons_Acc1/2: 52.75%/92.39% tau1/tau2: 0.30/1.70
| Epoch #16			Loss: 0.0823 Acc@1: 97.04% Cons_Acc1/2: 51.14%/93.83% tau1/tau2: 0.30/1.70
| Epoch #16			Loss: 0.0473 Acc@1: 97.11% Cons_Acc1/2: 49.37%/94.25% tau1/tau2: 0.30/1.70
| Epoch #16			Loss: 0.1678 Acc@1: 97.27% Cons_Acc1/2: 49.20%/94.67% tau1/tau2: 0.30/1.70
| Epoch #16			Loss: 0.0809 Acc@1: 97.34% Cons_Acc1/2: 52.24%/95.10% tau1/tau2: 0.30/1.70
| Epoch #16			Loss: 0.1308 Acc@1: 97.34% Cons_Acc1/2: 56.80%/94.84% tau1/tau2: 0.29/1.71
| Epoch #16			Loss: 0.0359 Acc@1: 97.31% Cons_Acc1/2: 60.69%/94.93% tau1/tau2: 0.29/1.71
| Epoch #16			Loss: 0.0516 Acc@1: 97.17% Cons_Acc1/2: 63.14%/94.59% tau1/tau2: 0.29/1.71
| Epoch #16			Loss: 0.1247 Acc@1: 97.14% Cons_Acc1/2: 65.26%/94.42% tau1/tau2: 0.29/1.71
| Epoch #16			Loss: 0.0554 Acc@1: 96.99% Cons_Acc1/2: 67.20%/94.34% tau1/tau2: 0.29/1.71
| Epoch #16			Loss: 0.0501 Acc@1: 96.92% Cons_Acc1/2: 68.98%/94.34% tau1/tau2: 0.29/1.71
| Epoch #16			Loss: 0.1249 Acc@1: 97.01% Cons_Acc1/2: 70.41%/94.25% tau1/tau2: 0.29/1.71
| Epoch #16			Loss: 0.1412 Acc@1: 97.11% Cons_Acc1/2: 71.77%/94.08% tau1/tau2: 0.29/1.71
| Epoch #16			Loss: 0.0717 Acc@1: 97.14% Cons_Acc1/2: 71.51%/94.25% tau1/tau2: 0.28/1.72
| Epoch #16			Loss: 0.1525 Acc@1: 96.92% Cons_Acc1/2: 70.75%/92.73% tau1/tau2: 0.28/1.72
| Epoch #16			Loss: 0.1073 Acc@1: 96.71% Cons_Acc1/2: 69.74%/92.22% tau1/tau2: 0.28/1.72
| Epoch #16			Loss: 0.1121 Acc@1: 96.44% Cons_Acc1/2: 67.54%/91.72% tau1/tau2: 0.28/1.72
| Epoch #16			Loss: 0.1077 Acc@1: 96.49% Cons_Acc1/2: 65.26%/91.46% tau1/tau2: 0.28/1.72
| Epoch #17			Loss: 0.0712 Acc@1: 96.67% Cons_Acc1/2: 64.33%/91.97% tau1/tau2: 0.28/1.72
| Epoch #17			Loss: 0.1437 Acc@1: 96.98% Cons_Acc1/2: 63.40%/92.73% tau1/tau2: 0.28/1.72
| Epoch #17			Loss: 0.1984 Acc@1: 97.22% Cons_Acc1/2: 62.05%/93.41% tau1/tau2: 0.28/1.72
| Epoch #17			Loss: 0.0724 Acc@1: 97.39% Cons_Acc1/2: 59.93%/94.17% tau1/tau2: 0.28/1.72
| Epoch #17			Loss: 0.0495 Acc@1: 97.52% Cons_Acc1/2: 58.24%/94.67% tau1/tau2: 0.28/1.72
| Epoch #17			Loss: 0.0912 Acc@1: 97.46% Cons_Acc1/2: 59.43%/94.59% tau1/tau2: 0.27/1.73
| Epoch #17			Loss: 0.0658 Acc@1: 97.41% Cons_Acc1/2: 60.61%/94.93% tau1/tau2: 0.27/1.73
| Epoch #17			Loss: 0.1083 Acc@1: 97.42% Cons_Acc1/2: 63.48%/94.84% tau1/tau2: 0.27/1.73
| Epoch #17			Loss: 0.1055 Acc@1: 97.37% Cons_Acc1/2: 66.53%/94.93% tau1/tau2: 0.27/1.73
| Epoch #17			Loss: 0.1599 Acc@1: 97.22% Cons_Acc1/2: 70.08%/94.59% tau1/tau2: 0.27/1.73
| Epoch #17			Loss: 0.1676 Acc@1: 97.15% Cons_Acc1/2: 73.29%/94.17% tau1/tau2: 0.27/1.73
| Epoch #17			Loss: 0.0442 Acc@1: 97.07% Cons_Acc1/2: 74.89%/93.41% tau1/tau2: 0.27/1.73
| Epoch #17			Loss: 0.0254 Acc@1: 97.05% Cons_Acc1/2: 75.40%/93.07% tau1/tau2: 0.27/1.73
| Epoch #17			Loss: 0.0929 Acc@1: 97.10% Cons_Acc1/2: 74.13%/92.81% tau1/tau2: 0.27/1.73
| Epoch #17			Loss: 0.0597 Acc@1: 97.27% Cons_Acc1/2: 73.29%/92.39% tau1/tau2: 0.27/1.73
| Epoch #17			Loss: 0.0694 Acc@1: 97.30% Cons_Acc1/2: 71.77%/92.39% tau1/tau2: 0.26/1.74
| Epoch #17			Loss: 0.2039 Acc@1: 97.32% Cons_Acc1/2: 70.75%/92.22% tau1/tau2: 0.26/1.74
| Epoch #17			Loss: 0.0983 Acc@1: 97.24% Cons_Acc1/2: 69.48%/92.22% tau1/tau2: 0.26/1.74
| Epoch #17			Loss: 0.0740 Acc@1: 97.21% Cons_Acc1/2: 64.33%/92.48% tau1/tau2: 0.26/1.74
| Epoch #17			Loss: 0.1022 Acc@1: 97.24% Cons_Acc1/2: 57.31%/92.90% tau1/tau2: 0.26/1.74
| Epoch #17			Loss: 0.1106 Acc@1: 97.15% Cons_Acc1/2: 51.48%/92.98% tau1/tau2: 0.26/1.74
| Epoch #17			Loss: 0.0671 Acc@1: 97.01% Cons_Acc1/2: 45.22%/93.91% tau1/tau2: 0.26/1.74
| Epoch #17			Loss: 0.0763 Acc@1: 97.13% Cons_Acc1/2: 43.36%/94.84% tau1/tau2: 0.26/1.74
| Epoch #17			Loss: 0.0317 Acc@1: 97.20% Cons_Acc1/2: 42.18%/95.35% tau1/tau2: 0.26/1.74
| Epoch #17			Loss: 0.1697 Acc@1: 97.27% Cons_Acc1/2: 40.74%/95.60% tau1/tau2: 0.25/1.75
| Epoch #17			Loss: 0.0661 Acc@1: 97.41% Cons_Acc1/2: 42.01%/96.03% tau1/tau2: 0.25/1.75
| Epoch #17			Loss: 0.1177 Acc@1: 97.57% Cons_Acc1/2: 44.97%/96.53% tau1/tau2: 0.25/1.75
| Epoch #17			Loss: 0.0589 Acc@1: 97.57% Cons_Acc1/2: 48.69%/96.11% tau1/tau2: 0.25/1.75
| Epoch #17			Loss: 0.0244 Acc@1: 97.58% Cons_Acc1/2: 53.68%/95.86% tau1/tau2: 0.25/1.75
| Epoch #17			Loss: 0.0886 Acc@1: 97.47% Cons_Acc1/2: 58.50%/95.60% tau1/tau2: 0.25/1.75
| Epoch #17			Loss: 0.0227 Acc@1: 97.33% Cons_Acc1/2: 61.03%/95.27% tau1/tau2: 0.25/1.75
| Epoch #17			Loss: 0.0923 Acc@1: 97.20% Cons_Acc1/2: 63.91%/95.10% tau1/tau2: 0.25/1.75
| Epoch #17			Loss: 0.1007 Acc@1: 97.24% Cons_Acc1/2: 62.89%/95.69% tau1/tau2: 0.25/1.75
| Epoch #17			Loss: 0.1020 Acc@1: 97.30% Cons_Acc1/2: 62.21%/95.86% tau1/tau2: 0.24/1.76
| Epoch #17			Loss: 0.1162 Acc@1: 97.36% Cons_Acc1/2: 61.45%/95.86% tau1/tau2: 0.24/1.76
| Epoch #17			Loss: 0.1078 Acc@1: 97.43% Cons_Acc1/2: 61.37%/95.69% tau1/tau2: 0.24/1.76
| Epoch #17			Loss: 0.1235 Acc@1: 97.53% Cons_Acc1/2: 60.10%/95.86% tau1/tau2: 0.24/1.76
| Epoch #18			Loss: 0.0809 Acc@1: 97.52% Cons_Acc1/2: 60.27%/96.03% tau1/tau2: 0.24/1.76
| Epoch #18			Loss: 0.1200 Acc@1: 97.60% Cons_Acc1/2: 61.88%/95.94% tau1/tau2: 0.24/1.76
| Epoch #18			Loss: 0.0598 Acc@1: 97.57% Cons_Acc1/2: 62.55%/95.86% tau1/tau2: 0.24/1.76
| Epoch #18			Loss: 0.2116 Acc@1: 97.52% Cons_Acc1/2: 61.54%/95.69% tau1/tau2: 0.24/1.76
| Epoch #18			Loss: 0.0993 Acc@1: 97.36% Cons_Acc1/2: 60.52%/95.10% tau1/tau2: 0.24/1.76
| Epoch #18			Loss: 0.0677 Acc@1: 97.38% Cons_Acc1/2: 57.14%/94.76% tau1/tau2: 0.23/1.77
| Epoch #18			Loss: 0.1994 Acc@1: 97.42% Cons_Acc1/2: 54.02%/94.76% tau1/tau2: 0.23/1.77
| Epoch #18			Loss: 0.0583 Acc@1: 97.49% Cons_Acc1/2: 52.49%/94.76% tau1/tau2: 0.23/1.77
| Epoch #18			Loss: 0.0630 Acc@1: 97.52% Cons_Acc1/2: 51.65%/94.17% tau1/tau2: 0.23/1.77
| Epoch #18			Loss: 0.1320 Acc@1: 97.50% Cons_Acc1/2: 51.48%/93.74% tau1/tau2: 0.23/1.77
| Epoch #18			Loss: 0.0919 Acc@1: 97.42% Cons_Acc1/2: 52.83%/93.07% tau1/tau2: 0.23/1.77
| Epoch #18			Loss: 0.0619 Acc@1: 97.37% Cons_Acc1/2: 54.95%/92.65% tau1/tau2: 0.23/1.77
| Epoch #18			Loss: 0.0965 Acc@1: 97.37% Cons_Acc1/2: 55.37%/92.56% tau1/tau2: 0.23/1.77
| Epoch #18			Loss: 0.1242 Acc@1: 97.42% Cons_Acc1/2: 56.38%/91.89% tau1/tau2: 0.23/1.77
| Epoch #18			Loss: 0.1051 Acc@1: 97.32% Cons_Acc1/2: 56.30%/91.97% tau1/tau2: 0.22/1.78
| Epoch #18			Loss: 0.0670 Acc@1: 97.28% Cons_Acc1/2: 56.30%/92.14% tau1/tau2: 0.22/1.78
| Epoch #18			Loss: 0.1716 Acc@1: 97.30% Cons_Acc1/2: 56.97%/92.48% tau1/tau2: 0.22/1.78
| Epoch #18			Loss: 0.0690 Acc@1: 97.30% Cons_Acc1/2: 57.99%/93.15% tau1/tau2: 0.22/1.78
| Epoch #18			Loss: 0.0774 Acc@1: 97.29% Cons_Acc1/2: 59.09%/93.58% tau1/tau2: 0.22/1.78
| Epoch #18			Loss: 0.0849 Acc@1: 97.32% Cons_Acc1/2: 57.90%/94.08% tau1/tau2: 0.22/1.78
| Epoch #18			Loss: 0.0704 Acc@1: 97.22% Cons_Acc1/2: 56.72%/94.08% tau1/tau2: 0.22/1.78
| Epoch #18			Loss: 0.1623 Acc@1: 97.14% Cons_Acc1/2: 56.38%/93.83% tau1/tau2: 0.22/1.78
| Epoch #18			Loss: 0.0581 Acc@1: 96.94% Cons_Acc1/2: 55.45%/94.08% tau1/tau2: 0.22/1.78
| Epoch #18			Loss: 0.0411 Acc@1: 97.04% Cons_Acc1/2: 55.03%/94.84% tau1/tau2: 0.22/1.78
| Epoch #18			Loss: 0.0866 Acc@1: 97.30% Cons_Acc1/2: 54.69%/95.44% tau1/tau2: 0.21/1.79
| Epoch #18			Loss: 0.0216 Acc@1: 97.52% Cons_Acc1/2: 55.11%/96.20% tau1/tau2: 0.21/1.79
| Epoch #18			Loss: 0.1363 Acc@1: 97.66% Cons_Acc1/2: 57.40%/96.79% tau1/tau2: 0.21/1.79
| Epoch #18			Loss: 0.0454 Acc@1: 97.81% Cons_Acc1/2: 61.28%/96.87% tau1/tau2: 0.21/1.79
| Epoch #18			Loss: 0.0580 Acc@1: 97.72% Cons_Acc1/2: 64.41%/96.45% tau1/tau2: 0.21/1.79
| Epoch #18			Loss: 0.0777 Acc@1: 97.52% Cons_Acc1/2: 66.78%/96.03% tau1/tau2: 0.21/1.79
| Epoch #18			Loss: 0.1561 Acc@1: 97.13% Cons_Acc1/2: 67.62%/95.94% tau1/tau2: 0.21/1.79
| Epoch #18			Loss: 0.1007 Acc@1: 96.71% Cons_Acc1/2: 68.39%/95.35% tau1/tau2: 0.21/1.79
| Epoch #18			Loss: 0.0326 Acc@1: 96.77% Cons_Acc1/2: 66.10%/95.10% tau1/tau2: 0.21/1.79
| Epoch #18			Loss: 0.1234 Acc@1: 97.32% Cons_Acc1/2: 59.85%/95.52% tau1/tau2: 0.20/1.80
| Epoch #18			Loss: 0.1325 Acc@1: 97.42% Cons_Acc1/2: 56.55%/95.77% tau1/tau2: 0.20/1.80
| Epoch #18			Loss: 0.0575 Acc@1: 97.51% Cons_Acc1/2: 53.51%/95.10% tau1/tau2: 0.20/1.80
| Epoch #18			Loss: 0.1541 Acc@1: 97.39% Cons_Acc1/2: 51.06%/94.51% tau1/tau2: 0.20/1.80
| Epoch #19			Loss: 0.0340 Acc@1: 97.29% Cons_Acc1/2: 48.77%/93.74% tau1/tau2: 0.20/1.80
| Epoch #19			Loss: 0.0323 Acc@1: 97.18% Cons_Acc1/2: 46.83%/93.07% tau1/tau2: 0.20/1.80
| Epoch #19			Loss: 0.0889 Acc@1: 97.07% Cons_Acc1/2: 45.73%/92.81% tau1/tau2: 0.20/1.80
| Epoch #19			Loss: 0.2423 Acc@1: 97.00% Cons_Acc1/2: 45.31%/92.65% tau1/tau2: 0.20/1.80
| Epoch #19			Loss: 0.1250 Acc@1: 97.05% Cons_Acc1/2: 46.32%/92.65% tau1/tau2: 0.20/1.80
| Epoch #19			Loss: 0.0552 Acc@1: 97.07% Cons_Acc1/2: 47.08%/93.15% tau1/tau2: 0.20/1.80
| Epoch #19			Loss: 0.2391 Acc@1: 97.10% Cons_Acc1/2: 51.06%/92.81% tau1/tau2: 0.19/1.81
| Epoch #19			Loss: 0.1032 Acc@1: 97.13% Cons_Acc1/2: 55.96%/92.31% tau1/tau2: 0.19/1.81
| Epoch #19			Loss: 0.0961 Acc@1: 97.23% Cons_Acc1/2: 58.83%/92.65% tau1/tau2: 0.19/1.81
| Epoch #19			Loss: 0.1455 Acc@1: 97.22% Cons_Acc1/2: 60.86%/92.65% tau1/tau2: 0.19/1.81
| Epoch #19			Loss: 0.0615 Acc@1: 97.30% Cons_Acc1/2: 63.48%/93.41% tau1/tau2: 0.19/1.81
| Epoch #19			Loss: 0.0972 Acc@1: 97.22% Cons_Acc1/2: 67.54%/93.58% tau1/tau2: 0.19/1.81
| Epoch #19			Loss: 0.1423 Acc@1: 97.10% Cons_Acc1/2: 72.19%/93.41% tau1/tau2: 0.19/1.81
| Epoch #19			Loss: 0.0951 Acc@1: 96.97% Cons_Acc1/2: 74.30%/94.08% tau1/tau2: 0.19/1.81
| Epoch #19			Loss: 0.1965 Acc@1: 96.85% Cons_Acc1/2: 74.89%/93.91% tau1/tau2: 0.19/1.81
| Epoch #19			Loss: 0.0601 Acc@1: 96.93% Cons_Acc1/2: 73.29%/94.51% tau1/tau2: 0.19/1.81
| Epoch #19			Loss: 0.1858 Acc@1: 97.24% Cons_Acc1/2: 70.16%/95.27% tau1/tau2: 0.19/1.81
| Epoch #19			Loss: 0.1166 Acc@1: 97.33% Cons_Acc1/2: 66.36%/95.44% tau1/tau2: 0.18/1.82
| Epoch #19			Loss: 0.1450 Acc@1: 97.48% Cons_Acc1/2: 62.55%/95.60% tau1/tau2: 0.18/1.82
| Epoch #19			Loss: 0.2045 Acc@1: 97.47% Cons_Acc1/2: 58.41%/95.94% tau1/tau2: 0.18/1.82
| Epoch #19			Loss: 0.1254 Acc@1: 97.45% Cons_Acc1/2: 56.38%/96.28% tau1/tau2: 0.18/1.82
| Epoch #19			Loss: 0.0600 Acc@1: 97.48% Cons_Acc1/2: 52.58%/96.53% tau1/tau2: 0.18/1.82
| Epoch #19			Loss: 0.0228 Acc@1: 97.54% Cons_Acc1/2: 49.79%/96.62% tau1/tau2: 0.18/1.82
| Epoch #19			Loss: 0.0592 Acc@1: 97.62% Cons_Acc1/2: 48.10%/96.53% tau1/tau2: 0.18/1.82
| Epoch #19			Loss: 0.1550 Acc@1: 97.72% Cons_Acc1/2: 46.91%/96.62% tau1/tau2: 0.18/1.82
| Epoch #19			Loss: 0.0643 Acc@1: 97.77% Cons_Acc1/2: 47.25%/96.45% tau1/tau2: 0.18/1.82
| Epoch #19			Loss: 0.0561 Acc@1: 97.75% Cons_Acc1/2: 48.18%/96.45% tau1/tau2: 0.18/1.82
| Epoch #19			Loss: 0.1245 Acc@1: 97.67% Cons_Acc1/2: 48.44%/96.28% tau1/tau2: 0.17/1.83
| Epoch #19			Loss: 0.0892 Acc@1: 97.63% Cons_Acc1/2: 49.79%/95.69% tau1/tau2: 0.17/1.83
| Epoch #19			Loss: 0.0677 Acc@1: 97.59% Cons_Acc1/2: 51.73%/95.69% tau1/tau2: 0.17/1.83
| Epoch #19			Loss: 0.1658 Acc@1: 97.57% Cons_Acc1/2: 51.31%/96.03% tau1/tau2: 0.17/1.83
| Epoch #19			Loss: 0.1008 Acc@1: 97.69% Cons_Acc1/2: 53.09%/96.11% tau1/tau2: 0.17/1.83
| Epoch #19			Loss: 0.0434 Acc@1: 97.68% Cons_Acc1/2: 54.69%/96.20% tau1/tau2: 0.17/1.83
| Epoch #19			Loss: 0.0221 Acc@1: 97.88% Cons_Acc1/2: 56.55%/96.62% tau1/tau2: 0.17/1.83
| Epoch #19			Loss: 0.0851 Acc@1: 97.83% Cons_Acc1/2: 58.41%/96.96% tau1/tau2: 0.17/1.83
| Epoch #19			Loss: 0.0284 Acc@1: 97.87% Cons_Acc1/2: 59.85%/96.70% tau1/tau2: 0.17/1.83
| Epoch #19			Loss: 0.0313 Acc@1: 97.77% Cons_Acc1/2: 61.37%/96.28% tau1/tau2: 0.17/1.83
| Epoch #20			Loss: 0.0925 Acc@1: 97.79% Cons_Acc1/2: 60.95%/96.03% tau1/tau2: 0.16/1.84
| Epoch #20			Loss: 0.0283 Acc@1: 97.81% Cons_Acc1/2: 58.24%/95.69% tau1/tau2: 0.16/1.84
| Epoch #20			Loss: 0.0501 Acc@1: 97.78% Cons_Acc1/2: 54.02%/94.93% tau1/tau2: 0.16/1.84
| Epoch #20			Loss: 0.0463 Acc@1: 97.66% Cons_Acc1/2: 49.79%/94.93% tau1/tau2: 0.16/1.84
| Epoch #20			Loss: 0.0427 Acc@1: 97.50% Cons_Acc1/2: 44.38%/94.76% tau1/tau2: 0.16/1.84
| Epoch #20			Loss: 0.1061 Acc@1: 97.49% Cons_Acc1/2: 42.01%/94.17% tau1/tau2: 0.16/1.84
| Epoch #20			Loss: 0.0571 Acc@1: 97.47% Cons_Acc1/2: 40.32%/92.90% tau1/tau2: 0.16/1.84
| Epoch #20			Loss: 0.0653 Acc@1: 97.45% Cons_Acc1/2: 41.93%/92.31% tau1/tau2: 0.16/1.84
| Epoch #20			Loss: 0.0274 Acc@1: 97.56% Cons_Acc1/2: 44.29%/91.46% tau1/tau2: 0.16/1.84
| Epoch #20			Loss: 0.0489 Acc@1: 97.59% Cons_Acc1/2: 46.66%/91.12% tau1/tau2: 0.16/1.84
| Epoch #20			Loss: 0.1071 Acc@1: 97.45% Cons_Acc1/2: 50.21%/91.12% tau1/tau2: 0.16/1.84
| Epoch #20			Loss: 0.0351 Acc@1: 97.42% Cons_Acc1/2: 53.25%/91.21% tau1/tau2: 0.15/1.85
| Epoch #20			Loss: 0.0214 Acc@1: 97.45% Cons_Acc1/2: 55.54%/91.80% tau1/tau2: 0.15/1.85
| Epoch #20			Loss: 0.1096 Acc@1: 97.49% Cons_Acc1/2: 58.16%/92.48% tau1/tau2: 0.15/1.85
| Epoch #20			Loss: 0.0598 Acc@1: 97.59% Cons_Acc1/2: 58.07%/93.24% tau1/tau2: 0.15/1.85
| Epoch #20			Loss: 0.1189 Acc@1: 97.64% Cons_Acc1/2: 58.66%/93.91% tau1/tau2: 0.15/1.85
| Epoch #20			Loss: 0.1044 Acc@1: 97.63% Cons_Acc1/2: 60.36%/94.42% tau1/tau2: 0.15/1.85
| Epoch #20			Loss: 0.0286 Acc@1: 97.67% Cons_Acc1/2: 61.28%/94.84% tau1/tau2: 0.15/1.85
| Epoch #20			Loss: 0.2185 Acc@1: 97.61% Cons_Acc1/2: 61.37%/95.44% tau1/tau2: 0.15/1.85
| Epoch #20			Loss: 0.1248 Acc@1: 97.60% Cons_Acc1/2: 61.20%/95.60% tau1/tau2: 0.15/1.85
| Epoch #20			Loss: 0.0519 Acc@1: 97.76% Cons_Acc1/2: 59.17%/95.60% tau1/tau2: 0.15/1.85
| Epoch #20			Loss: 0.0119 Acc@1: 97.81% Cons_Acc1/2: 57.48%/95.69% tau1/tau2: 0.15/1.85
| Epoch #20			Loss: 0.1123 Acc@1: 97.87% Cons_Acc1/2: 56.04%/95.77% tau1/tau2: 0.14/1.86
| Epoch #20			Loss: 0.0209 Acc@1: 97.92% Cons_Acc1/2: 53.68%/95.44% tau1/tau2: 0.14/1.86
| Epoch #20			Loss: 0.1228 Acc@1: 97.97% Cons_Acc1/2: 52.16%/95.35% tau1/tau2: 0.14/1.86
| Epoch #20			Loss: 0.0752 Acc@1: 97.81% Cons_Acc1/2: 48.01%/95.10% tau1/tau2: 0.14/1.86
| Epoch #20			Loss: 0.0781 Acc@1: 97.54% Cons_Acc1/2: 44.13%/94.17% tau1/tau2: 0.14/1.86
| Epoch #20			Loss: 0.0603 Acc@1: 97.27% Cons_Acc1/2: 42.18%/93.41% tau1/tau2: 0.14/1.86
| Epoch #20			Loss: 0.1755 Acc@1: 97.13% Cons_Acc1/2: 41.84%/93.07% tau1/tau2: 0.14/1.86
| Epoch #20			Loss: 0.0472 Acc@1: 97.12% Cons_Acc1/2: 42.94%/93.15% tau1/tau2: 0.14/1.86
| Epoch #20			Loss: 0.0691 Acc@1: 97.43% Cons_Acc1/2: 47.51%/93.91% tau1/tau2: 0.14/1.86
| Epoch #20			Loss: 0.0683 Acc@1: 97.67% Cons_Acc1/2: 53.09%/94.67% tau1/tau2: 0.14/1.86
| Epoch #20			Loss: 0.0631 Acc@1: 97.82% Cons_Acc1/2: 59.26%/94.93% tau1/tau2: 0.14/1.86
| Epoch #20			Loss: 0.0722 Acc@1: 97.82% Cons_Acc1/2: 65.17%/95.44% tau1/tau2: 0.13/1.87
| Epoch #20			Loss: 0.0573 Acc@1: 97.82% Cons_Acc1/2: 69.48%/95.52% tau1/tau2: 0.13/1.87
| Epoch #20			Loss: 0.0281 Acc@1: 97.82% Cons_Acc1/2: 72.87%/95.35% tau1/tau2: 0.13/1.87
| Epoch #20			Loss: 0.0433 Acc@1: 97.71% Cons_Acc1/2: 74.30%/95.52% tau1/tau2: 0.13/1.87
| Epoch #21			Loss: 0.0523 Acc@1: 97.56% Cons_Acc1/2: 74.13%/95.60% tau1/tau2: 0.13/1.87
| Epoch #21			Loss: 0.0355 Acc@1: 97.56% Cons_Acc1/2: 71.51%/95.60% tau1/tau2: 0.13/1.87
| Epoch #21			Loss: 0.0652 Acc@1: 97.46% Cons_Acc1/2: 66.10%/95.52% tau1/tau2: 0.13/1.87
| Epoch #21			Loss: 0.0752 Acc@1: 97.52% Cons_Acc1/2: 61.37%/95.77% tau1/tau2: 0.13/1.87
| Epoch #21			Loss: 0.0341 Acc@1: 97.69% Cons_Acc1/2: 56.47%/96.28% tau1/tau2: 0.13/1.87
| Epoch #21			Loss: 0.0692 Acc@1: 97.68% Cons_Acc1/2: 53.00%/96.62% tau1/tau2: 0.13/1.87
| Epoch #21			Loss: 0.0992 Acc@1: 97.69% Cons_Acc1/2: 50.13%/96.37% tau1/tau2: 0.13/1.87
| Epoch #21			Loss: 0.0947 Acc@1: 97.74% Cons_Acc1/2: 49.54%/96.20% tau1/tau2: 0.12/1.88
| Epoch #21			Loss: 0.1025 Acc@1: 97.64% Cons_Acc1/2: 46.32%/95.69% tau1/tau2: 0.12/1.88
| Epoch #21			Loss: 0.1504 Acc@1: 97.58% Cons_Acc1/2: 43.79%/95.52% tau1/tau2: 0.12/1.88
| Epoch #21			Loss: 0.2287 Acc@1: 97.57% Cons_Acc1/2: 40.57%/95.60% tau1/tau2: 0.12/1.88
| Epoch #21			Loss: 0.1482 Acc@1: 97.54% Cons_Acc1/2: 38.04%/95.52% tau1/tau2: 0.12/1.88
| Epoch #21			Loss: 0.0220 Acc@1: 97.51% Cons_Acc1/2: 37.95%/95.35% tau1/tau2: 0.12/1.88
| Epoch #21			Loss: 0.1034 Acc@1: 97.61% Cons_Acc1/2: 39.48%/94.84% tau1/tau2: 0.12/1.88
| Epoch #21			Loss: 0.0330 Acc@1: 97.65% Cons_Acc1/2: 42.10%/94.76% tau1/tau2: 0.12/1.88
| Epoch #21			Loss: 0.0695 Acc@1: 97.67% Cons_Acc1/2: 46.24%/94.76% tau1/tau2: 0.12/1.88
| Epoch #21			Loss: 0.1576 Acc@1: 97.72% Cons_Acc1/2: 49.03%/95.10% tau1/tau2: 0.12/1.88
| Epoch #21			Loss: 0.0580 Acc@1: 97.61% Cons_Acc1/2: 51.31%/94.84% tau1/tau2: 0.12/1.88
| Epoch #21			Loss: 0.0604 Acc@1: 97.64% Cons_Acc1/2: 52.41%/95.01% tau1/tau2: 0.11/1.89
| Epoch #21			Loss: 0.0341 Acc@1: 97.52% Cons_Acc1/2: 54.02%/95.01% tau1/tau2: 0.11/1.89
| Epoch #21			Loss: 0.0767 Acc@1: 97.49% Cons_Acc1/2: 52.07%/95.10% tau1/tau2: 0.11/1.89
| Epoch #21			Loss: 0.1384 Acc@1: 97.44% Cons_Acc1/2: 50.72%/95.52% tau1/tau2: 0.11/1.89
| Epoch #21			Loss: 0.0394 Acc@1: 97.55% Cons_Acc1/2: 49.03%/95.86% tau1/tau2: 0.11/1.89
| Epoch #21			Loss: 0.0591 Acc@1: 97.62% Cons_Acc1/2: 47.59%/96.28% tau1/tau2: 0.11/1.89
| Epoch #21			Loss: 0.0365 Acc@1: 97.67% Cons_Acc1/2: 45.82%/96.37% tau1/tau2: 0.11/1.89
| Epoch #21			Loss: 0.0810 Acc@1: 97.71% Cons_Acc1/2: 44.21%/96.28% tau1/tau2: 0.11/1.89
| Epoch #21			Loss: 0.2723 Acc@1: 97.79% Cons_Acc1/2: 44.13%/96.45% tau1/tau2: 0.11/1.89
| Epoch #21			Loss: 0.1785 Acc@1: 97.88% Cons_Acc1/2: 45.31%/96.37% tau1/tau2: 0.11/1.89
| Epoch #21			Loss: 0.0418 Acc@1: 97.92% Cons_Acc1/2: 45.73%/96.37% tau1/tau2: 0.11/1.89
| Epoch #21			Loss: 0.0336 Acc@1: 97.89% Cons_Acc1/2: 46.75%/96.53% tau1/tau2: 0.10/1.90
| Epoch #21			Loss: 0.1377 Acc@1: 97.86% Cons_Acc1/2: 47.84%/96.45% tau1/tau2: 0.10/1.90
| Epoch #21			Loss: 0.0927 Acc@1: 97.80% Cons_Acc1/2: 50.97%/96.45% tau1/tau2: 0.10/1.90
| Epoch #21			Loss: 0.0463 Acc@1: 97.75% Cons_Acc1/2: 54.95%/96.20% tau1/tau2: 0.10/1.90
| Epoch #21			Loss: 0.0646 Acc@1: 97.70% Cons_Acc1/2: 57.90%/96.11% tau1/tau2: 0.10/1.90
| Epoch #21			Loss: 0.0701 Acc@1: 97.58% Cons_Acc1/2: 59.93%/96.20% tau1/tau2: 0.10/1.90
| Epoch #21			Loss: 0.0848 Acc@1: 97.59% Cons_Acc1/2: 60.86%/96.37% tau1/tau2: 0.10/1.90
| Epoch #21			Loss: 0.0765 Acc@1: 97.66% Cons_Acc1/2: 58.41%/96.28% tau1/tau2: 0.10/1.90
| Epoch #22			Loss: 0.0150 Acc@1: 97.69% Cons_Acc1/2: 55.62%/96.28% tau1/tau2: 0.10/1.90
| Epoch #22			Loss: 0.1903 Acc@1: 97.74% Cons_Acc1/2: 53.51%/96.37% tau1/tau2: 0.10/1.90
| Epoch #22			Loss: 0.0537 Acc@1: 97.83% Cons_Acc1/2: 53.34%/96.62% tau1/tau2: 0.10/1.90
| Epoch #22			Loss: 0.0548 Acc@1: 97.91% Cons_Acc1/2: 52.32%/96.45% tau1/tau2: 0.09/1.91
| Epoch #22			Loss: 0.1715 Acc@1: 97.81% Cons_Acc1/2: 51.99%/96.37% tau1/tau2: 0.09/1.91
| Epoch #22			Loss: 0.0956 Acc@1: 97.71% Cons_Acc1/2: 52.16%/96.03% tau1/tau2: 0.09/1.91
| Epoch #22			Loss: 0.0837 Acc@1: 97.57% Cons_Acc1/2: 53.34%/95.44% tau1/tau2: 0.09/1.91
| Epoch #22			Loss: 0.3444 Acc@1: 97.54% Cons_Acc1/2: 57.73%/94.93% tau1/tau2: 0.09/1.91
| Epoch #22			Loss: 0.1043 Acc@1: 97.38% Cons_Acc1/2: 60.36%/94.25% tau1/tau2: 0.09/1.91
| Epoch #22			Loss: 0.1578 Acc@1: 97.31% Cons_Acc1/2: 61.20%/93.74% tau1/tau2: 0.09/1.91
| Epoch #22			Loss: 0.0479 Acc@1: 97.32% Cons_Acc1/2: 61.03%/92.90% tau1/tau2: 0.09/1.91
| Epoch #22			Loss: 0.1295 Acc@1: 97.44% Cons_Acc1/2: 57.31%/92.98% tau1/tau2: 0.09/1.91
| Epoch #22			Loss: 0.0566 Acc@1: 97.57% Cons_Acc1/2: 52.58%/93.58% tau1/tau2: 0.09/1.91
| Epoch #22			Loss: 0.1477 Acc@1: 97.77% Cons_Acc1/2: 49.37%/94.42% tau1/tau2: 0.09/1.91
| Epoch #22			Loss: 0.1284 Acc@1: 97.83% Cons_Acc1/2: 45.05%/95.10% tau1/tau2: 0.08/1.92
| Epoch #22			Loss: 0.0255 Acc@1: 97.73% Cons_Acc1/2: 41.84%/95.35% tau1/tau2: 0.08/1.92
| Epoch #22			Loss: 0.1096 Acc@1: 97.72% Cons_Acc1/2: 41.17%/95.94% tau1/tau2: 0.08/1.92
| Epoch #22			Loss: 0.1779 Acc@1: 97.72% Cons_Acc1/2: 41.93%/96.03% tau1/tau2: 0.08/1.92
| Epoch #22			Loss: 0.1634 Acc@1: 97.72% Cons_Acc1/2: 45.48%/95.94% tau1/tau2: 0.08/1.92
| Epoch #22			Loss: 0.0384 Acc@1: 97.72% Cons_Acc1/2: 49.37%/95.18% tau1/tau2: 0.08/1.92
| Epoch #22			Loss: 0.0525 Acc@1: 97.57% Cons_Acc1/2: 51.73%/94.84% tau1/tau2: 0.08/1.92
| Epoch #22			Loss: 0.0611 Acc@1: 97.51% Cons_Acc1/2: 54.95%/94.67% tau1/tau2: 0.08/1.92
| Epoch #22			Loss: 0.1463 Acc@1: 97.57% Cons_Acc1/2: 59.17%/94.59% tau1/tau2: 0.08/1.92
| Epoch #22			Loss: 0.1408 Acc@1: 97.61% Cons_Acc1/2: 61.28%/94.34% tau1/tau2: 0.08/1.92
| Epoch #22			Loss: 0.0512 Acc@1: 97.66% Cons_Acc1/2: 61.20%/94.17% tau1/tau2: 0.08/1.92
| Epoch #22			Loss: 0.0901 Acc@1: 97.78% Cons_Acc1/2: 60.10%/94.42% tau1/tau2: 0.08/1.92
| Epoch #22			Loss: 0.0447 Acc@1: 97.81% Cons_Acc1/2: 54.61%/94.17% tau1/tau2: 0.07/1.93
| Epoch #22			Loss: 0.0489 Acc@1: 97.89% Cons_Acc1/2: 50.63%/94.17% tau1/tau2: 0.07/1.93
| Epoch #22			Loss: 0.1176 Acc@1: 97.90% Cons_Acc1/2: 47.17%/93.66% tau1/tau2: 0.07/1.93
| Epoch #22			Loss: 0.1888 Acc@1: 97.65% Cons_Acc1/2: 45.05%/93.83% tau1/tau2: 0.07/1.93
| Epoch #22			Loss: 0.0976 Acc@1: 97.59% Cons_Acc1/2: 44.55%/93.83% tau1/tau2: 0.07/1.93
| Epoch #22			Loss: 0.0605 Acc@1: 97.55% Cons_Acc1/2: 45.31%/94.17% tau1/tau2: 0.07/1.93
| Epoch #22			Loss: 0.0250 Acc@1: 97.63% Cons_Acc1/2: 47.84%/94.17% tau1/tau2: 0.07/1.93
| Epoch #22			Loss: 0.0579 Acc@1: 97.62% Cons_Acc1/2: 51.23%/94.42% tau1/tau2: 0.07/1.93
| Epoch #22			Loss: 0.0570 Acc@1: 97.68% Cons_Acc1/2: 55.37%/94.59% tau1/tau2: 0.07/1.93
| Epoch #22			Loss: 0.0508 Acc@1: 97.64% Cons_Acc1/2: 60.52%/95.01% tau1/tau2: 0.07/1.93
| Epoch #22			Loss: 0.0405 Acc@1: 97.58% Cons_Acc1/2: 65.09%/95.27% tau1/tau2: 0.07/1.93
| Epoch #23			Loss: 0.0419 Acc@1: 97.61% Cons_Acc1/2: 67.96%/95.60% tau1/tau2: 0.06/1.94
| Epoch #23			Loss: 0.0292 Acc@1: 97.57% Cons_Acc1/2: 69.74%/96.11% tau1/tau2: 0.06/1.94
| Epoch #23			Loss: 0.3140 Acc@1: 97.72% Cons_Acc1/2: 70.67%/96.62% tau1/tau2: 0.06/1.94
| Epoch #23			Loss: 0.0690 Acc@1: 97.77% Cons_Acc1/2: 66.44%/97.13% tau1/tau2: 0.06/1.94
| Epoch #23			Loss: 0.2262 Acc@1: 97.90% Cons_Acc1/2: 61.96%/97.21% tau1/tau2: 0.06/1.94
| Epoch #23			Loss: 0.0752 Acc@1: 97.83% Cons_Acc1/2: 56.13%/97.30% tau1/tau2: 0.06/1.94
| Epoch #23			Loss: 0.0493 Acc@1: 97.74% Cons_Acc1/2: 52.83%/97.21% tau1/tau2: 0.06/1.94
| Epoch #23			Loss: 0.1097 Acc@1: 97.49% Cons_Acc1/2: 50.38%/97.04% tau1/tau2: 0.06/1.94
| Epoch #23			Loss: 0.0698 Acc@1: 97.44% Cons_Acc1/2: 47.25%/96.70% tau1/tau2: 0.06/1.94
| Epoch #23			Loss: 0.1070 Acc@1: 97.47% Cons_Acc1/2: 44.89%/96.79% tau1/tau2: 0.06/1.94
| Epoch #23			Loss: 0.0523 Acc@1: 97.54% Cons_Acc1/2: 43.20%/96.87% tau1/tau2: 0.06/1.94
| Epoch #23			Loss: 0.0813 Acc@1: 97.52% Cons_Acc1/2: 41.34%/96.53% tau1/tau2: 0.06/1.94
| Epoch #23			Loss: 0.1987 Acc@1: 97.55% Cons_Acc1/2: 41.59%/96.20% tau1/tau2: 0.05/1.95
| Epoch #23			Loss: 0.0809 Acc@1: 97.61% Cons_Acc1/2: 43.53%/95.94% tau1/tau2: 0.05/1.95
| Epoch #23			Loss: 0.1082 Acc@1: 97.62% Cons_Acc1/2: 46.07%/95.86% tau1/tau2: 0.05/1.95
| Epoch #23			Loss: 0.0367 Acc@1: 97.62% Cons_Acc1/2: 49.45%/95.60% tau1/tau2: 0.05/1.95
| Epoch #23			Loss: 0.0481 Acc@1: 97.61% Cons_Acc1/2: 50.04%/95.27% tau1/tau2: 0.05/1.95
| Epoch #23			Loss: 0.1952 Acc@1: 97.58% Cons_Acc1/2: 48.10%/95.10% tau1/tau2: 0.05/1.95
| Epoch #23			Loss: 0.0601 Acc@1: 97.62% Cons_Acc1/2: 47.93%/94.17% tau1/tau2: 0.05/1.95
| Epoch #23			Loss: 0.0481 Acc@1: 97.66% Cons_Acc1/2: 48.77%/93.66% tau1/tau2: 0.05/1.95
| Epoch #23			Loss: 0.1047 Acc@1: 97.67% Cons_Acc1/2: 49.03%/92.90% tau1/tau2: 0.05/1.95
| Epoch #23			Loss: 0.0981 Acc@1: 97.52% Cons_Acc1/2: 48.86%/91.97% tau1/tau2: 0.05/1.95
| Epoch #23			Loss: 0.0500 Acc@1: 97.41% Cons_Acc1/2: 49.03%/90.96% tau1/tau2: 0.05/1.95
| Epoch #23			Loss: 0.0643 Acc@1: 97.22% Cons_Acc1/2: 52.75%/89.77% tau1/tau2: 0.05/1.95
| Epoch #23			Loss: 0.0466 Acc@1: 96.96% Cons_Acc1/2: 55.79%/88.93% tau1/tau2: 0.04/1.96
| Epoch #23			Loss: 0.1545 Acc@1: 96.78% Cons_Acc1/2: 57.82%/88.59% tau1/tau2: 0.04/1.96
| Epoch #23			Loss: 0.0971 Acc@1: 96.91% Cons_Acc1/2: 59.59%/89.94% tau1/tau2: 0.04/1.96
| Epoch #23			Loss: 0.0446 Acc@1: 97.18% Cons_Acc1/2: 60.52%/92.48% tau1/tau2: 0.04/1.96
| Epoch #23			Loss: 0.0547 Acc@1: 97.52% Cons_Acc1/2: 60.61%/93.66% tau1/tau2: 0.04/1.96
| Epoch #23			Loss: 0.2412 Acc@1: 97.82% Cons_Acc1/2: 60.10%/95.94% tau1/tau2: 0.04/1.96
| Epoch #23			Loss: 0.0503 Acc@1: 98.02% Cons_Acc1/2: 60.78%/97.04% tau1/tau2: 0.04/1.96
| Epoch #23			Loss: 0.0421 Acc@1: 98.00% Cons_Acc1/2: 60.44%/97.55% tau1/tau2: 0.04/1.96
| Epoch #23			Loss: 0.0324 Acc@1: 97.91% Cons_Acc1/2: 60.44%/97.80% tau1/tau2: 0.04/1.96
| Epoch #23			Loss: 0.1064 Acc@1: 97.84% Cons_Acc1/2: 61.62%/97.72% tau1/tau2: 0.04/1.96
| Epoch #23			Loss: 0.0850 Acc@1: 97.63% Cons_Acc1/2: 62.81%/97.63% tau1/tau2: 0.04/1.96
| Epoch #23			Loss: 0.0416 Acc@1: 97.66% Cons_Acc1/2: 60.27%/97.46% tau1/tau2: 0.04/1.96
| Epoch #23			Loss: 0.0332 Acc@1: 97.81% Cons_Acc1/2: 56.64%/97.38% tau1/tau2: 0.04/1.96
| Epoch #24			Loss: 0.1226 Acc@1: 97.86% Cons_Acc1/2: 53.51%/97.13% tau1/tau2: 0.03/1.97
| Epoch #24			Loss: 0.0866 Acc@1: 97.91% Cons_Acc1/2: 50.04%/96.20% tau1/tau2: 0.03/1.97
| Epoch #24			Loss: 0.1165 Acc@1: 97.81% Cons_Acc1/2: 45.56%/95.10% tau1/tau2: 0.03/1.97
| Epoch #24			Loss: 0.1004 Acc@1: 97.72% Cons_Acc1/2: 43.45%/94.08% tau1/tau2: 0.03/1.97
| Epoch #24			Loss: 0.1198 Acc@1: 97.59% Cons_Acc1/2: 42.01%/92.65% tau1/tau2: 0.03/1.97
| Epoch #24			Loss: 0.0672 Acc@1: 97.42% Cons_Acc1/2: 42.01%/90.96% tau1/tau2: 0.03/1.97
| Epoch #24			Loss: 0.0578 Acc@1: 97.27% Cons_Acc1/2: 43.36%/90.11% tau1/tau2: 0.03/1.97
| Epoch #24			Loss: 0.1335 Acc@1: 97.23% Cons_Acc1/2: 44.46%/89.86% tau1/tau2: 0.03/1.97
| Epoch #24			Loss: 0.1313 Acc@1: 97.41% Cons_Acc1/2: 47.08%/90.45% tau1/tau2: 0.03/1.97
| Epoch #24			Loss: 0.1088 Acc@1: 97.58% Cons_Acc1/2: 48.10%/91.46% tau1/tau2: 0.03/1.97
| Epoch #24			Loss: 0.1193 Acc@1: 97.79% Cons_Acc1/2: 49.37%/92.65% tau1/tau2: 0.03/1.97
| Epoch #24			Loss: 0.0625 Acc@1: 97.87% Cons_Acc1/2: 49.11%/93.66% tau1/tau2: 0.03/1.97
| Epoch #24			Loss: 0.0988 Acc@1: 97.94% Cons_Acc1/2: 49.70%/94.51% tau1/tau2: 0.03/1.97
| Epoch #24			Loss: 0.0150 Acc@1: 97.94% Cons_Acc1/2: 52.41%/95.10% tau1/tau2: 0.02/1.98
| Epoch #24			Loss: 0.0082 Acc@1: 97.93% Cons_Acc1/2: 55.11%/95.77% tau1/tau2: 0.02/1.98
| Epoch #24			Loss: 0.1050 Acc@1: 97.88% Cons_Acc1/2: 57.06%/96.45% tau1/tau2: 0.02/1.98
| Epoch #24			Loss: 0.1421 Acc@1: 97.87% Cons_Acc1/2: 59.43%/96.62% tau1/tau2: 0.02/1.98
| Epoch #24			Loss: 0.0369 Acc@1: 97.82% Cons_Acc1/2: 60.61%/96.96% tau1/tau2: 0.02/1.98
| Epoch #24			Loss: 0.0414 Acc@1: 97.90% Cons_Acc1/2: 59.51%/97.13% tau1/tau2: 0.02/1.98
| Epoch #24			Loss: 0.0692 Acc@1: 97.92% Cons_Acc1/2: 57.65%/97.38% tau1/tau2: 0.02/1.98
| Epoch #24			Loss: 0.0592 Acc@1: 97.93% Cons_Acc1/2: 53.51%/97.46% tau1/tau2: 0.02/1.98
| Epoch #24			Loss: 0.0312 Acc@1: 97.99% Cons_Acc1/2: 50.97%/97.46% tau1/tau2: 0.02/1.98
| Epoch #24			Loss: 0.0327 Acc@1: 98.02% Cons_Acc1/2: 48.69%/97.13% tau1/tau2: 0.02/1.98
| Epoch #24			Loss: 0.0522 Acc@1: 98.03% Cons_Acc1/2: 47.84%/96.79% tau1/tau2: 0.02/1.98
| Epoch #24			Loss: 0.0791 Acc@1: 97.95% Cons_Acc1/2: 49.28%/96.20% tau1/tau2: 0.02/1.98
| Epoch #24			Loss: 0.1559 Acc@1: 97.88% Cons_Acc1/2: 51.48%/95.94% tau1/tau2: 0.02/1.98
| Epoch #24			Loss: 0.1828 Acc@1: 97.75% Cons_Acc1/2: 52.83%/95.18% tau1/tau2: 0.01/1.99
| Epoch #24			Loss: 0.1392 Acc@1: 97.72% Cons_Acc1/2: 53.85%/94.84% tau1/tau2: 0.01/1.99
| Epoch #24			Loss: 0.0740 Acc@1: 97.75% Cons_Acc1/2: 54.27%/94.76% tau1/tau2: 0.01/1.99
| Epoch #24			Loss: 0.0398 Acc@1: 97.87% Cons_Acc1/2: 54.69%/95.44% tau1/tau2: 0.01/1.99
| Epoch #24			Loss: 0.0461 Acc@1: 97.99% Cons_Acc1/2: 54.95%/95.77% tau1/tau2: 0.01/1.99
| Epoch #24			Loss: 0.1443 Acc@1: 98.09% Cons_Acc1/2: 56.38%/96.03% tau1/tau2: 0.01/1.99
| Epoch #24			Loss: 0.0176 Acc@1: 98.11% Cons_Acc1/2: 58.07%/95.94% tau1/tau2: 0.01/1.99
| Epoch #24			Loss: 0.0705 Acc@1: 98.08% Cons_Acc1/2: 58.83%/95.77% tau1/tau2: 0.01/1.99
| Epoch #24			Loss: 0.1702 Acc@1: 98.07% Cons_Acc1/2: 59.00%/95.94% tau1/tau2: 0.01/1.99
| Epoch #24			Loss: 0.0730 Acc@1: 98.07% Cons_Acc1/2: 59.17%/95.94% tau1/tau2: 0.01/1.99
| Epoch #24			Loss: 0.0436 Acc@1: 98.10% Cons_Acc1/2: 59.26%/96.03% tau1/tau2: 0.01/1.99
| Epoch #25			Loss: 0.0332 Acc@1: 98.02% Cons_Acc1/2: 64.16%/95.69% tau1/tau2: 0.01/1.99
| Epoch #25			Loss: 0.0193 Acc@1: 97.92% Cons_Acc1/2: 65.68%/95.69% tau1/tau2: 0.01/1.99
| Epoch #25			Loss: 0.0718 Acc@1: 97.84% Cons_Acc1/2: 66.61%/95.44% tau1/tau2: 0.00/2.00
| Epoch #25			Loss: 0.1302 Acc@1: 97.83% Cons_Acc1/2: 67.03%/95.35% tau1/tau2: 0.00/2.00
| Epoch #25			Loss: 0.0781 Acc@1: 97.76% Cons_Acc1/2: 66.27%/95.44% tau1/tau2: 0.00/2.00
| Epoch #25			Loss: 0.0399 Acc@1: 97.81% Cons_Acc1/2: 63.82%/95.52% tau1/tau2: 0.00/2.00
| Epoch #25			Loss: 0.0947 Acc@1: 97.83% Cons_Acc1/2: 62.64%/95.77% tau1/tau2: 0.00/2.00
| Epoch #25			Loss: 0.0112 Acc@1: 97.89% Cons_Acc1/2: 61.12%/96.03% tau1/tau2: 0.00/2.00
| Epoch #25			Loss: 0.0219 Acc@1: 98.02% Cons_Acc1/2: 57.73%/96.37% tau1/tau2: 0.00/2.00
| Epoch #25			Loss: 0.0743 Acc@1: 97.96% Cons_Acc1/2: 54.35%/96.28% tau1/tau2: -0.00/2.00
| Epoch #25			Loss: 0.0705 Acc@1: 97.84% Cons_Acc1/2: 52.49%/96.11% tau1/tau2: -0.00/2.00
| Epoch #25			Loss: 0.0994 Acc@1: 97.62% Cons_Acc1/2: 49.87%/95.94% tau1/tau2: -0.00/2.00
| Epoch #25			Loss: 0.0777 Acc@1: 97.40% Cons_Acc1/2: 47.68%/95.77% tau1/tau2: -0.00/2.00
| Epoch #25			Loss: 0.0883 Acc@1: 97.34% Cons_Acc1/2: 46.49%/95.77% tau1/tau2: -0.00/2.00
| Epoch #25			Loss: 0.1687 Acc@1: 97.41% Cons_Acc1/2: 45.90%/96.03% tau1/tau2: -0.00/2.00
| Epoch #25			Loss: 0.0527 Acc@1: 97.60% Cons_Acc1/2: 45.73%/96.45% tau1/tau2: -0.01/2.01
| Epoch #25			Loss: 0.1837 Acc@1: 97.79% Cons_Acc1/2: 46.91%/96.87% tau1/tau2: -0.01/2.01
| Epoch #25			Loss: 0.1844 Acc@1: 97.90% Cons_Acc1/2: 50.21%/96.96% tau1/tau2: -0.01/2.01
| Epoch #25			Loss: 0.0151 Acc@1: 97.97% Cons_Acc1/2: 52.83%/96.96% tau1/tau2: -0.01/2.01
| Epoch #25			Loss: 0.0321 Acc@1: 97.93% Cons_Acc1/2: 56.97%/97.21% tau1/tau2: -0.01/2.01
| Epoch #25			Loss: 0.0274 Acc@1: 97.96% Cons_Acc1/2: 62.21%/97.21% tau1/tau2: -0.01/2.01
| Epoch #25			Loss: 0.0901 Acc@1: 98.02% Cons_Acc1/2: 63.14%/97.21% tau1/tau2: -0.01/2.01
| Epoch #25			Loss: 0.0293 Acc@1: 98.12% Cons_Acc1/2: 63.82%/97.21% tau1/tau2: -0.01/2.01
| Epoch #25			Loss: 0.1082 Acc@1: 98.17% Cons_Acc1/2: 64.84%/97.21% tau1/tau2: -0.01/2.01
| Epoch #25			Loss: 0.0696 Acc@1: 98.07% Cons_Acc1/2: 63.99%/97.30% tau1/tau2: -0.01/2.01
| Epoch #25			Loss: 0.0260 Acc@1: 97.91% Cons_Acc1/2: 62.38%/97.13% tau1/tau2: -0.01/2.01
| Epoch #25			Loss: 0.0204 Acc@1: 97.66% Cons_Acc1/2: 60.61%/97.04% tau1/tau2: -0.01/2.01
| Epoch #25			Loss: 0.0516 Acc@1: 97.31% Cons_Acc1/2: 60.02%/96.87% tau1/tau2: -0.01/2.01
| Epoch #25			Loss: 0.0719 Acc@1: 97.21% Cons_Acc1/2: 58.33%/96.79% tau1/tau2: -0.02/2.02
| Epoch #25			Loss: 0.0410 Acc@1: 97.32% Cons_Acc1/2: 57.99%/96.62% tau1/tau2: -0.02/2.02
| Epoch #25			Loss: 0.1190 Acc@1: 98.01% Cons_Acc1/2: 59.26%/96.79% tau1/tau2: -0.02/2.02
| Epoch #25			Loss: 0.1066 Acc@1: 98.08% Cons_Acc1/2: 60.69%/96.96% tau1/tau2: -0.02/2.02
| Epoch #25			Loss: 0.0654 Acc@1: 97.96% Cons_Acc1/2: 63.06%/97.13% tau1/tau2: -0.02/2.02
| Epoch #25			Loss: 0.0168 Acc@1: 97.76% Cons_Acc1/2: 63.91%/97.13% tau1/tau2: -0.02/2.02
| Epoch #25			Loss: 0.0776 Acc@1: 97.59% Cons_Acc1/2: 61.79%/97.30% tau1/tau2: -0.02/2.02
| Epoch #25			Loss: 0.0457 Acc@1: 97.72% Cons_Acc1/2: 57.48%/97.04% tau1/tau2: -0.02/2.02
| Epoch #25			Loss: 0.0378 Acc@1: 97.79% Cons_Acc1/2: 53.09%/96.79% tau1/tau2: -0.02/2.02
| Epoch #26			Loss: 0.1429 Acc@1: 97.87% Cons_Acc1/2: 50.97%/96.79% tau1/tau2: -0.02/2.02
| Epoch #26			Loss: 0.0833 Acc@1: 97.94% Cons_Acc1/2: 50.46%/96.20% tau1/tau2: -0.02/2.02
| Epoch #26			Loss: 0.0900 Acc@1: 97.89% Cons_Acc1/2: 51.56%/95.77% tau1/tau2: -0.02/2.02
| Epoch #26			Loss: 0.0734 Acc@1: 97.74% Cons_Acc1/2: 53.68%/95.27% tau1/tau2: -0.02/2.02
| Epoch #26			Loss: 0.0469 Acc@1: 97.58% Cons_Acc1/2: 55.37%/94.17% tau1/tau2: -0.03/2.03
| Epoch #26			Loss: 0.1577 Acc@1: 97.47% Cons_Acc1/2: 55.62%/94.17% tau1/tau2: -0.03/2.03
| Epoch #26			Loss: 0.0778 Acc@1: 97.50% Cons_Acc1/2: 55.28%/94.17% tau1/tau2: -0.03/2.03
| Epoch #26			Loss: 0.1014 Acc@1: 97.55% Cons_Acc1/2: 55.45%/93.83% tau1/tau2: -0.03/2.03
| Epoch #26			Loss: 0.0749 Acc@1: 97.56% Cons_Acc1/2: 55.96%/93.74% tau1/tau2: -0.03/2.03
| Epoch #26			Loss: 0.0456 Acc@1: 97.62% Cons_Acc1/2: 55.71%/93.58% tau1/tau2: -0.03/2.03
| Epoch #26			Loss: 0.0156 Acc@1: 97.62% Cons_Acc1/2: 56.30%/93.83% tau1/tau2: -0.03/2.03
| Epoch #26			Loss: 0.1291 Acc@1: 97.62% Cons_Acc1/2: 56.89%/93.91% tau1/tau2: -0.03/2.03
| Epoch #26			Loss: 0.0781 Acc@1: 97.54% Cons_Acc1/2: 56.04%/93.83% tau1/tau2: -0.03/2.03
| Epoch #26			Loss: 0.0724 Acc@1: 97.44% Cons_Acc1/2: 54.61%/94.08% tau1/tau2: -0.03/2.03
| Epoch #26			Loss: 0.0747 Acc@1: 97.42% Cons_Acc1/2: 50.89%/94.00% tau1/tau2: -0.03/2.03
| Epoch #26			Loss: 0.1061 Acc@1: 97.38% Cons_Acc1/2: 48.18%/93.74% tau1/tau2: -0.03/2.03
| Epoch #26			Loss: 0.0404 Acc@1: 97.48% Cons_Acc1/2: 44.89%/93.91% tau1/tau2: -0.03/2.03
| Epoch #26			Loss: 0.0526 Acc@1: 97.66% Cons_Acc1/2: 42.86%/94.17% tau1/tau2: -0.03/2.03
| Epoch #26			Loss: 0.0604 Acc@1: 97.81% Cons_Acc1/2: 41.67%/94.59% tau1/tau2: -0.03/2.03
| Epoch #26			Loss: 0.0437 Acc@1: 97.85% Cons_Acc1/2: 40.83%/94.76% tau1/tau2: -0.04/2.04
| Epoch #26			Loss: 0.0721 Acc@1: 97.83% Cons_Acc1/2: 42.18%/94.67% tau1/tau2: -0.04/2.04
| Epoch #26			Loss: 0.0954 Acc@1: 97.80% Cons_Acc1/2: 46.58%/94.93% tau1/tau2: -0.04/2.04
| Epoch #26			Loss: 0.1726 Acc@1: 97.78% Cons_Acc1/2: 51.56%/95.52% tau1/tau2: -0.04/2.04
| Epoch #26			Loss: 0.0624 Acc@1: 97.73% Cons_Acc1/2: 57.31%/95.52% tau1/tau2: -0.04/2.04
| Epoch #26			Loss: 0.1005 Acc@1: 97.52% Cons_Acc1/2: 62.89%/95.52% tau1/tau2: -0.04/2.04
| Epoch #26			Loss: 0.0356 Acc@1: 97.44% Cons_Acc1/2: 66.44%/95.52% tau1/tau2: -0.04/2.04
| Epoch #26			Loss: 0.0991 Acc@1: 97.48% Cons_Acc1/2: 68.05%/95.86% tau1/tau2: -0.04/2.04
| Epoch #26			Loss: 0.0738 Acc@1: 97.69% Cons_Acc1/2: 67.79%/96.03% tau1/tau2: -0.04/2.04
| Epoch #26			Loss: 0.1876 Acc@1: 97.87% Cons_Acc1/2: 65.43%/96.45% tau1/tau2: -0.04/2.04
| Epoch #26			Loss: 0.0177 Acc@1: 97.93% Cons_Acc1/2: 63.65%/96.79% tau1/tau2: -0.04/2.04
| Epoch #26			Loss: 0.0563 Acc@1: 97.90% Cons_Acc1/2: 60.61%/96.62% tau1/tau2: -0.04/2.04
| Epoch #26			Loss: 0.0787 Acc@1: 97.73% Cons_Acc1/2: 54.61%/96.37% tau1/tau2: -0.04/2.04
| Epoch #26			Loss: 0.0845 Acc@1: 97.43% Cons_Acc1/2: 51.65%/96.62% tau1/tau2: -0.04/2.04
| Epoch #26			Loss: 0.0752 Acc@1: 97.33% Cons_Acc1/2: 49.45%/96.79% tau1/tau2: -0.05/2.05
| Epoch #26			Loss: 0.0700 Acc@1: 97.46% Cons_Acc1/2: 48.18%/96.70% tau1/tau2: -0.05/2.05
| Epoch #26			Loss: 0.0459 Acc@1: 97.86% Cons_Acc1/2: 47.76%/97.13% tau1/tau2: -0.05/2.05
| Epoch #26			Loss: 0.0660 Acc@1: 98.04% Cons_Acc1/2: 46.91%/97.38% tau1/tau2: -0.05/2.05
| Epoch #27			Loss: 0.0310 Acc@1: 98.11% Cons_Acc1/2: 48.69%/96.87% tau1/tau2: -0.05/2.05
| Epoch #27			Loss: 0.0357 Acc@1: 98.09% Cons_Acc1/2: 51.31%/96.37% tau1/tau2: -0.05/2.05
| Epoch #27			Loss: 0.0302 Acc@1: 97.98% Cons_Acc1/2: 54.95%/96.28% tau1/tau2: -0.05/2.05
| Epoch #27			Loss: 0.0546 Acc@1: 97.87% Cons_Acc1/2: 56.89%/96.03% tau1/tau2: -0.05/2.05
| Epoch #27			Loss: 0.0450 Acc@1: 97.81% Cons_Acc1/2: 59.00%/95.60% tau1/tau2: -0.05/2.05
| Epoch #27			Loss: 0.0552 Acc@1: 97.73% Cons_Acc1/2: 59.59%/95.27% tau1/tau2: -0.05/2.05
| Epoch #27			Loss: 0.1140 Acc@1: 97.73% Cons_Acc1/2: 60.78%/95.18% tau1/tau2: -0.05/2.05
| Epoch #27			Loss: 0.0359 Acc@1: 97.77% Cons_Acc1/2: 58.07%/94.76% tau1/tau2: -0.05/2.05
| Epoch #27			Loss: 0.0499 Acc@1: 97.80% Cons_Acc1/2: 54.86%/94.59% tau1/tau2: -0.05/2.05
| Epoch #27			Loss: 0.0299 Acc@1: 97.80% Cons_Acc1/2: 51.99%/94.76% tau1/tau2: -0.05/2.05
| Epoch #27			Loss: 0.0139 Acc@1: 97.80% Cons_Acc1/2: 49.11%/95.18% tau1/tau2: -0.05/2.05
| Epoch #27			Loss: 0.0551 Acc@1: 97.90% Cons_Acc1/2: 46.75%/95.01% tau1/tau2: -0.06/2.06
| Epoch #27			Loss: 0.0733 Acc@1: 98.01% Cons_Acc1/2: 44.46%/95.10% tau1/tau2: -0.06/2.06
| Epoch #27			Loss: 0.0726 Acc@1: 98.01% Cons_Acc1/2: 43.62%/95.18% tau1/tau2: -0.06/2.06
| Epoch #27			Loss: 0.1474 Acc@1: 98.04% Cons_Acc1/2: 46.91%/95.52% tau1/tau2: -0.06/2.06
| Epoch #27			Loss: 0.0847 Acc@1: 98.00% Cons_Acc1/2: 50.72%/95.52% tau1/tau2: -0.06/2.06
| Epoch #27			Loss: 0.0969 Acc@1: 98.07% Cons_Acc1/2: 54.35%/95.52% tau1/tau2: -0.06/2.06
| Epoch #27			Loss: 0.0360 Acc@1: 97.91% Cons_Acc1/2: 57.14%/95.10% tau1/tau2: -0.06/2.06
| Epoch #27			Loss: 0.0269 Acc@1: 97.81% Cons_Acc1/2: 57.31%/95.18% tau1/tau2: -0.06/2.06
| Epoch #27			Loss: 0.0250 Acc@1: 97.74% Cons_Acc1/2: 58.50%/94.84% tau1/tau2: -0.06/2.06
| Epoch #27			Loss: 0.0784 Acc@1: 97.69% Cons_Acc1/2: 58.83%/94.59% tau1/tau2: -0.06/2.06
| Epoch #27			Loss: 0.1602 Acc@1: 97.72% Cons_Acc1/2: 57.99%/95.01% tau1/tau2: -0.06/2.06
| Epoch #27			Loss: 0.0494 Acc@1: 97.86% Cons_Acc1/2: 55.45%/95.69% tau1/tau2: -0.06/2.06
| Epoch #27			Loss: 0.0204 Acc@1: 98.06% Cons_Acc1/2: 52.07%/96.11% tau1/tau2: -0.06/2.06
| Epoch #27			Loss: 0.0825 Acc@1: 98.07% Cons_Acc1/2: 48.77%/96.45% tau1/tau2: -0.07/2.07
| Epoch #27			Loss: 0.0891 Acc@1: 98.07% Cons_Acc1/2: 45.90%/96.45% tau1/tau2: -0.07/2.07
| Epoch #27			Loss: 0.0687 Acc@1: 98.11% Cons_Acc1/2: 42.10%/96.62% tau1/tau2: -0.07/2.07
| Epoch #27			Loss: 0.1055 Acc@1: 98.12% Cons_Acc1/2: 39.73%/96.62% tau1/tau2: -0.07/2.07
| Epoch #27			Loss: 0.0100 Acc@1: 98.17% Cons_Acc1/2: 39.64%/96.96% tau1/tau2: -0.07/2.07
| Epoch #27			Loss: 0.0519 Acc@1: 98.07% Cons_Acc1/2: 39.73%/96.96% tau1/tau2: -0.07/2.07
| Epoch #27			Loss: 0.1535 Acc@1: 98.18% Cons_Acc1/2: 42.27%/96.79% tau1/tau2: -0.07/2.07
| Epoch #27			Loss: 0.0301 Acc@1: 98.19% Cons_Acc1/2: 46.49%/96.20% tau1/tau2: -0.07/2.07
| Epoch #27			Loss: 0.1543 Acc@1: 98.21% Cons_Acc1/2: 49.87%/95.77% tau1/tau2: -0.07/2.07
| Epoch #27			Loss: 0.0079 Acc@1: 98.06% Cons_Acc1/2: 53.76%/95.01% tau1/tau2: -0.07/2.07
| Epoch #27			Loss: 0.0921 Acc@1: 97.92% Cons_Acc1/2: 56.97%/94.59% tau1/tau2: -0.07/2.07
| Epoch #27			Loss: 0.0534 Acc@1: 97.86% Cons_Acc1/2: 57.57%/94.42% tau1/tau2: -0.07/2.07
| Epoch #27			Loss: 0.0450 Acc@1: 97.82% Cons_Acc1/2: 57.90%/94.25% tau1/tau2: -0.07/2.07
| Epoch #28			Loss: 0.0520 Acc@1: 97.82% Cons_Acc1/2: 57.48%/94.08% tau1/tau2: -0.07/2.07
| Epoch #28			Loss: 0.0898 Acc@1: 97.83% Cons_Acc1/2: 54.44%/94.42% tau1/tau2: -0.07/2.07
| Epoch #28			Loss: 0.0775 Acc@1: 97.82% Cons_Acc1/2: 53.34%/94.42% tau1/tau2: -0.08/2.08
| Epoch #28			Loss: 0.1528 Acc@1: 97.87% Cons_Acc1/2: 52.58%/94.93% tau1/tau2: -0.08/2.08
| Epoch #28			Loss: 0.0827 Acc@1: 97.82% Cons_Acc1/2: 51.99%/95.27% tau1/tau2: -0.08/2.08
| Epoch #28			Loss: 0.0848 Acc@1: 97.79% Cons_Acc1/2: 52.32%/95.44% tau1/tau2: -0.08/2.08
| Epoch #28			Loss: 0.0157 Acc@1: 97.82% Cons_Acc1/2: 51.65%/95.44% tau1/tau2: -0.08/2.08
| Epoch #28			Loss: 0.0696 Acc@1: 97.92% Cons_Acc1/2: 51.65%/95.86% tau1/tau2: -0.08/2.08
| Epoch #28			Loss: 0.1119 Acc@1: 97.94% Cons_Acc1/2: 54.02%/95.86% tau1/tau2: -0.08/2.08
| Epoch #28			Loss: 0.0620 Acc@1: 97.99% Cons_Acc1/2: 57.90%/95.94% tau1/tau2: -0.08/2.08
| Epoch #28			Loss: 0.1154 Acc@1: 98.06% Cons_Acc1/2: 57.73%/96.20% tau1/tau2: -0.08/2.08
| Epoch #28			Loss: 0.0203 Acc@1: 98.06% Cons_Acc1/2: 56.55%/96.70% tau1/tau2: -0.08/2.08
| Epoch #28			Loss: 0.0131 Acc@1: 98.06% Cons_Acc1/2: 53.09%/96.96% tau1/tau2: -0.08/2.08
| Epoch #28			Loss: 0.0375 Acc@1: 98.08% Cons_Acc1/2: 50.04%/96.87% tau1/tau2: -0.08/2.08
| Epoch #28			Loss: 0.0747 Acc@1: 98.09% Cons_Acc1/2: 45.65%/96.87% tau1/tau2: -0.08/2.08
| Epoch #28			Loss: 0.0668 Acc@1: 98.02% Cons_Acc1/2: 41.93%/96.96% tau1/tau2: -0.08/2.08
| Epoch #28			Loss: 0.0205 Acc@1: 98.02% Cons_Acc1/2: 38.97%/96.96% tau1/tau2: -0.09/2.09
| Epoch #28			Loss: 0.1100 Acc@1: 97.99% Cons_Acc1/2: 36.86%/97.04% tau1/tau2: -0.09/2.09
| Epoch #28			Loss: 0.0410 Acc@1: 97.91% Cons_Acc1/2: 34.83%/97.21% tau1/tau2: -0.09/2.09
| Epoch #28			Loss: 0.0681 Acc@1: 97.96% Cons_Acc1/2: 36.01%/97.21% tau1/tau2: -0.09/2.09
| Epoch #28			Loss: 0.0107 Acc@1: 97.99% Cons_Acc1/2: 38.04%/97.04% tau1/tau2: -0.09/2.09
| Epoch #28			Loss: 0.0405 Acc@1: 97.90% Cons_Acc1/2: 40.15%/96.87% tau1/tau2: -0.09/2.09
| Epoch #28			Loss: 0.0314 Acc@1: 97.84% Cons_Acc1/2: 44.38%/96.79% tau1/tau2: -0.09/2.09
| Epoch #28			Loss: 0.0573 Acc@1: 97.80% Cons_Acc1/2: 47.93%/96.70% tau1/tau2: -0.09/2.09
| Epoch #28			Loss: 0.0200 Acc@1: 97.71% Cons_Acc1/2: 52.24%/96.53% tau1/tau2: -0.09/2.09
| Epoch #28			Loss: 0.0822 Acc@1: 97.65% Cons_Acc1/2: 55.71%/96.11% tau1/tau2: -0.09/2.09
| Epoch #28			Loss: 0.0838 Acc@1: 97.67% Cons_Acc1/2: 56.21%/95.94% tau1/tau2: -0.09/2.09
| Epoch #28			Loss: 0.0617 Acc@1: 97.73% Cons_Acc1/2: 55.28%/95.10% tau1/tau2: -0.09/2.09
| Epoch #28			Loss: 0.0582 Acc@1: 97.54% Cons_Acc1/2: 55.28%/92.90% tau1/tau2: -0.09/2.09
| Epoch #28			Loss: 0.0722 Acc@1: 97.47% Cons_Acc1/2: 55.71%/92.48% tau1/tau2: -0.09/2.09
| Epoch #28			Loss: 0.0484 Acc@1: 97.52% Cons_Acc1/2: 55.54%/92.73% tau1/tau2: -0.09/2.09
| Epoch #28			Loss: 0.0296 Acc@1: 97.59% Cons_Acc1/2: 53.42%/93.58% tau1/tau2: -0.10/2.10
| Epoch #28			Loss: 0.0477 Acc@1: 97.68% Cons_Acc1/2: 52.49%/94.51% tau1/tau2: -0.10/2.10
| Epoch #28			Loss: 0.0296 Acc@1: 97.91% Cons_Acc1/2: 51.56%/95.18% tau1/tau2: -0.10/2.10
| Epoch #28			Loss: 0.0361 Acc@1: 97.98% Cons_Acc1/2: 50.46%/95.10% tau1/tau2: -0.10/2.10
| Epoch #28			Loss: 0.0396 Acc@1: 97.93% Cons_Acc1/2: 51.56%/94.84% tau1/tau2: -0.10/2.10
| Epoch #28			Loss: 0.1627 Acc@1: 97.84% Cons_Acc1/2: 50.72%/94.67% tau1/tau2: -0.10/2.10
| Epoch #29			Loss: 0.0838 Acc@1: 97.79% Cons_Acc1/2: 50.63%/94.51% tau1/tau2: -0.10/2.10
| Epoch #29			Loss: 0.1163 Acc@1: 97.78% Cons_Acc1/2: 50.30%/94.76% tau1/tau2: -0.10/2.10
| Epoch #29			Loss: 0.0874 Acc@1: 97.84% Cons_Acc1/2: 50.72%/95.35% tau1/tau2: -0.10/2.10
| Epoch #29			Loss: 0.0143 Acc@1: 97.95% Cons_Acc1/2: 53.34%/95.60% tau1/tau2: -0.10/2.10
| Epoch #29			Loss: 0.0295 Acc@1: 98.02% Cons_Acc1/2: 55.37%/96.37% tau1/tau2: -0.10/2.10
| Epoch #29			Loss: 0.0576 Acc@1: 98.02% Cons_Acc1/2: 57.65%/96.20% tau1/tau2: -0.10/2.10
| Epoch #29			Loss: 0.0577 Acc@1: 98.04% Cons_Acc1/2: 58.83%/96.37% tau1/tau2: -0.10/2.10
| Epoch #29			Loss: 0.1088 Acc@1: 98.03% Cons_Acc1/2: 60.61%/96.20% tau1/tau2: -0.10/2.10
| Epoch #29			Loss: 0.0160 Acc@1: 97.97% Cons_Acc1/2: 60.19%/95.86% tau1/tau2: -0.10/2.10
| Epoch #29			Loss: 0.0816 Acc@1: 97.99% Cons_Acc1/2: 59.26%/95.69% tau1/tau2: -0.11/2.11
| Epoch #29			Loss: 0.0633 Acc@1: 98.04% Cons_Acc1/2: 57.48%/95.60% tau1/tau2: -0.11/2.11
| Epoch #29			Loss: 0.2344 Acc@1: 98.04% Cons_Acc1/2: 55.62%/95.77% tau1/tau2: -0.11/2.11
| Epoch #29			Loss: 0.0527 Acc@1: 98.07% Cons_Acc1/2: 54.18%/95.86% tau1/tau2: -0.11/2.11
| Epoch #29			Loss: 0.1000 Acc@1: 98.07% Cons_Acc1/2: 53.09%/96.28% tau1/tau2: -0.11/2.11
| Epoch #29			Loss: 0.0711 Acc@1: 98.05% Cons_Acc1/2: 51.90%/96.20% tau1/tau2: -0.11/2.11
| Epoch #29			Loss: 0.0989 Acc@1: 98.11% Cons_Acc1/2: 50.80%/96.37% tau1/tau2: -0.11/2.11
| Epoch #29			Loss: 0.0397 Acc@1: 98.12% Cons_Acc1/2: 50.04%/96.62% tau1/tau2: -0.11/2.11
| Epoch #29			Loss: 0.0346 Acc@1: 98.12% Cons_Acc1/2: 50.38%/96.53% tau1/tau2: -0.11/2.11
| Epoch #29			Loss: 0.1130 Acc@1: 98.10% Cons_Acc1/2: 51.65%/96.70% tau1/tau2: -0.11/2.11
| Epoch #29			Loss: 0.0396 Acc@1: 98.11% Cons_Acc1/2: 54.35%/96.79% tau1/tau2: -0.11/2.11
| Epoch #29			Loss: 0.0327 Acc@1: 98.17% Cons_Acc1/2: 57.40%/97.04% tau1/tau2: -0.11/2.11
| Epoch #29			Loss: 0.0501 Acc@1: 98.17% Cons_Acc1/2: 59.76%/97.13% tau1/tau2: -0.11/2.11
| Epoch #29			Loss: 0.0739 Acc@1: 98.17% Cons_Acc1/2: 61.03%/96.87% tau1/tau2: -0.11/2.11
| Epoch #29			Loss: 0.0424 Acc@1: 98.05% Cons_Acc1/2: 63.48%/96.70% tau1/tau2: -0.11/2.11
| Epoch #29			Loss: 0.0876 Acc@1: 98.07% Cons_Acc1/2: 64.16%/96.53% tau1/tau2: -0.11/2.11
| Epoch #29			Loss: 0.0306 Acc@1: 98.01% Cons_Acc1/2: 64.84%/96.62% tau1/tau2: -0.12/2.12
| Epoch #29			Loss: 0.0453 Acc@1: 97.97% Cons_Acc1/2: 65.09%/96.53% tau1/tau2: -0.12/2.12
| Epoch #29			Loss: 0.1416 Acc@1: 98.02% Cons_Acc1/2: 64.58%/96.37% tau1/tau2: -0.12/2.12
| Epoch #29			Loss: 0.0442 Acc@1: 98.03% Cons_Acc1/2: 63.82%/96.37% tau1/tau2: -0.12/2.12
| Epoch #29			Loss: 0.0396 Acc@1: 98.08% Cons_Acc1/2: 62.05%/96.37% tau1/tau2: -0.12/2.12
| Epoch #29			Loss: 0.0558 Acc@1: 98.13% Cons_Acc1/2: 59.51%/96.45% tau1/tau2: -0.12/2.12
| Epoch #29			Loss: 0.0195 Acc@1: 98.19% Cons_Acc1/2: 57.73%/96.53% tau1/tau2: -0.12/2.12
| Epoch #29			Loss: 0.0248 Acc@1: 98.19% Cons_Acc1/2: 56.89%/96.62% tau1/tau2: -0.12/2.12
| Epoch #29			Loss: 0.0649 Acc@1: 98.19% Cons_Acc1/2: 56.13%/96.87% tau1/tau2: -0.12/2.12
| Epoch #29			Loss: 0.0826 Acc@1: 98.15% Cons_Acc1/2: 55.62%/96.45% tau1/tau2: -0.12/2.12
| Epoch #29			Loss: 0.0364 Acc@1: 98.09% Cons_Acc1/2: 55.45%/96.45% tau1/tau2: -0.12/2.12
| Epoch #29			Loss: 0.0090 Acc@1: 98.10% Cons_Acc1/2: 55.20%/96.28% tau1/tau2: -0.12/2.12
| Epoch #30			Loss: 0.0123 Acc@1: 98.13% Cons_Acc1/2: 55.71%/96.37% tau1/tau2: -0.12/2.12
| Epoch #30			Loss: 0.0279 Acc@1: 98.12% Cons_Acc1/2: 59.09%/96.53% tau1/tau2: -0.12/2.12
| Epoch #30			Loss: 0.1275 Acc@1: 98.11% Cons_Acc1/2: 62.89%/96.87% tau1/tau2: -0.12/2.12
| Epoch #30			Loss: 0.0807 Acc@1: 98.07% Cons_Acc1/2: 66.27%/97.04% tau1/tau2: -0.13/2.13
| Epoch #30			Loss: 0.0538 Acc@1: 98.01% Cons_Acc1/2: 68.13%/97.13% tau1/tau2: -0.13/2.13
| Epoch #30			Loss: 0.1089 Acc@1: 97.98% Cons_Acc1/2: 69.15%/97.30% tau1/tau2: -0.13/2.13
| Epoch #30			Loss: 0.1115 Acc@1: 97.91% Cons_Acc1/2: 69.65%/97.21% tau1/tau2: -0.13/2.13
| Epoch #30			Loss: 0.0266 Acc@1: 97.88% Cons_Acc1/2: 68.72%/97.13% tau1/tau2: -0.13/2.13
| Epoch #30			Loss: 0.1410 Acc@1: 97.96% Cons_Acc1/2: 66.61%/97.21% tau1/tau2: -0.13/2.13
| Epoch #30			Loss: 0.1349 Acc@1: 97.97% Cons_Acc1/2: 64.58%/97.13% tau1/tau2: -0.13/2.13
| Epoch #30			Loss: 0.0401 Acc@1: 97.99% Cons_Acc1/2: 63.91%/97.21% tau1/tau2: -0.13/2.13
| Epoch #30			Loss: 0.0175 Acc@1: 98.07% Cons_Acc1/2: 61.37%/96.87% tau1/tau2: -0.13/2.13
| Epoch #30			Loss: 0.0525 Acc@1: 98.17% Cons_Acc1/2: 57.31%/96.96% tau1/tau2: -0.13/2.13
| Epoch #30			Loss: 0.0107 Acc@1: 98.22% Cons_Acc1/2: 54.86%/96.96% tau1/tau2: -0.13/2.13
| Epoch #30			Loss: 0.0294 Acc@1: 98.22% Cons_Acc1/2: 53.25%/96.70% tau1/tau2: -0.13/2.13
| Epoch #30			Loss: 0.0401 Acc@1: 98.12% Cons_Acc1/2: 51.90%/96.62% tau1/tau2: -0.13/2.13
| Epoch #30			Loss: 0.1104 Acc@1: 97.98% Cons_Acc1/2: 50.80%/96.28% tau1/tau2: -0.13/2.13
| Epoch #30			Loss: 0.0366 Acc@1: 97.67% Cons_Acc1/2: 48.44%/96.03% tau1/tau2: -0.13/2.13
| Epoch #30			Loss: 0.1035 Acc@1: 97.54% Cons_Acc1/2: 46.83%/95.52% tau1/tau2: -0.13/2.13
| Epoch #30			Loss: 0.0322 Acc@1: 97.37% Cons_Acc1/2: 46.24%/94.67% tau1/tau2: -0.14/2.14
| Epoch #30			Loss: 0.0388 Acc@1: 97.61% Cons_Acc1/2: 46.75%/94.51% tau1/tau2: -0.14/2.14
| Epoch #30			Loss: 0.0162 Acc@1: 97.83% Cons_Acc1/2: 46.75%/94.25% tau1/tau2: -0.14/2.14
| Epoch #30			Loss: 0.0342 Acc@1: 97.92% Cons_Acc1/2: 47.51%/94.08% tau1/tau2: -0.14/2.14
| Epoch #30			Loss: 0.0945 Acc@1: 97.95% Cons_Acc1/2: 51.90%/94.08% tau1/tau2: -0.14/2.14
| Epoch #30			Loss: 0.0645 Acc@1: 97.87% Cons_Acc1/2: 54.18%/94.08% tau1/tau2: -0.14/2.14
| Epoch #30			Loss: 0.0725 Acc@1: 97.85% Cons_Acc1/2: 54.78%/93.83% tau1/tau2: -0.14/2.14
| Epoch #30			Loss: 0.0835 Acc@1: 97.78% Cons_Acc1/2: 55.79%/93.83% tau1/tau2: -0.14/2.14
| Epoch #30			Loss: 0.0511 Acc@1: 97.75% Cons_Acc1/2: 58.58%/93.83% tau1/tau2: -0.14/2.14
| Epoch #30			Loss: 0.0378 Acc@1: 97.77% Cons_Acc1/2: 59.26%/94.42% tau1/tau2: -0.14/2.14
| Epoch #30			Loss: 0.0192 Acc@1: 97.85% Cons_Acc1/2: 59.09%/94.93% tau1/tau2: -0.14/2.14
| Epoch #30			Loss: 0.0100 Acc@1: 97.90% Cons_Acc1/2: 55.96%/95.94% tau1/tau2: -0.14/2.14
| Epoch #30			Loss: 0.0712 Acc@1: 97.87% Cons_Acc1/2: 51.56%/96.20% tau1/tau2: -0.14/2.14
| Epoch #30			Loss: 0.0693 Acc@1: 97.93% Cons_Acc1/2: 49.70%/96.62% tau1/tau2: -0.14/2.14
| Epoch #30			Loss: 0.0583 Acc@1: 97.89% Cons_Acc1/2: 46.15%/96.79% tau1/tau2: -0.14/2.14
| Epoch #30			Loss: 0.0100 Acc@1: 97.89% Cons_Acc1/2: 45.05%/96.96% tau1/tau2: -0.14/2.14
| Epoch #30			Loss: 0.0525 Acc@1: 97.88% Cons_Acc1/2: 43.28%/97.30% tau1/tau2: -0.15/2.15
| Epoch #30			Loss: 0.0471 Acc@1: 97.94% Cons_Acc1/2: 42.43%/97.63% tau1/tau2: -0.15/2.15
| Epoch #31			Loss: 0.1158 Acc@1: 98.12% Cons_Acc1/2: 44.46%/97.89% tau1/tau2: -0.15/2.15
| Epoch #31			Loss: 0.0708 Acc@1: 98.20% Cons_Acc1/2: 48.61%/97.80% tau1/tau2: -0.15/2.15
| Epoch #31			Loss: 0.0194 Acc@1: 98.32% Cons_Acc1/2: 50.97%/97.80% tau1/tau2: -0.15/2.15
| Epoch #31			Loss: 0.0481 Acc@1: 98.24% Cons_Acc1/2: 55.28%/97.97% tau1/tau2: -0.15/2.15
| Epoch #31			Loss: 0.1800 Acc@1: 98.16% Cons_Acc1/2: 61.79%/97.97% tau1/tau2: -0.15/2.15
| Epoch #31			Loss: 0.0429 Acc@1: 98.07% Cons_Acc1/2: 65.00%/98.06% tau1/tau2: -0.15/2.15
| Epoch #31			Loss: 0.0287 Acc@1: 97.93% Cons_Acc1/2: 66.61%/97.89% tau1/tau2: -0.15/2.15
| Epoch #31			Loss: 0.1224 Acc@1: 97.89% Cons_Acc1/2: 67.03%/97.97% tau1/tau2: -0.15/2.15
| Epoch #31			Loss: 0.0237 Acc@1: 97.87% Cons_Acc1/2: 65.00%/97.72% tau1/tau2: -0.15/2.15
| Epoch #31			Loss: 0.0487 Acc@1: 97.98% Cons_Acc1/2: 61.79%/97.97% tau1/tau2: -0.15/2.15
| Epoch #31			Loss: 0.0411 Acc@1: 98.16% Cons_Acc1/2: 59.09%/98.31% tau1/tau2: -0.15/2.15
| Epoch #31			Loss: 0.0154 Acc@1: 98.16% Cons_Acc1/2: 58.07%/98.06% tau1/tau2: -0.15/2.15
| Epoch #31			Loss: 0.0507 Acc@1: 98.18% Cons_Acc1/2: 56.55%/98.14% tau1/tau2: -0.15/2.15
| Epoch #31			Loss: 0.1095 Acc@1: 98.17% Cons_Acc1/2: 54.35%/97.97% tau1/tau2: -0.15/2.15
| Epoch #31			Loss: 0.0113 Acc@1: 98.17% Cons_Acc1/2: 54.69%/97.63% tau1/tau2: -0.16/2.16
| Epoch #31			Loss: 0.0231 Acc@1: 98.15% Cons_Acc1/2: 54.27%/97.38% tau1/tau2: -0.16/2.16
| Epoch #31			Loss: 0.0720 Acc@1: 98.09% Cons_Acc1/2: 53.85%/97.13% tau1/tau2: -0.16/2.16
| Epoch #31			Loss: 0.0906 Acc@1: 98.06% Cons_Acc1/2: 52.24%/96.87% tau1/tau2: -0.16/2.16
| Epoch #31			Loss: 0.0522 Acc@1: 98.07% Cons_Acc1/2: 50.04%/96.53% tau1/tau2: -0.16/2.16
| Epoch #31			Loss: 0.0987 Acc@1: 97.95% Cons_Acc1/2: 47.51%/96.03% tau1/tau2: -0.16/2.16
| Epoch #31			Loss: 0.0846 Acc@1: 97.77% Cons_Acc1/2: 42.43%/94.84% tau1/tau2: -0.16/2.16
| Epoch #31			Loss: 0.0524 Acc@1: 97.66% Cons_Acc1/2: 40.32%/94.51% tau1/tau2: -0.16/2.16
| Epoch #31			Loss: 0.0057 Acc@1: 97.67% Cons_Acc1/2: 39.48%/94.17% tau1/tau2: -0.16/2.16
| Epoch #31			Loss: 0.0956 Acc@1: 97.66% Cons_Acc1/2: 39.31%/93.74% tau1/tau2: -0.16/2.16
| Epoch #31			Loss: 0.0318 Acc@1: 97.78% Cons_Acc1/2: 42.10%/93.58% tau1/tau2: -0.16/2.16
| Epoch #31			Loss: 0.0727 Acc@1: 97.83% Cons_Acc1/2: 45.90%/92.98% tau1/tau2: -0.16/2.16
| Epoch #31			Loss: 0.0846 Acc@1: 97.97% Cons_Acc1/2: 50.04%/92.65% tau1/tau2: -0.16/2.16
| Epoch #31			Loss: 0.1672 Acc@1: 97.89% Cons_Acc1/2: 54.52%/92.90% tau1/tau2: -0.16/2.16
| Epoch #31			Loss: 0.0350 Acc@1: 97.68% Cons_Acc1/2: 60.27%/92.48% tau1/tau2: -0.16/2.16
| Epoch #31			Loss: 0.0632 Acc@1: 97.35% Cons_Acc1/2: 64.84%/91.46% tau1/tau2: -0.16/2.16
| Epoch #31			Loss: 0.0207 Acc@1: 96.99% Cons_Acc1/2: 68.13%/91.55% tau1/tau2: -0.17/2.17
| Epoch #31			Loss: 0.0858 Acc@1: 96.77% Cons_Acc1/2: 70.08%/91.55% tau1/tau2: -0.17/2.17
| Epoch #31			Loss: 0.0791 Acc@1: 97.05% Cons_Acc1/2: 69.40%/92.31% tau1/tau2: -0.17/2.17
| Epoch #31			Loss: 0.1193 Acc@1: 97.60% Cons_Acc1/2: 67.03%/94.59% tau1/tau2: -0.17/2.17
| Epoch #31			Loss: 0.0620 Acc@1: 97.99% Cons_Acc1/2: 62.30%/95.94% tau1/tau2: -0.17/2.17
| Epoch #31			Loss: 0.0640 Acc@1: 98.16% Cons_Acc1/2: 58.75%/96.45% tau1/tau2: -0.17/2.17
| Epoch #31			Loss: 0.1771 Acc@1: 98.17% Cons_Acc1/2: 55.28%/96.62% tau1/tau2: -0.17/2.17
| Epoch #32			Loss: 0.1467 Acc@1: 98.13% Cons_Acc1/2: 52.83%/96.87% tau1/tau2: -0.17/2.17
| Epoch #32			Loss: 0.0425 Acc@1: 97.92% Cons_Acc1/2: 47.84%/96.96% tau1/tau2: -0.17/2.17
| Epoch #32			Loss: 0.0565 Acc@1: 97.89% Cons_Acc1/2: 45.56%/97.21% tau1/tau2: -0.17/2.17
| Epoch #32			Loss: 0.1812 Acc@1: 97.98% Cons_Acc1/2: 46.15%/97.55% tau1/tau2: -0.17/2.17
| Epoch #32			Loss: 0.1281 Acc@1: 98.08% Cons_Acc1/2: 47.68%/97.72% tau1/tau2: -0.17/2.17
| Epoch #32			Loss: 0.0609 Acc@1: 98.17% Cons_Acc1/2: 50.21%/97.80% tau1/tau2: -0.17/2.17
| Epoch #32			Loss: 0.0265 Acc@1: 98.27% Cons_Acc1/2: 52.92%/97.80% tau1/tau2: -0.17/2.17
| Epoch #32			Loss: 0.0549 Acc@1: 98.30% Cons_Acc1/2: 55.79%/97.72% tau1/tau2: -0.17/2.17
| Epoch #32			Loss: 0.0222 Acc@1: 98.21% Cons_Acc1/2: 59.00%/97.72% tau1/tau2: -0.17/2.17
| Epoch #32			Loss: 0.0072 Acc@1: 98.08% Cons_Acc1/2: 62.55%/97.72% tau1/tau2: -0.17/2.17
| Epoch #32			Loss: 0.1257 Acc@1: 98.03% Cons_Acc1/2: 63.65%/97.55% tau1/tau2: -0.17/2.17
| Epoch #32			Loss: 0.0667 Acc@1: 98.04% Cons_Acc1/2: 64.07%/97.55% tau1/tau2: -0.18/2.18
| Epoch #32			Loss: 0.0646 Acc@1: 98.06% Cons_Acc1/2: 63.65%/97.30% tau1/tau2: -0.18/2.18
| Epoch #32			Loss: 0.0469 Acc@1: 98.09% Cons_Acc1/2: 63.40%/97.04% tau1/tau2: -0.18/2.18
| Epoch #32			Loss: 0.0427 Acc@1: 98.07% Cons_Acc1/2: 61.54%/96.79% tau1/tau2: -0.18/2.18
| Epoch #32			Loss: 0.0237 Acc@1: 98.17% Cons_Acc1/2: 59.17%/96.53% tau1/tau2: -0.18/2.18
| Epoch #32			Loss: 0.0257 Acc@1: 98.23% Cons_Acc1/2: 57.40%/96.45% tau1/tau2: -0.18/2.18
| Epoch #32			Loss: 0.0312 Acc@1: 98.26% Cons_Acc1/2: 55.62%/96.45% tau1/tau2: -0.18/2.18
| Epoch #32			Loss: 0.0392 Acc@1: 98.27% Cons_Acc1/2: 53.76%/96.28% tau1/tau2: -0.18/2.18
| Epoch #32			Loss: 0.0555 Acc@1: 98.25% Cons_Acc1/2: 51.73%/96.28% tau1/tau2: -0.18/2.18
| Epoch #32			Loss: 0.0301 Acc@1: 98.23% Cons_Acc1/2: 50.72%/96.28% tau1/tau2: -0.18/2.18
| Epoch #32			Loss: 0.0291 Acc@1: 98.26% Cons_Acc1/2: 50.38%/96.45% tau1/tau2: -0.18/2.18
| Epoch #32			Loss: 0.0438 Acc@1: 98.28% Cons_Acc1/2: 49.37%/96.70% tau1/tau2: -0.18/2.18
| Epoch #32			Loss: 0.0129 Acc@1: 98.29% Cons_Acc1/2: 49.37%/96.87% tau1/tau2: -0.18/2.18
| Epoch #32			Loss: 0.0565 Acc@1: 98.29% Cons_Acc1/2: 46.83%/97.13% tau1/tau2: -0.18/2.18
| Epoch #32			Loss: 0.0399 Acc@1: 98.33% Cons_Acc1/2: 48.69%/97.21% tau1/tau2: -0.18/2.18
| Epoch #32			Loss: 0.0271 Acc@1: 98.37% Cons_Acc1/2: 51.99%/97.21% tau1/tau2: -0.18/2.18
| Epoch #32			Loss: 0.0294 Acc@1: 98.27% Cons_Acc1/2: 54.35%/97.38% tau1/tau2: -0.18/2.18
| Epoch #32			Loss: 0.0319 Acc@1: 98.17% Cons_Acc1/2: 55.79%/97.38% tau1/tau2: -0.18/2.18
| Epoch #32			Loss: 0.0354 Acc@1: 98.09% Cons_Acc1/2: 55.37%/97.30% tau1/tau2: -0.19/2.19
| Epoch #32			Loss: 0.0364 Acc@1: 98.02% Cons_Acc1/2: 55.62%/97.21% tau1/tau2: -0.19/2.19
| Epoch #32			Loss: 0.0195 Acc@1: 98.09% Cons_Acc1/2: 54.61%/97.21% tau1/tau2: -0.19/2.19
| Epoch #32			Loss: 0.1830 Acc@1: 98.04% Cons_Acc1/2: 53.25%/97.13% tau1/tau2: -0.19/2.19
| Epoch #32			Loss: 0.0281 Acc@1: 98.07% Cons_Acc1/2: 50.89%/96.96% tau1/tau2: -0.19/2.19
| Epoch #32			Loss: 0.0652 Acc@1: 98.07% Cons_Acc1/2: 48.86%/97.04% tau1/tau2: -0.19/2.19
| Epoch #32			Loss: 0.1153 Acc@1: 98.12% Cons_Acc1/2: 46.41%/97.21% tau1/tau2: -0.19/2.19
| Epoch #32			Loss: 0.0482 Acc@1: 98.16% Cons_Acc1/2: 44.21%/97.21% tau1/tau2: -0.19/2.19
| Epoch #33			Loss: 0.0414 Acc@1: 98.17% Cons_Acc1/2: 43.45%/97.30% tau1/tau2: -0.19/2.19
| Epoch #33			Loss: 0.0835 Acc@1: 98.17% Cons_Acc1/2: 43.45%/97.46% tau1/tau2: -0.19/2.19
| Epoch #33			Loss: 0.0209 Acc@1: 98.13% Cons_Acc1/2: 46.15%/97.46% tau1/tau2: -0.19/2.19
| Epoch #33			Loss: 0.0209 Acc@1: 98.07% Cons_Acc1/2: 49.45%/97.46% tau1/tau2: -0.19/2.19
| Epoch #33			Loss: 0.0399 Acc@1: 98.07% Cons_Acc1/2: 54.95%/97.30% tau1/tau2: -0.19/2.19
| Epoch #33			Loss: 0.1590 Acc@1: 98.09% Cons_Acc1/2: 60.52%/97.30% tau1/tau2: -0.19/2.19
| Epoch #33			Loss: 0.0687 Acc@1: 98.11% Cons_Acc1/2: 64.58%/97.38% tau1/tau2: -0.19/2.19
| Epoch #33			Loss: 0.0132 Acc@1: 98.17% Cons_Acc1/2: 68.05%/97.55% tau1/tau2: -0.19/2.19
| Epoch #33			Loss: 0.1394 Acc@1: 98.20% Cons_Acc1/2: 69.82%/97.46% tau1/tau2: -0.19/2.19
| Epoch #33			Loss: 0.0050 Acc@1: 98.15% Cons_Acc1/2: 71.94%/97.63% tau1/tau2: -0.20/2.20
| Epoch #33			Loss: 0.0605 Acc@1: 98.08% Cons_Acc1/2: 73.03%/97.55% tau1/tau2: -0.20/2.20
| Epoch #33			Loss: 0.0645 Acc@1: 98.14% Cons_Acc1/2: 72.10%/97.55% tau1/tau2: -0.20/2.20
| Epoch #33			Loss: 0.1397 Acc@1: 98.08% Cons_Acc1/2: 69.91%/97.30% tau1/tau2: -0.20/2.20
| Epoch #33			Loss: 0.0352 Acc@1: 98.11% Cons_Acc1/2: 66.78%/96.70% tau1/tau2: -0.20/2.20
| Epoch #33			Loss: 0.0251 Acc@1: 98.13% Cons_Acc1/2: 65.00%/96.28% tau1/tau2: -0.20/2.20
| Epoch #33			Loss: 0.0177 Acc@1: 98.14% Cons_Acc1/2: 62.21%/96.20% tau1/tau2: -0.20/2.20
| Epoch #33			Loss: 0.0069 Acc@1: 98.18% Cons_Acc1/2: 59.09%/95.86% tau1/tau2: -0.20/2.20
| Epoch #33			Loss: 0.0296 Acc@1: 98.22% Cons_Acc1/2: 56.64%/95.86% tau1/tau2: -0.20/2.20
| Epoch #33			Loss: 0.0551 Acc@1: 98.17% Cons_Acc1/2: 54.18%/95.86% tau1/tau2: -0.20/2.20
| Epoch #33			Loss: 0.0631 Acc@1: 98.11% Cons_Acc1/2: 51.99%/96.03% tau1/tau2: -0.20/2.20
| Epoch #33			Loss: 0.1302 Acc@1: 98.12% Cons_Acc1/2: 50.21%/96.03% tau1/tau2: -0.20/2.20
| Epoch #33			Loss: 0.0547 Acc@1: 98.04% Cons_Acc1/2: 49.37%/95.94% tau1/tau2: -0.20/2.20
| Epoch #33			Loss: 0.0507 Acc@1: 98.07% Cons_Acc1/2: 49.79%/95.86% tau1/tau2: -0.20/2.20
| Epoch #33			Loss: 0.0560 Acc@1: 98.05% Cons_Acc1/2: 50.38%/95.60% tau1/tau2: -0.20/2.20
| Epoch #33			Loss: 0.0181 Acc@1: 98.04% Cons_Acc1/2: 51.23%/95.69% tau1/tau2: -0.20/2.20
| Epoch #33			Loss: 0.0310 Acc@1: 98.01% Cons_Acc1/2: 51.14%/95.69% tau1/tau2: -0.20/2.20
| Epoch #33			Loss: 0.0580 Acc@1: 97.92% Cons_Acc1/2: 50.97%/95.69% tau1/tau2: -0.20/2.20
| Epoch #33			Loss: 0.0977 Acc@1: 97.92% Cons_Acc1/2: 51.65%/95.60% tau1/tau2: -0.21/2.21
| Epoch #33			Loss: 0.0094 Acc@1: 97.87% Cons_Acc1/2: 52.49%/95.77% tau1/tau2: -0.21/2.21
| Epoch #33			Loss: 0.0201 Acc@1: 97.81% Cons_Acc1/2: 52.66%/96.03% tau1/tau2: -0.21/2.21
| Epoch #33			Loss: 0.1067 Acc@1: 97.78% Cons_Acc1/2: 52.58%/96.11% tau1/tau2: -0.21/2.21
| Epoch #33			Loss: 0.0881 Acc@1: 97.77% Cons_Acc1/2: 51.65%/95.94% tau1/tau2: -0.21/2.21
| Epoch #33			Loss: 0.0321 Acc@1: 97.85% Cons_Acc1/2: 49.96%/96.03% tau1/tau2: -0.21/2.21
| Epoch #33			Loss: 0.0189 Acc@1: 97.97% Cons_Acc1/2: 50.38%/96.28% tau1/tau2: -0.21/2.21
| Epoch #33			Loss: 0.1608 Acc@1: 98.02% Cons_Acc1/2: 50.46%/96.11% tau1/tau2: -0.21/2.21
| Epoch #33			Loss: 0.0863 Acc@1: 97.99% Cons_Acc1/2: 50.55%/96.03% tau1/tau2: -0.21/2.21
| Epoch #33			Loss: 0.1130 Acc@1: 98.03% Cons_Acc1/2: 50.21%/96.11% tau1/tau2: -0.21/2.21
| Epoch #34			Loss: 0.1222 Acc@1: 97.92% Cons_Acc1/2: 51.31%/95.77% tau1/tau2: -0.21/2.21
| Epoch #34			Loss: 0.0234 Acc@1: 97.90% Cons_Acc1/2: 52.07%/95.69% tau1/tau2: -0.21/2.21
| Epoch #34			Loss: 0.0904 Acc@1: 97.93% Cons_Acc1/2: 52.66%/95.60% tau1/tau2: -0.21/2.21
| Epoch #34			Loss: 0.0631 Acc@1: 98.02% Cons_Acc1/2: 53.25%/96.11% tau1/tau2: -0.21/2.21
| Epoch #34			Loss: 0.0466 Acc@1: 98.07% Cons_Acc1/2: 53.59%/96.11% tau1/tau2: -0.21/2.21
| Epoch #34			Loss: 0.0967 Acc@1: 98.03% Cons_Acc1/2: 54.02%/96.11% tau1/tau2: -0.21/2.21
| Epoch #34			Loss: 0.0050 Acc@1: 98.04% Cons_Acc1/2: 54.86%/96.03% tau1/tau2: -0.21/2.21
| Epoch #34			Loss: 0.0170 Acc@1: 98.11% Cons_Acc1/2: 54.44%/95.69% tau1/tau2: -0.21/2.21
| Epoch #34			Loss: 0.0126 Acc@1: 98.16% Cons_Acc1/2: 54.18%/95.86% tau1/tau2: -0.21/2.21
| Epoch #34			Loss: 0.0291 Acc@1: 98.18% Cons_Acc1/2: 54.61%/95.86% tau1/tau2: -0.22/2.22
| Epoch #34			Loss: 0.0844 Acc@1: 98.22% Cons_Acc1/2: 55.45%/95.86% tau1/tau2: -0.22/2.22
| Epoch #34			Loss: 0.0678 Acc@1: 98.18% Cons_Acc1/2: 51.65%/96.11% tau1/tau2: -0.22/2.22
| Epoch #34			Loss: 0.0330 Acc@1: 98.12% Cons_Acc1/2: 46.91%/95.86% tau1/tau2: -0.22/2.22
| Epoch #34			Loss: 0.0566 Acc@1: 98.07% Cons_Acc1/2: 41.59%/95.86% tau1/tau2: -0.22/2.22
| Epoch #34			Loss: 0.1577 Acc@1: 97.95% Cons_Acc1/2: 37.02%/95.27% tau1/tau2: -0.22/2.22
| Epoch #34			Loss: 0.0264 Acc@1: 97.79% Cons_Acc1/2: 34.49%/94.93% tau1/tau2: -0.22/2.22
| Epoch #34			Loss: 0.1474 Acc@1: 97.69% Cons_Acc1/2: 32.71%/94.42% tau1/tau2: -0.22/2.22
| Epoch #34			Loss: 0.0216 Acc@1: 97.61% Cons_Acc1/2: 31.02%/94.67% tau1/tau2: -0.22/2.22
| Epoch #34			Loss: 0.0445 Acc@1: 97.67% Cons_Acc1/2: 30.60%/94.93% tau1/tau2: -0.22/2.22
| Epoch #34			Loss: 0.0564 Acc@1: 97.77% Cons_Acc1/2: 31.95%/95.35% tau1/tau2: -0.22/2.22
| Epoch #34			Loss: 0.0954 Acc@1: 97.82% Cons_Acc1/2: 31.28%/95.77% tau1/tau2: -0.22/2.22
| Epoch #34			Loss: 0.0449 Acc@1: 97.87% Cons_Acc1/2: 32.80%/96.03% tau1/tau2: -0.22/2.22
| Epoch #34			Loss: 0.0293 Acc@1: 97.96% Cons_Acc1/2: 35.08%/96.37% tau1/tau2: -0.22/2.22
| Epoch #34			Loss: 0.0233 Acc@1: 98.10% Cons_Acc1/2: 36.26%/96.28% tau1/tau2: -0.22/2.22
| Epoch #34			Loss: 0.0769 Acc@1: 98.13% Cons_Acc1/2: 40.15%/96.37% tau1/tau2: -0.22/2.22
| Epoch #34			Loss: 0.0675 Acc@1: 98.22% Cons_Acc1/2: 45.39%/96.20% tau1/tau2: -0.22/2.22
| Epoch #34			Loss: 0.0567 Acc@1: 98.25% Cons_Acc1/2: 50.30%/96.11% tau1/tau2: -0.22/2.22
| Epoch #34			Loss: 0.0245 Acc@1: 98.27% Cons_Acc1/2: 54.27%/96.11% tau1/tau2: -0.23/2.23
| Epoch #34			Loss: 0.0385 Acc@1: 98.27% Cons_Acc1/2: 59.59%/95.94% tau1/tau2: -0.23/2.23
| Epoch #34			Loss: 0.0639 Acc@1: 98.19% Cons_Acc1/2: 61.62%/95.86% tau1/tau2: -0.23/2.23
| Epoch #34			Loss: 0.0189 Acc@1: 98.22% Cons_Acc1/2: 63.40%/95.86% tau1/tau2: -0.23/2.23
| Epoch #34			Loss: 0.1254 Acc@1: 98.22% Cons_Acc1/2: 65.17%/95.94% tau1/tau2: -0.23/2.23
| Epoch #34			Loss: 0.1115 Acc@1: 98.17% Cons_Acc1/2: 64.58%/95.94% tau1/tau2: -0.23/2.23
| Epoch #34			Loss: 0.0462 Acc@1: 98.19% Cons_Acc1/2: 63.91%/95.86% tau1/tau2: -0.23/2.23
| Epoch #34			Loss: 0.0356 Acc@1: 98.23% Cons_Acc1/2: 63.31%/95.77% tau1/tau2: -0.23/2.23
| Epoch #34			Loss: 0.0595 Acc@1: 98.19% Cons_Acc1/2: 62.38%/95.69% tau1/tau2: -0.23/2.23
| Epoch #34			Loss: 0.0188 Acc@1: 98.22% Cons_Acc1/2: 61.79%/96.03% tau1/tau2: -0.23/2.23
| Epoch #35			Loss: 0.1303 Acc@1: 98.26% Cons_Acc1/2: 60.44%/96.37% tau1/tau2: -0.23/2.23
| Epoch #35			Loss: 0.0984 Acc@1: 98.30% Cons_Acc1/2: 58.75%/96.62% tau1/tau2: -0.23/2.23
| Epoch #35			Loss: 0.0982 Acc@1: 98.37% Cons_Acc1/2: 57.14%/96.79% tau1/tau2: -0.23/2.23
| Epoch #35			Loss: 0.0363 Acc@1: 98.37% Cons_Acc1/2: 55.45%/96.87% tau1/tau2: -0.23/2.23
| Epoch #35			Loss: 0.0794 Acc@1: 98.42% Cons_Acc1/2: 55.03%/97.13% tau1/tau2: -0.23/2.23
| Epoch #35			Loss: 0.0273 Acc@1: 98.39% Cons_Acc1/2: 56.47%/97.30% tau1/tau2: -0.23/2.23
| Epoch #35			Loss: 0.1665 Acc@1: 98.42% Cons_Acc1/2: 56.80%/97.46% tau1/tau2: -0.23/2.23
| Epoch #35			Loss: 0.0677 Acc@1: 98.50% Cons_Acc1/2: 57.14%/97.63% tau1/tau2: -0.23/2.23
| Epoch #35			Loss: 0.0858 Acc@1: 98.51% Cons_Acc1/2: 57.99%/97.55% tau1/tau2: -0.23/2.23
| Epoch #35			Loss: 0.0688 Acc@1: 98.51% Cons_Acc1/2: 58.24%/97.72% tau1/tau2: -0.23/2.23
| Epoch #35			Loss: 0.0942 Acc@1: 98.52% Cons_Acc1/2: 59.09%/97.72% tau1/tau2: -0.24/2.24
| Epoch #35			Loss: 0.0296 Acc@1: 98.42% Cons_Acc1/2: 60.19%/97.63% tau1/tau2: -0.24/2.24
| Epoch #35			Loss: 0.1484 Acc@1: 98.40% Cons_Acc1/2: 60.95%/97.63% tau1/tau2: -0.24/2.24
| Epoch #35			Loss: 0.0286 Acc@1: 98.40% Cons_Acc1/2: 61.45%/97.55% tau1/tau2: -0.24/2.24
| Epoch #35			Loss: 0.0271 Acc@1: 98.32% Cons_Acc1/2: 62.30%/97.21% tau1/tau2: -0.24/2.24
| Epoch #35			Loss: 0.0431 Acc@1: 98.25% Cons_Acc1/2: 62.55%/96.96% tau1/tau2: -0.24/2.24
| Epoch #35			Loss: 0.1405 Acc@1: 98.23% Cons_Acc1/2: 63.40%/96.96% tau1/tau2: -0.24/2.24
| Epoch #35			Loss: 0.0171 Acc@1: 98.30% Cons_Acc1/2: 61.12%/96.79% tau1/tau2: -0.24/2.24
| Epoch #35			Loss: 0.0339 Acc@1: 98.27% Cons_Acc1/2: 59.34%/96.96% tau1/tau2: -0.24/2.24
| Epoch #35			Loss: 0.0193 Acc@1: 98.27% Cons_Acc1/2: 57.31%/96.87% tau1/tau2: -0.24/2.24
| Epoch #35			Loss: 0.0190 Acc@1: 98.32% Cons_Acc1/2: 53.93%/96.87% tau1/tau2: -0.24/2.24
| Epoch #35			Loss: 0.0784 Acc@1: 98.43% Cons_Acc1/2: 51.73%/97.04% tau1/tau2: -0.24/2.24
| Epoch #35			Loss: 0.0149 Acc@1: 98.46% Cons_Acc1/2: 51.06%/96.87% tau1/tau2: -0.24/2.24
| Epoch #35			Loss: 0.0138 Acc@1: 98.40% Cons_Acc1/2: 51.39%/96.53% tau1/tau2: -0.24/2.24
| Epoch #35			Loss: 0.1872 Acc@1: 98.31% Cons_Acc1/2: 51.90%/95.77% tau1/tau2: -0.24/2.24
| Epoch #35			Loss: 0.0285 Acc@1: 98.18% Cons_Acc1/2: 51.82%/95.52% tau1/tau2: -0.24/2.24
| Epoch #35			Loss: 0.1119 Acc@1: 98.17% Cons_Acc1/2: 51.06%/95.01% tau1/tau2: -0.24/2.24
| Epoch #35			Loss: 0.0637 Acc@1: 98.18% Cons_Acc1/2: 50.80%/95.27% tau1/tau2: -0.24/2.24
| Epoch #35			Loss: 0.0707 Acc@1: 98.20% Cons_Acc1/2: 50.89%/95.01% tau1/tau2: -0.24/2.24
| Epoch #35			Loss: 0.0135 Acc@1: 98.17% Cons_Acc1/2: 51.82%/95.69% tau1/tau2: -0.24/2.24
| Epoch #35			Loss: 0.0144 Acc@1: 98.14% Cons_Acc1/2: 52.83%/95.77% tau1/tau2: -0.25/2.25
| Epoch #35			Loss: 0.0654 Acc@1: 98.00% Cons_Acc1/2: 53.76%/95.69% tau1/tau2: -0.25/2.25
| Epoch #35			Loss: 0.0179 Acc@1: 97.83% Cons_Acc1/2: 54.78%/95.52% tau1/tau2: -0.25/2.25
| Epoch #35			Loss: 0.0261 Acc@1: 97.79% Cons_Acc1/2: 55.54%/95.44% tau1/tau2: -0.25/2.25
| Epoch #35			Loss: 0.0446 Acc@1: 97.76% Cons_Acc1/2: 53.51%/95.27% tau1/tau2: -0.25/2.25
| Epoch #35			Loss: 0.0779 Acc@1: 97.83% Cons_Acc1/2: 50.89%/95.35% tau1/tau2: -0.25/2.25
| Epoch #35			Loss: 0.0479 Acc@1: 97.93% Cons_Acc1/2: 50.30%/95.52% tau1/tau2: -0.25/2.25
| Epoch #36			Loss: 0.0422 Acc@1: 98.07% Cons_Acc1/2: 49.11%/95.94% tau1/tau2: -0.25/2.25
| Epoch #36			Loss: 0.0266 Acc@1: 98.13% Cons_Acc1/2: 48.69%/96.11% tau1/tau2: -0.25/2.25
| Epoch #36			Loss: 0.0140 Acc@1: 98.25% Cons_Acc1/2: 48.86%/96.11% tau1/tau2: -0.25/2.25
| Epoch #36			Loss: 0.1113 Acc@1: 98.29% Cons_Acc1/2: 50.46%/96.28% tau1/tau2: -0.25/2.25
| Epoch #36			Loss: 0.0469 Acc@1: 98.38% Cons_Acc1/2: 51.23%/96.62% tau1/tau2: -0.25/2.25
| Epoch #36			Loss: 0.0075 Acc@1: 98.44% Cons_Acc1/2: 53.00%/96.79% tau1/tau2: -0.25/2.25
| Epoch #36			Loss: 0.0770 Acc@1: 98.39% Cons_Acc1/2: 54.78%/96.70% tau1/tau2: -0.25/2.25
| Epoch #36			Loss: 0.0277 Acc@1: 98.29% Cons_Acc1/2: 56.47%/96.87% tau1/tau2: -0.25/2.25
| Epoch #36			Loss: 0.0087 Acc@1: 98.26% Cons_Acc1/2: 58.16%/96.87% tau1/tau2: -0.25/2.25
| Epoch #36			Loss: 0.0221 Acc@1: 98.35% Cons_Acc1/2: 55.71%/96.79% tau1/tau2: -0.25/2.25
| Epoch #36			Loss: 0.0476 Acc@1: 98.32% Cons_Acc1/2: 52.49%/96.87% tau1/tau2: -0.25/2.25
| Epoch #36			Loss: 0.0606 Acc@1: 98.35% Cons_Acc1/2: 48.86%/96.37% tau1/tau2: -0.25/2.25
| Epoch #36			Loss: 0.0513 Acc@1: 98.31% Cons_Acc1/2: 46.49%/96.20% tau1/tau2: -0.26/2.26
| Epoch #36			Loss: 0.0049 Acc@1: 98.26% Cons_Acc1/2: 43.36%/96.53% tau1/tau2: -0.26/2.26
| Epoch #36			Loss: 0.2310 Acc@1: 98.32% Cons_Acc1/2: 42.01%/96.70% tau1/tau2: -0.26/2.26
| Epoch #36			Loss: 0.0797 Acc@1: 98.31% Cons_Acc1/2: 41.59%/96.79% tau1/tau2: -0.26/2.26
| Epoch #36			Loss: 0.0425 Acc@1: 98.27% Cons_Acc1/2: 41.50%/96.62% tau1/tau2: -0.26/2.26
| Epoch #36			Loss: 0.1778 Acc@1: 98.22% Cons_Acc1/2: 40.24%/96.45% tau1/tau2: -0.26/2.26
| Epoch #36			Loss: 0.1815 Acc@1: 98.16% Cons_Acc1/2: 38.88%/96.45% tau1/tau2: -0.26/2.26
| Epoch #36			Loss: 0.0736 Acc@1: 98.13% Cons_Acc1/2: 36.35%/96.45% tau1/tau2: -0.26/2.26
| Epoch #36			Loss: 0.0988 Acc@1: 98.12% Cons_Acc1/2: 35.08%/96.70% tau1/tau2: -0.26/2.26
| Epoch #36			Loss: 0.0953 Acc@1: 98.19% Cons_Acc1/2: 37.79%/96.70% tau1/tau2: -0.26/2.26
| Epoch #36			Loss: 0.0240 Acc@1: 98.26% Cons_Acc1/2: 41.84%/97.04% tau1/tau2: -0.26/2.26
| Epoch #36			Loss: 0.0317 Acc@1: 98.27% Cons_Acc1/2: 45.39%/97.13% tau1/tau2: -0.26/2.26
| Epoch #36			Loss: 0.0268 Acc@1: 98.28% Cons_Acc1/2: 47.93%/97.38% tau1/tau2: -0.26/2.26
| Epoch #36			Loss: 0.0067 Acc@1: 98.38% Cons_Acc1/2: 50.21%/97.30% tau1/tau2: -0.26/2.26
| Epoch #36			Loss: 0.1290 Acc@1: 98.40% Cons_Acc1/2: 52.49%/97.21% tau1/tau2: -0.26/2.26
| Epoch #36			Loss: 0.0941 Acc@1: 98.35% Cons_Acc1/2: 54.86%/96.79% tau1/tau2: -0.26/2.26
| Epoch #36			Loss: 0.0438 Acc@1: 98.27% Cons_Acc1/2: 54.35%/96.53% tau1/tau2: -0.26/2.26
| Epoch #36			Loss: 0.0493 Acc@1: 98.26% Cons_Acc1/2: 51.73%/96.28% tau1/tau2: -0.26/2.26
| Epoch #36			Loss: 0.0398 Acc@1: 98.20% Cons_Acc1/2: 50.30%/95.86% tau1/tau2: -0.26/2.26
| Epoch #36			Loss: 0.0170 Acc@1: 98.22% Cons_Acc1/2: 48.18%/95.52% tau1/tau2: -0.26/2.26
| Epoch #36			Loss: 0.0849 Acc@1: 98.26% Cons_Acc1/2: 45.82%/95.60% tau1/tau2: -0.27/2.27
| Epoch #36			Loss: 0.0133 Acc@1: 98.30% Cons_Acc1/2: 43.11%/95.77% tau1/tau2: -0.27/2.27
| Epoch #36			Loss: 0.1576 Acc@1: 98.32% Cons_Acc1/2: 39.81%/96.03% tau1/tau2: -0.27/2.27
| Epoch #36			Loss: 0.0259 Acc@1: 98.31% Cons_Acc1/2: 38.12%/96.11% tau1/tau2: -0.27/2.27
| Epoch #36			Loss: 0.0364 Acc@1: 98.32% Cons_Acc1/2: 36.18%/96.20% tau1/tau2: -0.27/2.27
| Epoch #37			Loss: 0.0858 Acc@1: 98.30% Cons_Acc1/2: 36.01%/96.11% tau1/tau2: -0.27/2.27
| Epoch #37			Loss: 0.0350 Acc@1: 98.33% Cons_Acc1/2: 35.67%/96.03% tau1/tau2: -0.27/2.27
| Epoch #37			Loss: 0.0930 Acc@1: 98.36% Cons_Acc1/2: 35.33%/96.03% tau1/tau2: -0.27/2.27
| Epoch #37			Loss: 0.0596 Acc@1: 98.31% Cons_Acc1/2: 35.00%/95.60% tau1/tau2: -0.27/2.27
| Epoch #37			Loss: 0.0551 Acc@1: 98.32% Cons_Acc1/2: 35.00%/95.69% tau1/tau2: -0.27/2.27
| Epoch #37			Loss: 0.0571 Acc@1: 98.36% Cons_Acc1/2: 35.25%/95.77% tau1/tau2: -0.27/2.27
| Epoch #37			Loss: 0.0574 Acc@1: 98.42% Cons_Acc1/2: 36.18%/95.86% tau1/tau2: -0.27/2.27
| Epoch #37			Loss: 0.1464 Acc@1: 98.41% Cons_Acc1/2: 40.24%/96.03% tau1/tau2: -0.27/2.27
| Epoch #37			Loss: 0.2417 Acc@1: 98.41% Cons_Acc1/2: 44.13%/96.11% tau1/tau2: -0.27/2.27
| Epoch #37			Loss: 0.0349 Acc@1: 98.38% Cons_Acc1/2: 49.37%/96.20% tau1/tau2: -0.27/2.27
| Epoch #37			Loss: 0.1382 Acc@1: 98.34% Cons_Acc1/2: 54.10%/96.28% tau1/tau2: -0.27/2.27
| Epoch #37			Loss: 0.0890 Acc@1: 98.33% Cons_Acc1/2: 57.99%/96.11% tau1/tau2: -0.27/2.27
| Epoch #37			Loss: 0.0880 Acc@1: 98.32% Cons_Acc1/2: 59.85%/96.11% tau1/tau2: -0.27/2.27
| Epoch #37			Loss: 0.0799 Acc@1: 98.30% Cons_Acc1/2: 60.44%/96.03% tau1/tau2: -0.27/2.27
| Epoch #37			Loss: 0.0259 Acc@1: 98.32% Cons_Acc1/2: 61.71%/95.94% tau1/tau2: -0.27/2.27
| Epoch #37			Loss: 0.0310 Acc@1: 98.33% Cons_Acc1/2: 61.62%/96.03% tau1/tau2: -0.28/2.28
| Epoch #37			Loss: 0.0766 Acc@1: 98.32% Cons_Acc1/2: 62.13%/96.03% tau1/tau2: -0.28/2.28
| Epoch #37			Loss: 0.0216 Acc@1: 98.31% Cons_Acc1/2: 62.13%/96.03% tau1/tau2: -0.28/2.28
| Epoch #37			Loss: 0.0701 Acc@1: 98.34% Cons_Acc1/2: 62.30%/96.03% tau1/tau2: -0.28/2.28
| Epoch #37			Loss: 0.0612 Acc@1: 98.37% Cons_Acc1/2: 62.21%/96.03% tau1/tau2: -0.28/2.28
| Epoch #37			Loss: 0.0404 Acc@1: 98.35% Cons_Acc1/2: 63.48%/96.28% tau1/tau2: -0.28/2.28
| Epoch #37			Loss: 0.1096 Acc@1: 98.27% Cons_Acc1/2: 64.67%/96.45% tau1/tau2: -0.28/2.28
| Epoch #37			Loss: 0.0517 Acc@1: 98.20% Cons_Acc1/2: 65.68%/96.53% tau1/tau2: -0.28/2.28
| Epoch #37			Loss: 0.0450 Acc@1: 98.10% Cons_Acc1/2: 66.78%/96.79% tau1/tau2: -0.28/2.28
| Epoch #37			Loss: 0.0601 Acc@1: 97.97% Cons_Acc1/2: 67.71%/96.87% tau1/tau2: -0.28/2.28
| Epoch #37			Loss: 0.0793 Acc@1: 97.88% Cons_Acc1/2: 67.79%/97.04% tau1/tau2: -0.28/2.28
| Epoch #37			Loss: 0.0371 Acc@1: 97.95% Cons_Acc1/2: 64.84%/97.13% tau1/tau2: -0.28/2.28
| Epoch #37			Loss: 0.1398 Acc@1: 98.08% Cons_Acc1/2: 62.89%/97.21% tau1/tau2: -0.28/2.28
| Epoch #37			Loss: 0.0697 Acc@1: 98.19% Cons_Acc1/2: 61.71%/97.30% tau1/tau2: -0.28/2.28
| Epoch #37			Loss: 0.1186 Acc@1: 98.20% Cons_Acc1/2: 61.54%/97.21% tau1/tau2: -0.28/2.28
| Epoch #37			Loss: 0.1020 Acc@1: 98.27% Cons_Acc1/2: 57.65%/96.87% tau1/tau2: -0.28/2.28
| Epoch #37			Loss: 0.0515 Acc@1: 98.26% Cons_Acc1/2: 54.10%/96.87% tau1/tau2: -0.28/2.28
| Epoch #37			Loss: 0.0326 Acc@1: 98.17% Cons_Acc1/2: 51.99%/96.70% tau1/tau2: -0.28/2.28
| Epoch #37			Loss: 0.0091 Acc@1: 98.22% Cons_Acc1/2: 50.89%/96.62% tau1/tau2: -0.28/2.28
| Epoch #37			Loss: 0.0194 Acc@1: 98.22% Cons_Acc1/2: 50.72%/96.37% tau1/tau2: -0.28/2.28
| Epoch #37			Loss: 0.0178 Acc@1: 98.19% Cons_Acc1/2: 50.30%/96.37% tau1/tau2: -0.29/2.29
| Epoch #37			Loss: 0.0890 Acc@1: 98.30% Cons_Acc1/2: 50.89%/96.37% tau1/tau2: -0.29/2.29
| Epoch #38			Loss: 0.0268 Acc@1: 98.20% Cons_Acc1/2: 51.06%/96.45% tau1/tau2: -0.29/2.29
| Epoch #38			Loss: 0.0310 Acc@1: 98.17% Cons_Acc1/2: 51.48%/96.45% tau1/tau2: -0.29/2.29
| Epoch #38			Loss: 0.0053 Acc@1: 98.16% Cons_Acc1/2: 51.39%/96.37% tau1/tau2: -0.29/2.29
| Epoch #38			Loss: 0.0267 Acc@1: 98.17% Cons_Acc1/2: 49.96%/96.28% tau1/tau2: -0.29/2.29
| Epoch #38			Loss: 0.0438 Acc@1: 98.17% Cons_Acc1/2: 48.44%/96.20% tau1/tau2: -0.29/2.29
| Epoch #38			Loss: 0.0953 Acc@1: 98.21% Cons_Acc1/2: 47.25%/96.03% tau1/tau2: -0.29/2.29
| Epoch #38			Loss: 0.0116 Acc@1: 98.27% Cons_Acc1/2: 45.31%/96.20% tau1/tau2: -0.29/2.29
| Epoch #38			Loss: 0.2089 Acc@1: 98.29% Cons_Acc1/2: 44.46%/95.86% tau1/tau2: -0.29/2.29
| Epoch #38			Loss: 0.0685 Acc@1: 98.23% Cons_Acc1/2: 44.55%/95.69% tau1/tau2: -0.29/2.29
| Epoch #38			Loss: 0.0338 Acc@1: 98.18% Cons_Acc1/2: 44.72%/95.60% tau1/tau2: -0.29/2.29
| Epoch #38			Loss: 0.0494 Acc@1: 98.04% Cons_Acc1/2: 43.79%/95.18% tau1/tau2: -0.29/2.29
| Epoch #38			Loss: 0.0962 Acc@1: 97.93% Cons_Acc1/2: 43.03%/95.27% tau1/tau2: -0.29/2.29
| Epoch #38			Loss: 0.0241 Acc@1: 97.91% Cons_Acc1/2: 43.03%/95.10% tau1/tau2: -0.29/2.29
| Epoch #38			Loss: 0.0588 Acc@1: 98.07% Cons_Acc1/2: 42.69%/95.35% tau1/tau2: -0.29/2.29
| Epoch #38			Loss: 0.0028 Acc@1: 98.29% Cons_Acc1/2: 42.69%/95.60% tau1/tau2: -0.29/2.29
| Epoch #38			Loss: 0.0198 Acc@1: 98.34% Cons_Acc1/2: 42.18%/96.03% tau1/tau2: -0.29/2.29
| Epoch #38			Loss: 0.0533 Acc@1: 98.37% Cons_Acc1/2: 41.17%/96.28% tau1/tau2: -0.29/2.29
| Epoch #38			Loss: 0.0249 Acc@1: 98.19% Cons_Acc1/2: 42.10%/96.20% tau1/tau2: -0.29/2.29
| Epoch #38			Loss: 0.1140 Acc@1: 98.13% Cons_Acc1/2: 42.77%/95.77% tau1/tau2: -0.29/2.29
| Epoch #38			Loss: 0.0675 Acc@1: 98.20% Cons_Acc1/2: 45.65%/95.86% tau1/tau2: -0.29/2.29
| Epoch #38			Loss: 0.0315 Acc@1: 98.16% Cons_Acc1/2: 47.59%/96.03% tau1/tau2: -0.30/2.30
| Epoch #38			Loss: 0.0325 Acc@1: 98.21% Cons_Acc1/2: 51.90%/96.28% tau1/tau2: -0.30/2.30
| Epoch #38			Loss: 0.1298 Acc@1: 98.24% Cons_Acc1/2: 54.18%/96.70% tau1/tau2: -0.30/2.30
| Epoch #38			Loss: 0.0477 Acc@1: 98.23% Cons_Acc1/2: 56.21%/96.96% tau1/tau2: -0.30/2.30
| Epoch #38			Loss: 0.0401 Acc@1: 98.25% Cons_Acc1/2: 57.82%/96.87% tau1/tau2: -0.30/2.30
| Epoch #38			Loss: 0.0206 Acc@1: 98.25% Cons_Acc1/2: 58.50%/97.04% tau1/tau2: -0.30/2.30
| Epoch #38			Loss: 0.0075 Acc@1: 98.27% Cons_Acc1/2: 59.59%/97.04% tau1/tau2: -0.30/2.30
| Epoch #38			Loss: 0.0132 Acc@1: 98.28% Cons_Acc1/2: 60.27%/97.21% tau1/tau2: -0.30/2.30
| Epoch #38			Loss: 0.0802 Acc@1: 98.29% Cons_Acc1/2: 61.12%/97.13% tau1/tau2: -0.30/2.30
| Epoch #38			Loss: 0.1577 Acc@1: 98.22% Cons_Acc1/2: 62.98%/97.04% tau1/tau2: -0.30/2.30
| Epoch #38			Loss: 0.0373 Acc@1: 98.20% Cons_Acc1/2: 64.41%/96.87% tau1/tau2: -0.30/2.30
| Epoch #38			Loss: 0.0877 Acc@1: 98.19% Cons_Acc1/2: 64.75%/96.79% tau1/tau2: -0.30/2.30
| Epoch #38			Loss: 0.0280 Acc@1: 98.22% Cons_Acc1/2: 63.57%/97.04% tau1/tau2: -0.30/2.30
| Epoch #38			Loss: 0.0311 Acc@1: 98.33% Cons_Acc1/2: 61.79%/97.21% tau1/tau2: -0.30/2.30
| Epoch #38			Loss: 0.0486 Acc@1: 98.40% Cons_Acc1/2: 56.64%/97.21% tau1/tau2: -0.30/2.30
| Epoch #38			Loss: 0.0575 Acc@1: 98.42% Cons_Acc1/2: 50.80%/97.30% tau1/tau2: -0.30/2.30
| Epoch #38			Loss: 0.0408 Acc@1: 98.46% Cons_Acc1/2: 45.56%/97.30% tau1/tau2: -0.30/2.30
| Epoch #39			Loss: 0.0630 Acc@1: 98.38% Cons_Acc1/2: 39.14%/97.13% tau1/tau2: -0.30/2.30
| Epoch #39			Loss: 0.0215 Acc@1: 98.25% Cons_Acc1/2: 34.40%/97.04% tau1/tau2: -0.30/2.30
| Epoch #39			Loss: 0.0838 Acc@1: 98.11% Cons_Acc1/2: 31.28%/97.13% tau1/tau2: -0.30/2.30
| Epoch #39			Loss: 0.0375 Acc@1: 97.94% Cons_Acc1/2: 28.74%/97.13% tau1/tau2: -0.31/2.31
| Epoch #39			Loss: 0.0531 Acc@1: 97.89% Cons_Acc1/2: 26.63%/97.21% tau1/tau2: -0.31/2.31
| Epoch #39			Loss: 0.1183 Acc@1: 98.00% Cons_Acc1/2: 27.73%/97.21% tau1/tau2: -0.31/2.31
| Epoch #39			Loss: 0.0557 Acc@1: 98.05% Cons_Acc1/2: 29.42%/97.13% tau1/tau2: -0.31/2.31
| Epoch #39			Loss: 0.0423 Acc@1: 98.13% Cons_Acc1/2: 32.21%/97.13% tau1/tau2: -0.31/2.31
| Epoch #39			Loss: 0.0580 Acc@1: 98.19% Cons_Acc1/2: 35.50%/97.04% tau1/tau2: -0.31/2.31
| Epoch #39			Loss: 0.0249 Acc@1: 98.27% Cons_Acc1/2: 38.72%/97.04% tau1/tau2: -0.31/2.31
| Epoch #39			Loss: 0.0342 Acc@1: 98.33% Cons_Acc1/2: 41.67%/97.04% tau1/tau2: -0.31/2.31
| Epoch #39			Loss: 0.0108 Acc@1: 98.26% Cons_Acc1/2: 45.31%/96.96% tau1/tau2: -0.31/2.31
| Epoch #39			Loss: 0.0521 Acc@1: 98.24% Cons_Acc1/2: 48.61%/96.87% tau1/tau2: -0.31/2.31
| Epoch #39			Loss: 0.0262 Acc@1: 98.27% Cons_Acc1/2: 47.25%/96.87% tau1/tau2: -0.31/2.31
| Epoch #39			Loss: 0.0601 Acc@1: 98.22% Cons_Acc1/2: 45.14%/96.62% tau1/tau2: -0.31/2.31
| Epoch #39			Loss: 0.0188 Acc@1: 98.16% Cons_Acc1/2: 42.94%/96.70% tau1/tau2: -0.31/2.31
| Epoch #39			Loss: 0.1172 Acc@1: 98.09% Cons_Acc1/2: 40.91%/96.62% tau1/tau2: -0.31/2.31
| Epoch #39			Loss: 0.0809 Acc@1: 98.02% Cons_Acc1/2: 39.39%/96.79% tau1/tau2: -0.31/2.31
| Epoch #39			Loss: 0.1119 Acc@1: 98.00% Cons_Acc1/2: 39.05%/96.79% tau1/tau2: -0.31/2.31
| Epoch #39			Loss: 0.0708 Acc@1: 98.02% Cons_Acc1/2: 39.98%/96.70% tau1/tau2: -0.31/2.31
| Epoch #39			Loss: 0.0180 Acc@1: 98.20% Cons_Acc1/2: 42.77%/96.70% tau1/tau2: -0.31/2.31
| Epoch #39			Loss: 0.0652 Acc@1: 98.27% Cons_Acc1/2: 46.83%/96.79% tau1/tau2: -0.31/2.31
| Epoch #39			Loss: 0.0383 Acc@1: 98.30% Cons_Acc1/2: 51.39%/96.79% tau1/tau2: -0.31/2.31
| Epoch #39			Loss: 0.0099 Acc@1: 98.28% Cons_Acc1/2: 55.20%/96.70% tau1/tau2: -0.32/2.32
| Epoch #39			Loss: 0.1060 Acc@1: 98.27% Cons_Acc1/2: 57.57%/96.45% tau1/tau2: -0.32/2.32
| Epoch #39			Loss: 0.0043 Acc@1: 98.25% Cons_Acc1/2: 58.66%/96.20% tau1/tau2: -0.32/2.32
| Epoch #39			Loss: 0.0186 Acc@1: 98.32% Cons_Acc1/2: 58.16%/95.94% tau1/tau2: -0.32/2.32
| Epoch #39			Loss: 0.0520 Acc@1: 98.34% Cons_Acc1/2: 57.06%/96.03% tau1/tau2: -0.32/2.32
| Epoch #39			Loss: 0.0708 Acc@1: 98.34% Cons_Acc1/2: 55.11%/96.20% tau1/tau2: -0.32/2.32
| Epoch #39			Loss: 0.0243 Acc@1: 98.32% Cons_Acc1/2: 54.52%/96.11% tau1/tau2: -0.32/2.32
| Epoch #39			Loss: 0.1549 Acc@1: 98.32% Cons_Acc1/2: 53.42%/96.03% tau1/tau2: -0.32/2.32
| Epoch #39			Loss: 0.0158 Acc@1: 98.29% Cons_Acc1/2: 54.27%/96.20% tau1/tau2: -0.32/2.32
| Epoch #39			Loss: 0.0072 Acc@1: 98.23% Cons_Acc1/2: 55.37%/96.37% tau1/tau2: -0.32/2.32
| Epoch #39			Loss: 0.0679 Acc@1: 98.22% Cons_Acc1/2: 55.87%/96.45% tau1/tau2: -0.32/2.32
| Epoch #39			Loss: 0.0255 Acc@1: 98.25% Cons_Acc1/2: 56.13%/96.79% tau1/tau2: -0.32/2.32
| Epoch #39			Loss: 0.0073 Acc@1: 98.27% Cons_Acc1/2: 55.96%/96.96% tau1/tau2: -0.32/2.32
| Epoch #39			Loss: 0.0918 Acc@1: 98.37% Cons_Acc1/2: 54.69%/97.04% tau1/tau2: -0.32/2.32
| Epoch #40			Loss: 0.0229 Acc@1: 98.40% Cons_Acc1/2: 51.99%/97.30% tau1/tau2: -0.32/2.32
| Epoch #40			Loss: 0.0341 Acc@1: 98.37% Cons_Acc1/2: 50.30%/97.30% tau1/tau2: -0.32/2.32
| Epoch #40			Loss: 0.0202 Acc@1: 98.41% Cons_Acc1/2: 47.59%/97.30% tau1/tau2: -0.32/2.32
| Epoch #40			Loss: 0.0361 Acc@1: 98.32% Cons_Acc1/2: 45.39%/97.63% tau1/tau2: -0.32/2.32
| Epoch #40			Loss: 0.0715 Acc@1: 98.22% Cons_Acc1/2: 43.96%/97.63% tau1/tau2: -0.32/2.32
| Epoch #40			Loss: 0.0765 Acc@1: 98.19% Cons_Acc1/2: 42.43%/97.63% tau1/tau2: -0.32/2.32
| Epoch #40			Loss: 0.1157 Acc@1: 98.17% Cons_Acc1/2: 40.66%/97.89% tau1/tau2: -0.32/2.32
| Epoch #40			Loss: 0.0327 Acc@1: 98.32% Cons_Acc1/2: 41.50%/97.97% tau1/tau2: -0.32/2.32
| Epoch #40			Loss: 0.0060 Acc@1: 98.32% Cons_Acc1/2: 43.70%/98.06% tau1/tau2: -0.32/2.32
| Epoch #40			Loss: 0.0515 Acc@1: 98.41% Cons_Acc1/2: 46.32%/98.14% tau1/tau2: -0.33/2.33
| Epoch #40			Loss: 0.0129 Acc@1: 98.43% Cons_Acc1/2: 49.11%/97.89% tau1/tau2: -0.33/2.33
| Epoch #40			Loss: 0.0381 Acc@1: 98.41% Cons_Acc1/2: 51.14%/97.55% tau1/tau2: -0.33/2.33
| Epoch #40			Loss: 0.0975 Acc@1: 98.42% Cons_Acc1/2: 53.51%/97.13% tau1/tau2: -0.33/2.33
| Epoch #40			Loss: 0.0125 Acc@1: 98.35% Cons_Acc1/2: 54.86%/96.53% tau1/tau2: -0.33/2.33
| Epoch #40			Loss: 0.0391 Acc@1: 98.22% Cons_Acc1/2: 57.40%/96.37% tau1/tau2: -0.33/2.33
| Epoch #40			Loss: 0.0901 Acc@1: 98.14% Cons_Acc1/2: 58.92%/96.03% tau1/tau2: -0.33/2.33
| Epoch #40			Loss: 0.1347 Acc@1: 98.05% Cons_Acc1/2: 60.36%/95.10% tau1/tau2: -0.33/2.33
| Epoch #40			Loss: 0.0449 Acc@1: 97.97% Cons_Acc1/2: 61.28%/94.67% tau1/tau2: -0.33/2.33
| Epoch #40			Loss: 0.1199 Acc@1: 97.86% Cons_Acc1/2: 61.20%/93.49% tau1/tau2: -0.33/2.33
| Epoch #40			Loss: 0.0250 Acc@1: 97.82% Cons_Acc1/2: 59.43%/92.48% tau1/tau2: -0.33/2.33
| Epoch #40			Loss: 0.0781 Acc@1: 97.90% Cons_Acc1/2: 56.04%/91.63% tau1/tau2: -0.33/2.33
| Epoch #40			Loss: 0.0992 Acc@1: 97.76% Cons_Acc1/2: 53.42%/90.45% tau1/tau2: -0.33/2.33
| Epoch #40			Loss: 0.0468 Acc@1: 97.61% Cons_Acc1/2: 50.38%/90.19% tau1/tau2: -0.33/2.33
| Epoch #40			Loss: 0.1144 Acc@1: 97.64% Cons_Acc1/2: 51.14%/90.28% tau1/tau2: -0.33/2.33
| Epoch #40			Loss: 0.1494 Acc@1: 97.72% Cons_Acc1/2: 51.14%/90.70% tau1/tau2: -0.33/2.33
| Epoch #40			Loss: 0.0223 Acc@1: 97.80% Cons_Acc1/2: 52.49%/91.12% tau1/tau2: -0.33/2.33
| Epoch #40			Loss: 0.0729 Acc@1: 97.92% Cons_Acc1/2: 51.65%/92.81% tau1/tau2: -0.33/2.33
| Epoch #40			Loss: 0.1548 Acc@1: 97.95% Cons_Acc1/2: 51.39%/93.41% tau1/tau2: -0.33/2.33
| Epoch #40			Loss: 0.0428 Acc@1: 98.07% Cons_Acc1/2: 50.55%/94.42% tau1/tau2: -0.33/2.33
| Epoch #40			Loss: 0.0107 Acc@1: 98.26% Cons_Acc1/2: 50.46%/95.52% tau1/tau2: -0.33/2.33
| Epoch #40			Loss: 0.0413 Acc@1: 98.34% Cons_Acc1/2: 49.45%/96.37% tau1/tau2: -0.33/2.33
| Epoch #40			Loss: 0.0484 Acc@1: 98.49% Cons_Acc1/2: 48.10%/96.79% tau1/tau2: -0.33/2.33
| Epoch #40			Loss: 0.0409 Acc@1: 98.58% Cons_Acc1/2: 46.32%/96.96% tau1/tau2: -0.34/2.34
| Epoch #40			Loss: 0.0105 Acc@1: 98.52% Cons_Acc1/2: 44.80%/97.30% tau1/tau2: -0.34/2.34
| Epoch #40			Loss: 0.0864 Acc@1: 98.48% Cons_Acc1/2: 44.72%/97.55% tau1/tau2: -0.34/2.34
| Epoch #40			Loss: 0.0452 Acc@1: 98.43% Cons_Acc1/2: 46.58%/97.72% tau1/tau2: -0.34/2.34
| Epoch #40			Loss: 0.0526 Acc@1: 98.32% Cons_Acc1/2: 49.03%/97.72% tau1/tau2: -0.34/2.34
| Epoch #41			Loss: 0.0445 Acc@1: 98.27% Cons_Acc1/2: 51.14%/97.80% tau1/tau2: -0.34/2.34
| Epoch #41			Loss: 0.0771 Acc@1: 98.23% Cons_Acc1/2: 53.34%/97.72% tau1/tau2: -0.34/2.34
| Epoch #41			Loss: 0.0585 Acc@1: 98.23% Cons_Acc1/2: 53.59%/97.63% tau1/tau2: -0.34/2.34
| Epoch #41			Loss: 0.0181 Acc@1: 98.22% Cons_Acc1/2: 55.54%/97.55% tau1/tau2: -0.34/2.34
| Epoch #41			Loss: 0.1778 Acc@1: 98.22% Cons_Acc1/2: 58.75%/97.46% tau1/tau2: -0.34/2.34
| Epoch #41			Loss: 0.0993 Acc@1: 98.12% Cons_Acc1/2: 61.71%/97.46% tau1/tau2: -0.34/2.34
| Epoch #41			Loss: 0.1662 Acc@1: 98.02% Cons_Acc1/2: 65.17%/97.38% tau1/tau2: -0.34/2.34
| Epoch #41			Loss: 0.0901 Acc@1: 97.91% Cons_Acc1/2: 67.71%/97.04% tau1/tau2: -0.34/2.34
| Epoch #41			Loss: 0.0997 Acc@1: 97.84% Cons_Acc1/2: 68.81%/96.87% tau1/tau2: -0.34/2.34
| Epoch #41			Loss: 0.0090 Acc@1: 97.84% Cons_Acc1/2: 67.03%/96.70% tau1/tau2: -0.34/2.34
| Epoch #41			Loss: 0.3201 Acc@1: 97.92% Cons_Acc1/2: 64.58%/95.94% tau1/tau2: -0.34/2.34
| Epoch #41			Loss: 0.0907 Acc@1: 98.09% Cons_Acc1/2: 57.40%/95.94% tau1/tau2: -0.34/2.34
| Epoch #41			Loss: 0.0301 Acc@1: 98.09% Cons_Acc1/2: 52.32%/95.77% tau1/tau2: -0.34/2.34
| Epoch #41			Loss: 0.0901 Acc@1: 98.08% Cons_Acc1/2: 47.51%/95.52% tau1/tau2: -0.34/2.34
| Epoch #41			Loss: 0.1543 Acc@1: 97.96% Cons_Acc1/2: 43.11%/95.01% tau1/tau2: -0.34/2.34
| Epoch #41			Loss: 0.1237 Acc@1: 97.90% Cons_Acc1/2: 38.97%/94.93% tau1/tau2: -0.34/2.34
| Epoch #41			Loss: 0.0784 Acc@1: 97.81% Cons_Acc1/2: 36.52%/94.93% tau1/tau2: -0.34/2.34
| Epoch #41			Loss: 0.0553 Acc@1: 97.82% Cons_Acc1/2: 35.08%/95.01% tau1/tau2: -0.35/2.35
| Epoch #41			Loss: 0.0646 Acc@1: 97.94% Cons_Acc1/2: 35.25%/95.10% tau1/tau2: -0.35/2.35
| Epoch #41			Loss: 0.0552 Acc@1: 98.02% Cons_Acc1/2: 36.43%/95.60% tau1/tau2: -0.35/2.35
| Epoch #41			Loss: 0.0431 Acc@1: 98.02% Cons_Acc1/2: 38.21%/96.11% tau1/tau2: -0.35/2.35
| Epoch #41			Loss: 0.0409 Acc@1: 98.19% Cons_Acc1/2: 44.38%/96.37% tau1/tau2: -0.35/2.35
| Epoch #41			Loss: 0.1359 Acc@1: 98.27% Cons_Acc1/2: 49.54%/96.87% tau1/tau2: -0.35/2.35
| Epoch #41			Loss: 0.0304 Acc@1: 98.17% Cons_Acc1/2: 54.61%/97.04% tau1/tau2: -0.35/2.35
| Epoch #41			Loss: 0.0196 Acc@1: 98.08% Cons_Acc1/2: 58.58%/97.04% tau1/tau2: -0.35/2.35
| Epoch #41			Loss: 0.1248 Acc@1: 98.00% Cons_Acc1/2: 61.71%/96.96% tau1/tau2: -0.35/2.35
| Epoch #41			Loss: 0.0423 Acc@1: 97.92% Cons_Acc1/2: 63.99%/96.79% tau1/tau2: -0.35/2.35
| Epoch #41			Loss: 0.0080 Acc@1: 97.90% Cons_Acc1/2: 63.91%/96.79% tau1/tau2: -0.35/2.35
| Epoch #41			Loss: 0.0371 Acc@1: 97.98% Cons_Acc1/2: 63.74%/97.04% tau1/tau2: -0.35/2.35
| Epoch #41			Loss: 0.1802 Acc@1: 98.07% Cons_Acc1/2: 62.30%/97.04% tau1/tau2: -0.35/2.35
| Epoch #41			Loss: 0.0544 Acc@1: 98.13% Cons_Acc1/2: 59.00%/97.13% tau1/tau2: -0.35/2.35
| Epoch #41			Loss: 0.0646 Acc@1: 98.14% Cons_Acc1/2: 55.62%/96.87% tau1/tau2: -0.35/2.35
| Epoch #41			Loss: 0.0752 Acc@1: 98.17% Cons_Acc1/2: 53.34%/96.79% tau1/tau2: -0.35/2.35
| Epoch #41			Loss: 0.1527 Acc@1: 98.12% Cons_Acc1/2: 51.06%/96.70% tau1/tau2: -0.35/2.35
| Epoch #41			Loss: 0.1425 Acc@1: 98.12% Cons_Acc1/2: 50.72%/96.62% tau1/tau2: -0.35/2.35
| Epoch #41			Loss: 0.1003 Acc@1: 98.12% Cons_Acc1/2: 48.44%/96.87% tau1/tau2: -0.35/2.35
| Epoch #41			Loss: 0.0361 Acc@1: 98.12% Cons_Acc1/2: 46.75%/96.87% tau1/tau2: -0.35/2.35
| Epoch #42			Loss: 0.0410 Acc@1: 98.10% Cons_Acc1/2: 47.42%/96.79% tau1/tau2: -0.35/2.35
| Epoch #42			Loss: 0.0155 Acc@1: 98.13% Cons_Acc1/2: 46.75%/96.87% tau1/tau2: -0.35/2.35
| Epoch #42			Loss: 0.0107 Acc@1: 98.15% Cons_Acc1/2: 46.91%/96.79% tau1/tau2: -0.35/2.35
| Epoch #42			Loss: 0.1079 Acc@1: 98.11% Cons_Acc1/2: 49.11%/96.62% tau1/tau2: -0.35/2.35
| Epoch #42			Loss: 0.0391 Acc@1: 98.13% Cons_Acc1/2: 50.72%/96.37% tau1/tau2: -0.36/2.36
| Epoch #42			Loss: 0.2087 Acc@1: 98.24% Cons_Acc1/2: 52.49%/96.45% tau1/tau2: -0.36/2.36
| Epoch #42			Loss: 0.0351 Acc@1: 98.25% Cons_Acc1/2: 53.68%/96.20% tau1/tau2: -0.36/2.36
| Epoch #42			Loss: 0.0347 Acc@1: 98.26% Cons_Acc1/2: 55.87%/96.11% tau1/tau2: -0.36/2.36
| Epoch #42			Loss: 0.0340 Acc@1: 98.24% Cons_Acc1/2: 55.87%/96.28% tau1/tau2: -0.36/2.36
| Epoch #42			Loss: 0.0535 Acc@1: 98.22% Cons_Acc1/2: 55.54%/96.37% tau1/tau2: -0.36/2.36
| Epoch #42			Loss: 0.0301 Acc@1: 98.27% Cons_Acc1/2: 55.28%/96.53% tau1/tau2: -0.36/2.36
| Epoch #42			Loss: 0.0778 Acc@1: 98.27% Cons_Acc1/2: 55.62%/96.53% tau1/tau2: -0.36/2.36
| Epoch #42			Loss: 0.0191 Acc@1: 98.22% Cons_Acc1/2: 55.54%/96.53% tau1/tau2: -0.36/2.36
| Epoch #42			Loss: 0.0399 Acc@1: 98.21% Cons_Acc1/2: 54.95%/96.28% tau1/tau2: -0.36/2.36
| Epoch #42			Loss: 0.0136 Acc@1: 98.12% Cons_Acc1/2: 54.27%/96.28% tau1/tau2: -0.36/2.36
| Epoch #42			Loss: 0.0667 Acc@1: 98.16% Cons_Acc1/2: 53.93%/96.28% tau1/tau2: -0.36/2.36
| Epoch #42			Loss: 0.0171 Acc@1: 98.17% Cons_Acc1/2: 53.34%/96.28% tau1/tau2: -0.36/2.36
| Epoch #42			Loss: 0.1095 Acc@1: 98.12% Cons_Acc1/2: 53.09%/96.11% tau1/tau2: -0.36/2.36
| Epoch #42			Loss: 0.0517 Acc@1: 98.15% Cons_Acc1/2: 52.92%/96.11% tau1/tau2: -0.36/2.36
| Epoch #42			Loss: 0.0914 Acc@1: 98.15% Cons_Acc1/2: 52.16%/96.11% tau1/tau2: -0.36/2.36
| Epoch #42			Loss: 0.1403 Acc@1: 98.25% Cons_Acc1/2: 51.73%/96.03% tau1/tau2: -0.36/2.36
| Epoch #42			Loss: 0.0176 Acc@1: 98.27% Cons_Acc1/2: 51.48%/95.94% tau1/tau2: -0.36/2.36
| Epoch #42			Loss: 0.1165 Acc@1: 98.34% Cons_Acc1/2: 51.14%/95.77% tau1/tau2: -0.36/2.36
| Epoch #42			Loss: 0.1590 Acc@1: 98.29% Cons_Acc1/2: 48.44%/94.59% tau1/tau2: -0.36/2.36
| Epoch #42			Loss: 0.0106 Acc@1: 98.23% Cons_Acc1/2: 45.56%/94.08% tau1/tau2: -0.36/2.36
| Epoch #42			Loss: 0.0856 Acc@1: 98.15% Cons_Acc1/2: 44.97%/93.74% tau1/tau2: -0.36/2.36
| Epoch #42			Loss: 0.0849 Acc@1: 98.13% Cons_Acc1/2: 43.79%/93.74% tau1/tau2: -0.36/2.36
| Epoch #42			Loss: 0.0538 Acc@1: 98.16% Cons_Acc1/2: 44.72%/93.83% tau1/tau2: -0.36/2.36
| Epoch #42			Loss: 0.0756 Acc@1: 98.27% Cons_Acc1/2: 47.59%/94.67% tau1/tau2: -0.37/2.37
| Epoch #42			Loss: 0.0367 Acc@1: 98.31% Cons_Acc1/2: 49.96%/94.84% tau1/tau2: -0.37/2.37
| Epoch #42			Loss: 0.1593 Acc@1: 98.36% Cons_Acc1/2: 52.83%/95.10% tau1/tau2: -0.37/2.37
| Epoch #42			Loss: 0.1906 Acc@1: 98.36% Cons_Acc1/2: 55.45%/95.35% tau1/tau2: -0.37/2.37
| Epoch #42			Loss: 0.0330 Acc@1: 98.33% Cons_Acc1/2: 58.33%/95.52% tau1/tau2: -0.37/2.37
| Epoch #42			Loss: 0.0545 Acc@1: 98.33% Cons_Acc1/2: 61.20%/95.69% tau1/tau2: -0.37/2.37
| Epoch #42			Loss: 0.0050 Acc@1: 98.27% Cons_Acc1/2: 63.31%/96.11% tau1/tau2: -0.37/2.37
| Epoch #42			Loss: 0.0717 Acc@1: 98.24% Cons_Acc1/2: 64.67%/96.37% tau1/tau2: -0.37/2.37
| Epoch #42			Loss: 0.0149 Acc@1: 98.23% Cons_Acc1/2: 65.68%/96.37% tau1/tau2: -0.37/2.37
| Epoch #43			Loss: 0.0204 Acc@1: 98.22% Cons_Acc1/2: 65.77%/96.45% tau1/tau2: -0.37/2.37
| Epoch #43			Loss: 0.0068 Acc@1: 98.21% Cons_Acc1/2: 65.60%/96.53% tau1/tau2: -0.37/2.37
| Epoch #43			Loss: 0.0224 Acc@1: 98.28% Cons_Acc1/2: 64.84%/96.79% tau1/tau2: -0.37/2.37
| Epoch #43			Loss: 0.0172 Acc@1: 98.32% Cons_Acc1/2: 63.40%/96.96% tau1/tau2: -0.37/2.37
| Epoch #43			Loss: 0.0346 Acc@1: 98.42% Cons_Acc1/2: 61.12%/96.96% tau1/tau2: -0.37/2.37
| Epoch #43			Loss: 0.1581 Acc@1: 98.41% Cons_Acc1/2: 59.09%/97.13% tau1/tau2: -0.37/2.37
| Epoch #43			Loss: 0.0599 Acc@1: 98.47% Cons_Acc1/2: 57.48%/97.38% tau1/tau2: -0.37/2.37
| Epoch #43			Loss: 0.0426 Acc@1: 98.45% Cons_Acc1/2: 55.87%/97.55% tau1/tau2: -0.37/2.37
| Epoch #43			Loss: 0.0707 Acc@1: 98.44% Cons_Acc1/2: 54.86%/97.38% tau1/tau2: -0.37/2.37
| Epoch #43			Loss: 0.0974 Acc@1: 98.41% Cons_Acc1/2: 54.52%/97.13% tau1/tau2: -0.37/2.37
| Epoch #43			Loss: 0.0499 Acc@1: 98.37% Cons_Acc1/2: 52.66%/96.62% tau1/tau2: -0.37/2.37
| Epoch #43			Loss: 0.1130 Acc@1: 98.27% Cons_Acc1/2: 51.73%/96.37% tau1/tau2: -0.37/2.37
| Epoch #43			Loss: 0.0712 Acc@1: 98.24% Cons_Acc1/2: 50.80%/96.37% tau1/tau2: -0.37/2.37
| Epoch #43			Loss: 0.0899 Acc@1: 98.21% Cons_Acc1/2: 50.80%/96.11% tau1/tau2: -0.37/2.37
| Epoch #43			Loss: 0.1048 Acc@1: 98.17% Cons_Acc1/2: 50.38%/95.94% tau1/tau2: -0.37/2.37
| Epoch #43			Loss: 0.0249 Acc@1: 98.26% Cons_Acc1/2: 50.89%/95.94% tau1/tau2: -0.37/2.37
| Epoch #43			Loss: 0.0598 Acc@1: 98.29% Cons_Acc1/2: 52.92%/96.03% tau1/tau2: -0.37/2.37
| Epoch #43			Loss: 0.0154 Acc@1: 98.32% Cons_Acc1/2: 54.95%/96.20% tau1/tau2: -0.38/2.38
| Epoch #43			Loss: 0.1828 Acc@1: 98.24% Cons_Acc1/2: 56.21%/96.20% tau1/tau2: -0.38/2.38
| Epoch #43			Loss: 0.0262 Acc@1: 98.14% Cons_Acc1/2: 57.65%/96.37% tau1/tau2: -0.38/2.38
| Epoch #43			Loss: 0.1337 Acc@1: 98.11% Cons_Acc1/2: 58.50%/96.45% tau1/tau2: -0.38/2.38
| Epoch #43			Loss: 0.1055 Acc@1: 98.12% Cons_Acc1/2: 59.43%/96.53% tau1/tau2: -0.38/2.38
| Epoch #43			Loss: 0.0724 Acc@1: 98.21% Cons_Acc1/2: 55.54%/96.62% tau1/tau2: -0.38/2.38
| Epoch #43			Loss: 0.0524 Acc@1: 98.30% Cons_Acc1/2: 52.75%/96.53% tau1/tau2: -0.38/2.38
| Epoch #43			Loss: 0.0573 Acc@1: 98.33% Cons_Acc1/2: 50.55%/96.53% tau1/tau2: -0.38/2.38
| Epoch #43			Loss: 0.0413 Acc@1: 98.32% Cons_Acc1/2: 48.18%/96.45% tau1/tau2: -0.38/2.38
| Epoch #43			Loss: 0.0750 Acc@1: 98.31% Cons_Acc1/2: 45.48%/96.53% tau1/tau2: -0.38/2.38
| Epoch #43			Loss: 0.0379 Acc@1: 98.33% Cons_Acc1/2: 43.11%/96.70% tau1/tau2: -0.38/2.38
| Epoch #43			Loss: 0.0494 Acc@1: 98.28% Cons_Acc1/2: 39.98%/96.70% tau1/tau2: -0.38/2.38
| Epoch #43			Loss: 0.0985 Acc@1: 98.16% Cons_Acc1/2: 38.46%/96.96% tau1/tau2: -0.38/2.38
| Epoch #43			Loss: 0.0229 Acc@1: 98.17% Cons_Acc1/2: 36.43%/97.04% tau1/tau2: -0.38/2.38
| Epoch #43			Loss: 0.0204 Acc@1: 98.20% Cons_Acc1/2: 36.18%/97.21% tau1/tau2: -0.38/2.38
| Epoch #43			Loss: 0.1065 Acc@1: 98.22% Cons_Acc1/2: 37.19%/97.38% tau1/tau2: -0.38/2.38
| Epoch #43			Loss: 0.0710 Acc@1: 98.29% Cons_Acc1/2: 38.46%/97.46% tau1/tau2: -0.38/2.38
| Epoch #43			Loss: 0.1392 Acc@1: 98.32% Cons_Acc1/2: 38.55%/97.46% tau1/tau2: -0.38/2.38
| Epoch #43			Loss: 0.0839 Acc@1: 98.31% Cons_Acc1/2: 38.97%/97.55% tau1/tau2: -0.38/2.38
| Epoch #43			Loss: 0.0428 Acc@1: 98.30% Cons_Acc1/2: 39.48%/97.72% tau1/tau2: -0.38/2.38
| Epoch #44			Loss: 0.0225 Acc@1: 98.28% Cons_Acc1/2: 41.25%/97.72% tau1/tau2: -0.38/2.38
| Epoch #44			Loss: 0.0995 Acc@1: 98.28% Cons_Acc1/2: 42.60%/97.63% tau1/tau2: -0.38/2.38
| Epoch #44			Loss: 0.0073 Acc@1: 98.30% Cons_Acc1/2: 44.72%/97.55% tau1/tau2: -0.38/2.38
| Epoch #44			Loss: 0.0433 Acc@1: 98.28% Cons_Acc1/2: 46.32%/97.55% tau1/tau2: -0.38/2.38
| Epoch #44			Loss: 0.0132 Acc@1: 98.30% Cons_Acc1/2: 46.58%/97.04% tau1/tau2: -0.39/2.39
| Epoch #44			Loss: 0.0436 Acc@1: 98.32% Cons_Acc1/2: 47.00%/96.96% tau1/tau2: -0.39/2.39
| Epoch #44			Loss: 0.1051 Acc@1: 98.36% Cons_Acc1/2: 47.76%/96.62% tau1/tau2: -0.39/2.39
| Epoch #44			Loss: 0.0240 Acc@1: 98.40% Cons_Acc1/2: 48.61%/96.70% tau1/tau2: -0.39/2.39
| Epoch #44			Loss: 0.0168 Acc@1: 98.36% Cons_Acc1/2: 49.11%/96.70% tau1/tau2: -0.39/2.39
| Epoch #44			Loss: 0.0146 Acc@1: 98.30% Cons_Acc1/2: 48.18%/96.70% tau1/tau2: -0.39/2.39
| Epoch #44			Loss: 0.0533 Acc@1: 98.23% Cons_Acc1/2: 47.76%/96.70% tau1/tau2: -0.39/2.39
| Epoch #44			Loss: 0.1021 Acc@1: 98.13% Cons_Acc1/2: 46.83%/96.45% tau1/tau2: -0.39/2.39
| Epoch #44			Loss: 0.0958 Acc@1: 97.96% Cons_Acc1/2: 45.56%/96.28% tau1/tau2: -0.39/2.39
| Epoch #44			Loss: 0.0983 Acc@1: 97.95% Cons_Acc1/2: 43.03%/96.11% tau1/tau2: -0.39/2.39
| Epoch #44			Loss: 0.0567 Acc@1: 97.98% Cons_Acc1/2: 40.74%/96.11% tau1/tau2: -0.39/2.39
| Epoch #44			Loss: 0.0321 Acc@1: 98.03% Cons_Acc1/2: 39.48%/95.94% tau1/tau2: -0.39/2.39
| Epoch #44			Loss: 0.0644 Acc@1: 98.07% Cons_Acc1/2: 39.14%/95.94% tau1/tau2: -0.39/2.39
| Epoch #44			Loss: 0.0294 Acc@1: 98.21% Cons_Acc1/2: 39.05%/96.11% tau1/tau2: -0.39/2.39
| Epoch #44			Loss: 0.0069 Acc@1: 98.17% Cons_Acc1/2: 39.14%/96.45% tau1/tau2: -0.39/2.39
| Epoch #44			Loss: 0.0969 Acc@1: 98.22% Cons_Acc1/2: 39.48%/96.70% tau1/tau2: -0.39/2.39
| Epoch #44			Loss: 0.0251 Acc@1: 98.29% Cons_Acc1/2: 39.39%/96.62% tau1/tau2: -0.39/2.39
| Epoch #44			Loss: 0.0165 Acc@1: 98.29% Cons_Acc1/2: 40.24%/96.70% tau1/tau2: -0.39/2.39
| Epoch #44			Loss: 0.0254 Acc@1: 98.27% Cons_Acc1/2: 42.10%/96.62% tau1/tau2: -0.39/2.39
| Epoch #44			Loss: 0.0196 Acc@1: 98.27% Cons_Acc1/2: 43.96%/96.70% tau1/tau2: -0.39/2.39
| Epoch #44			Loss: 0.0173 Acc@1: 98.29% Cons_Acc1/2: 45.48%/96.70% tau1/tau2: -0.39/2.39
| Epoch #44			Loss: 0.0091 Acc@1: 98.24% Cons_Acc1/2: 47.08%/96.87% tau1/tau2: -0.39/2.39
| Epoch #44			Loss: 0.0338 Acc@1: 98.27% Cons_Acc1/2: 48.61%/97.30% tau1/tau2: -0.39/2.39
| Epoch #44			Loss: 0.0460 Acc@1: 98.28% Cons_Acc1/2: 50.30%/97.30% tau1/tau2: -0.39/2.39
| Epoch #44			Loss: 0.0626 Acc@1: 98.30% Cons_Acc1/2: 52.66%/97.21% tau1/tau2: -0.39/2.39
| Epoch #44			Loss: 0.1229 Acc@1: 98.35% Cons_Acc1/2: 55.45%/97.38% tau1/tau2: -0.40/2.40
| Epoch #44			Loss: 0.0317 Acc@1: 98.27% Cons_Acc1/2: 55.54%/97.21% tau1/tau2: -0.40/2.40
| Epoch #44			Loss: 0.0575 Acc@1: 98.14% Cons_Acc1/2: 52.49%/96.87% tau1/tau2: -0.40/2.40
| Epoch #44			Loss: 0.0465 Acc@1: 97.92% Cons_Acc1/2: 50.55%/96.53% tau1/tau2: -0.40/2.40
| Epoch #44			Loss: 0.0508 Acc@1: 97.89% Cons_Acc1/2: 48.94%/96.20% tau1/tau2: -0.40/2.40
| Epoch #44			Loss: 0.1542 Acc@1: 97.91% Cons_Acc1/2: 49.03%/96.37% tau1/tau2: -0.40/2.40
| Epoch #44			Loss: 0.0395 Acc@1: 97.99% Cons_Acc1/2: 47.08%/96.79% tau1/tau2: -0.40/2.40
| Epoch #44			Loss: 0.0454 Acc@1: 98.04% Cons_Acc1/2: 46.24%/96.70% tau1/tau2: -0.40/2.40
| Epoch #45			Loss: 0.0751 Acc@1: 98.07% Cons_Acc1/2: 45.56%/96.62% tau1/tau2: -0.40/2.40
| Epoch #45			Loss: 0.0160 Acc@1: 98.11% Cons_Acc1/2: 44.29%/96.45% tau1/tau2: -0.40/2.40
| Epoch #45			Loss: 0.0844 Acc@1: 98.13% Cons_Acc1/2: 44.04%/96.45% tau1/tau2: -0.40/2.40
| Epoch #45			Loss: 0.0507 Acc@1: 98.11% Cons_Acc1/2: 45.14%/96.62% tau1/tau2: -0.40/2.40
| Epoch #45			Loss: 0.1166 Acc@1: 98.22% Cons_Acc1/2: 44.72%/96.70% tau1/tau2: -0.40/2.40
| Epoch #45			Loss: 0.0146 Acc@1: 98.30% Cons_Acc1/2: 43.79%/96.87% tau1/tau2: -0.40/2.40
| Epoch #45			Loss: 0.0839 Acc@1: 98.33% Cons_Acc1/2: 43.11%/97.13% tau1/tau2: -0.40/2.40
| Epoch #45			Loss: 0.1714 Acc@1: 98.41% Cons_Acc1/2: 42.35%/97.38% tau1/tau2: -0.40/2.40
| Epoch #45			Loss: 0.0120 Acc@1: 98.37% Cons_Acc1/2: 41.17%/97.46% tau1/tau2: -0.40/2.40
| Epoch #45			Loss: 0.0381 Acc@1: 98.37% Cons_Acc1/2: 40.74%/97.46% tau1/tau2: -0.40/2.40
| Epoch #45			Loss: 0.0466 Acc@1: 98.38% Cons_Acc1/2: 39.73%/97.38% tau1/tau2: -0.40/2.40
| Epoch #45			Loss: 0.0549 Acc@1: 98.42% Cons_Acc1/2: 40.24%/97.30% tau1/tau2: -0.40/2.40
| Epoch #45			Loss: 0.0400 Acc@1: 98.45% Cons_Acc1/2: 40.74%/97.13% tau1/tau2: -0.40/2.40
| Epoch #45			Loss: 0.0415 Acc@1: 98.50% Cons_Acc1/2: 42.27%/97.04% tau1/tau2: -0.40/2.40
| Epoch #45			Loss: 0.0271 Acc@1: 98.43% Cons_Acc1/2: 42.77%/97.13% tau1/tau2: -0.40/2.40
| Epoch #45			Loss: 0.0721 Acc@1: 98.47% Cons_Acc1/2: 43.03%/97.21% tau1/tau2: -0.40/2.40
| Epoch #45			Loss: 0.0542 Acc@1: 98.48% Cons_Acc1/2: 43.87%/97.38% tau1/tau2: -0.40/2.40
| Epoch #45			Loss: 0.0729 Acc@1: 98.52% Cons_Acc1/2: 45.14%/97.30% tau1/tau2: -0.41/2.41
| Epoch #45			Loss: 0.0873 Acc@1: 98.40% Cons_Acc1/2: 46.32%/96.87% tau1/tau2: -0.41/2.41
| Epoch #45			Loss: 0.0571 Acc@1: 98.24% Cons_Acc1/2: 49.79%/96.37% tau1/tau2: -0.41/2.41
| Epoch #45			Loss: 0.0284 Acc@1: 98.07% Cons_Acc1/2: 52.83%/95.86% tau1/tau2: -0.41/2.41
| Epoch #45			Loss: 0.0802 Acc@1: 97.97% Cons_Acc1/2: 57.31%/95.52% tau1/tau2: -0.41/2.41
| Epoch #45			Loss: 0.2151 Acc@1: 97.98% Cons_Acc1/2: 59.43%/95.52% tau1/tau2: -0.41/2.41
| Epoch #45			Loss: 0.0445 Acc@1: 98.06% Cons_Acc1/2: 61.28%/95.52% tau1/tau2: -0.41/2.41
| Epoch #45			Loss: 0.0575 Acc@1: 98.06% Cons_Acc1/2: 61.45%/95.77% tau1/tau2: -0.41/2.41
| Epoch #45			Loss: 0.0449 Acc@1: 98.17% Cons_Acc1/2: 61.20%/96.20% tau1/tau2: -0.41/2.41
| Epoch #45			Loss: 0.0190 Acc@1: 98.26% Cons_Acc1/2: 61.03%/96.37% tau1/tau2: -0.41/2.41
| Epoch #45			Loss: 0.1814 Acc@1: 98.42% Cons_Acc1/2: 59.09%/96.79% tau1/tau2: -0.41/2.41
| Epoch #45			Loss: 0.0112 Acc@1: 98.52% Cons_Acc1/2: 57.90%/97.13% tau1/tau2: -0.41/2.41
| Epoch #45			Loss: 0.0402 Acc@1: 98.54% Cons_Acc1/2: 57.06%/97.21% tau1/tau2: -0.41/2.41
| Epoch #45			Loss: 0.0203 Acc@1: 98.57% Cons_Acc1/2: 57.73%/97.38% tau1/tau2: -0.41/2.41
| Epoch #45			Loss: 0.0406 Acc@1: 98.52% Cons_Acc1/2: 57.14%/97.46% tau1/tau2: -0.41/2.41
| Epoch #45			Loss: 0.0276 Acc@1: 98.50% Cons_Acc1/2: 56.21%/97.63% tau1/tau2: -0.41/2.41
| Epoch #45			Loss: 0.0749 Acc@1: 98.49% Cons_Acc1/2: 53.76%/97.63% tau1/tau2: -0.41/2.41
| Epoch #45			Loss: 0.0219 Acc@1: 98.46% Cons_Acc1/2: 52.32%/97.63% tau1/tau2: -0.41/2.41
| Epoch #45			Loss: 0.0481 Acc@1: 98.41% Cons_Acc1/2: 50.46%/97.63% tau1/tau2: -0.41/2.41
| Epoch #45			Loss: 0.0585 Acc@1: 98.28% Cons_Acc1/2: 49.79%/97.63% tau1/tau2: -0.41/2.41
| Epoch #46			Loss: 0.0744 Acc@1: 98.25% Cons_Acc1/2: 48.52%/97.46% tau1/tau2: -0.41/2.41
| Epoch #46			Loss: 0.0347 Acc@1: 98.29% Cons_Acc1/2: 46.91%/97.55% tau1/tau2: -0.41/2.41
| Epoch #46			Loss: 0.0422 Acc@1: 98.30% Cons_Acc1/2: 46.83%/97.46% tau1/tau2: -0.41/2.41
| Epoch #46			Loss: 0.0314 Acc@1: 98.27% Cons_Acc1/2: 47.17%/97.30% tau1/tau2: -0.41/2.41
| Epoch #46			Loss: 0.1446 Acc@1: 98.27% Cons_Acc1/2: 46.75%/97.21% tau1/tau2: -0.41/2.41
| Epoch #46			Loss: 0.1032 Acc@1: 98.21% Cons_Acc1/2: 46.15%/97.21% tau1/tau2: -0.41/2.41
| Epoch #46			Loss: 0.0289 Acc@1: 98.23% Cons_Acc1/2: 45.65%/97.30% tau1/tau2: -0.41/2.41
| Epoch #46			Loss: 0.0178 Acc@1: 98.27% Cons_Acc1/2: 45.90%/97.21% tau1/tau2: -0.42/2.42
| Epoch #46			Loss: 0.1304 Acc@1: 98.27% Cons_Acc1/2: 45.98%/97.21% tau1/tau2: -0.42/2.42
| Epoch #46			Loss: 0.0468 Acc@1: 98.28% Cons_Acc1/2: 46.24%/97.21% tau1/tau2: -0.42/2.42
| Epoch #46			Loss: 0.0435 Acc@1: 98.33% Cons_Acc1/2: 46.66%/96.87% tau1/tau2: -0.42/2.42
| Epoch #46			Loss: 0.0437 Acc@1: 98.35% Cons_Acc1/2: 46.58%/96.79% tau1/tau2: -0.42/2.42
| Epoch #46			Loss: 0.0099 Acc@1: 98.35% Cons_Acc1/2: 46.49%/96.70% tau1/tau2: -0.42/2.42
| Epoch #46			Loss: 0.0399 Acc@1: 98.39% Cons_Acc1/2: 47.08%/96.62% tau1/tau2: -0.42/2.42
| Epoch #46			Loss: 0.0452 Acc@1: 98.38% Cons_Acc1/2: 48.52%/96.53% tau1/tau2: -0.42/2.42
| Epoch #46			Loss: 0.0072 Acc@1: 98.34% Cons_Acc1/2: 51.06%/96.37% tau1/tau2: -0.42/2.42
| Epoch #46			Loss: 0.0266 Acc@1: 98.32% Cons_Acc1/2: 53.93%/96.20% tau1/tau2: -0.42/2.42
| Epoch #46			Loss: 0.1634 Acc@1: 98.30% Cons_Acc1/2: 56.89%/96.03% tau1/tau2: -0.42/2.42
| Epoch #46			Loss: 0.0914 Acc@1: 98.22% Cons_Acc1/2: 59.76%/95.86% tau1/tau2: -0.42/2.42
| Epoch #46			Loss: 0.0631 Acc@1: 98.17% Cons_Acc1/2: 61.88%/95.86% tau1/tau2: -0.42/2.42
| Epoch #46			Loss: 0.0613 Acc@1: 98.10% Cons_Acc1/2: 64.58%/95.77% tau1/tau2: -0.42/2.42
| Epoch #46			Loss: 0.0351 Acc@1: 98.22% Cons_Acc1/2: 66.36%/96.37% tau1/tau2: -0.42/2.42
| Epoch #46			Loss: 0.0346 Acc@1: 98.26% Cons_Acc1/2: 68.13%/96.79% tau1/tau2: -0.42/2.42
| Epoch #46			Loss: 0.0132 Acc@1: 98.22% Cons_Acc1/2: 70.50%/96.87% tau1/tau2: -0.42/2.42
| Epoch #46			Loss: 0.0771 Acc@1: 98.21% Cons_Acc1/2: 70.84%/96.53% tau1/tau2: -0.42/2.42
| Epoch #46			Loss: 0.0150 Acc@1: 98.25% Cons_Acc1/2: 70.08%/96.28% tau1/tau2: -0.42/2.42
| Epoch #46			Loss: 0.0290 Acc@1: 98.33% Cons_Acc1/2: 65.43%/96.11% tau1/tau2: -0.42/2.42
| Epoch #46			Loss: 0.0236 Acc@1: 98.31% Cons_Acc1/2: 60.69%/95.86% tau1/tau2: -0.42/2.42
| Epoch #46			Loss: 0.0079 Acc@1: 98.24% Cons_Acc1/2: 55.54%/95.86% tau1/tau2: -0.42/2.42
| Epoch #46			Loss: 0.1060 Acc@1: 98.12% Cons_Acc1/2: 52.24%/95.77% tau1/tau2: -0.42/2.42
| Epoch #46			Loss: 0.1168 Acc@1: 98.06% Cons_Acc1/2: 49.54%/95.94% tau1/tau2: -0.42/2.42
| Epoch #46			Loss: 0.0160 Acc@1: 98.11% Cons_Acc1/2: 48.18%/96.20% tau1/tau2: -0.42/2.42
| Epoch #46			Loss: 0.0563 Acc@1: 98.13% Cons_Acc1/2: 46.58%/96.28% tau1/tau2: -0.43/2.43
| Epoch #46			Loss: 0.0821 Acc@1: 98.17% Cons_Acc1/2: 45.65%/96.37% tau1/tau2: -0.43/2.43
| Epoch #46			Loss: 0.0203 Acc@1: 98.22% Cons_Acc1/2: 46.49%/96.37% tau1/tau2: -0.43/2.43
| Epoch #46			Loss: 0.0205 Acc@1: 98.31% Cons_Acc1/2: 48.18%/96.37% tau1/tau2: -0.43/2.43
| Epoch #46			Loss: 0.0452 Acc@1: 98.23% Cons_Acc1/2: 48.86%/96.45% tau1/tau2: -0.43/2.43
| Epoch #47			Loss: 0.1013 Acc@1: 98.17% Cons_Acc1/2: 48.86%/96.20% tau1/tau2: -0.43/2.43
| Epoch #47			Loss: 0.1067 Acc@1: 98.21% Cons_Acc1/2: 50.21%/96.20% tau1/tau2: -0.43/2.43
| Epoch #47			Loss: 0.0112 Acc@1: 98.17% Cons_Acc1/2: 51.82%/96.20% tau1/tau2: -0.43/2.43
| Epoch #47			Loss: 0.0847 Acc@1: 98.20% Cons_Acc1/2: 55.71%/96.03% tau1/tau2: -0.43/2.43
| Epoch #47			Loss: 0.0248 Acc@1: 98.20% Cons_Acc1/2: 59.00%/95.94% tau1/tau2: -0.43/2.43
| Epoch #47			Loss: 0.0429 Acc@1: 98.19% Cons_Acc1/2: 62.05%/96.11% tau1/tau2: -0.43/2.43
| Epoch #47			Loss: 0.0405 Acc@1: 98.25% Cons_Acc1/2: 64.16%/96.28% tau1/tau2: -0.43/2.43
| Epoch #47			Loss: 0.0054 Acc@1: 98.25% Cons_Acc1/2: 65.68%/96.79% tau1/tau2: -0.43/2.43
| Epoch #47			Loss: 0.0828 Acc@1: 98.32% Cons_Acc1/2: 66.53%/97.04% tau1/tau2: -0.43/2.43
| Epoch #47			Loss: 0.0207 Acc@1: 98.28% Cons_Acc1/2: 65.85%/97.21% tau1/tau2: -0.43/2.43
| Epoch #47			Loss: 0.1096 Acc@1: 98.30% Cons_Acc1/2: 65.51%/97.55% tau1/tau2: -0.43/2.43
| Epoch #47			Loss: 0.1184 Acc@1: 98.21% Cons_Acc1/2: 66.02%/97.38% tau1/tau2: -0.43/2.43
| Epoch #47			Loss: 0.1067 Acc@1: 98.17% Cons_Acc1/2: 65.43%/97.38% tau1/tau2: -0.43/2.43
| Epoch #47			Loss: 0.0713 Acc@1: 98.15% Cons_Acc1/2: 63.14%/97.04% tau1/tau2: -0.43/2.43
| Epoch #47			Loss: 0.0786 Acc@1: 98.16% Cons_Acc1/2: 61.37%/96.45% tau1/tau2: -0.43/2.43
| Epoch #47			Loss: 0.0083 Acc@1: 98.20% Cons_Acc1/2: 58.41%/96.53% tau1/tau2: -0.43/2.43
| Epoch #47			Loss: 0.0304 Acc@1: 98.28% Cons_Acc1/2: 53.25%/96.45% tau1/tau2: -0.43/2.43
| Epoch #47			Loss: 0.0565 Acc@1: 98.28% Cons_Acc1/2: 48.10%/96.53% tau1/tau2: -0.43/2.43
| Epoch #47			Loss: 0.0417 Acc@1: 98.25% Cons_Acc1/2: 43.79%/96.53% tau1/tau2: -0.43/2.43
| Epoch #47			Loss: 0.0896 Acc@1: 98.19% Cons_Acc1/2: 40.32%/96.62% tau1/tau2: -0.43/2.43
| Epoch #47			Loss: 0.0243 Acc@1: 98.11% Cons_Acc1/2: 38.04%/97.04% tau1/tau2: -0.43/2.43
| Epoch #47			Loss: 0.0185 Acc@1: 98.14% Cons_Acc1/2: 35.93%/97.21% tau1/tau2: -0.43/2.43
| Epoch #47			Loss: 0.0777 Acc@1: 98.16% Cons_Acc1/2: 36.18%/97.46% tau1/tau2: -0.44/2.44
| Epoch #47			Loss: 0.0238 Acc@1: 98.15% Cons_Acc1/2: 36.94%/97.38% tau1/tau2: -0.44/2.44
| Epoch #47			Loss: 0.0578 Acc@1: 98.15% Cons_Acc1/2: 38.38%/97.55% tau1/tau2: -0.44/2.44
| Epoch #47			Loss: 0.0704 Acc@1: 98.20% Cons_Acc1/2: 39.98%/97.63% tau1/tau2: -0.44/2.44
| Epoch #47			Loss: 0.1357 Acc@1: 98.28% Cons_Acc1/2: 42.60%/97.72% tau1/tau2: -0.44/2.44
| Epoch #47			Loss: 0.0864 Acc@1: 98.34% Cons_Acc1/2: 45.98%/97.89% tau1/tau2: -0.44/2.44
| Epoch #47			Loss: 0.0344 Acc@1: 98.39% Cons_Acc1/2: 50.72%/98.22% tau1/tau2: -0.44/2.44
| Epoch #47			Loss: 0.1245 Acc@1: 98.31% Cons_Acc1/2: 54.35%/98.22% tau1/tau2: -0.44/2.44
| Epoch #47			Loss: 0.0346 Acc@1: 98.26% Cons_Acc1/2: 57.31%/98.22% tau1/tau2: -0.44/2.44
| Epoch #47			Loss: 0.0553 Acc@1: 98.22% Cons_Acc1/2: 58.16%/98.14% tau1/tau2: -0.44/2.44
| Epoch #47			Loss: 0.1667 Acc@1: 98.22% Cons_Acc1/2: 58.92%/98.06% tau1/tau2: -0.44/2.44
| Epoch #47			Loss: 0.0128 Acc@1: 98.19% Cons_Acc1/2: 59.76%/97.89% tau1/tau2: -0.44/2.44
| Epoch #47			Loss: 0.0097 Acc@1: 98.21% Cons_Acc1/2: 58.33%/97.72% tau1/tau2: -0.44/2.44
| Epoch #47			Loss: 0.0293 Acc@1: 98.32% Cons_Acc1/2: 56.55%/97.55% tau1/tau2: -0.44/2.44
| Epoch #47			Loss: 0.0213 Acc@1: 98.37% Cons_Acc1/2: 55.45%/97.46% tau1/tau2: -0.44/2.44
| Epoch #48			Loss: 0.0556 Acc@1: 98.39% Cons_Acc1/2: 54.61%/97.46% tau1/tau2: -0.44/2.44
| Epoch #48			Loss: 0.1052 Acc@1: 98.39% Cons_Acc1/2: 53.17%/97.04% tau1/tau2: -0.44/2.44
| Epoch #48			Loss: 0.0831 Acc@1: 98.28% Cons_Acc1/2: 48.61%/96.53% tau1/tau2: -0.44/2.44
| Epoch #48			Loss: 0.0822 Acc@1: 98.17% Cons_Acc1/2: 44.13%/96.45% tau1/tau2: -0.44/2.44
| Epoch #48			Loss: 0.1052 Acc@1: 98.06% Cons_Acc1/2: 40.74%/96.37% tau1/tau2: -0.44/2.44
| Epoch #48			Loss: 0.0222 Acc@1: 98.12% Cons_Acc1/2: 38.63%/96.03% tau1/tau2: -0.44/2.44
| Epoch #48			Loss: 0.1230 Acc@1: 97.97% Cons_Acc1/2: 37.79%/96.11% tau1/tau2: -0.44/2.44
| Epoch #48			Loss: 0.0736 Acc@1: 97.85% Cons_Acc1/2: 37.11%/96.11% tau1/tau2: -0.44/2.44
| Epoch #48			Loss: 0.0821 Acc@1: 97.82% Cons_Acc1/2: 36.94%/96.20% tau1/tau2: -0.44/2.44
| Epoch #48			Loss: 0.0499 Acc@1: 97.90% Cons_Acc1/2: 40.41%/96.11% tau1/tau2: -0.44/2.44
| Epoch #48			Loss: 0.0870 Acc@1: 97.97% Cons_Acc1/2: 43.87%/96.03% tau1/tau2: -0.44/2.44
| Epoch #48			Loss: 0.0285 Acc@1: 98.06% Cons_Acc1/2: 47.51%/95.94% tau1/tau2: -0.45/2.45
| Epoch #48			Loss: 0.0290 Acc@1: 98.12% Cons_Acc1/2: 50.97%/95.60% tau1/tau2: -0.45/2.45
| Epoch #48			Loss: 0.0225 Acc@1: 98.10% Cons_Acc1/2: 55.03%/95.69% tau1/tau2: -0.45/2.45
| Epoch #48			Loss: 0.0559 Acc@1: 98.12% Cons_Acc1/2: 58.16%/95.94% tau1/tau2: -0.45/2.45
| Epoch #48			Loss: 0.0110 Acc@1: 98.14% Cons_Acc1/2: 60.36%/96.03% tau1/tau2: -0.45/2.45
| Epoch #48			Loss: 0.0580 Acc@1: 98.25% Cons_Acc1/2: 62.98%/96.28% tau1/tau2: -0.45/2.45
| Epoch #48			Loss: 0.0579 Acc@1: 98.22% Cons_Acc1/2: 64.33%/96.79% tau1/tau2: -0.45/2.45
| Epoch #48			Loss: 0.0755 Acc@1: 98.23% Cons_Acc1/2: 63.99%/97.13% tau1/tau2: -0.45/2.45
| Epoch #48			Loss: 0.1240 Acc@1: 98.27% Cons_Acc1/2: 62.38%/97.38% tau1/tau2: -0.45/2.45
| Epoch #48			Loss: 0.0734 Acc@1: 98.27% Cons_Acc1/2: 60.86%/97.38% tau1/tau2: -0.45/2.45
| Epoch #48			Loss: 0.0746 Acc@1: 98.32% Cons_Acc1/2: 59.00%/97.30% tau1/tau2: -0.45/2.45
| Epoch #48			Loss: 0.0537 Acc@1: 98.43% Cons_Acc1/2: 58.41%/97.04% tau1/tau2: -0.45/2.45
| Epoch #48			Loss: 0.0474 Acc@1: 98.37% Cons_Acc1/2: 58.24%/96.70% tau1/tau2: -0.45/2.45
| Epoch #48			Loss: 0.0164 Acc@1: 98.38% Cons_Acc1/2: 57.57%/96.70% tau1/tau2: -0.45/2.45
| Epoch #48			Loss: 0.0167 Acc@1: 98.37% Cons_Acc1/2: 56.89%/96.79% tau1/tau2: -0.45/2.45
| Epoch #48			Loss: 0.0554 Acc@1: 98.42% Cons_Acc1/2: 54.27%/96.62% tau1/tau2: -0.45/2.45
| Epoch #48			Loss: 0.0302 Acc@1: 98.44% Cons_Acc1/2: 51.90%/96.62% tau1/tau2: -0.45/2.45
| Epoch #48			Loss: 0.1443 Acc@1: 98.39% Cons_Acc1/2: 48.35%/96.62% tau1/tau2: -0.45/2.45
| Epoch #48			Loss: 0.0087 Acc@1: 98.45% Cons_Acc1/2: 45.73%/96.37% tau1/tau2: -0.45/2.45
| Epoch #48			Loss: 0.0257 Acc@1: 98.36% Cons_Acc1/2: 43.87%/96.53% tau1/tau2: -0.45/2.45
| Epoch #48			Loss: 0.0969 Acc@1: 98.37% Cons_Acc1/2: 41.42%/96.62% tau1/tau2: -0.45/2.45
| Epoch #48			Loss: 0.0445 Acc@1: 98.24% Cons_Acc1/2: 37.79%/96.53% tau1/tau2: -0.45/2.45
| Epoch #48			Loss: 0.0205 Acc@1: 98.22% Cons_Acc1/2: 33.90%/96.45% tau1/tau2: -0.45/2.45
| Epoch #48			Loss: 0.0079 Acc@1: 98.14% Cons_Acc1/2: 30.18%/96.45% tau1/tau2: -0.45/2.45
| Epoch #48			Loss: 0.0138 Acc@1: 98.03% Cons_Acc1/2: 28.74%/96.53% tau1/tau2: -0.45/2.45
| Epoch #48			Loss: 0.0135 Acc@1: 98.06% Cons_Acc1/2: 29.08%/96.62% tau1/tau2: -0.45/2.45
| Epoch #49			Loss: 0.0267 Acc@1: 98.22% Cons_Acc1/2: 34.49%/96.79% tau1/tau2: -0.45/2.45
| Epoch #49			Loss: 0.0693 Acc@1: 98.33% Cons_Acc1/2: 38.21%/96.87% tau1/tau2: -0.45/2.45
| Epoch #49			Loss: 0.0350 Acc@1: 98.38% Cons_Acc1/2: 42.60%/97.13% tau1/tau2: -0.46/2.46
| Epoch #49			Loss: 0.0082 Acc@1: 98.43% Cons_Acc1/2: 45.98%/97.21% tau1/tau2: -0.46/2.46
| Epoch #49			Loss: 0.0293 Acc@1: 98.45% Cons_Acc1/2: 48.52%/97.30% tau1/tau2: -0.46/2.46
| Epoch #49			Loss: 0.0129 Acc@1: 98.46% Cons_Acc1/2: 48.77%/97.46% tau1/tau2: -0.46/2.46
| Epoch #49			Loss: 0.0375 Acc@1: 98.42% Cons_Acc1/2: 49.70%/97.55% tau1/tau2: -0.46/2.46
| Epoch #49			Loss: 0.0800 Acc@1: 98.45% Cons_Acc1/2: 49.87%/97.55% tau1/tau2: -0.46/2.46
| Epoch #49			Loss: 0.0648 Acc@1: 98.47% Cons_Acc1/2: 50.46%/97.55% tau1/tau2: -0.46/2.46
| Epoch #49			Loss: 0.0586 Acc@1: 98.49% Cons_Acc1/2: 52.41%/97.55% tau1/tau2: -0.46/2.46
| Epoch #49			Loss: 0.0320 Acc@1: 98.47% Cons_Acc1/2: 51.99%/97.38% tau1/tau2: -0.46/2.46
| Epoch #49			Loss: 0.0302 Acc@1: 98.47% Cons_Acc1/2: 49.20%/97.38% tau1/tau2: -0.46/2.46
| Epoch #49			Loss: 0.0146 Acc@1: 98.47% Cons_Acc1/2: 44.21%/97.38% tau1/tau2: -0.46/2.46
| Epoch #49			Loss: 0.0055 Acc@1: 98.47% Cons_Acc1/2: 40.49%/97.21% tau1/tau2: -0.46/2.46
| Epoch #49			Loss: 0.0153 Acc@1: 98.42% Cons_Acc1/2: 37.53%/97.04% tau1/tau2: -0.46/2.46
| Epoch #49			Loss: 0.1023 Acc@1: 98.37% Cons_Acc1/2: 34.40%/96.87% tau1/tau2: -0.46/2.46
| Epoch #49			Loss: 0.0251 Acc@1: 98.28% Cons_Acc1/2: 32.29%/96.70% tau1/tau2: -0.46/2.46
| Epoch #49			Loss: 0.0245 Acc@1: 98.26% Cons_Acc1/2: 31.70%/96.28% tau1/tau2: -0.46/2.46
| Epoch #49			Loss: 0.0237 Acc@1: 98.23% Cons_Acc1/2: 32.29%/96.11% tau1/tau2: -0.46/2.46
| Epoch #49			Loss: 0.0510 Acc@1: 98.22% Cons_Acc1/2: 32.46%/96.37% tau1/tau2: -0.46/2.46
| Epoch #49			Loss: 0.0812 Acc@1: 98.27% Cons_Acc1/2: 35.33%/96.45% tau1/tau2: -0.46/2.46
| Epoch #49			Loss: 0.0689 Acc@1: 98.32% Cons_Acc1/2: 38.46%/96.28% tau1/tau2: -0.46/2.46
| Epoch #49			Loss: 0.0281 Acc@1: 98.42% Cons_Acc1/2: 40.15%/96.37% tau1/tau2: -0.46/2.46
| Epoch #49			Loss: 0.0487 Acc@1: 98.48% Cons_Acc1/2: 41.93%/96.79% tau1/tau2: -0.46/2.46
| Epoch #49			Loss: 0.1055 Acc@1: 98.49% Cons_Acc1/2: 44.38%/96.53% tau1/tau2: -0.46/2.46
| Epoch #49			Loss: 0.0699 Acc@1: 98.50% Cons_Acc1/2: 47.17%/96.62% tau1/tau2: -0.46/2.46
| Epoch #49			Loss: 0.0038 Acc@1: 98.47% Cons_Acc1/2: 49.45%/96.62% tau1/tau2: -0.46/2.46
| Epoch #49			Loss: 0.0435 Acc@1: 98.46% Cons_Acc1/2: 51.65%/96.53% tau1/tau2: -0.46/2.46
| Epoch #49			Loss: 0.0249 Acc@1: 98.43% Cons_Acc1/2: 53.17%/96.20% tau1/tau2: -0.46/2.46
| Epoch #49			Loss: 0.0237 Acc@1: 98.42% Cons_Acc1/2: 55.28%/96.20% tau1/tau2: -0.46/2.46
| Epoch #49			Loss: 0.0603 Acc@1: 98.32% Cons_Acc1/2: 57.48%/96.11% tau1/tau2: -0.47/2.47
| Epoch #49			Loss: 0.0553 Acc@1: 98.28% Cons_Acc1/2: 58.33%/95.94% tau1/tau2: -0.47/2.47
| Epoch #49			Loss: 0.0463 Acc@1: 98.29% Cons_Acc1/2: 60.02%/96.03% tau1/tau2: -0.47/2.47
| Epoch #49			Loss: 0.1211 Acc@1: 98.41% Cons_Acc1/2: 60.95%/96.28% tau1/tau2: -0.47/2.47
| Epoch #49			Loss: 0.0205 Acc@1: 98.43% Cons_Acc1/2: 60.52%/96.62% tau1/tau2: -0.47/2.47
| Epoch #49			Loss: 0.0482 Acc@1: 98.47% Cons_Acc1/2: 59.93%/96.79% tau1/tau2: -0.47/2.47
| Epoch #49			Loss: 0.0364 Acc@1: 98.45% Cons_Acc1/2: 59.43%/96.96% tau1/tau2: -0.47/2.47
| Epoch #50			Loss: 0.1239 Acc@1: 98.48% Cons_Acc1/2: 58.83%/97.21% tau1/tau2: -0.47/2.47
| Epoch #50			Loss: 0.0488 Acc@1: 98.49% Cons_Acc1/2: 58.83%/97.38% tau1/tau2: -0.47/2.47
| Epoch #50			Loss: 0.0062 Acc@1: 98.50% Cons_Acc1/2: 59.34%/97.55% tau1/tau2: -0.47/2.47
| Epoch #50			Loss: 0.0469 Acc@1: 98.46% Cons_Acc1/2: 59.68%/97.63% tau1/tau2: -0.47/2.47
| Epoch #50			Loss: 0.0122 Acc@1: 98.45% Cons_Acc1/2: 60.10%/97.55% tau1/tau2: -0.47/2.47
| Epoch #50			Loss: 0.0444 Acc@1: 98.45% Cons_Acc1/2: 60.19%/97.55% tau1/tau2: -0.47/2.47
| Epoch #50			Loss: 0.0789 Acc@1: 98.47% Cons_Acc1/2: 58.83%/97.72% tau1/tau2: -0.47/2.47
| Epoch #50			Loss: 0.0300 Acc@1: 98.47% Cons_Acc1/2: 57.23%/97.72% tau1/tau2: -0.47/2.47
| Epoch #50			Loss: 0.0268 Acc@1: 98.51% Cons_Acc1/2: 54.44%/97.72% tau1/tau2: -0.47/2.47
| Epoch #50			Loss: 0.1292 Acc@1: 98.49% Cons_Acc1/2: 52.16%/97.72% tau1/tau2: -0.47/2.47
| Epoch #50			Loss: 0.0597 Acc@1: 98.48% Cons_Acc1/2: 49.79%/97.63% tau1/tau2: -0.47/2.47
| Epoch #50			Loss: 0.0843 Acc@1: 98.42% Cons_Acc1/2: 46.91%/97.72% tau1/tau2: -0.47/2.47
| Epoch #50			Loss: 0.0640 Acc@1: 98.38% Cons_Acc1/2: 44.13%/97.72% tau1/tau2: -0.47/2.47
| Epoch #50			Loss: 0.0242 Acc@1: 98.32% Cons_Acc1/2: 41.34%/97.46% tau1/tau2: -0.47/2.47
| Epoch #50			Loss: 0.0134 Acc@1: 98.19% Cons_Acc1/2: 39.64%/97.21% tau1/tau2: -0.47/2.47
| Epoch #50			Loss: 0.0228 Acc@1: 98.06% Cons_Acc1/2: 39.22%/97.04% tau1/tau2: -0.47/2.47
| Epoch #50			Loss: 0.0965 Acc@1: 98.02% Cons_Acc1/2: 39.39%/96.96% tau1/tau2: -0.47/2.47
| Epoch #50			Loss: 0.0526 Acc@1: 98.04% Cons_Acc1/2: 42.18%/96.87% tau1/tau2: -0.47/2.47
| Epoch #50			Loss: 0.1264 Acc@1: 98.06% Cons_Acc1/2: 44.13%/96.87% tau1/tau2: -0.47/2.47
| Epoch #50			Loss: 0.0464 Acc@1: 98.12% Cons_Acc1/2: 45.48%/96.79% tau1/tau2: -0.47/2.47
| Epoch #50			Loss: 0.0214 Acc@1: 98.17% Cons_Acc1/2: 45.65%/96.70% tau1/tau2: -0.47/2.47
| Epoch #50			Loss: 0.0114 Acc@1: 98.22% Cons_Acc1/2: 45.14%/96.45% tau1/tau2: -0.48/2.48
| Epoch #50			Loss: 0.0531 Acc@1: 98.34% Cons_Acc1/2: 45.14%/96.45% tau1/tau2: -0.48/2.48
| Epoch #50			Loss: 0.0254 Acc@1: 98.36% Cons_Acc1/2: 46.49%/95.94% tau1/tau2: -0.48/2.48
| Epoch #50			Loss: 0.0310 Acc@1: 98.30% Cons_Acc1/2: 46.15%/95.69% tau1/tau2: -0.48/2.48
| Epoch #50			Loss: 0.0509 Acc@1: 98.12% Cons_Acc1/2: 49.79%/95.35% tau1/tau2: -0.48/2.48
| Epoch #50			Loss: 0.0125 Acc@1: 97.87% Cons_Acc1/2: 52.41%/94.59% tau1/tau2: -0.48/2.48
| Epoch #50			Loss: 0.0348 Acc@1: 97.57% Cons_Acc1/2: 54.10%/93.91% tau1/tau2: -0.48/2.48
| Epoch #50			Loss: 0.0949 Acc@1: 97.57% Cons_Acc1/2: 55.37%/94.34% tau1/tau2: -0.48/2.48
| Epoch #50			Loss: 0.1576 Acc@1: 97.73% Cons_Acc1/2: 56.13%/95.44% tau1/tau2: -0.48/2.48
| Epoch #50			Loss: 0.0082 Acc@1: 97.87% Cons_Acc1/2: 57.31%/96.11% tau1/tau2: -0.48/2.48
| Epoch #50			Loss: 0.0203 Acc@1: 98.07% Cons_Acc1/2: 55.71%/96.53% tau1/tau2: -0.48/2.48
| Epoch #50			Loss: 0.0360 Acc@1: 98.26% Cons_Acc1/2: 53.25%/97.13% tau1/tau2: -0.48/2.48
| Epoch #50			Loss: 0.0396 Acc@1: 98.38% Cons_Acc1/2: 50.46%/97.30% tau1/tau2: -0.48/2.48
| Epoch #50			Loss: 0.0199 Acc@1: 98.52% Cons_Acc1/2: 47.76%/97.38% tau1/tau2: -0.48/2.48
| Epoch #50			Loss: 0.0166 Acc@1: 98.44% Cons_Acc1/2: 44.29%/97.13% tau1/tau2: -0.48/2.48
| Epoch #50			Loss: 0.0480 Acc@1: 98.30% Cons_Acc1/2: 42.27%/96.70% tau1/tau2: -0.48/2.48
| Epoch #51			Loss: 0.0502 Acc@1: 98.24% Cons_Acc1/2: 39.73%/95.86% tau1/tau2: -0.48/2.48
| Epoch #51			Loss: 0.0599 Acc@1: 98.15% Cons_Acc1/2: 38.63%/95.18% tau1/tau2: -0.48/2.48
| Epoch #51			Loss: 0.0364 Acc@1: 98.04% Cons_Acc1/2: 38.55%/95.01% tau1/tau2: -0.48/2.48
| Epoch #51			Loss: 0.0146 Acc@1: 98.02% Cons_Acc1/2: 38.72%/94.76% tau1/tau2: -0.48/2.48
| Epoch #51			Loss: 0.1331 Acc@1: 97.93% Cons_Acc1/2: 39.48%/94.59% tau1/tau2: -0.48/2.48
| Epoch #51			Loss: 0.0562 Acc@1: 97.92% Cons_Acc1/2: 42.18%/94.17% tau1/tau2: -0.48/2.48
| Epoch #51			Loss: 0.0502 Acc@1: 97.98% Cons_Acc1/2: 46.32%/94.34% tau1/tau2: -0.48/2.48
| Epoch #51			Loss: 0.0082 Acc@1: 98.02% Cons_Acc1/2: 49.20%/95.10% tau1/tau2: -0.48/2.48
| Epoch #51			Loss: 0.0239 Acc@1: 98.07% Cons_Acc1/2: 52.92%/95.60% tau1/tau2: -0.48/2.48
| Epoch #51			Loss: 0.1084 Acc@1: 98.07% Cons_Acc1/2: 54.02%/96.20% tau1/tau2: -0.48/2.48
| Epoch #51			Loss: 0.0280 Acc@1: 98.17% Cons_Acc1/2: 53.93%/96.87% tau1/tau2: -0.48/2.48
| Epoch #51			Loss: 0.0431 Acc@1: 98.18% Cons_Acc1/2: 52.58%/97.21% tau1/tau2: -0.48/2.48
| Epoch #51			Loss: 0.0523 Acc@1: 98.26% Cons_Acc1/2: 46.07%/97.46% tau1/tau2: -0.48/2.48
| Epoch #51			Loss: 0.1499 Acc@1: 98.36% Cons_Acc1/2: 40.66%/97.46% tau1/tau2: -0.48/2.48
| Epoch #51			Loss: 0.0027 Acc@1: 98.37% Cons_Acc1/2: 37.02%/97.46% tau1/tau2: -0.48/2.48
| Epoch #51			Loss: 0.0545 Acc@1: 98.32% Cons_Acc1/2: 34.15%/97.72% tau1/tau2: -0.49/2.49
| Epoch #51			Loss: 0.1024 Acc@1: 98.24% Cons_Acc1/2: 31.53%/97.89% tau1/tau2: -0.49/2.49
| Epoch #51			Loss: 0.0856 Acc@1: 98.12% Cons_Acc1/2: 31.11%/97.97% tau1/tau2: -0.49/2.49
| Epoch #51			Loss: 0.0774 Acc@1: 98.07% Cons_Acc1/2: 29.67%/97.97% tau1/tau2: -0.49/2.49
| Epoch #51			Loss: 0.0892 Acc@1: 98.04% Cons_Acc1/2: 29.25%/97.97% tau1/tau2: -0.49/2.49
| Epoch #51			Loss: 0.0691 Acc@1: 98.14% Cons_Acc1/2: 29.67%/97.89% tau1/tau2: -0.49/2.49
| Epoch #51			Loss: 0.1121 Acc@1: 98.23% Cons_Acc1/2: 30.68%/97.89% tau1/tau2: -0.49/2.49
| Epoch #51			Loss: 0.0315 Acc@1: 98.35% Cons_Acc1/2: 32.29%/97.80% tau1/tau2: -0.49/2.49
| Epoch #51			Loss: 0.0241 Acc@1: 98.40% Cons_Acc1/2: 33.56%/97.80% tau1/tau2: -0.49/2.49
| Epoch #51			Loss: 0.0249 Acc@1: 98.46% Cons_Acc1/2: 35.59%/97.55% tau1/tau2: -0.49/2.49
| Epoch #51			Loss: 0.0103 Acc@1: 98.41% Cons_Acc1/2: 40.91%/97.55% tau1/tau2: -0.49/2.49
| Epoch #51			Loss: 0.0226 Acc@1: 98.38% Cons_Acc1/2: 47.00%/97.38% tau1/tau2: -0.49/2.49
| Epoch #51			Loss: 0.0206 Acc@1: 98.31% Cons_Acc1/2: 51.31%/96.96% tau1/tau2: -0.49/2.49
| Epoch #51			Loss: 0.0139 Acc@1: 98.19% Cons_Acc1/2: 56.72%/96.87% tau1/tau2: -0.49/2.49
| Epoch #51			Loss: 0.0867 Acc@1: 98.13% Cons_Acc1/2: 61.45%/96.79% tau1/tau2: -0.49/2.49
| Epoch #51			Loss: 0.1370 Acc@1: 98.02% Cons_Acc1/2: 65.34%/96.62% tau1/tau2: -0.49/2.49
| Epoch #51			Loss: 0.0738 Acc@1: 97.97% Cons_Acc1/2: 66.78%/96.53% tau1/tau2: -0.49/2.49
| Epoch #51			Loss: 0.0130 Acc@1: 97.95% Cons_Acc1/2: 64.84%/96.37% tau1/tau2: -0.49/2.49
| Epoch #51			Loss: 0.0289 Acc@1: 98.08% Cons_Acc1/2: 61.96%/96.28% tau1/tau2: -0.49/2.49
| Epoch #51			Loss: 0.0467 Acc@1: 98.20% Cons_Acc1/2: 58.16%/96.11% tau1/tau2: -0.49/2.49
| Epoch #51			Loss: 0.0258 Acc@1: 98.26% Cons_Acc1/2: 55.20%/96.11% tau1/tau2: -0.49/2.49
| Epoch #51			Loss: 0.0434 Acc@1: 98.23% Cons_Acc1/2: 52.32%/96.11% tau1/tau2: -0.49/2.49
| Epoch #52			Loss: 0.1005 Acc@1: 98.22% Cons_Acc1/2: 49.28%/96.11% tau1/tau2: -0.49/2.49
| Epoch #52			Loss: 0.0461 Acc@1: 98.27% Cons_Acc1/2: 47.76%/96.03% tau1/tau2: -0.49/2.49
| Epoch #52			Loss: 0.0313 Acc@1: 98.26% Cons_Acc1/2: 46.58%/95.86% tau1/tau2: -0.49/2.49
| Epoch #52			Loss: 0.0254 Acc@1: 98.27% Cons_Acc1/2: 45.31%/96.20% tau1/tau2: -0.49/2.49
| Epoch #52			Loss: 0.0425 Acc@1: 98.32% Cons_Acc1/2: 45.22%/96.28% tau1/tau2: -0.49/2.49
| Epoch #52			Loss: 0.0975 Acc@1: 98.37% Cons_Acc1/2: 45.73%/96.79% tau1/tau2: -0.49/2.49
| Epoch #52			Loss: 0.0376 Acc@1: 98.42% Cons_Acc1/2: 45.14%/96.87% tau1/tau2: -0.49/2.49
| Epoch #52			Loss: 0.0246 Acc@1: 98.52% Cons_Acc1/2: 45.31%/97.21% tau1/tau2: -0.50/2.50
| Epoch #52			Loss: 0.0066 Acc@1: 98.60% Cons_Acc1/2: 43.70%/97.30% tau1/tau2: -0.50/2.50
| Epoch #52			Loss: 0.0379 Acc@1: 98.62% Cons_Acc1/2: 42.27%/97.30% tau1/tau2: -0.50/2.50
| Epoch #52			Loss: 0.0138 Acc@1: 98.63% Cons_Acc1/2: 41.17%/97.38% tau1/tau2: -0.50/2.50
| Epoch #52			Loss: 0.0058 Acc@1: 98.65% Cons_Acc1/2: 40.91%/97.38% tau1/tau2: -0.50/2.50
| Epoch #52			Loss: 0.0908 Acc@1: 98.62% Cons_Acc1/2: 40.74%/97.38% tau1/tau2: -0.50/2.50
| Epoch #52			Loss: 0.0594 Acc@1: 98.55% Cons_Acc1/2: 40.91%/97.21% tau1/tau2: -0.50/2.50
| Epoch #52			Loss: 0.0660 Acc@1: 98.47% Cons_Acc1/2: 40.49%/96.87% tau1/tau2: -0.50/2.50
| Epoch #52			Loss: 0.0462 Acc@1: 98.43% Cons_Acc1/2: 38.12%/96.79% tau1/tau2: -0.50/2.50
| Epoch #52			Loss: 0.0477 Acc@1: 98.39% Cons_Acc1/2: 36.35%/96.70% tau1/tau2: -0.50/2.50
| Epoch #52			Loss: 0.1825 Acc@1: 98.40% Cons_Acc1/2: 35.08%/96.70% tau1/tau2: -0.50/2.50
| Epoch #52			Loss: 0.0183 Acc@1: 98.35% Cons_Acc1/2: 33.47%/96.28% tau1/tau2: -0.50/2.50
| Epoch #52			Loss: 0.0421 Acc@1: 98.27% Cons_Acc1/2: 32.97%/96.28% tau1/tau2: -0.50/2.50
| Epoch #52			Loss: 0.0480 Acc@1: 98.31% Cons_Acc1/2: 32.80%/96.20% tau1/tau2: -0.50/2.50
| Epoch #52			Loss: 0.0170 Acc@1: 98.31% Cons_Acc1/2: 34.49%/96.70% tau1/tau2: -0.50/2.50
| Epoch #52			Loss: 0.0142 Acc@1: 98.33% Cons_Acc1/2: 37.70%/96.79% tau1/tau2: -0.50/2.50
| Epoch #52			Loss: 0.0100 Acc@1: 98.28% Cons_Acc1/2: 41.67%/96.87% tau1/tau2: -0.50/2.50
| Epoch #52			Loss: 0.0166 Acc@1: 98.39% Cons_Acc1/2: 43.20%/96.79% tau1/tau2: -0.50/2.50
| Epoch #52			Loss: 0.0510 Acc@1: 98.37% Cons_Acc1/2: 45.22%/97.13% tau1/tau2: -0.50/2.50
| Epoch #52			Loss: 0.1048 Acc@1: 98.40% Cons_Acc1/2: 45.90%/97.21% tau1/tau2: -0.50/2.50
| Epoch #52			Loss: 0.0154 Acc@1: 98.37% Cons_Acc1/2: 46.66%/97.21% tau1/tau2: -0.50/2.50
| Epoch #52			Loss: 0.0108 Acc@1: 98.41% Cons_Acc1/2: 47.34%/97.21% tau1/tau2: -0.50/2.50
| Epoch #52			Loss: 0.0438 Acc@1: 98.39% Cons_Acc1/2: 47.59%/97.30% tau1/tau2: -0.50/2.50
| Epoch #52			Loss: 0.1548 Acc@1: 98.33% Cons_Acc1/2: 46.32%/97.13% tau1/tau2: -0.50/2.50
| Epoch #52			Loss: 0.0646 Acc@1: 98.29% Cons_Acc1/2: 45.98%/96.96% tau1/tau2: -0.50/2.50
| Epoch #52			Loss: 0.0075 Acc@1: 98.28% Cons_Acc1/2: 46.41%/96.96% tau1/tau2: -0.50/2.50
| Epoch #52			Loss: 0.0516 Acc@1: 98.26% Cons_Acc1/2: 46.32%/97.13% tau1/tau2: -0.50/2.50
| Epoch #52			Loss: 0.0883 Acc@1: 98.18% Cons_Acc1/2: 47.42%/96.96% tau1/tau2: -0.50/2.50
| Epoch #52			Loss: 0.0268 Acc@1: 98.11% Cons_Acc1/2: 48.52%/96.79% tau1/tau2: -0.50/2.50
| Epoch #52			Loss: 0.0748 Acc@1: 98.07% Cons_Acc1/2: 49.96%/96.62% tau1/tau2: -0.50/2.50
| Epoch #53			Loss: 0.0369 Acc@1: 98.00% Cons_Acc1/2: 51.48%/96.53% tau1/tau2: -0.51/2.51
| Epoch #53			Loss: 0.0542 Acc@1: 98.00% Cons_Acc1/2: 52.66%/96.53% tau1/tau2: -0.51/2.51
| Epoch #53			Loss: 0.0490 Acc@1: 98.02% Cons_Acc1/2: 53.00%/96.53% tau1/tau2: -0.51/2.51
| Epoch #53			Loss: 0.1641 Acc@1: 98.13% Cons_Acc1/2: 52.58%/96.53% tau1/tau2: -0.51/2.51
| Epoch #53			Loss: 0.1658 Acc@1: 98.16% Cons_Acc1/2: 52.66%/96.79% tau1/tau2: -0.51/2.51
| Epoch #53			Loss: 0.0105 Acc@1: 98.32% Cons_Acc1/2: 52.49%/97.04% tau1/tau2: -0.51/2.51
| Epoch #53			Loss: 0.0677 Acc@1: 98.37% Cons_Acc1/2: 52.41%/97.04% tau1/tau2: -0.51/2.51
| Epoch #53			Loss: 0.0091 Acc@1: 98.41% Cons_Acc1/2: 52.49%/97.21% tau1/tau2: -0.51/2.51
| Epoch #53			Loss: 0.0477 Acc@1: 98.37% Cons_Acc1/2: 53.51%/97.13% tau1/tau2: -0.51/2.51
| Epoch #53			Loss: 0.0557 Acc@1: 98.32% Cons_Acc1/2: 55.20%/96.96% tau1/tau2: -0.51/2.51
| Epoch #53			Loss: 0.1653 Acc@1: 98.27% Cons_Acc1/2: 57.48%/96.45% tau1/tau2: -0.51/2.51
| Epoch #53			Loss: 0.0448 Acc@1: 98.20% Cons_Acc1/2: 58.92%/96.20% tau1/tau2: -0.51/2.51
| Epoch #53			Loss: 0.0816 Acc@1: 98.13% Cons_Acc1/2: 60.02%/96.11% tau1/tau2: -0.51/2.51
| Epoch #53			Loss: 0.0196 Acc@1: 98.04% Cons_Acc1/2: 61.28%/95.77% tau1/tau2: -0.51/2.51
| Epoch #53			Loss: 0.0567 Acc@1: 98.07% Cons_Acc1/2: 62.05%/95.69% tau1/tau2: -0.51/2.51
| Epoch #53			Loss: 0.0416 Acc@1: 98.16% Cons_Acc1/2: 62.21%/95.60% tau1/tau2: -0.51/2.51
| Epoch #53			Loss: 0.0165 Acc@1: 98.31% Cons_Acc1/2: 60.10%/96.45% tau1/tau2: -0.51/2.51
| Epoch #53			Loss: 0.0747 Acc@1: 98.37% Cons_Acc1/2: 58.83%/96.79% tau1/tau2: -0.51/2.51
| Epoch #53			Loss: 0.0122 Acc@1: 98.38% Cons_Acc1/2: 57.57%/97.13% tau1/tau2: -0.51/2.51
| Epoch #53			Loss: 0.0386 Acc@1: 98.35% Cons_Acc1/2: 55.45%/97.13% tau1/tau2: -0.51/2.51
| Epoch #53			Loss: 0.0244 Acc@1: 98.36% Cons_Acc1/2: 53.93%/97.30% tau1/tau2: -0.51/2.51
| Epoch #53			Loss: 0.0408 Acc@1: 98.38% Cons_Acc1/2: 52.83%/97.13% tau1/tau2: -0.51/2.51
| Epoch #53			Loss: 0.0160 Acc@1: 98.32% Cons_Acc1/2: 51.06%/97.13% tau1/tau2: -0.51/2.51
| Epoch #53			Loss: 0.0040 Acc@1: 98.31% Cons_Acc1/2: 49.70%/97.13% tau1/tau2: -0.51/2.51
| Epoch #53			Loss: 0.0408 Acc@1: 98.27% Cons_Acc1/2: 48.52%/97.04% tau1/tau2: -0.51/2.51
| Epoch #53			Loss: 0.0546 Acc@1: 98.22% Cons_Acc1/2: 47.68%/97.13% tau1/tau2: -0.51/2.51
| Epoch #53			Loss: 0.1000 Acc@1: 98.24% Cons_Acc1/2: 46.32%/96.96% tau1/tau2: -0.51/2.51
| Epoch #53			Loss: 0.0235 Acc@1: 98.18% Cons_Acc1/2: 46.32%/96.87% tau1/tau2: -0.51/2.51
| Epoch #53			Loss: 0.0220 Acc@1: 98.21% Cons_Acc1/2: 47.25%/96.79% tau1/tau2: -0.51/2.51
| Epoch #53			Loss: 0.0652 Acc@1: 98.17% Cons_Acc1/2: 48.86%/96.79% tau1/tau2: -0.51/2.51
| Epoch #53			Loss: 0.0615 Acc@1: 98.21% Cons_Acc1/2: 49.79%/96.28% tau1/tau2: -0.51/2.51
| Epoch #53			Loss: 0.0193 Acc@1: 98.15% Cons_Acc1/2: 51.31%/96.20% tau1/tau2: -0.51/2.51
| Epoch #53			Loss: 0.0402 Acc@1: 98.24% Cons_Acc1/2: 51.90%/96.53% tau1/tau2: -0.52/2.52
| Epoch #53			Loss: 0.0507 Acc@1: 98.18% Cons_Acc1/2: 52.41%/96.70% tau1/tau2: -0.52/2.52
| Epoch #53			Loss: 0.1344 Acc@1: 98.19% Cons_Acc1/2: 52.24%/96.70% tau1/tau2: -0.52/2.52
| Epoch #53			Loss: 0.0271 Acc@1: 98.12% Cons_Acc1/2: 52.16%/96.70% tau1/tau2: -0.52/2.52
| Epoch #53			Loss: 0.0709 Acc@1: 98.07% Cons_Acc1/2: 52.24%/96.45% tau1/tau2: -0.52/2.52
| Epoch #54			Loss: 0.0333 Acc@1: 98.05% Cons_Acc1/2: 53.42%/96.62% tau1/tau2: -0.52/2.52
| Epoch #54			Loss: 0.0360 Acc@1: 98.07% Cons_Acc1/2: 55.28%/96.70% tau1/tau2: -0.52/2.52
| Epoch #54			Loss: 0.2163 Acc@1: 98.10% Cons_Acc1/2: 56.64%/96.79% tau1/tau2: -0.52/2.52
| Epoch #54			Loss: 0.0706 Acc@1: 98.17% Cons_Acc1/2: 57.57%/97.04% tau1/tau2: -0.52/2.52
| Epoch #54			Loss: 0.0280 Acc@1: 98.16% Cons_Acc1/2: 58.16%/97.13% tau1/tau2: -0.52/2.52
| Epoch #54			Loss: 0.0898 Acc@1: 98.22% Cons_Acc1/2: 56.80%/97.21% tau1/tau2: -0.52/2.52
| Epoch #54			Loss: 0.0218 Acc@1: 98.31% Cons_Acc1/2: 54.78%/97.30% tau1/tau2: -0.52/2.52
| Epoch #54			Loss: 0.0415 Acc@1: 98.39% Cons_Acc1/2: 53.09%/97.46% tau1/tau2: -0.52/2.52
| Epoch #54			Loss: 0.0257 Acc@1: 98.34% Cons_Acc1/2: 51.39%/97.46% tau1/tau2: -0.52/2.52
| Epoch #54			Loss: 0.0958 Acc@1: 98.32% Cons_Acc1/2: 50.04%/97.38% tau1/tau2: -0.52/2.52
| Epoch #54			Loss: 0.0102 Acc@1: 98.32% Cons_Acc1/2: 47.68%/97.21% tau1/tau2: -0.52/2.52
| Epoch #54			Loss: 0.1275 Acc@1: 98.34% Cons_Acc1/2: 46.41%/97.13% tau1/tau2: -0.52/2.52
| Epoch #54			Loss: 0.0641 Acc@1: 98.36% Cons_Acc1/2: 45.39%/97.13% tau1/tau2: -0.52/2.52
| Epoch #54			Loss: 0.0349 Acc@1: 98.37% Cons_Acc1/2: 44.38%/96.79% tau1/tau2: -0.52/2.52
| Epoch #54			Loss: 0.0678 Acc@1: 98.37% Cons_Acc1/2: 42.10%/96.79% tau1/tau2: -0.52/2.52
| Epoch #54			Loss: 0.0169 Acc@1: 98.45% Cons_Acc1/2: 38.72%/96.79% tau1/tau2: -0.52/2.52
| Epoch #54			Loss: 0.0043 Acc@1: 98.46% Cons_Acc1/2: 36.35%/96.62% tau1/tau2: -0.52/2.52
| Epoch #54			Loss: 0.0543 Acc@1: 98.46% Cons_Acc1/2: 33.22%/96.45% tau1/tau2: -0.52/2.52
| Epoch #54			Loss: 0.1265 Acc@1: 98.49% Cons_Acc1/2: 35.33%/96.28% tau1/tau2: -0.52/2.52
| Epoch #54			Loss: 0.1107 Acc@1: 98.47% Cons_Acc1/2: 37.45%/96.20% tau1/tau2: -0.52/2.52
| Epoch #54			Loss: 0.0243 Acc@1: 98.43% Cons_Acc1/2: 38.97%/96.11% tau1/tau2: -0.52/2.52
| Epoch #54			Loss: 0.0064 Acc@1: 98.43% Cons_Acc1/2: 39.64%/96.37% tau1/tau2: -0.52/2.52
| Epoch #54			Loss: 0.0100 Acc@1: 98.38% Cons_Acc1/2: 42.10%/96.45% tau1/tau2: -0.52/2.52
| Epoch #54			Loss: 0.0170 Acc@1: 98.32% Cons_Acc1/2: 44.38%/96.45% tau1/tau2: -0.52/2.52
| Epoch #54			Loss: 0.0564 Acc@1: 98.27% Cons_Acc1/2: 46.83%/96.45% tau1/tau2: -0.52/2.52
| Epoch #54			Loss: 0.0568 Acc@1: 98.25% Cons_Acc1/2: 49.87%/96.62% tau1/tau2: -0.52/2.52
| Epoch #54			Loss: 0.0508 Acc@1: 98.27% Cons_Acc1/2: 51.31%/96.62% tau1/tau2: -0.53/2.53
| Epoch #54			Loss: 0.0864 Acc@1: 98.41% Cons_Acc1/2: 52.83%/96.79% tau1/tau2: -0.53/2.53
| Epoch #54			Loss: 0.0067 Acc@1: 98.44% Cons_Acc1/2: 54.52%/96.87% tau1/tau2: -0.53/2.53
| Epoch #54			Loss: 0.0232 Acc@1: 98.41% Cons_Acc1/2: 56.04%/97.04% tau1/tau2: -0.53/2.53
| Epoch #54			Loss: 0.1251 Acc@1: 98.42% Cons_Acc1/2: 57.31%/97.13% tau1/tau2: -0.53/2.53
| Epoch #54			Loss: 0.0170 Acc@1: 98.47% Cons_Acc1/2: 55.54%/97.38% tau1/tau2: -0.53/2.53
| Epoch #54			Loss: 0.0247 Acc@1: 98.50% Cons_Acc1/2: 54.10%/97.30% tau1/tau2: -0.53/2.53
| Epoch #54			Loss: 0.0432 Acc@1: 98.51% Cons_Acc1/2: 51.06%/97.30% tau1/tau2: -0.53/2.53
| Epoch #54			Loss: 0.0548 Acc@1: 98.50% Cons_Acc1/2: 47.17%/97.13% tau1/tau2: -0.53/2.53
| Epoch #54			Loss: 0.0027 Acc@1: 98.52% Cons_Acc1/2: 44.38%/96.87% tau1/tau2: -0.53/2.53
| Epoch #54			Loss: 0.0608 Acc@1: 98.56% Cons_Acc1/2: 42.69%/96.62% tau1/tau2: -0.53/2.53
| Epoch #55			Loss: 0.0275 Acc@1: 98.52% Cons_Acc1/2: 40.83%/96.62% tau1/tau2: -0.53/2.53
| Epoch #55			Loss: 0.0233 Acc@1: 98.47% Cons_Acc1/2: 39.48%/96.11% tau1/tau2: -0.53/2.53
| Epoch #55			Loss: 0.0367 Acc@1: 98.45% Cons_Acc1/2: 38.97%/95.94% tau1/tau2: -0.53/2.53
| Epoch #55			Loss: 0.0644 Acc@1: 98.41% Cons_Acc1/2: 38.55%/95.77% tau1/tau2: -0.53/2.53
| Epoch #55			Loss: 0.0112 Acc@1: 98.35% Cons_Acc1/2: 39.48%/95.77% tau1/tau2: -0.53/2.53
| Epoch #55			Loss: 0.0412 Acc@1: 98.33% Cons_Acc1/2: 40.49%/95.77% tau1/tau2: -0.53/2.53
| Epoch #55			Loss: 0.1081 Acc@1: 98.29% Cons_Acc1/2: 40.41%/95.44% tau1/tau2: -0.53/2.53
| Epoch #55			Loss: 0.0282 Acc@1: 98.24% Cons_Acc1/2: 40.24%/95.52% tau1/tau2: -0.53/2.53
| Epoch #55			Loss: 0.0282 Acc@1: 98.24% Cons_Acc1/2: 39.81%/95.77% tau1/tau2: -0.53/2.53
| Epoch #55			Loss: 0.0280 Acc@1: 98.32% Cons_Acc1/2: 39.98%/95.77% tau1/tau2: -0.53/2.53
| Epoch #55			Loss: 0.2344 Acc@1: 98.37% Cons_Acc1/2: 40.91%/95.77% tau1/tau2: -0.53/2.53
| Epoch #55			Loss: 0.0679 Acc@1: 98.42% Cons_Acc1/2: 42.35%/95.86% tau1/tau2: -0.53/2.53
| Epoch #55			Loss: 0.0684 Acc@1: 98.46% Cons_Acc1/2: 43.53%/95.94% tau1/tau2: -0.53/2.53
| Epoch #55			Loss: 0.1663 Acc@1: 98.48% Cons_Acc1/2: 45.31%/96.03% tau1/tau2: -0.53/2.53
| Epoch #55			Loss: 0.1674 Acc@1: 98.51% Cons_Acc1/2: 47.00%/96.03% tau1/tau2: -0.53/2.53
| Epoch #55			Loss: 0.0538 Acc@1: 98.52% Cons_Acc1/2: 48.44%/96.11% tau1/tau2: -0.53/2.53
| Epoch #55			Loss: 0.0550 Acc@1: 98.47% Cons_Acc1/2: 50.13%/96.11% tau1/tau2: -0.53/2.53
| Epoch #55			Loss: 0.0114 Acc@1: 98.44% Cons_Acc1/2: 52.16%/96.28% tau1/tau2: -0.53/2.53
| Epoch #55			Loss: 0.0309 Acc@1: 98.42% Cons_Acc1/2: 53.34%/96.28% tau1/tau2: -0.53/2.53
| Epoch #55			Loss: 0.0360 Acc@1: 98.45% Cons_Acc1/2: 54.52%/96.45% tau1/tau2: -0.53/2.53
| Epoch #55			Loss: 0.0239 Acc@1: 98.48% Cons_Acc1/2: 53.59%/96.53% tau1/tau2: -0.53/2.53
| Epoch #55			Loss: 0.0297 Acc@1: 98.56% Cons_Acc1/2: 52.41%/96.45% tau1/tau2: -0.53/2.53
| Epoch #55			Loss: 0.0146 Acc@1: 98.59% Cons_Acc1/2: 51.99%/96.37% tau1/tau2: -0.53/2.53
| Epoch #55			Loss: 0.0290 Acc@1: 98.55% Cons_Acc1/2: 51.56%/96.37% tau1/tau2: -0.54/2.54
| Epoch #55			Loss: 0.0211 Acc@1: 98.47% Cons_Acc1/2: 50.13%/96.11% tau1/tau2: -0.54/2.54
| Epoch #55			Loss: 0.0497 Acc@1: 98.46% Cons_Acc1/2: 50.21%/95.94% tau1/tau2: -0.54/2.54
| Epoch #55			Loss: 0.0153 Acc@1: 98.47% Cons_Acc1/2: 52.92%/95.86% tau1/tau2: -0.54/2.54
| Epoch #55			Loss: 0.0452 Acc@1: 98.53% Cons_Acc1/2: 54.69%/95.94% tau1/tau2: -0.54/2.54
| Epoch #55			Loss: 0.0073 Acc@1: 98.57% Cons_Acc1/2: 55.20%/96.03% tau1/tau2: -0.54/2.54
| Epoch #55			Loss: 0.0344 Acc@1: 98.57% Cons_Acc1/2: 55.96%/96.11% tau1/tau2: -0.54/2.54
| Epoch #55			Loss: 0.0249 Acc@1: 98.55% Cons_Acc1/2: 57.65%/96.20% tau1/tau2: -0.54/2.54
| Epoch #55			Loss: 0.0109 Acc@1: 98.48% Cons_Acc1/2: 59.26%/96.28% tau1/tau2: -0.54/2.54
| Epoch #55			Loss: 0.0071 Acc@1: 98.42% Cons_Acc1/2: 59.93%/96.45% tau1/tau2: -0.54/2.54
| Epoch #55			Loss: 0.1145 Acc@1: 98.37% Cons_Acc1/2: 60.86%/96.70% tau1/tau2: -0.54/2.54
| Epoch #55			Loss: 0.0566 Acc@1: 98.26% Cons_Acc1/2: 61.20%/96.53% tau1/tau2: -0.54/2.54
| Epoch #55			Loss: 0.0658 Acc@1: 98.14% Cons_Acc1/2: 61.37%/96.28% tau1/tau2: -0.54/2.54
| Epoch #55			Loss: 0.1849 Acc@1: 98.01% Cons_Acc1/2: 62.89%/96.28% tau1/tau2: -0.54/2.54
| Epoch #56			Loss: 0.1401 Acc@1: 97.83% Cons_Acc1/2: 63.74%/96.20% tau1/tau2: -0.54/2.54
| Epoch #56			Loss: 0.1164 Acc@1: 97.96% Cons_Acc1/2: 64.07%/96.45% tau1/tau2: -0.54/2.54
| Epoch #56			Loss: 0.0044 Acc@1: 98.05% Cons_Acc1/2: 63.57%/96.53% tau1/tau2: -0.54/2.54
| Epoch #56			Loss: 0.0201 Acc@1: 98.17% Cons_Acc1/2: 61.79%/96.79% tau1/tau2: -0.54/2.54
| Epoch #56			Loss: 0.0157 Acc@1: 98.27% Cons_Acc1/2: 60.02%/96.87% tau1/tau2: -0.54/2.54
| Epoch #56			Loss: 0.0140 Acc@1: 98.39% Cons_Acc1/2: 59.34%/96.79% tau1/tau2: -0.54/2.54
| Epoch #56			Loss: 0.0133 Acc@1: 98.46% Cons_Acc1/2: 57.65%/96.53% tau1/tau2: -0.54/2.54
| Epoch #56			Loss: 0.1138 Acc@1: 98.49% Cons_Acc1/2: 55.96%/96.62% tau1/tau2: -0.54/2.54
| Epoch #56			Loss: 0.0681 Acc@1: 98.40% Cons_Acc1/2: 54.27%/96.53% tau1/tau2: -0.54/2.54
| Epoch #56			Loss: 0.0526 Acc@1: 98.33% Cons_Acc1/2: 53.85%/96.20% tau1/tau2: -0.54/2.54
| Epoch #56			Loss: 0.0198 Acc@1: 98.18% Cons_Acc1/2: 54.27%/95.86% tau1/tau2: -0.54/2.54
| Epoch #56			Loss: 0.0217 Acc@1: 98.12% Cons_Acc1/2: 54.61%/95.60% tau1/tau2: -0.54/2.54
| Epoch #56			Loss: 0.0467 Acc@1: 98.29% Cons_Acc1/2: 54.86%/96.03% tau1/tau2: -0.54/2.54
| Epoch #56			Loss: 0.0260 Acc@1: 98.43% Cons_Acc1/2: 55.54%/96.53% tau1/tau2: -0.54/2.54
| Epoch #56			Loss: 0.0160 Acc@1: 98.52% Cons_Acc1/2: 55.71%/96.87% tau1/tau2: -0.54/2.54
| Epoch #56			Loss: 0.0220 Acc@1: 98.63% Cons_Acc1/2: 54.44%/96.87% tau1/tau2: -0.54/2.54
| Epoch #56			Loss: 0.0292 Acc@1: 98.61% Cons_Acc1/2: 54.10%/97.13% tau1/tau2: -0.54/2.54
| Epoch #56			Loss: 0.0503 Acc@1: 98.62% Cons_Acc1/2: 53.76%/97.21% tau1/tau2: -0.54/2.54
| Epoch #56			Loss: 0.0146 Acc@1: 98.50% Cons_Acc1/2: 53.51%/97.13% tau1/tau2: -0.54/2.54
| Epoch #56			Loss: 0.0038 Acc@1: 98.39% Cons_Acc1/2: 51.99%/97.04% tau1/tau2: -0.55/2.55
| Epoch #56			Loss: 0.0109 Acc@1: 98.21% Cons_Acc1/2: 48.86%/97.04% tau1/tau2: -0.55/2.55
| Epoch #56			Loss: 0.0215 Acc@1: 98.12% Cons_Acc1/2: 46.24%/97.04% tau1/tau2: -0.55/2.55
| Epoch #56			Loss: 0.0324 Acc@1: 98.07% Cons_Acc1/2: 43.45%/97.04% tau1/tau2: -0.55/2.55
| Epoch #56			Loss: 0.0412 Acc@1: 98.07% Cons_Acc1/2: 41.17%/97.04% tau1/tau2: -0.55/2.55
| Epoch #56			Loss: 0.0202 Acc@1: 98.04% Cons_Acc1/2: 39.22%/97.13% tau1/tau2: -0.55/2.55
| Epoch #56			Loss: 0.0079 Acc@1: 98.18% Cons_Acc1/2: 36.77%/97.13% tau1/tau2: -0.55/2.55
| Epoch #56			Loss: 0.0521 Acc@1: 98.26% Cons_Acc1/2: 36.60%/96.96% tau1/tau2: -0.55/2.55
| Epoch #56			Loss: 0.0625 Acc@1: 98.37% Cons_Acc1/2: 36.77%/96.79% tau1/tau2: -0.55/2.55
| Epoch #56			Loss: 0.0457 Acc@1: 98.41% Cons_Acc1/2: 35.76%/96.45% tau1/tau2: -0.55/2.55
| Epoch #56			Loss: 0.0503 Acc@1: 98.47% Cons_Acc1/2: 35.59%/96.20% tau1/tau2: -0.55/2.55
| Epoch #56			Loss: 0.0931 Acc@1: 98.39% Cons_Acc1/2: 35.59%/95.94% tau1/tau2: -0.55/2.55
| Epoch #56			Loss: 0.1686 Acc@1: 98.22% Cons_Acc1/2: 36.35%/95.18% tau1/tau2: -0.55/2.55
| Epoch #56			Loss: 0.0927 Acc@1: 98.13% Cons_Acc1/2: 37.70%/94.84% tau1/tau2: -0.55/2.55
| Epoch #56			Loss: 0.1467 Acc@1: 97.86% Cons_Acc1/2: 38.46%/94.42% tau1/tau2: -0.55/2.55
| Epoch #56			Loss: 0.0227 Acc@1: 97.72% Cons_Acc1/2: 41.25%/94.00% tau1/tau2: -0.55/2.55
| Epoch #56			Loss: 0.0171 Acc@1: 97.65% Cons_Acc1/2: 45.98%/94.17% tau1/tau2: -0.55/2.55
| Epoch #56			Loss: 0.2441 Acc@1: 97.70% Cons_Acc1/2: 51.39%/94.59% tau1/tau2: -0.55/2.55
| Epoch #57			Loss: 0.0139 Acc@1: 97.91% Cons_Acc1/2: 57.40%/95.94% tau1/tau2: -0.55/2.55
| Epoch #57			Loss: 0.0520 Acc@1: 98.07% Cons_Acc1/2: 60.44%/96.62% tau1/tau2: -0.55/2.55
| Epoch #57			Loss: 0.2415 Acc@1: 98.19% Cons_Acc1/2: 63.40%/97.13% tau1/tau2: -0.55/2.55
| Epoch #57			Loss: 0.0395 Acc@1: 98.32% Cons_Acc1/2: 65.43%/97.72% tau1/tau2: -0.55/2.55
| Epoch #57			Loss: 0.0598 Acc@1: 98.32% Cons_Acc1/2: 66.19%/97.97% tau1/tau2: -0.55/2.55
| Epoch #57			Loss: 0.0622 Acc@1: 98.30% Cons_Acc1/2: 66.53%/97.89% tau1/tau2: -0.55/2.55
| Epoch #57			Loss: 0.0175 Acc@1: 98.26% Cons_Acc1/2: 63.99%/97.80% tau1/tau2: -0.55/2.55
| Epoch #57			Loss: 0.0547 Acc@1: 98.28% Cons_Acc1/2: 61.20%/97.63% tau1/tau2: -0.55/2.55
| Epoch #57			Loss: 0.0564 Acc@1: 98.10% Cons_Acc1/2: 57.48%/97.30% tau1/tau2: -0.55/2.55
| Epoch #57			Loss: 0.1287 Acc@1: 97.99% Cons_Acc1/2: 55.11%/96.96% tau1/tau2: -0.55/2.55
| Epoch #57			Loss: 0.1800 Acc@1: 97.98% Cons_Acc1/2: 49.28%/97.21% tau1/tau2: -0.55/2.55
| Epoch #57			Loss: 0.0173 Acc@1: 98.17% Cons_Acc1/2: 44.89%/97.55% tau1/tau2: -0.55/2.55
| Epoch #57			Loss: 0.0214 Acc@1: 98.26% Cons_Acc1/2: 40.32%/97.72% tau1/tau2: -0.55/2.55
| Epoch #57			Loss: 0.0330 Acc@1: 98.29% Cons_Acc1/2: 37.87%/97.80% tau1/tau2: -0.55/2.55
| Epoch #57			Loss: 0.1870 Acc@1: 98.27% Cons_Acc1/2: 35.42%/97.80% tau1/tau2: -0.55/2.55
| Epoch #57			Loss: 0.0826 Acc@1: 98.22% Cons_Acc1/2: 34.49%/97.38% tau1/tau2: -0.55/2.55
| Epoch #57			Loss: 0.2083 Acc@1: 98.22% Cons_Acc1/2: 34.40%/97.30% tau1/tau2: -0.56/2.56
| Epoch #57			Loss: 0.0241 Acc@1: 98.39% Cons_Acc1/2: 36.77%/97.04% tau1/tau2: -0.56/2.56
| Epoch #57			Loss: 0.0447 Acc@1: 98.36% Cons_Acc1/2: 38.80%/96.70% tau1/tau2: -0.56/2.56
| Epoch #57			Loss: 0.0442 Acc@1: 98.37% Cons_Acc1/2: 41.42%/96.20% tau1/tau2: -0.56/2.56
| Epoch #57			Loss: 0.0166 Acc@1: 98.24% Cons_Acc1/2: 44.55%/95.35% tau1/tau2: -0.56/2.56
| Epoch #57			Loss: 0.0585 Acc@1: 98.12% Cons_Acc1/2: 48.01%/95.01% tau1/tau2: -0.56/2.56
| Epoch #57			Loss: 0.1114 Acc@1: 98.03% Cons_Acc1/2: 50.21%/94.25% tau1/tau2: -0.56/2.56
| Epoch #57			Loss: 0.1383 Acc@1: 97.86% Cons_Acc1/2: 53.59%/92.81% tau1/tau2: -0.56/2.56
| Epoch #57			Loss: 0.0519 Acc@1: 97.70% Cons_Acc1/2: 55.71%/91.89% tau1/tau2: -0.56/2.56
| Epoch #57			Loss: 0.0980 Acc@1: 97.76% Cons_Acc1/2: 57.90%/91.89% tau1/tau2: -0.56/2.56
| Epoch #57			Loss: 0.0433 Acc@1: 97.77% Cons_Acc1/2: 60.19%/91.72% tau1/tau2: -0.56/2.56
| Epoch #57			Loss: 0.0553 Acc@1: 97.90% Cons_Acc1/2: 60.95%/92.31% tau1/tau2: -0.56/2.56
| Epoch #57			Loss: 0.1234 Acc@1: 98.04% Cons_Acc1/2: 61.28%/93.58% tau1/tau2: -0.56/2.56
| Epoch #57			Loss: 0.0467 Acc@1: 98.18% Cons_Acc1/2: 61.71%/94.17% tau1/tau2: -0.56/2.56
| Epoch #57			Loss: 0.0076 Acc@1: 98.22% Cons_Acc1/2: 59.93%/94.67% tau1/tau2: -0.56/2.56
| Epoch #57			Loss: 0.2225 Acc@1: 98.22% Cons_Acc1/2: 59.34%/95.35% tau1/tau2: -0.56/2.56
| Epoch #57			Loss: 0.0786 Acc@1: 98.17% Cons_Acc1/2: 58.75%/95.69% tau1/tau2: -0.56/2.56
| Epoch #57			Loss: 0.0527 Acc@1: 98.13% Cons_Acc1/2: 55.37%/95.86% tau1/tau2: -0.56/2.56
| Epoch #57			Loss: 0.0525 Acc@1: 98.14% Cons_Acc1/2: 54.10%/96.03% tau1/tau2: -0.56/2.56
| Epoch #57			Loss: 0.0032 Acc@1: 98.27% Cons_Acc1/2: 51.31%/96.37% tau1/tau2: -0.56/2.56
| Epoch #57			Loss: 0.0395 Acc@1: 98.36% Cons_Acc1/2: 49.45%/96.37% tau1/tau2: -0.56/2.56
| Epoch #58			Loss: 0.0557 Acc@1: 98.37% Cons_Acc1/2: 48.52%/96.62% tau1/tau2: -0.56/2.56
| Epoch #58			Loss: 0.0847 Acc@1: 98.30% Cons_Acc1/2: 47.68%/96.45% tau1/tau2: -0.56/2.56
| Epoch #58			Loss: 0.0951 Acc@1: 98.31% Cons_Acc1/2: 47.42%/96.79% tau1/tau2: -0.56/2.56
| Epoch #58			Loss: 0.0200 Acc@1: 98.36% Cons_Acc1/2: 47.25%/96.87% tau1/tau2: -0.56/2.56
| Epoch #58			Loss: 0.0290 Acc@1: 98.32% Cons_Acc1/2: 47.25%/97.04% tau1/tau2: -0.56/2.56
| Epoch #58			Loss: 0.0101 Acc@1: 98.36% Cons_Acc1/2: 47.93%/97.04% tau1/tau2: -0.56/2.56
| Epoch #58			Loss: 0.0399 Acc@1: 98.37% Cons_Acc1/2: 46.83%/97.38% tau1/tau2: -0.56/2.56
| Epoch #58			Loss: 0.0470 Acc@1: 98.43% Cons_Acc1/2: 46.58%/97.46% tau1/tau2: -0.56/2.56
| Epoch #58			Loss: 0.0281 Acc@1: 98.46% Cons_Acc1/2: 46.41%/97.46% tau1/tau2: -0.56/2.56
| Epoch #58			Loss: 0.0089 Acc@1: 98.52% Cons_Acc1/2: 46.83%/97.38% tau1/tau2: -0.56/2.56
| Epoch #58			Loss: 0.1271 Acc@1: 98.62% Cons_Acc1/2: 48.01%/97.38% tau1/tau2: -0.56/2.56
| Epoch #58			Loss: 0.0106 Acc@1: 98.65% Cons_Acc1/2: 48.27%/97.38% tau1/tau2: -0.56/2.56
| Epoch #58			Loss: 0.0120 Acc@1: 98.65% Cons_Acc1/2: 49.62%/97.38% tau1/tau2: -0.56/2.56
| Epoch #58			Loss: 0.1143 Acc@1: 98.60% Cons_Acc1/2: 50.38%/97.38% tau1/tau2: -0.56/2.56
| Epoch #58			Loss: 0.1391 Acc@1: 98.55% Cons_Acc1/2: 50.89%/97.04% tau1/tau2: -0.56/2.56
| Epoch #58			Loss: 0.0237 Acc@1: 98.45% Cons_Acc1/2: 51.23%/96.87% tau1/tau2: -0.57/2.57
| Epoch #58			Loss: 0.0597 Acc@1: 98.37% Cons_Acc1/2: 52.24%/96.62% tau1/tau2: -0.57/2.57
| Epoch #58			Loss: 0.0357 Acc@1: 98.31% Cons_Acc1/2: 52.75%/96.28% tau1/tau2: -0.57/2.57
| Epoch #58			Loss: 0.0119 Acc@1: 98.29% Cons_Acc1/2: 52.07%/96.28% tau1/tau2: -0.57/2.57
| Epoch #58			Loss: 0.1613 Acc@1: 98.27% Cons_Acc1/2: 50.97%/96.20% tau1/tau2: -0.57/2.57
| Epoch #58			Loss: 0.0688 Acc@1: 98.26% Cons_Acc1/2: 50.38%/96.03% tau1/tau2: -0.57/2.57
| Epoch #58			Loss: 0.0283 Acc@1: 98.27% Cons_Acc1/2: 50.97%/95.94% tau1/tau2: -0.57/2.57
| Epoch #58			Loss: 0.0565 Acc@1: 98.27% Cons_Acc1/2: 50.89%/95.86% tau1/tau2: -0.57/2.57
| Epoch #58			Loss: 0.0411 Acc@1: 98.21% Cons_Acc1/2: 51.73%/95.94% tau1/tau2: -0.57/2.57
| Epoch #58			Loss: 0.1089 Acc@1: 98.15% Cons_Acc1/2: 52.24%/95.77% tau1/tau2: -0.57/2.57
| Epoch #58			Loss: 0.0348 Acc@1: 98.24% Cons_Acc1/2: 52.92%/95.77% tau1/tau2: -0.57/2.57
| Epoch #58			Loss: 0.0489 Acc@1: 98.25% Cons_Acc1/2: 53.76%/96.45% tau1/tau2: -0.57/2.57
| Epoch #58			Loss: 0.1107 Acc@1: 98.27% Cons_Acc1/2: 53.68%/96.62% tau1/tau2: -0.57/2.57
| Epoch #58			Loss: 0.0543 Acc@1: 98.32% Cons_Acc1/2: 53.51%/96.96% tau1/tau2: -0.57/2.57
| Epoch #58			Loss: 0.0648 Acc@1: 98.35% Cons_Acc1/2: 53.17%/97.21% tau1/tau2: -0.57/2.57
| Epoch #58			Loss: 0.0235 Acc@1: 98.36% Cons_Acc1/2: 52.83%/97.46% tau1/tau2: -0.57/2.57
| Epoch #58			Loss: 0.0641 Acc@1: 98.44% Cons_Acc1/2: 53.76%/97.55% tau1/tau2: -0.57/2.57
| Epoch #58			Loss: 0.0026 Acc@1: 98.47% Cons_Acc1/2: 54.27%/97.80% tau1/tau2: -0.57/2.57
| Epoch #58			Loss: 0.0337 Acc@1: 98.52% Cons_Acc1/2: 53.25%/97.80% tau1/tau2: -0.57/2.57
| Epoch #58			Loss: 0.0197 Acc@1: 98.52% Cons_Acc1/2: 52.16%/97.80% tau1/tau2: -0.57/2.57
| Epoch #58			Loss: 0.0381 Acc@1: 98.57% Cons_Acc1/2: 48.86%/97.89% tau1/tau2: -0.57/2.57
| Epoch #58			Loss: 0.0125 Acc@1: 98.57% Cons_Acc1/2: 46.41%/97.72% tau1/tau2: -0.57/2.57
| Epoch #59			Loss: 0.0774 Acc@1: 98.60% Cons_Acc1/2: 42.94%/97.80% tau1/tau2: -0.57/2.57
| Epoch #59			Loss: 0.1194 Acc@1: 98.61% Cons_Acc1/2: 40.83%/97.80% tau1/tau2: -0.57/2.57
| Epoch #59			Loss: 0.0256 Acc@1: 98.57% Cons_Acc1/2: 39.64%/97.80% tau1/tau2: -0.57/2.57
| Epoch #59			Loss: 0.0864 Acc@1: 98.62% Cons_Acc1/2: 38.63%/97.89% tau1/tau2: -0.57/2.57
| Epoch #59			Loss: 0.0393 Acc@1: 98.65% Cons_Acc1/2: 40.74%/98.14% tau1/tau2: -0.57/2.57
| Epoch #59			Loss: 0.0657 Acc@1: 98.64% Cons_Acc1/2: 44.04%/98.14% tau1/tau2: -0.57/2.57
| Epoch #59			Loss: 0.0041 Acc@1: 98.57% Cons_Acc1/2: 46.24%/98.06% tau1/tau2: -0.57/2.57
| Epoch #59			Loss: 0.0133 Acc@1: 98.57% Cons_Acc1/2: 48.77%/97.97% tau1/tau2: -0.57/2.57
| Epoch #59			Loss: 0.0396 Acc@1: 98.48% Cons_Acc1/2: 51.31%/97.97% tau1/tau2: -0.57/2.57
| Epoch #59			Loss: 0.0697 Acc@1: 98.50% Cons_Acc1/2: 53.09%/97.89% tau1/tau2: -0.57/2.57
| Epoch #59			Loss: 0.0088 Acc@1: 98.45% Cons_Acc1/2: 54.86%/97.97% tau1/tau2: -0.57/2.57
| Epoch #59			Loss: 0.0519 Acc@1: 98.45% Cons_Acc1/2: 56.72%/97.97% tau1/tau2: -0.57/2.57
| Epoch #59			Loss: 0.0072 Acc@1: 98.48% Cons_Acc1/2: 57.31%/97.97% tau1/tau2: -0.58/2.58
| Epoch #59			Loss: 0.0252 Acc@1: 98.46% Cons_Acc1/2: 56.55%/97.72% tau1/tau2: -0.58/2.58
| Epoch #59			Loss: 0.0700 Acc@1: 98.38% Cons_Acc1/2: 55.79%/97.63% tau1/tau2: -0.58/2.58
| Epoch #59			Loss: 0.0057 Acc@1: 98.35% Cons_Acc1/2: 55.96%/97.55% tau1/tau2: -0.58/2.58
| Epoch #59			Loss: 0.0811 Acc@1: 98.40% Cons_Acc1/2: 56.72%/97.63% tau1/tau2: -0.58/2.58
| Epoch #59			Loss: 0.0438 Acc@1: 98.39% Cons_Acc1/2: 57.14%/97.63% tau1/tau2: -0.58/2.58
| Epoch #59			Loss: 0.0217 Acc@1: 98.38% Cons_Acc1/2: 56.89%/97.72% tau1/tau2: -0.58/2.58
| Epoch #59			Loss: 0.0286 Acc@1: 98.51% Cons_Acc1/2: 55.62%/97.72% tau1/tau2: -0.58/2.58
| Epoch #59			Loss: 0.0069 Acc@1: 98.55% Cons_Acc1/2: 53.68%/97.46% tau1/tau2: -0.58/2.58
| Epoch #59			Loss: 0.0272 Acc@1: 98.61% Cons_Acc1/2: 52.07%/97.63% tau1/tau2: -0.58/2.58
| Epoch #59			Loss: 0.1152 Acc@1: 98.62% Cons_Acc1/2: 50.72%/97.80% tau1/tau2: -0.58/2.58
| Epoch #59			Loss: 0.0556 Acc@1: 98.54% Cons_Acc1/2: 50.21%/97.63% tau1/tau2: -0.58/2.58
| Epoch #59			Loss: 0.1468 Acc@1: 98.55% Cons_Acc1/2: 48.18%/97.89% tau1/tau2: -0.58/2.58
| Epoch #59			Loss: 0.0131 Acc@1: 98.57% Cons_Acc1/2: 46.83%/97.97% tau1/tau2: -0.58/2.58
| Epoch #59			Loss: 0.0260 Acc@1: 98.59% Cons_Acc1/2: 46.49%/98.22% tau1/tau2: -0.58/2.58
| Epoch #59			Loss: 0.0150 Acc@1: 98.54% Cons_Acc1/2: 46.24%/98.31% tau1/tau2: -0.58/2.58
| Epoch #59			Loss: 0.0903 Acc@1: 98.56% Cons_Acc1/2: 46.32%/98.22% tau1/tau2: -0.58/2.58
| Epoch #59			Loss: 0.0854 Acc@1: 98.62% Cons_Acc1/2: 47.51%/98.14% tau1/tau2: -0.58/2.58
| Epoch #59			Loss: 0.0058 Acc@1: 98.62% Cons_Acc1/2: 48.18%/98.06% tau1/tau2: -0.58/2.58
| Epoch #59			Loss: 0.0195 Acc@1: 98.60% Cons_Acc1/2: 48.44%/97.97% tau1/tau2: -0.58/2.58
| Epoch #59			Loss: 0.0822 Acc@1: 98.52% Cons_Acc1/2: 48.27%/97.46% tau1/tau2: -0.58/2.58
| Epoch #59			Loss: 0.0857 Acc@1: 98.49% Cons_Acc1/2: 48.52%/97.30% tau1/tau2: -0.58/2.58
| Epoch #59			Loss: 0.0234 Acc@1: 98.48% Cons_Acc1/2: 48.61%/97.04% tau1/tau2: -0.58/2.58
| Epoch #59			Loss: 0.0017 Acc@1: 98.46% Cons_Acc1/2: 49.28%/96.70% tau1/tau2: -0.58/2.58
| Epoch #59			Loss: 0.0038 Acc@1: 98.37% Cons_Acc1/2: 50.04%/96.45% tau1/tau2: -0.58/2.58
| Epoch #60			Loss: 0.0853 Acc@1: 98.30% Cons_Acc1/2: 51.23%/96.20% tau1/tau2: -0.58/2.58
| Epoch #60			Loss: 0.0695 Acc@1: 98.22% Cons_Acc1/2: 51.65%/95.60% tau1/tau2: -0.58/2.58
| Epoch #60			Loss: 0.0413 Acc@1: 98.17% Cons_Acc1/2: 50.13%/95.01% tau1/tau2: -0.58/2.58
| Epoch #60			Loss: 0.0228 Acc@1: 98.07% Cons_Acc1/2: 49.70%/94.93% tau1/tau2: -0.58/2.58
| Epoch #60			Loss: 0.1171 Acc@1: 98.09% Cons_Acc1/2: 49.20%/94.76% tau1/tau2: -0.58/2.58
| Epoch #60			Loss: 0.0953 Acc@1: 98.16% Cons_Acc1/2: 50.21%/94.59% tau1/tau2: -0.58/2.58
| Epoch #60			Loss: 0.1011 Acc@1: 98.26% Cons_Acc1/2: 52.41%/95.10% tau1/tau2: -0.58/2.58
| Epoch #60			Loss: 0.0040 Acc@1: 98.29% Cons_Acc1/2: 54.44%/95.35% tau1/tau2: -0.58/2.58
| Epoch #60			Loss: 0.1409 Acc@1: 98.39% Cons_Acc1/2: 56.21%/96.03% tau1/tau2: -0.58/2.58
| Epoch #60			Loss: 0.0150 Acc@1: 98.41% Cons_Acc1/2: 57.48%/96.03% tau1/tau2: -0.58/2.58
| Epoch #60			Loss: 0.0033 Acc@1: 98.43% Cons_Acc1/2: 58.75%/96.28% tau1/tau2: -0.58/2.58
| Epoch #60			Loss: 0.0214 Acc@1: 98.38% Cons_Acc1/2: 58.58%/96.37% tau1/tau2: -0.58/2.58
| Epoch #60			Loss: 0.0134 Acc@1: 98.29% Cons_Acc1/2: 59.17%/96.28% tau1/tau2: -0.59/2.59
| Epoch #60			Loss: 0.0462 Acc@1: 98.29% Cons_Acc1/2: 58.50%/96.28% tau1/tau2: -0.59/2.59
| Epoch #60			Loss: 0.0248 Acc@1: 98.35% Cons_Acc1/2: 57.99%/96.62% tau1/tau2: -0.59/2.59
| Epoch #60			Loss: 0.0533 Acc@1: 98.36% Cons_Acc1/2: 57.99%/96.53% tau1/tau2: -0.59/2.59
| Epoch #60			Loss: 0.0535 Acc@1: 98.44% Cons_Acc1/2: 56.80%/96.96% tau1/tau2: -0.59/2.59
| Epoch #60			Loss: 0.0228 Acc@1: 98.49% Cons_Acc1/2: 55.11%/97.46% tau1/tau2: -0.59/2.59
| Epoch #60			Loss: 0.0631 Acc@1: 98.49% Cons_Acc1/2: 53.34%/97.72% tau1/tau2: -0.59/2.59
| Epoch #60			Loss: 0.0150 Acc@1: 98.52% Cons_Acc1/2: 52.41%/97.80% tau1/tau2: -0.59/2.59
| Epoch #60			Loss: 0.0921 Acc@1: 98.57% Cons_Acc1/2: 51.06%/97.80% tau1/tau2: -0.59/2.59
| Epoch #60			Loss: 0.1101 Acc@1: 98.57% Cons_Acc1/2: 50.30%/97.80% tau1/tau2: -0.59/2.59
| Epoch #60			Loss: 0.2009 Acc@1: 98.58% Cons_Acc1/2: 49.45%/97.89% tau1/tau2: -0.59/2.59
| Epoch #60			Loss: 0.0047 Acc@1: 98.58% Cons_Acc1/2: 48.44%/97.89% tau1/tau2: -0.59/2.59
| Epoch #60			Loss: 0.0153 Acc@1: 98.62% Cons_Acc1/2: 46.41%/97.89% tau1/tau2: -0.59/2.59
| Epoch #60			Loss: 0.0418 Acc@1: 98.64% Cons_Acc1/2: 45.65%/97.80% tau1/tau2: -0.59/2.59
| Epoch #60			Loss: 0.2758 Acc@1: 98.58% Cons_Acc1/2: 44.29%/97.89% tau1/tau2: -0.59/2.59
| Epoch #60			Loss: 0.0577 Acc@1: 98.58% Cons_Acc1/2: 42.94%/97.89% tau1/tau2: -0.59/2.59
| Epoch #60			Loss: 0.1419 Acc@1: 98.54% Cons_Acc1/2: 42.43%/97.89% tau1/tau2: -0.59/2.59
| Epoch #60			Loss: 0.0014 Acc@1: 98.54% Cons_Acc1/2: 41.34%/97.89% tau1/tau2: -0.59/2.59
| Epoch #60			Loss: 0.0096 Acc@1: 98.55% Cons_Acc1/2: 40.74%/98.06% tau1/tau2: -0.59/2.59
| Epoch #60			Loss: 0.0231 Acc@1: 98.57% Cons_Acc1/2: 42.18%/98.06% tau1/tau2: -0.59/2.59
| Epoch #60			Loss: 0.0987 Acc@1: 98.54% Cons_Acc1/2: 42.52%/97.89% tau1/tau2: -0.59/2.59
| Epoch #60			Loss: 0.0058 Acc@1: 98.57% Cons_Acc1/2: 42.94%/97.89% tau1/tau2: -0.59/2.59
| Epoch #60			Loss: 0.0691 Acc@1: 98.60% Cons_Acc1/2: 44.29%/97.89% tau1/tau2: -0.59/2.59
| Epoch #60			Loss: 0.0343 Acc@1: 98.67% Cons_Acc1/2: 45.39%/97.89% tau1/tau2: -0.59/2.59
| Epoch #60			Loss: 0.0444 Acc@1: 98.56% Cons_Acc1/2: 46.07%/98.06% tau1/tau2: -0.59/2.59

==> figures/results/curve/ours_res.csv <==
1.119999999999999929e+01,1.482000000000000028e+01,2.092000000000000171e+01,2.078999999999999915e+01,2.791000000000000014e+01,3.200000000000000000e+01,3.500999999999999801e+01,4.315999999999999659e+01,4.332999999999999829e+01,4.553999999999999915e+01,4.764000000000000057e+01,4.896000000000000085e+01,5.190999999999999659e+01,5.254999999999999716e+01,5.422999999999999687e+01,5.553000000000000114e+01,5.460000000000000142e+01,5.593999999999999773e+01,5.810000000000000142e+01,5.892000000000000171e+01,5.786999999999999744e+01,5.599000000000000199e+01,5.864999999999999858e+01,6.314000000000000057e+01,6.537999999999999545e+01,6.476999999999999602e+01,6.706999999999999318e+01,6.831999999999999318e+01,6.943999999999999773e+01,7.006999999999999318e+01,6.970999999999999375e+01,6.909000000000000341e+01,6.898999999999999488e+01,7.112000000000000455e+01,7.268000000000000682e+01,7.323999999999999488e+01,7.300000000000000000e+01,7.295000000000000284e+01,7.398999999999999488e+01,7.495999999999999375e+01,7.479999999999999716e+01,7.428000000000000114e+01,7.418000000000000682e+01,7.451999999999999602e+01,7.464000000000000057e+01,7.507999999999999829e+01,7.515000000000000568e+01,7.682999999999999829e+01,7.743000000000000682e+01,7.518999999999999773e+01,7.587999999999999545e+01,7.998000000000000398e+01,8.248999999999999488e+01,8.089000000000000057e+01,8.023000000000000398e+01,8.154000000000000625e+01,8.335999999999999943e+01,8.273999999999999488e+01,8.054999999999999716e+01,8.001000000000000512e+01,8.079000000000000625e+01,8.173000000000000398e+01,8.156999999999999318e+01,8.148000000000000398e+01,8.226000000000000512e+01,8.300000000000000000e+01,8.434000000000000341e+01,8.518999999999999773e+01,8.610999999999999943e+01,8.629000000000000625e+01,8.576999999999999602e+01,8.520000000000000284e+01,8.504999999999999716e+01,8.537000000000000455e+01,8.573999999999999488e+01,8.640000000000000568e+01,8.723000000000000398e+01,8.715000000000000568e+01,8.718999999999999773e+01,8.718999999999999773e+01,8.718000000000000682e+01,8.743000000000000682e+01,8.770000000000000284e+01,8.773999999999999488e+01,8.782999999999999829e+01,8.803000000000000114e+01,8.740000000000000568e+01,8.695000000000000284e+01,8.673999999999999488e+01,8.726999999999999602e+01,8.798999999999999488e+01,8.829999999999999716e+01,8.846999999999999886e+01,8.901000000000000512e+01,8.931999999999999318e+01,8.934000000000000341e+01,8.920999999999999375e+01,8.918999999999999773e+01,8.945000000000000284e+01,8.937999999999999545e+01,8.945999999999999375e+01,8.923000000000000398e+01,8.920000000000000284e+01,8.931000000000000227e+01,8.990000000000000568e+01,8.984000000000000341e+01,8.946999999999999886e+01,8.915000000000000568e+01,8.909999999999999432e+01,8.901999999999999602e+01,8.918000000000000682e+01,8.973999999999999488e+01,9.001999999999999602e+01,9.032999999999999829e+01,9.010999999999999943e+01,8.998000000000000398e+01,8.968999999999999773e+01,8.968999999999999773e+01,9.001000000000000512e+01,9.014000000000000057e+01,9.004999999999999716e+01,9.043000000000000682e+01,9.115999999999999659e+01,9.145000000000000284e+01,9.134000000000000341e+01,9.131999999999999318e+01,9.121999999999999886e+01,9.145999999999999375e+01,9.159999999999999432e+01,9.156000000000000227e+01,9.153000000000000114e+01,9.137999999999999545e+01,9.101000000000000512e+01,9.087999999999999545e+01,9.078000000000000114e+01,9.117000000000000171e+01,9.110999999999999943e+01,9.110999999999999943e+01,9.170000000000000284e+01,9.195999999999999375e+01,9.190999999999999659e+01,9.192000000000000171e+01,9.165999999999999659e+01,9.184999999999999432e+01,9.226999999999999602e+01,9.209000000000000341e+01,9.140999999999999659e+01,9.128000000000000114e+01,9.209000000000000341e+01,9.229000000000000625e+01,9.210999999999999943e+01,9.215999999999999659e+01,9.250000000000000000e+01,9.281000000000000227e+01,9.303000000000000114e+01,9.284999999999999432e+01,9.234999999999999432e+01,9.226000000000000512e+01,9.282999999999999829e+01,9.281000000000000227e+01,9.264000000000000057e+01,9.254000000000000625e+01,9.231999999999999318e+01,9.245999999999999375e+01,9.229999999999999716e+01,9.221999999999999886e+01,9.185999999999999943e+01,9.207999999999999829e+01,9.270999999999999375e+01,9.292000000000000171e+01,9.306000000000000227e+01,9.323000000000000398e+01,9.365999999999999659e+01,9.373000000000000398e+01,9.345000000000000284e+01,9.273000000000000398e+01,9.235999999999999943e+01,9.210999999999999943e+01,9.234999999999999432e+01,9.334999999999999432e+01,9.401000000000000512e+01,9.412999999999999545e+01,9.365000000000000568e+01,9.343000000000000682e+01,9.351000000000000512e+01,9.376999999999999602e+01,9.403000000000000114e+01,9.390999999999999659e+01,9.342000000000000171e+01,9.276000000000000512e+01,9.265999999999999659e+01,9.337999999999999545e+01,9.376000000000000512e+01,9.387999999999999545e+01,9.359000000000000341e+01,9.385999999999999943e+01,9.406999999999999318e+01,9.395999999999999375e+01,9.387999999999999545e+01,9.384000000000000341e+01,9.345999999999999375e+01,9.370999999999999375e+01,9.401000000000000512e+01,9.410999999999999943e+01,9.393999999999999773e+01,9.384000000000000341e+01,9.390999999999999659e+01,9.381999999999999318e+01,9.384000000000000341e+01,9.395000000000000284e+01,9.421999999999999886e+01,9.428000000000000114e+01,9.445999999999999375e+01,9.462999999999999545e+01,9.465000000000000568e+01,9.460999999999999943e+01,9.445000000000000284e+01,9.431000000000000227e+01,9.406000000000000227e+01,9.390999999999999659e+01,9.426000000000000512e+01,9.439000000000000057e+01,9.446999999999999886e+01,9.450000000000000000e+01,9.443000000000000682e+01,9.434000000000000341e+01,9.418000000000000682e+01,9.426999999999999602e+01,9.437000000000000455e+01,9.481000000000000227e+01,9.515000000000000568e+01,9.515000000000000568e+01,9.504000000000000625e+01,9.495000000000000284e+01,9.476000000000000512e+01,9.456999999999999318e+01,9.481000000000000227e+01,9.504999999999999716e+01,9.506999999999999318e+01,9.484000000000000341e+01,9.451999999999999602e+01,9.410999999999999943e+01,9.365000000000000568e+01,9.328000000000000114e+01,9.315000000000000568e+01,9.326999999999999602e+01,9.423000000000000398e+01,9.490999999999999659e+01,9.523000000000000398e+01,9.551999999999999602e+01,9.562000000000000455e+01,9.542000000000000171e+01,9.518000000000000682e+01,9.503000000000000114e+01,9.479000000000000625e+01,9.473000000000000398e+01,9.465000000000000568e+01,9.462000000000000455e+01,9.478000000000000114e+01,9.501999999999999602e+01,9.470999999999999375e+01,9.454000000000000625e+01,9.454999999999999716e+01,9.476999999999999602e+01,9.475000000000000000e+01,9.471999999999999886e+01,9.456999999999999318e+01,9.476000000000000512e+01,9.498999999999999488e+01,9.515000000000000568e+01,9.523999999999999488e+01,9.543000000000000682e+01,9.554999999999999716e+01,9.571999999999999886e+01,9.587000000000000455e+01,9.575000000000000000e+01,9.570000000000000284e+01,9.578000000000000114e+01,9.579999999999999716e+01,9.578000000000000114e+01,9.585999999999999943e+01,9.601000000000000512e+01,9.590000000000000568e+01,9.595000000000000284e+01,9.581000000000000227e+01,9.562999999999999545e+01,9.568000000000000682e+01,9.565999999999999659e+01,9.553000000000000114e+01,9.562000000000000455e+01,9.567000000000000171e+01,9.546999999999999886e+01,9.542000000000000171e+01,9.540999999999999659e+01,9.537000000000000455e+01,9.535999999999999943e+01,9.529999999999999716e+01,9.562000000000000455e+01,9.579999999999999716e+01,9.606999999999999318e+01,9.584999999999999432e+01,9.562000000000000455e+01,9.546999999999999886e+01,9.534000000000000341e+01,9.542000000000000171e+01,9.615000000000000568e+01,9.637000000000000455e+01,9.634000000000000341e+01,9.603000000000000114e+01,9.568000000000000682e+01,9.545999999999999375e+01,9.531000000000000227e+01,9.537999999999999545e+01,9.559999999999999432e+01,9.585999999999999943e+01,9.581999999999999318e+01,9.581999999999999318e+01,9.579999999999999716e+01,9.612999999999999545e+01,9.626999999999999602e+01,9.628000000000000114e+01,9.610999999999999943e+01,9.593000000000000682e+01,9.593000000000000682e+01,9.617000000000000171e+01,9.642000000000000171e+01,9.648000000000000398e+01,9.643999999999999773e+01,9.639000000000000057e+01,9.628000000000000114e+01,9.629000000000000625e+01,9.626999999999999602e+01,9.621999999999999886e+01,9.612000000000000455e+01,9.606999999999999318e+01,9.610999999999999943e+01,9.618999999999999773e+01,9.612000000000000455e+01,9.621999999999999886e+01,9.626000000000000512e+01,9.620999999999999375e+01,9.612999999999999545e+01,9.606999999999999318e+01,9.607999999999999829e+01,9.620999999999999375e+01,9.626000000000000512e+01,9.615999999999999659e+01,9.584000000000000341e+01,9.543999999999999773e+01,9.535999999999999943e+01,9.548999999999999488e+01,9.567000000000000171e+01,9.587999999999999545e+01,9.601999999999999602e+01,9.601999999999999602e+01,9.620999999999999375e+01,9.645999999999999375e+01,9.667000000000000171e+01,9.659999999999999432e+01,9.654999999999999716e+01,9.628000000000000114e+01,9.612000000000000455e+01,9.617000000000000171e+01,9.631999999999999318e+01,9.646999999999999886e+01,9.665999999999999659e+01,9.667000000000000171e+01,9.676000000000000512e+01,9.676000000000000512e+01,9.670000000000000284e+01,9.668000000000000682e+01,9.668999999999999773e+01,9.667000000000000171e+01,9.673999999999999488e+01,9.668000000000000682e+01,9.648999999999999488e+01,9.650000000000000000e+01,9.651999999999999602e+01,9.646999999999999886e+01,9.646999999999999886e+01,9.651000000000000512e+01,9.648999999999999488e+01,9.656999999999999318e+01,9.660999999999999943e+01,9.664000000000000057e+01,9.657999999999999829e+01,9.648999999999999488e+01,9.639000000000000057e+01,9.625000000000000000e+01,9.598999999999999488e+01,9.589000000000000057e+01,9.595000000000000284e+01,9.617000000000000171e+01,9.596999999999999886e+01,9.576000000000000512e+01,9.559000000000000341e+01,9.551000000000000512e+01,9.581999999999999318e+01,9.607999999999999829e+01,9.643000000000000682e+01,9.650000000000000000e+01,9.643999999999999773e+01,9.651999999999999602e+01,9.676000000000000512e+01,9.682999999999999829e+01,9.681000000000000227e+01,9.668999999999999773e+01,9.642000000000000171e+01,9.631999999999999318e+01,9.645000000000000284e+01,9.645000000000000284e+01,9.660999999999999943e+01,9.670999999999999375e+01,9.673999999999999488e+01,9.657999999999999829e+01,9.654000000000000625e+01,9.651999999999999602e+01,9.670000000000000284e+01,9.681999999999999318e+01,9.696999999999999886e+01,9.673999999999999488e+01,9.657999999999999829e+01,9.643000000000000682e+01,9.662999999999999545e+01,9.673000000000000398e+01,9.687000000000000455e+01,9.693999999999999773e+01,9.692000000000000171e+01,9.696999999999999886e+01,9.687000000000000455e+01,9.648000000000000398e+01,9.637000000000000455e+01,9.617000000000000171e+01,9.628000000000000114e+01,9.626999999999999602e+01,9.626000000000000512e+01,9.634000000000000341e+01,9.650000000000000000e+01,9.662999999999999545e+01,9.660999999999999943e+01,9.657999999999999829e+01,9.659999999999999432e+01,9.665999999999999659e+01,9.676999999999999602e+01,9.692000000000000171e+01,9.701999999999999602e+01,9.706000000000000227e+01,9.715999999999999659e+01,9.717000000000000171e+01,9.706000000000000227e+01,9.679999999999999716e+01,9.668000000000000682e+01,9.676000000000000512e+01,9.687000000000000455e+01,9.687999999999999545e+01,9.693999999999999773e+01,9.685999999999999943e+01,9.667000000000000171e+01,9.640999999999999659e+01,9.631999999999999318e+01,9.625000000000000000e+01,9.632999999999999829e+01,9.637000000000000455e+01,9.642000000000000171e+01,9.642000000000000171e+01,9.643000000000000682e+01,9.656999999999999318e+01,9.671999999999999886e+01,9.685999999999999943e+01,9.693999999999999773e+01,9.709999999999999432e+01,9.731000000000000227e+01,9.726000000000000512e+01,9.723000000000000398e+01,9.726999999999999602e+01,9.726000000000000512e+01,9.729999999999999716e+01,9.723999999999999488e+01,9.720999999999999375e+01,9.710999999999999943e+01,9.712000000000000455e+01,9.714000000000000057e+01,9.707999999999999829e+01,9.696999999999999886e+01,9.695999999999999375e+01,9.687000000000000455e+01,9.670000000000000284e+01,9.656999999999999318e+01,9.656999999999999318e+01,9.667000000000000171e+01,9.692000000000000171e+01,9.714000000000000057e+01,9.717000000000000171e+01,9.717000000000000171e+01,9.712999999999999545e+01,9.707999999999999829e+01,9.712000000000000455e+01,9.715000000000000568e+01,9.723000000000000398e+01,9.712000000000000455e+01,9.706999999999999318e+01,9.703000000000000114e+01,9.706999999999999318e+01,9.700000000000000000e+01,9.696999999999999886e+01,9.692000000000000171e+01,9.687000000000000455e+01,9.687000000000000455e+01,9.692000000000000171e+01,9.700000000000000000e+01,9.717000000000000171e+01,9.737000000000000455e+01,9.740999999999999659e+01,9.737000000000000455e+01,9.729000000000000625e+01,9.731999999999999318e+01,9.717000000000000171e+01,9.700000000000000000e+01,9.682999999999999829e+01,9.676000000000000512e+01,9.685999999999999943e+01,9.704999999999999716e+01,9.721999999999999886e+01,9.731000000000000227e+01,9.731000000000000227e+01,9.734999999999999432e+01,9.721999999999999886e+01,9.706999999999999318e+01,9.690000000000000568e+01,9.682999999999999829e+01,9.692000000000000171e+01,9.701000000000000512e+01,9.721999999999999886e+01,9.743999999999999773e+01,9.751999999999999602e+01,9.748000000000000398e+01,9.739000000000000057e+01,9.717000000000000171e+01,9.703000000000000114e+01,9.695000000000000284e+01,9.709000000000000341e+01,9.717000000000000171e+01,9.729000000000000625e+01,9.718999999999999773e+01,9.720000000000000284e+01,9.728000000000000114e+01,9.723000000000000398e+01,9.731999999999999318e+01,9.726000000000000512e+01,9.721999999999999886e+01,9.704999999999999716e+01,9.704000000000000625e+01,9.678000000000000114e+01,9.695000000000000284e+01,9.715999999999999659e+01,9.720999999999999375e+01,9.721999999999999886e+01,9.717000000000000171e+01,9.723999999999999488e+01,9.726999999999999602e+01,9.731999999999999318e+01,9.731999999999999318e+01,9.714000000000000057e+01,9.701000000000000512e+01,9.693000000000000682e+01,9.681000000000000227e+01,9.678000000000000114e+01,9.681000000000000227e+01,9.698999999999999488e+01,9.709999999999999432e+01,9.712999999999999545e+01,9.710999999999999943e+01,9.714000000000000057e+01,9.704000000000000625e+01,9.700000000000000000e+01,9.704000000000000625e+01,9.710999999999999943e+01,9.726999999999999602e+01,9.734000000000000341e+01,9.734000000000000341e+01,9.731000000000000227e+01,9.717000000000000171e+01,9.714000000000000057e+01,9.698999999999999488e+01,9.692000000000000171e+01,9.701000000000000512e+01,9.710999999999999943e+01,9.714000000000000057e+01,9.692000000000000171e+01,9.670999999999999375e+01,9.643999999999999773e+01,9.648999999999999488e+01,9.667000000000000171e+01,9.698000000000000398e+01,9.721999999999999886e+01,9.739000000000000057e+01,9.751999999999999602e+01,9.745999999999999375e+01,9.740999999999999659e+01,9.742000000000000171e+01,9.737000000000000455e+01,9.721999999999999886e+01,9.715000000000000568e+01,9.706999999999999318e+01,9.704999999999999716e+01,9.709999999999999432e+01,9.726999999999999602e+01,9.729999999999999716e+01,9.731999999999999318e+01,9.723999999999999488e+01,9.720999999999999375e+01,9.723999999999999488e+01,9.715000000000000568e+01,9.701000000000000512e+01,9.712999999999999545e+01,9.720000000000000284e+01,9.726999999999999602e+01,9.740999999999999659e+01,9.756999999999999318e+01,9.756999999999999318e+01,9.757999999999999829e+01,9.746999999999999886e+01,9.732999999999999829e+01,9.720000000000000284e+01,9.723999999999999488e+01,9.729999999999999716e+01,9.735999999999999943e+01,9.743000000000000682e+01,9.753000000000000114e+01,9.751999999999999602e+01,9.759999999999999432e+01,9.756999999999999318e+01,9.751999999999999602e+01,9.735999999999999943e+01,9.737999999999999545e+01,9.742000000000000171e+01,9.748999999999999488e+01,9.751999999999999602e+01,9.750000000000000000e+01,9.742000000000000171e+01,9.737000000000000455e+01,9.737000000000000455e+01,9.742000000000000171e+01,9.731999999999999318e+01,9.728000000000000114e+01,9.729999999999999716e+01,9.729999999999999716e+01,9.729000000000000625e+01,9.731999999999999318e+01,9.721999999999999886e+01,9.714000000000000057e+01,9.693999999999999773e+01,9.704000000000000625e+01,9.729999999999999716e+01,9.751999999999999602e+01,9.765999999999999659e+01,9.781000000000000227e+01,9.771999999999999886e+01,9.751999999999999602e+01,9.712999999999999545e+01,9.670999999999999375e+01,9.676999999999999602e+01,9.731999999999999318e+01,9.742000000000000171e+01,9.751000000000000512e+01,9.739000000000000057e+01,9.729000000000000625e+01,9.718000000000000682e+01,9.706999999999999318e+01,9.700000000000000000e+01,9.704999999999999716e+01,9.706999999999999318e+01,9.709999999999999432e+01,9.712999999999999545e+01,9.723000000000000398e+01,9.721999999999999886e+01,9.729999999999999716e+01,9.721999999999999886e+01,9.709999999999999432e+01,9.696999999999999886e+01,9.684999999999999432e+01,9.693000000000000682e+01,9.723999999999999488e+01,9.732999999999999829e+01,9.748000000000000398e+01,9.746999999999999886e+01,9.745000000000000284e+01,9.748000000000000398e+01,9.754000000000000625e+01,9.762000000000000455e+01,9.771999999999999886e+01,9.776999999999999602e+01,9.775000000000000000e+01,9.767000000000000171e+01,9.762999999999999545e+01,9.759000000000000341e+01,9.756999999999999318e+01,9.768999999999999773e+01,9.768000000000000682e+01,9.787999999999999545e+01,9.782999999999999829e+01,9.787000000000000455e+01,9.776999999999999602e+01,9.779000000000000625e+01,9.781000000000000227e+01,9.778000000000000114e+01,9.765999999999999659e+01,9.750000000000000000e+01,9.748999999999999488e+01,9.746999999999999886e+01,9.745000000000000284e+01,9.756000000000000227e+01,9.759000000000000341e+01,9.745000000000000284e+01,9.742000000000000171e+01,9.745000000000000284e+01,9.748999999999999488e+01,9.759000000000000341e+01,9.764000000000000057e+01,9.762999999999999545e+01,9.767000000000000171e+01,9.760999999999999943e+01,9.759999999999999432e+01,9.776000000000000512e+01,9.781000000000000227e+01,9.787000000000000455e+01,9.792000000000000171e+01,9.796999999999999886e+01,9.781000000000000227e+01,9.754000000000000625e+01,9.726999999999999602e+01,9.712999999999999545e+01,9.712000000000000455e+01,9.743000000000000682e+01,9.767000000000000171e+01,9.781999999999999318e+01,9.781999999999999318e+01,9.781999999999999318e+01,9.781999999999999318e+01,9.770999999999999375e+01,9.756000000000000227e+01,9.756000000000000227e+01,9.745999999999999375e+01,9.751999999999999602e+01,9.768999999999999773e+01,9.768000000000000682e+01,9.768999999999999773e+01,9.773999999999999488e+01,9.764000000000000057e+01,9.757999999999999829e+01,9.756999999999999318e+01,9.754000000000000625e+01,9.751000000000000512e+01,9.760999999999999943e+01,9.765000000000000568e+01,9.767000000000000171e+01,9.771999999999999886e+01,9.760999999999999943e+01,9.764000000000000057e+01,9.751999999999999602e+01,9.748999999999999488e+01,9.743999999999999773e+01,9.754999999999999716e+01,9.762000000000000455e+01,9.767000000000000171e+01,9.770999999999999375e+01,9.779000000000000625e+01,9.787999999999999545e+01,9.792000000000000171e+01,9.789000000000000057e+01,9.785999999999999943e+01,9.779999999999999716e+01,9.775000000000000000e+01,9.770000000000000284e+01,9.757999999999999829e+01,9.759000000000000341e+01,9.765999999999999659e+01,9.768999999999999773e+01,9.773999999999999488e+01,9.782999999999999829e+01,9.790999999999999659e+01,9.781000000000000227e+01,9.770999999999999375e+01,9.756999999999999318e+01,9.754000000000000625e+01,9.737999999999999545e+01,9.731000000000000227e+01,9.731999999999999318e+01,9.743999999999999773e+01,9.756999999999999318e+01,9.776999999999999602e+01,9.782999999999999829e+01,9.773000000000000398e+01,9.771999999999999886e+01,9.771999999999999886e+01,9.771999999999999886e+01,9.771999999999999886e+01,9.756999999999999318e+01,9.751000000000000512e+01,9.756999999999999318e+01,9.760999999999999943e+01,9.765999999999999659e+01,9.778000000000000114e+01,9.781000000000000227e+01,9.789000000000000057e+01,9.790000000000000568e+01,9.765000000000000568e+01,9.759000000000000341e+01,9.754999999999999716e+01,9.762999999999999545e+01,9.762000000000000455e+01,9.768000000000000682e+01,9.764000000000000057e+01,9.757999999999999829e+01,9.760999999999999943e+01,9.756999999999999318e+01,9.771999999999999886e+01,9.776999999999999602e+01,9.790000000000000568e+01,9.782999999999999829e+01,9.773999999999999488e+01,9.748999999999999488e+01,9.743999999999999773e+01,9.746999999999999886e+01,9.754000000000000625e+01,9.751999999999999602e+01,9.754999999999999716e+01,9.760999999999999943e+01,9.762000000000000455e+01,9.762000000000000455e+01,9.760999999999999943e+01,9.757999999999999829e+01,9.762000000000000455e+01,9.765999999999999659e+01,9.767000000000000171e+01,9.751999999999999602e+01,9.740999999999999659e+01,9.721999999999999886e+01,9.695999999999999375e+01,9.678000000000000114e+01,9.690999999999999659e+01,9.718000000000000682e+01,9.751999999999999602e+01,9.781999999999999318e+01,9.801999999999999602e+01,9.800000000000000000e+01,9.790999999999999659e+01,9.784000000000000341e+01,9.762999999999999545e+01,9.765999999999999659e+01,9.781000000000000227e+01,9.785999999999999943e+01,9.790999999999999659e+01,9.781000000000000227e+01,9.771999999999999886e+01,9.759000000000000341e+01,9.742000000000000171e+01,9.726999999999999602e+01,9.723000000000000398e+01,9.740999999999999659e+01,9.757999999999999829e+01,9.779000000000000625e+01,9.787000000000000455e+01,9.793999999999999773e+01,9.793999999999999773e+01,9.793000000000000682e+01,9.787999999999999545e+01,9.787000000000000455e+01,9.781999999999999318e+01,9.790000000000000568e+01,9.792000000000000171e+01,9.793000000000000682e+01,9.798999999999999488e+01,9.801999999999999602e+01,9.803000000000000114e+01,9.795000000000000284e+01,9.787999999999999545e+01,9.775000000000000000e+01,9.771999999999999886e+01,9.775000000000000000e+01,9.787000000000000455e+01,9.798999999999999488e+01,9.809000000000000341e+01,9.810999999999999943e+01,9.807999999999999829e+01,9.806999999999999318e+01,9.806999999999999318e+01,9.809999999999999432e+01,9.801999999999999602e+01,9.792000000000000171e+01,9.784000000000000341e+01,9.782999999999999829e+01,9.776000000000000512e+01,9.781000000000000227e+01,9.782999999999999829e+01,9.789000000000000057e+01,9.801999999999999602e+01,9.795999999999999375e+01,9.784000000000000341e+01,9.762000000000000455e+01,9.740000000000000568e+01,9.734000000000000341e+01,9.740999999999999659e+01,9.759999999999999432e+01,9.779000000000000625e+01,9.790000000000000568e+01,9.796999999999999886e+01,9.793000000000000682e+01,9.795999999999999375e+01,9.801999999999999602e+01,9.812000000000000455e+01,9.817000000000000171e+01,9.806999999999999318e+01,9.790999999999999659e+01,9.765999999999999659e+01,9.731000000000000227e+01,9.720999999999999375e+01,9.731999999999999318e+01,9.801000000000000512e+01,9.807999999999999829e+01,9.795999999999999375e+01,9.776000000000000512e+01,9.759000000000000341e+01,9.771999999999999886e+01,9.779000000000000625e+01,9.787000000000000455e+01,9.793999999999999773e+01,9.789000000000000057e+01,9.773999999999999488e+01,9.757999999999999829e+01,9.746999999999999886e+01,9.750000000000000000e+01,9.754999999999999716e+01,9.756000000000000227e+01,9.762000000000000455e+01,9.762000000000000455e+01,9.762000000000000455e+01,9.754000000000000625e+01,9.743999999999999773e+01,9.742000000000000171e+01,9.737999999999999545e+01,9.748000000000000398e+01,9.765999999999999659e+01,9.781000000000000227e+01,9.784999999999999432e+01,9.782999999999999829e+01,9.779999999999999716e+01,9.778000000000000114e+01,9.773000000000000398e+01,9.751999999999999602e+01,9.743999999999999773e+01,9.748000000000000398e+01,9.768999999999999773e+01,9.787000000000000455e+01,9.793000000000000682e+01,9.790000000000000568e+01,9.773000000000000398e+01,9.743000000000000682e+01,9.732999999999999829e+01,9.745999999999999375e+01,9.785999999999999943e+01,9.804000000000000625e+01,9.810999999999999943e+01,9.809000000000000341e+01,9.798000000000000398e+01,9.787000000000000455e+01,9.781000000000000227e+01,9.773000000000000398e+01,9.773000000000000398e+01,9.776999999999999602e+01,9.779999999999999716e+01,9.779999999999999716e+01,9.779999999999999716e+01,9.790000000000000568e+01,9.801000000000000512e+01,9.801000000000000512e+01,9.804000000000000625e+01,9.800000000000000000e+01,9.806999999999999318e+01,9.790999999999999659e+01,9.781000000000000227e+01,9.773999999999999488e+01,9.768999999999999773e+01,9.771999999999999886e+01,9.785999999999999943e+01,9.806000000000000227e+01,9.806999999999999318e+01,9.806999999999999318e+01,9.810999999999999943e+01,9.812000000000000455e+01,9.817000000000000171e+01,9.806999999999999318e+01,9.818000000000000682e+01,9.818999999999999773e+01,9.820999999999999375e+01,9.806000000000000227e+01,9.792000000000000171e+01,9.785999999999999943e+01,9.781999999999999318e+01,9.781999999999999318e+01,9.782999999999999829e+01,9.781999999999999318e+01,9.787000000000000455e+01,9.781999999999999318e+01,9.779000000000000625e+01,9.781999999999999318e+01,9.792000000000000171e+01,9.793999999999999773e+01,9.798999999999999488e+01,9.806000000000000227e+01,9.806000000000000227e+01,9.806000000000000227e+01,9.807999999999999829e+01,9.809000000000000341e+01,9.801999999999999602e+01,9.801999999999999602e+01,9.798999999999999488e+01,9.790999999999999659e+01,9.795999999999999375e+01,9.798999999999999488e+01,9.790000000000000568e+01,9.784000000000000341e+01,9.779999999999999716e+01,9.770999999999999375e+01,9.765000000000000568e+01,9.767000000000000171e+01,9.773000000000000398e+01,9.754000000000000625e+01,9.746999999999999886e+01,9.751999999999999602e+01,9.759000000000000341e+01,9.768000000000000682e+01,9.790999999999999659e+01,9.798000000000000398e+01,9.793000000000000682e+01,9.784000000000000341e+01,9.779000000000000625e+01,9.778000000000000114e+01,9.784000000000000341e+01,9.795000000000000284e+01,9.801999999999999602e+01,9.801999999999999602e+01,9.804000000000000625e+01,9.803000000000000114e+01,9.796999999999999886e+01,9.798999999999999488e+01,9.804000000000000625e+01,9.804000000000000625e+01,9.806999999999999318e+01,9.806999999999999318e+01,9.804999999999999716e+01,9.810999999999999943e+01,9.812000000000000455e+01,9.812000000000000455e+01,9.809999999999999432e+01,9.810999999999999943e+01,9.817000000000000171e+01,9.817000000000000171e+01,9.817000000000000171e+01,9.804999999999999716e+01,9.806999999999999318e+01,9.801000000000000512e+01,9.796999999999999886e+01,9.801999999999999602e+01,9.803000000000000114e+01,9.807999999999999829e+01,9.812999999999999545e+01,9.818999999999999773e+01,9.818999999999999773e+01,9.818999999999999773e+01,9.815000000000000568e+01,9.809000000000000341e+01,9.809999999999999432e+01,9.812999999999999545e+01,9.812000000000000455e+01,9.810999999999999943e+01,9.806999999999999318e+01,9.801000000000000512e+01,9.798000000000000398e+01,9.790999999999999659e+01,9.787999999999999545e+01,9.795999999999999375e+01,9.796999999999999886e+01,9.798999999999999488e+01,9.806999999999999318e+01,9.817000000000000171e+01,9.821999999999999886e+01,9.821999999999999886e+01,9.812000000000000455e+01,9.798000000000000398e+01,9.767000000000000171e+01,9.754000000000000625e+01,9.737000000000000455e+01,9.760999999999999943e+01,9.782999999999999829e+01,9.792000000000000171e+01,9.795000000000000284e+01,9.787000000000000455e+01,9.784999999999999432e+01,9.778000000000000114e+01,9.775000000000000000e+01,9.776999999999999602e+01,9.784999999999999432e+01,9.790000000000000568e+01,9.787000000000000455e+01,9.793000000000000682e+01,9.789000000000000057e+01,9.789000000000000057e+01,9.787999999999999545e+01,9.793999999999999773e+01,9.812000000000000455e+01,9.820000000000000284e+01,9.831999999999999318e+01,9.823999999999999488e+01,9.815999999999999659e+01,9.806999999999999318e+01,9.793000000000000682e+01,9.789000000000000057e+01,9.787000000000000455e+01,9.798000000000000398e+01,9.815999999999999659e+01,9.815999999999999659e+01,9.818000000000000682e+01,9.817000000000000171e+01,9.817000000000000171e+01,9.815000000000000568e+01,9.809000000000000341e+01,9.806000000000000227e+01,9.806999999999999318e+01,9.795000000000000284e+01,9.776999999999999602e+01,9.765999999999999659e+01,9.767000000000000171e+01,9.765999999999999659e+01,9.778000000000000114e+01,9.782999999999999829e+01,9.796999999999999886e+01,9.789000000000000057e+01,9.768000000000000682e+01,9.734999999999999432e+01,9.698999999999999488e+01,9.676999999999999602e+01,9.704999999999999716e+01,9.759999999999999432e+01,9.798999999999999488e+01,9.815999999999999659e+01,9.817000000000000171e+01,9.812999999999999545e+01,9.792000000000000171e+01,9.789000000000000057e+01,9.798000000000000398e+01,9.807999999999999829e+01,9.817000000000000171e+01,9.826999999999999602e+01,9.829999999999999716e+01,9.820999999999999375e+01,9.807999999999999829e+01,9.803000000000000114e+01,9.804000000000000625e+01,9.806000000000000227e+01,9.809000000000000341e+01,9.806999999999999318e+01,9.817000000000000171e+01,9.823000000000000398e+01,9.826000000000000512e+01,9.826999999999999602e+01,9.825000000000000000e+01,9.823000000000000398e+01,9.826000000000000512e+01,9.828000000000000114e+01,9.829000000000000625e+01,9.829000000000000625e+01,9.832999999999999829e+01,9.837000000000000455e+01,9.826999999999999602e+01,9.817000000000000171e+01,9.809000000000000341e+01,9.801999999999999602e+01,9.809000000000000341e+01,9.804000000000000625e+01,9.806999999999999318e+01,9.806999999999999318e+01,9.812000000000000455e+01,9.815999999999999659e+01,9.817000000000000171e+01,9.817000000000000171e+01,9.812999999999999545e+01,9.806999999999999318e+01,9.806999999999999318e+01,9.809000000000000341e+01,9.810999999999999943e+01,9.817000000000000171e+01,9.820000000000000284e+01,9.815000000000000568e+01,9.807999999999999829e+01,9.814000000000000057e+01,9.807999999999999829e+01,9.810999999999999943e+01,9.812999999999999545e+01,9.814000000000000057e+01,9.818000000000000682e+01,9.821999999999999886e+01,9.817000000000000171e+01,9.810999999999999943e+01,9.812000000000000455e+01,9.804000000000000625e+01,9.806999999999999318e+01,9.804999999999999716e+01,9.804000000000000625e+01,9.801000000000000512e+01,9.792000000000000171e+01,9.792000000000000171e+01,9.787000000000000455e+01,9.781000000000000227e+01,9.778000000000000114e+01,9.776999999999999602e+01,9.784999999999999432e+01,9.796999999999999886e+01,9.801999999999999602e+01,9.798999999999999488e+01,9.803000000000000114e+01,9.792000000000000171e+01,9.790000000000000568e+01,9.793000000000000682e+01,9.801999999999999602e+01,9.806999999999999318e+01,9.803000000000000114e+01,9.804000000000000625e+01,9.810999999999999943e+01,9.815999999999999659e+01,9.818000000000000682e+01,9.821999999999999886e+01,9.818000000000000682e+01,9.812000000000000455e+01,9.806999999999999318e+01,9.795000000000000284e+01,9.779000000000000625e+01,9.768999999999999773e+01,9.760999999999999943e+01,9.767000000000000171e+01,9.776999999999999602e+01,9.781999999999999318e+01,9.787000000000000455e+01,9.795999999999999375e+01,9.809999999999999432e+01,9.812999999999999545e+01,9.821999999999999886e+01,9.825000000000000000e+01,9.826999999999999602e+01,9.826999999999999602e+01,9.818999999999999773e+01,9.821999999999999886e+01,9.821999999999999886e+01,9.817000000000000171e+01,9.818999999999999773e+01,9.823000000000000398e+01,9.818999999999999773e+01,9.821999999999999886e+01,9.826000000000000512e+01,9.829999999999999716e+01,9.837000000000000455e+01,9.837000000000000455e+01,9.842000000000000171e+01,9.839000000000000057e+01,9.842000000000000171e+01,9.850000000000000000e+01,9.851000000000000512e+01,9.851000000000000512e+01,9.851999999999999602e+01,9.842000000000000171e+01,9.840000000000000568e+01,9.840000000000000568e+01,9.831999999999999318e+01,9.825000000000000000e+01,9.823000000000000398e+01,9.829999999999999716e+01,9.826999999999999602e+01,9.826999999999999602e+01,9.831999999999999318e+01,9.843000000000000682e+01,9.845999999999999375e+01,9.840000000000000568e+01,9.831000000000000227e+01,9.818000000000000682e+01,9.817000000000000171e+01,9.818000000000000682e+01,9.820000000000000284e+01,9.817000000000000171e+01,9.814000000000000057e+01,9.800000000000000000e+01,9.782999999999999829e+01,9.779000000000000625e+01,9.776000000000000512e+01,9.782999999999999829e+01,9.793000000000000682e+01,9.806999999999999318e+01,9.812999999999999545e+01,9.825000000000000000e+01,9.829000000000000625e+01,9.837999999999999545e+01,9.843999999999999773e+01,9.839000000000000057e+01,9.829000000000000625e+01,9.826000000000000512e+01,9.834999999999999432e+01,9.831999999999999318e+01,9.834999999999999432e+01,9.831000000000000227e+01,9.826000000000000512e+01,9.831999999999999318e+01,9.831000000000000227e+01,9.826999999999999602e+01,9.821999999999999886e+01,9.815999999999999659e+01,9.812999999999999545e+01,9.812000000000000455e+01,9.818999999999999773e+01,9.826000000000000512e+01,9.826999999999999602e+01,9.828000000000000114e+01,9.837999999999999545e+01,9.840000000000000568e+01,9.834999999999999432e+01,9.826999999999999602e+01,9.826000000000000512e+01,9.820000000000000284e+01,9.821999999999999886e+01,9.826000000000000512e+01,9.829999999999999716e+01,9.831999999999999318e+01,9.831000000000000227e+01,9.831999999999999318e+01,9.829999999999999716e+01,9.832999999999999829e+01,9.835999999999999943e+01,9.831000000000000227e+01,9.831999999999999318e+01,9.835999999999999943e+01,9.842000000000000171e+01,9.840999999999999659e+01,9.840999999999999659e+01,9.837999999999999545e+01,9.834000000000000341e+01,9.832999999999999829e+01,9.831999999999999318e+01,9.829999999999999716e+01,9.831999999999999318e+01,9.832999999999999829e+01,9.831999999999999318e+01,9.831000000000000227e+01,9.834000000000000341e+01,9.837000000000000455e+01,9.834999999999999432e+01,9.826999999999999602e+01,9.820000000000000284e+01,9.809999999999999432e+01,9.796999999999999886e+01,9.787999999999999545e+01,9.795000000000000284e+01,9.807999999999999829e+01,9.818999999999999773e+01,9.820000000000000284e+01,9.826999999999999602e+01,9.826000000000000512e+01,9.817000000000000171e+01,9.821999999999999886e+01,9.821999999999999886e+01,9.818999999999999773e+01,9.829999999999999716e+01,9.820000000000000284e+01,9.817000000000000171e+01,9.815999999999999659e+01,9.817000000000000171e+01,9.817000000000000171e+01,9.820999999999999375e+01,9.826999999999999602e+01,9.829000000000000625e+01,9.823000000000000398e+01,9.818000000000000682e+01,9.804000000000000625e+01,9.793000000000000682e+01,9.790999999999999659e+01,9.806999999999999318e+01,9.829000000000000625e+01,9.834000000000000341e+01,9.837000000000000455e+01,9.818999999999999773e+01,9.812999999999999545e+01,9.820000000000000284e+01,9.815999999999999659e+01,9.820999999999999375e+01,9.823999999999999488e+01,9.823000000000000398e+01,9.825000000000000000e+01,9.825000000000000000e+01,9.826999999999999602e+01,9.828000000000000114e+01,9.829000000000000625e+01,9.821999999999999886e+01,9.820000000000000284e+01,9.818999999999999773e+01,9.821999999999999886e+01,9.832999999999999829e+01,9.840000000000000568e+01,9.842000000000000171e+01,9.845999999999999375e+01,9.837999999999999545e+01,9.825000000000000000e+01,9.810999999999999943e+01,9.793999999999999773e+01,9.789000000000000057e+01,9.800000000000000000e+01,9.804999999999999716e+01,9.812999999999999545e+01,9.818999999999999773e+01,9.826999999999999602e+01,9.832999999999999829e+01,9.826000000000000512e+01,9.823999999999999488e+01,9.826999999999999602e+01,9.821999999999999886e+01,9.815999999999999659e+01,9.809000000000000341e+01,9.801999999999999602e+01,9.800000000000000000e+01,9.801999999999999602e+01,9.820000000000000284e+01,9.826999999999999602e+01,9.829999999999999716e+01,9.828000000000000114e+01,9.826999999999999602e+01,9.825000000000000000e+01,9.831999999999999318e+01,9.834000000000000341e+01,9.834000000000000341e+01,9.831999999999999318e+01,9.831999999999999318e+01,9.829000000000000625e+01,9.823000000000000398e+01,9.821999999999999886e+01,9.825000000000000000e+01,9.826999999999999602e+01,9.837000000000000455e+01,9.840000000000000568e+01,9.837000000000000455e+01,9.840999999999999659e+01,9.831999999999999318e+01,9.821999999999999886e+01,9.818999999999999773e+01,9.817000000000000171e+01,9.831999999999999318e+01,9.831999999999999318e+01,9.840999999999999659e+01,9.843000000000000682e+01,9.840999999999999659e+01,9.842000000000000171e+01,9.834999999999999432e+01,9.821999999999999886e+01,9.814000000000000057e+01,9.804999999999999716e+01,9.796999999999999886e+01,9.785999999999999943e+01,9.781999999999999318e+01,9.790000000000000568e+01,9.776000000000000512e+01,9.760999999999999943e+01,9.764000000000000057e+01,9.771999999999999886e+01,9.779999999999999716e+01,9.792000000000000171e+01,9.795000000000000284e+01,9.806999999999999318e+01,9.826000000000000512e+01,9.834000000000000341e+01,9.848999999999999488e+01,9.857999999999999829e+01,9.851999999999999602e+01,9.848000000000000398e+01,9.843000000000000682e+01,9.831999999999999318e+01,9.826999999999999602e+01,9.823000000000000398e+01,9.823000000000000398e+01,9.821999999999999886e+01,9.821999999999999886e+01,9.812000000000000455e+01,9.801999999999999602e+01,9.790999999999999659e+01,9.784000000000000341e+01,9.784000000000000341e+01,9.792000000000000171e+01,9.809000000000000341e+01,9.809000000000000341e+01,9.807999999999999829e+01,9.795999999999999375e+01,9.790000000000000568e+01,9.781000000000000227e+01,9.781999999999999318e+01,9.793999999999999773e+01,9.801999999999999602e+01,9.801999999999999602e+01,9.818999999999999773e+01,9.826999999999999602e+01,9.817000000000000171e+01,9.807999999999999829e+01,9.800000000000000000e+01,9.792000000000000171e+01,9.790000000000000568e+01,9.798000000000000398e+01,9.806999999999999318e+01,9.812999999999999545e+01,9.814000000000000057e+01,9.817000000000000171e+01,9.812000000000000455e+01,9.812000000000000455e+01,9.812000000000000455e+01,9.812000000000000455e+01,9.809999999999999432e+01,9.812999999999999545e+01,9.815000000000000568e+01,9.810999999999999943e+01,9.812999999999999545e+01,9.823999999999999488e+01,9.825000000000000000e+01,9.826000000000000512e+01,9.823999999999999488e+01,9.821999999999999886e+01,9.826999999999999602e+01,9.826999999999999602e+01,9.821999999999999886e+01,9.820999999999999375e+01,9.812000000000000455e+01,9.815999999999999659e+01,9.817000000000000171e+01,9.812000000000000455e+01,9.815000000000000568e+01,9.815000000000000568e+01,9.825000000000000000e+01,9.826999999999999602e+01,9.834000000000000341e+01,9.829000000000000625e+01,9.823000000000000398e+01,9.815000000000000568e+01,9.812999999999999545e+01,9.815999999999999659e+01,9.826999999999999602e+01,9.831000000000000227e+01,9.835999999999999943e+01,9.835999999999999943e+01,9.832999999999999829e+01,9.832999999999999829e+01,9.826999999999999602e+01,9.823999999999999488e+01,9.823000000000000398e+01,9.821999999999999886e+01,9.820999999999999375e+01,9.828000000000000114e+01,9.831999999999999318e+01,9.842000000000000171e+01,9.840999999999999659e+01,9.846999999999999886e+01,9.845000000000000284e+01,9.843999999999999773e+01,9.840999999999999659e+01,9.837000000000000455e+01,9.826999999999999602e+01,9.823999999999999488e+01,9.820999999999999375e+01,9.817000000000000171e+01,9.826000000000000512e+01,9.829000000000000625e+01,9.831999999999999318e+01,9.823999999999999488e+01,9.814000000000000057e+01,9.810999999999999943e+01,9.812000000000000455e+01,9.820999999999999375e+01,9.829999999999999716e+01,9.832999999999999829e+01,9.831999999999999318e+01,9.831000000000000227e+01,9.832999999999999829e+01,9.828000000000000114e+01,9.815999999999999659e+01,9.817000000000000171e+01,9.820000000000000284e+01,9.821999999999999886e+01,9.829000000000000625e+01,9.831999999999999318e+01,9.831000000000000227e+01,9.829999999999999716e+01,9.828000000000000114e+01,9.828000000000000114e+01,9.829999999999999716e+01,9.828000000000000114e+01,9.829999999999999716e+01,9.831999999999999318e+01,9.835999999999999943e+01,9.840000000000000568e+01,9.835999999999999943e+01,9.829999999999999716e+01,9.823000000000000398e+01,9.812999999999999545e+01,9.795999999999999375e+01,9.795000000000000284e+01,9.798000000000000398e+01,9.803000000000000114e+01,9.806999999999999318e+01,9.820999999999999375e+01,9.817000000000000171e+01,9.821999999999999886e+01,9.829000000000000625e+01,9.829000000000000625e+01,9.826999999999999602e+01,9.826999999999999602e+01,9.829000000000000625e+01,9.823999999999999488e+01,9.826999999999999602e+01,9.828000000000000114e+01,9.829999999999999716e+01,9.834999999999999432e+01,9.826999999999999602e+01,9.814000000000000057e+01,9.792000000000000171e+01,9.789000000000000057e+01,9.790999999999999659e+01,9.798999999999999488e+01,9.804000000000000625e+01,9.806999999999999318e+01,9.810999999999999943e+01,9.812999999999999545e+01,9.810999999999999943e+01,9.821999999999999886e+01,9.829999999999999716e+01,9.832999999999999829e+01,9.840999999999999659e+01,9.837000000000000455e+01,9.837000000000000455e+01,9.837999999999999545e+01,9.842000000000000171e+01,9.845000000000000284e+01,9.850000000000000000e+01,9.843000000000000682e+01,9.846999999999999886e+01,9.848000000000000398e+01,9.851999999999999602e+01,9.840000000000000568e+01,9.823999999999999488e+01,9.806999999999999318e+01,9.796999999999999886e+01,9.798000000000000398e+01,9.806000000000000227e+01,9.806000000000000227e+01,9.817000000000000171e+01,9.826000000000000512e+01,9.842000000000000171e+01,9.851999999999999602e+01,9.854000000000000625e+01,9.856999999999999318e+01,9.851999999999999602e+01,9.850000000000000000e+01,9.848999999999999488e+01,9.845999999999999375e+01,9.840999999999999659e+01,9.828000000000000114e+01,9.825000000000000000e+01,9.829000000000000625e+01,9.829999999999999716e+01,9.826999999999999602e+01,9.826999999999999602e+01,9.820999999999999375e+01,9.823000000000000398e+01,9.826999999999999602e+01,9.826999999999999602e+01,9.828000000000000114e+01,9.832999999999999829e+01,9.834999999999999432e+01,9.834999999999999432e+01,9.839000000000000057e+01,9.837999999999999545e+01,9.834000000000000341e+01,9.831999999999999318e+01,9.829999999999999716e+01,9.821999999999999886e+01,9.817000000000000171e+01,9.809999999999999432e+01,9.821999999999999886e+01,9.826000000000000512e+01,9.821999999999999886e+01,9.820999999999999375e+01,9.825000000000000000e+01,9.832999999999999829e+01,9.831000000000000227e+01,9.823999999999999488e+01,9.812000000000000455e+01,9.806000000000000227e+01,9.810999999999999943e+01,9.812999999999999545e+01,9.817000000000000171e+01,9.821999999999999886e+01,9.831000000000000227e+01,9.823000000000000398e+01,9.817000000000000171e+01,9.820999999999999375e+01,9.817000000000000171e+01,9.820000000000000284e+01,9.820000000000000284e+01,9.818999999999999773e+01,9.825000000000000000e+01,9.825000000000000000e+01,9.831999999999999318e+01,9.828000000000000114e+01,9.829999999999999716e+01,9.820999999999999375e+01,9.817000000000000171e+01,9.815000000000000568e+01,9.815999999999999659e+01,9.820000000000000284e+01,9.828000000000000114e+01,9.828000000000000114e+01,9.825000000000000000e+01,9.818999999999999773e+01,9.810999999999999943e+01,9.814000000000000057e+01,9.815999999999999659e+01,9.815000000000000568e+01,9.815000000000000568e+01,9.820000000000000284e+01,9.828000000000000114e+01,9.834000000000000341e+01,9.839000000000000057e+01,9.831000000000000227e+01,9.826000000000000512e+01,9.821999999999999886e+01,9.821999999999999886e+01,9.818999999999999773e+01,9.820999999999999375e+01,9.831999999999999318e+01,9.837000000000000455e+01,9.839000000000000057e+01,9.839000000000000057e+01,9.828000000000000114e+01,9.817000000000000171e+01,9.806000000000000227e+01,9.812000000000000455e+01,9.796999999999999886e+01,9.784999999999999432e+01,9.781999999999999318e+01,9.790000000000000568e+01,9.796999999999999886e+01,9.806000000000000227e+01,9.812000000000000455e+01,9.809999999999999432e+01,9.812000000000000455e+01,9.814000000000000057e+01,9.825000000000000000e+01,9.821999999999999886e+01,9.823000000000000398e+01,9.826999999999999602e+01,9.826999999999999602e+01,9.831999999999999318e+01,9.843000000000000682e+01,9.837000000000000455e+01,9.837999999999999545e+01,9.837000000000000455e+01,9.842000000000000171e+01,9.843999999999999773e+01,9.839000000000000057e+01,9.845000000000000284e+01,9.835999999999999943e+01,9.837000000000000455e+01,9.823999999999999488e+01,9.821999999999999886e+01,9.814000000000000057e+01,9.803000000000000114e+01,9.806000000000000227e+01,9.821999999999999886e+01,9.832999999999999829e+01,9.837999999999999545e+01,9.843000000000000682e+01,9.845000000000000284e+01,9.845999999999999375e+01,9.842000000000000171e+01,9.845000000000000284e+01,9.846999999999999886e+01,9.848999999999999488e+01,9.846999999999999886e+01,9.846999999999999886e+01,9.846999999999999886e+01,9.846999999999999886e+01,9.842000000000000171e+01,9.837000000000000455e+01,9.828000000000000114e+01,9.826000000000000512e+01,9.823000000000000398e+01,9.821999999999999886e+01,9.826999999999999602e+01,9.831999999999999318e+01,9.842000000000000171e+01,9.848000000000000398e+01,9.848999999999999488e+01,9.850000000000000000e+01,9.846999999999999886e+01,9.845999999999999375e+01,9.843000000000000682e+01,9.842000000000000171e+01,9.831999999999999318e+01,9.828000000000000114e+01,9.829000000000000625e+01,9.840999999999999659e+01,9.843000000000000682e+01,9.846999999999999886e+01,9.845000000000000284e+01,9.848000000000000398e+01,9.848999999999999488e+01,9.850000000000000000e+01,9.845999999999999375e+01,9.845000000000000284e+01,9.845000000000000284e+01,9.846999999999999886e+01,9.846999999999999886e+01,9.851000000000000512e+01,9.848999999999999488e+01,9.848000000000000398e+01,9.842000000000000171e+01,9.837999999999999545e+01,9.831999999999999318e+01,9.818999999999999773e+01,9.806000000000000227e+01,9.801999999999999602e+01,9.804000000000000625e+01,9.806000000000000227e+01,9.812000000000000455e+01,9.817000000000000171e+01,9.821999999999999886e+01,9.834000000000000341e+01,9.835999999999999943e+01,9.829999999999999716e+01,9.812000000000000455e+01,9.787000000000000455e+01,9.756999999999999318e+01,9.756999999999999318e+01,9.773000000000000398e+01,9.787000000000000455e+01,9.806999999999999318e+01,9.826000000000000512e+01,9.837999999999999545e+01,9.851999999999999602e+01,9.843999999999999773e+01,9.829999999999999716e+01,9.823999999999999488e+01,9.815000000000000568e+01,9.804000000000000625e+01,9.801999999999999602e+01,9.793000000000000682e+01,9.792000000000000171e+01,9.798000000000000398e+01,9.801999999999999602e+01,9.806999999999999318e+01,9.806999999999999318e+01,9.817000000000000171e+01,9.818000000000000682e+01,9.826000000000000512e+01,9.835999999999999943e+01,9.837000000000000455e+01,9.831999999999999318e+01,9.823999999999999488e+01,9.812000000000000455e+01,9.806999999999999318e+01,9.804000000000000625e+01,9.814000000000000057e+01,9.823000000000000398e+01,9.834999999999999432e+01,9.840000000000000568e+01,9.845999999999999375e+01,9.840999999999999659e+01,9.837999999999999545e+01,9.831000000000000227e+01,9.818999999999999773e+01,9.812999999999999545e+01,9.801999999999999602e+01,9.796999999999999886e+01,9.795000000000000284e+01,9.807999999999999829e+01,9.820000000000000284e+01,9.826000000000000512e+01,9.823000000000000398e+01,9.821999999999999886e+01,9.826999999999999602e+01,9.826000000000000512e+01,9.826999999999999602e+01,9.831999999999999318e+01,9.837000000000000455e+01,9.842000000000000171e+01,9.851999999999999602e+01,9.859999999999999432e+01,9.862000000000000455e+01,9.862999999999999545e+01,9.865000000000000568e+01,9.862000000000000455e+01,9.854999999999999716e+01,9.846999999999999886e+01,9.843000000000000682e+01,9.839000000000000057e+01,9.840000000000000568e+01,9.834999999999999432e+01,9.826999999999999602e+01,9.831000000000000227e+01,9.831000000000000227e+01,9.832999999999999829e+01,9.828000000000000114e+01,9.839000000000000057e+01,9.837000000000000455e+01,9.840000000000000568e+01,9.837000000000000455e+01,9.840999999999999659e+01,9.839000000000000057e+01,9.832999999999999829e+01,9.829000000000000625e+01,9.828000000000000114e+01,9.826000000000000512e+01,9.818000000000000682e+01,9.810999999999999943e+01,9.806999999999999318e+01,9.800000000000000000e+01,9.800000000000000000e+01,9.801999999999999602e+01,9.812999999999999545e+01,9.815999999999999659e+01,9.831999999999999318e+01,9.837000000000000455e+01,9.840999999999999659e+01,9.837000000000000455e+01,9.831999999999999318e+01,9.826999999999999602e+01,9.820000000000000284e+01,9.812999999999999545e+01,9.804000000000000625e+01,9.806999999999999318e+01,9.815999999999999659e+01,9.831000000000000227e+01,9.837000000000000455e+01,9.837999999999999545e+01,9.834999999999999432e+01,9.835999999999999943e+01,9.837999999999999545e+01,9.831999999999999318e+01,9.831000000000000227e+01,9.826999999999999602e+01,9.821999999999999886e+01,9.823999999999999488e+01,9.818000000000000682e+01,9.820999999999999375e+01,9.817000000000000171e+01,9.820999999999999375e+01,9.815000000000000568e+01,9.823999999999999488e+01,9.818000000000000682e+01,9.818999999999999773e+01,9.812000000000000455e+01,9.806999999999999318e+01,9.804999999999999716e+01,9.806999999999999318e+01,9.809999999999999432e+01,9.817000000000000171e+01,9.815999999999999659e+01,9.821999999999999886e+01,9.831000000000000227e+01,9.839000000000000057e+01,9.834000000000000341e+01,9.831999999999999318e+01,9.831999999999999318e+01,9.834000000000000341e+01,9.835999999999999943e+01,9.837000000000000455e+01,9.837000000000000455e+01,9.845000000000000284e+01,9.845999999999999375e+01,9.845999999999999375e+01,9.848999999999999488e+01,9.846999999999999886e+01,9.843000000000000682e+01,9.843000000000000682e+01,9.837999999999999545e+01,9.831999999999999318e+01,9.826999999999999602e+01,9.825000000000000000e+01,9.826999999999999602e+01,9.840999999999999659e+01,9.843999999999999773e+01,9.840999999999999659e+01,9.842000000000000171e+01,9.846999999999999886e+01,9.850000000000000000e+01,9.851000000000000512e+01,9.850000000000000000e+01,9.851999999999999602e+01,9.856000000000000227e+01,9.851999999999999602e+01,9.846999999999999886e+01,9.845000000000000284e+01,9.840999999999999659e+01,9.834999999999999432e+01,9.832999999999999829e+01,9.829000000000000625e+01,9.823999999999999488e+01,9.823999999999999488e+01,9.831999999999999318e+01,9.837000000000000455e+01,9.842000000000000171e+01,9.845999999999999375e+01,9.848000000000000398e+01,9.851000000000000512e+01,9.851999999999999602e+01,9.846999999999999886e+01,9.843999999999999773e+01,9.842000000000000171e+01,9.845000000000000284e+01,9.848000000000000398e+01,9.856000000000000227e+01,9.859000000000000341e+01,9.854999999999999716e+01,9.846999999999999886e+01,9.845999999999999375e+01,9.846999999999999886e+01,9.853000000000000114e+01,9.856999999999999318e+01,9.856999999999999318e+01,9.854999999999999716e+01,9.848000000000000398e+01,9.842000000000000171e+01,9.837000000000000455e+01,9.826000000000000512e+01,9.814000000000000057e+01,9.801000000000000512e+01,9.782999999999999829e+01,9.795999999999999375e+01,9.804999999999999716e+01,9.817000000000000171e+01,9.826999999999999602e+01,9.839000000000000057e+01,9.845999999999999375e+01,9.848999999999999488e+01,9.840000000000000568e+01,9.832999999999999829e+01,9.818000000000000682e+01,9.812000000000000455e+01,9.829000000000000625e+01,9.843000000000000682e+01,9.851999999999999602e+01,9.862999999999999545e+01,9.860999999999999943e+01,9.862000000000000455e+01,9.850000000000000000e+01,9.839000000000000057e+01,9.820999999999999375e+01,9.812000000000000455e+01,9.806999999999999318e+01,9.806999999999999318e+01,9.804000000000000625e+01,9.818000000000000682e+01,9.826000000000000512e+01,9.837000000000000455e+01,9.840999999999999659e+01,9.846999999999999886e+01,9.839000000000000057e+01,9.821999999999999886e+01,9.812999999999999545e+01,9.785999999999999943e+01,9.771999999999999886e+01,9.765000000000000568e+01,9.770000000000000284e+01,9.790999999999999659e+01,9.806999999999999318e+01,9.818999999999999773e+01,9.831999999999999318e+01,9.831999999999999318e+01,9.829999999999999716e+01,9.826000000000000512e+01,9.828000000000000114e+01,9.809999999999999432e+01,9.798999999999999488e+01,9.798000000000000398e+01,9.817000000000000171e+01,9.826000000000000512e+01,9.829000000000000625e+01,9.826999999999999602e+01,9.821999999999999886e+01,9.821999999999999886e+01,9.839000000000000057e+01,9.835999999999999943e+01,9.837000000000000455e+01,9.823999999999999488e+01,9.812000000000000455e+01,9.803000000000000114e+01,9.785999999999999943e+01,9.770000000000000284e+01,9.776000000000000512e+01,9.776999999999999602e+01,9.790000000000000568e+01,9.804000000000000625e+01,9.818000000000000682e+01,9.821999999999999886e+01,9.821999999999999886e+01,9.817000000000000171e+01,9.812999999999999545e+01,9.814000000000000057e+01,9.826999999999999602e+01,9.835999999999999943e+01,9.837000000000000455e+01,9.829999999999999716e+01,9.831000000000000227e+01,9.835999999999999943e+01,9.831999999999999318e+01,9.835999999999999943e+01,9.837000000000000455e+01,9.843000000000000682e+01,9.845999999999999375e+01,9.851999999999999602e+01,9.862000000000000455e+01,9.865000000000000568e+01,9.865000000000000568e+01,9.859999999999999432e+01,9.854999999999999716e+01,9.845000000000000284e+01,9.837000000000000455e+01,9.831000000000000227e+01,9.829000000000000625e+01,9.826999999999999602e+01,9.826000000000000512e+01,9.826999999999999602e+01,9.826999999999999602e+01,9.820999999999999375e+01,9.815000000000000568e+01,9.823999999999999488e+01,9.825000000000000000e+01,9.826999999999999602e+01,9.831999999999999318e+01,9.834999999999999432e+01,9.835999999999999943e+01,9.843999999999999773e+01,9.846999999999999886e+01,9.851999999999999602e+01,9.851999999999999602e+01,9.856999999999999318e+01,9.856999999999999318e+01,9.859999999999999432e+01,9.860999999999999943e+01,9.856999999999999318e+01,9.862000000000000455e+01,9.865000000000000568e+01,9.864000000000000057e+01,9.856999999999999318e+01,9.856999999999999318e+01,9.848000000000000398e+01,9.850000000000000000e+01,9.845000000000000284e+01,9.845000000000000284e+01,9.848000000000000398e+01,9.845999999999999375e+01,9.837999999999999545e+01,9.834999999999999432e+01,9.840000000000000568e+01,9.839000000000000057e+01,9.837999999999999545e+01,9.851000000000000512e+01,9.854999999999999716e+01,9.860999999999999943e+01,9.862000000000000455e+01,9.854000000000000625e+01,9.854999999999999716e+01,9.856999999999999318e+01,9.859000000000000341e+01,9.854000000000000625e+01,9.856000000000000227e+01,9.862000000000000455e+01,9.862000000000000455e+01,9.859999999999999432e+01,9.851999999999999602e+01,9.848999999999999488e+01,9.848000000000000398e+01,9.845999999999999375e+01,9.837000000000000455e+01,9.829999999999999716e+01,9.821999999999999886e+01,9.817000000000000171e+01,9.806999999999999318e+01,9.809000000000000341e+01,9.815999999999999659e+01,9.826000000000000512e+01,9.829000000000000625e+01,9.839000000000000057e+01,9.840999999999999659e+01,9.843000000000000682e+01,9.837999999999999545e+01,9.829000000000000625e+01,9.829000000000000625e+01,9.834999999999999432e+01,9.835999999999999943e+01,9.843999999999999773e+01,9.848999999999999488e+01,9.848999999999999488e+01,9.851999999999999602e+01,9.856999999999999318e+01,9.856999999999999318e+01,9.857999999999999829e+01,9.857999999999999829e+01,9.862000000000000455e+01,9.864000000000000057e+01,9.857999999999999829e+01,9.857999999999999829e+01,9.854000000000000625e+01,9.854000000000000625e+01,9.854999999999999716e+01,9.856999999999999318e+01,9.854000000000000625e+01,9.856999999999999318e+01,9.859999999999999432e+01,9.867000000000000171e+01,9.856000000000000227e+01
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.689999999999999947e+00,1.368999999999999950e+01,2.637000000000000099e+01,5.950999999999999801e+01,8.334999999999999432e+01,8.681000000000000227e+01,9.248000000000000398e+01,9.425000000000000000e+01,8.901000000000000512e+01,8.570999999999999375e+01,7.092000000000000171e+01,5.300000000000000000e+01,3.770000000000000284e+01,3.439999999999999858e+01,4.210000000000000142e+01,6.085999999999999943e+01,5.892000000000000171e+01,5.571000000000000085e+01,6.171000000000000085e+01,6.653000000000000114e+01,7.354000000000000625e+01,7.642000000000000171e+01,8.131999999999999318e+01,7.937000000000000455e+01,6.534000000000000341e+01,4.665999999999999659e+01,4.582000000000000028e+01,4.514000000000000057e+01,5.603999999999999915e+01,6.467000000000000171e+01,6.643999999999999773e+01,6.660999999999999943e+01,7.025000000000000000e+01,6.871999999999999886e+01,7.007999999999999829e+01,6.906000000000000227e+01,6.871999999999999886e+01,6.973999999999999488e+01,7.404999999999999716e+01,7.701000000000000512e+01,7.531999999999999318e+01,7.287000000000000455e+01,5.875000000000000000e+01,4.961999999999999744e+01,5.054999999999999716e+01,5.375999999999999801e+01,5.909000000000000341e+01,6.973999999999999488e+01,7.556999999999999318e+01,7.421999999999999886e+01,7.040999999999999659e+01,6.626999999999999602e+01,6.551000000000000512e+01,6.364999999999999858e+01,6.432999999999999829e+01,6.399000000000000199e+01,6.314000000000000057e+01,6.221000000000000085e+01,6.306000000000000227e+01,6.846999999999999886e+01,7.650000000000000000e+01,8.435999999999999943e+01,8.639000000000000057e+01,8.664000000000000057e+01,8.401999999999999602e+01,7.793999999999999773e+01,6.965000000000000568e+01,5.950999999999999801e+01,4.877000000000000313e+01,4.192999999999999972e+01,3.896999999999999886e+01,4.057000000000000028e+01,4.328000000000000114e+01,4.792999999999999972e+01,5.596000000000000085e+01,6.229999999999999716e+01,6.601999999999999602e+01,7.168000000000000682e+01,7.523000000000000398e+01,7.573999999999999488e+01,7.607999999999999829e+01,7.598999999999999488e+01,7.531999999999999318e+01,6.990999999999999659e+01,6.543000000000000682e+01,6.238000000000000256e+01,6.196000000000000085e+01,6.095000000000000284e+01,5.824000000000000199e+01,5.747999999999999687e+01,5.764999999999999858e+01,5.772999999999999687e+01,6.078000000000000114e+01,6.492000000000000171e+01,7.117000000000000171e+01,7.556999999999999318e+01,7.853000000000000114e+01,8.021999999999999886e+01,7.904000000000000625e+01,7.684000000000000341e+01,7.489000000000000057e+01,6.854999999999999716e+01,5.942999999999999972e+01,5.342000000000000171e+01,5.003999999999999915e+01,5.257999999999999829e+01,6.111999999999999744e+01,7.134000000000000341e+01,7.709000000000000341e+01,8.198999999999999488e+01,8.368999999999999773e+01,8.056000000000000227e+01,7.473000000000000398e+01,6.543000000000000682e+01,5.510999999999999943e+01,5.046000000000000085e+01,4.920000000000000284e+01,5.536999999999999744e+01,6.440999999999999659e+01,7.025000000000000000e+01,7.498000000000000398e+01,7.548999999999999488e+01,7.531999999999999318e+01,7.531999999999999318e+01,7.531999999999999318e+01,7.607999999999999829e+01,7.843999999999999773e+01,7.878000000000000114e+01,7.709000000000000341e+01,7.235999999999999943e+01,6.551000000000000512e+01,5.967999999999999972e+01,5.679999999999999716e+01,5.959000000000000341e+01,6.626999999999999602e+01,7.193999999999999773e+01,7.498000000000000398e+01,7.303000000000000114e+01,7.025000000000000000e+01,6.839000000000000057e+01,6.703000000000000114e+01,6.812999999999999545e+01,6.653000000000000114e+01,6.364999999999999858e+01,6.357000000000000028e+01,6.881000000000000227e+01,7.421999999999999886e+01,7.523000000000000398e+01,6.965000000000000568e+01,6.010000000000000142e+01,5.427000000000000313e+01,5.282999999999999829e+01,5.240999999999999659e+01,5.917000000000000171e+01,6.618999999999999773e+01,7.235999999999999943e+01,7.904000000000000625e+01,7.870000000000000284e+01,7.176999999999999602e+01,6.246999999999999886e+01,5.714000000000000057e+01,5.402000000000000313e+01,5.375999999999999801e+01,5.722999999999999687e+01,6.450000000000000000e+01,7.075000000000000000e+01,7.329000000000000625e+01,7.751000000000000512e+01,7.810999999999999943e+01,7.243999999999999773e+01,6.729000000000000625e+01,6.551000000000000512e+01,6.440999999999999659e+01,6.593000000000000682e+01,6.364999999999999858e+01,6.052000000000000313e+01,5.427000000000000313e+01,5.106000000000000227e+01,5.029999999999999716e+01,5.156000000000000227e+01,5.013000000000000256e+01,4.868999999999999773e+01,4.978999999999999915e+01,5.156000000000000227e+01,5.586999999999999744e+01,5.832999999999999829e+01,6.002000000000000313e+01,6.331000000000000227e+01,6.626999999999999602e+01,7.134000000000000341e+01,7.810999999999999943e+01,8.207999999999999829e+01,8.351999999999999602e+01,8.309000000000000341e+01,8.046999999999999886e+01,7.590999999999999659e+01,7.075000000000000000e+01,6.593000000000000682e+01,6.161999999999999744e+01,6.035999999999999943e+01,6.035999999999999943e+01,6.264000000000000057e+01,6.432999999999999829e+01,6.534000000000000341e+01,6.695000000000000284e+01,6.500000000000000000e+01,6.196000000000000085e+01,6.153999999999999915e+01,6.153999999999999915e+01,6.196000000000000085e+01,6.196000000000000085e+01,6.246999999999999886e+01,6.374000000000000199e+01,6.382000000000000028e+01,6.406999999999999318e+01,6.593000000000000682e+01,6.720000000000000284e+01,6.871999999999999886e+01,6.829999999999999716e+01,6.829999999999999716e+01,6.399000000000000199e+01,5.815999999999999659e+01,5.528000000000000114e+01,5.443999999999999773e+01,5.182000000000000028e+01,4.775999999999999801e+01,4.843999999999999773e+01,5.063000000000000256e+01,5.375999999999999801e+01,5.850000000000000000e+01,6.264000000000000057e+01,6.643999999999999773e+01,7.067000000000000171e+01,7.548999999999999488e+01,7.970999999999999375e+01,8.284000000000000341e+01,8.056000000000000227e+01,7.895000000000000284e+01,7.531999999999999318e+01,6.881000000000000227e+01,6.314000000000000057e+01,5.638000000000000256e+01,5.046000000000000085e+01,4.843999999999999773e+01,4.463000000000000256e+01,4.328000000000000114e+01,4.175999999999999801e+01,4.134000000000000341e+01,4.361999999999999744e+01,4.624000000000000199e+01,4.885999999999999943e+01,5.189999999999999858e+01,5.257999999999999829e+01,5.772999999999999687e+01,6.374000000000000199e+01,6.956999999999999318e+01,7.329000000000000625e+01,7.625000000000000000e+01,7.692000000000000171e+01,7.810999999999999943e+01,7.615999999999999659e+01,7.278000000000000114e+01,7.050000000000000000e+01,6.762000000000000455e+01,6.374000000000000199e+01,5.967999999999999972e+01,5.561999999999999744e+01,5.385000000000000142e+01,5.417999999999999972e+01,5.739999999999999858e+01,5.882999999999999829e+01,6.178999999999999915e+01,6.415999999999999659e+01,6.526000000000000512e+01,6.685999999999999943e+01,6.779000000000000625e+01,6.737000000000000455e+01,6.685999999999999943e+01,6.576999999999999602e+01,6.668999999999999773e+01,6.517000000000000171e+01,6.492000000000000171e+01,6.668999999999999773e+01,7.101000000000000512e+01,7.439000000000000057e+01,7.734999999999999432e+01,7.843999999999999773e+01,7.684000000000000341e+01,7.531999999999999318e+01,7.032999999999999829e+01,6.695000000000000284e+01,6.382000000000000028e+01,6.035999999999999943e+01,5.900000000000000000e+01,5.722999999999999687e+01,5.875000000000000000e+01,6.068999999999999773e+01,5.934000000000000341e+01,5.925999999999999801e+01,5.799000000000000199e+01,5.510999999999999943e+01,5.359000000000000341e+01,5.545000000000000284e+01,5.722999999999999687e+01,5.824000000000000199e+01,5.832999999999999829e+01,5.857999999999999829e+01,5.850000000000000000e+01,5.992999999999999972e+01,5.892000000000000171e+01,5.824000000000000199e+01,5.909000000000000341e+01,5.799000000000000199e+01,5.772999999999999687e+01,5.892000000000000171e+01,6.068999999999999773e+01,6.052000000000000313e+01,6.161999999999999744e+01,6.390999999999999659e+01,6.347999999999999687e+01,6.500000000000000000e+01,6.881000000000000227e+01,7.226999999999999602e+01,7.540000000000000568e+01,7.912000000000000455e+01,7.996999999999999886e+01,7.835999999999999943e+01,7.718000000000000682e+01,7.573999999999999488e+01,7.489000000000000057e+01,7.345999999999999375e+01,7.075000000000000000e+01,6.839000000000000057e+01,6.509000000000000341e+01,6.322999999999999687e+01,6.289000000000000057e+01,6.432999999999999829e+01,6.415999999999999659e+01,6.601999999999999602e+01,6.653000000000000114e+01,6.534000000000000341e+01,6.246999999999999886e+01,6.111999999999999744e+01,6.171000000000000085e+01,6.153999999999999915e+01,6.178999999999999915e+01,6.475000000000000000e+01,6.829999999999999716e+01,6.940000000000000568e+01,7.159999999999999432e+01,7.312000000000000455e+01,7.235999999999999943e+01,6.889000000000000057e+01,6.450000000000000000e+01,6.103000000000000114e+01,6.052000000000000313e+01,6.103000000000000114e+01,6.145000000000000284e+01,6.204999999999999716e+01,6.254999999999999716e+01,6.450000000000000000e+01,6.576999999999999602e+01,6.653000000000000114e+01,6.484000000000000341e+01,6.415999999999999659e+01,6.229999999999999716e+01,5.706000000000000227e+01,5.553999999999999915e+01,5.503000000000000114e+01,5.520000000000000284e+01,5.621000000000000085e+01,5.875000000000000000e+01,6.357000000000000028e+01,6.779000000000000625e+01,7.287000000000000455e+01,7.540000000000000568e+01,7.818999999999999773e+01,7.970999999999999375e+01,7.962999999999999545e+01,7.920999999999999375e+01,7.701000000000000512e+01,7.101000000000000512e+01,6.339999999999999858e+01,5.654999999999999716e+01,5.275000000000000000e+01,4.742000000000000171e+01,4.792999999999999972e+01,5.249000000000000199e+01,5.495000000000000284e+01,5.596000000000000085e+01,5.654999999999999716e+01,5.799000000000000199e+01,5.850000000000000000e+01,5.824000000000000199e+01,5.799000000000000199e+01,5.840999999999999659e+01,6.068999999999999773e+01,6.347999999999999687e+01,6.492000000000000171e+01,6.678000000000000114e+01,6.973999999999999488e+01,7.050000000000000000e+01,7.201999999999999602e+01,7.235999999999999943e+01,7.446999999999999886e+01,7.243999999999999773e+01,6.906000000000000227e+01,6.500000000000000000e+01,6.035999999999999943e+01,5.503000000000000114e+01,4.961999999999999744e+01,4.800999999999999801e+01,4.970000000000000284e+01,5.292000000000000171e+01,5.603999999999999915e+01,6.018999999999999773e+01,6.406999999999999318e+01,6.839000000000000057e+01,6.754000000000000625e+01,6.626999999999999602e+01,6.543000000000000682e+01,6.196000000000000085e+01,5.739999999999999858e+01,5.013000000000000256e+01,4.167000000000000171e+01,4.057000000000000028e+01,4.150000000000000000e+01,4.614999999999999858e+01,5.503000000000000114e+01,6.264000000000000057e+01,6.940000000000000568e+01,7.345999999999999375e+01,7.379999999999999716e+01,7.235999999999999943e+01,7.007999999999999829e+01,6.626999999999999602e+01,6.289000000000000057e+01,5.689000000000000057e+01,5.106000000000000227e+01,4.707999999999999829e+01,4.353000000000000114e+01,4.167000000000000171e+01,4.252000000000000313e+01,4.572999999999999687e+01,4.961999999999999744e+01,5.452000000000000313e+01,5.892000000000000171e+01,6.415999999999999659e+01,7.025000000000000000e+01,7.295000000000000284e+01,7.456000000000000227e+01,7.531999999999999318e+01,7.523000000000000398e+01,7.506000000000000227e+01,7.354000000000000625e+01,7.201999999999999602e+01,6.931999999999999318e+01,6.543000000000000682e+01,6.178999999999999915e+01,5.857999999999999829e+01,5.495000000000000284e+01,5.054999999999999716e+01,4.750999999999999801e+01,4.624000000000000199e+01,4.665999999999999659e+01,4.767999999999999972e+01,4.953999999999999915e+01,5.249000000000000199e+01,5.722999999999999687e+01,6.060999999999999943e+01,6.145000000000000284e+01,6.281000000000000227e+01,6.382000000000000028e+01,6.543000000000000682e+01,6.500000000000000000e+01,6.229999999999999716e+01,6.103000000000000114e+01,6.035999999999999943e+01,6.027000000000000313e+01,6.136999999999999744e+01,6.339999999999999858e+01,6.406999999999999318e+01,6.364999999999999858e+01,6.306000000000000227e+01,6.196000000000000085e+01,6.111999999999999744e+01,5.807000000000000028e+01,5.664000000000000057e+01,5.621000000000000085e+01,5.392999999999999972e+01,5.679999999999999716e+01,5.824000000000000199e+01,6.010000000000000142e+01,6.314000000000000057e+01,6.399000000000000199e+01,6.440999999999999659e+01,6.484000000000000341e+01,6.668999999999999773e+01,6.787999999999999545e+01,6.770999999999999375e+01,6.423999999999999488e+01,6.002000000000000313e+01,5.586999999999999744e+01,5.485999999999999943e+01,5.443999999999999773e+01,5.443999999999999773e+01,5.224000000000000199e+01,5.003999999999999915e+01,4.920000000000000284e+01,4.970000000000000284e+01,5.207000000000000028e+01,5.613000000000000256e+01,6.052000000000000313e+01,6.374000000000000199e+01,6.626999999999999602e+01,6.931999999999999318e+01,7.193999999999999773e+01,7.370999999999999375e+01,7.421999999999999886e+01,7.370999999999999375e+01,6.948000000000000398e+01,6.440999999999999659e+01,5.985000000000000142e+01,5.714000000000000057e+01,5.586999999999999744e+01,5.917000000000000171e+01,6.264000000000000057e+01,6.618999999999999773e+01,6.906000000000000227e+01,7.025000000000000000e+01,7.075000000000000000e+01,7.134000000000000341e+01,6.923000000000000398e+01,6.668999999999999773e+01,6.331000000000000227e+01,5.857999999999999829e+01,5.367999999999999972e+01,5.638000000000000256e+01,6.002000000000000313e+01,6.331000000000000227e+01,6.720000000000000284e+01,6.576999999999999602e+01,6.423999999999999488e+01,6.103000000000000114e+01,5.832999999999999829e+01,5.561999999999999744e+01,5.131000000000000227e+01,4.970000000000000284e+01,4.936999999999999744e+01,4.920000000000000284e+01,5.452000000000000313e+01,6.018999999999999773e+01,6.238000000000000256e+01,6.500000000000000000e+01,6.854999999999999716e+01,7.057999999999999829e+01,7.143000000000000682e+01,7.126000000000000512e+01,6.889000000000000057e+01,6.467000000000000171e+01,6.111999999999999744e+01,5.815999999999999659e+01,5.553999999999999915e+01,5.325000000000000000e+01,5.275000000000000000e+01,5.114000000000000057e+01,4.936999999999999744e+01,4.920000000000000284e+01,5.224000000000000199e+01,5.679999999999999716e+01,6.068999999999999773e+01,6.314000000000000057e+01,6.526000000000000512e+01,6.720000000000000284e+01,6.898000000000000398e+01,7.040999999999999659e+01,7.176999999999999602e+01,7.151000000000000512e+01,7.075000000000000000e+01,6.973999999999999488e+01,6.754000000000000625e+01,6.526000000000000512e+01,6.432999999999999829e+01,6.339999999999999858e+01,6.204999999999999716e+01,5.992999999999999972e+01,5.824000000000000199e+01,5.942999999999999972e+01,6.060999999999999943e+01,6.347999999999999687e+01,6.653000000000000114e+01,7.007999999999999829e+01,7.329000000000000625e+01,7.489000000000000057e+01,7.540000000000000568e+01,7.412999999999999545e+01,7.329000000000000625e+01,7.176999999999999602e+01,7.075000000000000000e+01,6.948000000000000398e+01,6.432999999999999829e+01,5.731000000000000227e+01,5.147999999999999687e+01,4.521999999999999886e+01,4.335999999999999943e+01,4.217999999999999972e+01,4.074000000000000199e+01,4.200999999999999801e+01,4.496999999999999886e+01,4.868999999999999773e+01,5.367999999999999972e+01,5.850000000000000000e+01,6.103000000000000114e+01,6.390999999999999659e+01,6.289000000000000057e+01,6.221000000000000085e+01,6.145000000000000284e+01,6.136999999999999744e+01,6.010000000000000142e+01,6.027000000000000313e+01,6.188000000000000256e+01,6.254999999999999716e+01,6.153999999999999915e+01,6.052000000000000313e+01,5.714000000000000057e+01,5.402000000000000313e+01,5.249000000000000199e+01,5.164999999999999858e+01,5.147999999999999687e+01,5.282999999999999829e+01,5.495000000000000284e+01,5.536999999999999744e+01,5.638000000000000256e+01,5.629999999999999716e+01,5.629999999999999716e+01,5.696999999999999886e+01,5.799000000000000199e+01,5.909000000000000341e+01,5.789999999999999858e+01,5.671999999999999886e+01,5.638000000000000256e+01,5.545000000000000284e+01,5.503000000000000114e+01,5.468999999999999773e+01,5.510999999999999943e+01,5.739999999999999858e+01,6.128000000000000114e+01,6.440999999999999659e+01,6.678000000000000114e+01,6.762000000000000455e+01,6.839000000000000057e+01,6.609999999999999432e+01,5.985000000000000142e+01,5.654999999999999716e+01,5.350999999999999801e+01,5.106000000000000227e+01,4.877000000000000313e+01,4.682999999999999829e+01,4.572999999999999687e+01,4.531000000000000227e+01,4.632000000000000028e+01,4.707999999999999829e+01,5.106000000000000227e+01,5.596000000000000085e+01,5.882999999999999829e+01,6.085999999999999943e+01,6.347999999999999687e+01,6.754000000000000625e+01,7.218999999999999773e+01,7.429999999999999716e+01,7.489000000000000057e+01,7.329000000000000625e+01,7.015999999999999659e+01,6.635999999999999943e+01,6.254999999999999716e+01,5.840999999999999659e+01,5.638000000000000256e+01,5.257999999999999829e+01,4.978999999999999915e+01,4.810000000000000142e+01,4.690999999999999659e+01,4.725000000000000000e+01,4.817999999999999972e+01,4.843999999999999773e+01,4.978999999999999915e+01,5.172999999999999687e+01,5.131000000000000227e+01,5.309000000000000341e+01,5.468999999999999773e+01,5.654999999999999716e+01,5.840999999999999659e+01,5.985000000000000142e+01,6.136999999999999744e+01,6.095000000000000284e+01,5.824000000000000199e+01,5.402000000000000313e+01,4.978999999999999915e+01,4.438000000000000256e+01,4.200999999999999801e+01,4.032000000000000028e+01,4.192999999999999972e+01,4.428999999999999915e+01,4.665999999999999659e+01,5.021000000000000085e+01,5.325000000000000000e+01,5.553999999999999915e+01,5.815999999999999659e+01,5.807000000000000028e+01,5.865999999999999659e+01,6.035999999999999943e+01,6.128000000000000114e+01,6.136999999999999744e+01,6.120000000000000284e+01,5.917000000000000171e+01,5.747999999999999687e+01,5.603999999999999915e+01,5.367999999999999972e+01,5.215999999999999659e+01,4.800999999999999801e+01,4.413000000000000256e+01,4.217999999999999972e+01,4.184000000000000341e+01,4.293999999999999773e+01,4.750999999999999801e+01,5.309000000000000341e+01,5.925999999999999801e+01,6.517000000000000171e+01,6.948000000000000398e+01,7.287000000000000455e+01,7.429999999999999716e+01,7.412999999999999545e+01,7.151000000000000512e+01,6.609999999999999432e+01,6.136999999999999744e+01,5.646999999999999886e+01,5.300000000000000000e+01,5.013000000000000256e+01,4.953999999999999915e+01,4.632000000000000028e+01,4.378999999999999915e+01,4.057000000000000028e+01,3.803999999999999915e+01,3.795000000000000284e+01,3.947999999999999687e+01,4.210000000000000142e+01,4.624000000000000199e+01,4.903000000000000114e+01,5.131000000000000227e+01,5.240999999999999659e+01,5.402000000000000313e+01,5.207000000000000028e+01,5.071999999999999886e+01,4.903000000000000114e+01,4.759000000000000341e+01,4.582000000000000028e+01,4.421000000000000085e+01,4.413000000000000256e+01,4.531000000000000227e+01,4.572999999999999687e+01,4.675000000000000000e+01,4.784000000000000341e+01,5.096999999999999886e+01,5.495000000000000284e+01,5.789999999999999858e+01,5.992999999999999972e+01,6.085999999999999943e+01,5.840999999999999659e+01,5.561999999999999744e+01,5.350999999999999801e+01,5.334000000000000341e+01,5.232000000000000028e+01,5.199000000000000199e+01,5.215999999999999659e+01,5.334000000000000341e+01,5.772999999999999687e+01,6.035999999999999943e+01,6.120000000000000284e+01,6.103000000000000114e+01,5.731000000000000227e+01,5.257999999999999829e+01,4.936999999999999744e+01,4.504999999999999716e+01,4.184000000000000341e+01,4.117000000000000171e+01,4.192999999999999972e+01,4.547999999999999687e+01,4.936999999999999744e+01,5.172999999999999687e+01,5.495000000000000284e+01,5.917000000000000171e+01,6.128000000000000114e+01,6.120000000000000284e+01,6.010000000000000142e+01,5.460999999999999943e+01,5.063000000000000256e+01,4.717000000000000171e+01,4.504999999999999716e+01,4.454999999999999716e+01,4.531000000000000227e+01,4.784000000000000341e+01,5.122999999999999687e+01,5.536999999999999744e+01,6.052000000000000313e+01,6.509000000000000341e+01,6.795999999999999375e+01,6.973999999999999488e+01,7.067000000000000171e+01,6.643999999999999773e+01,6.196000000000000085e+01,5.613000000000000256e+01,5.282999999999999829e+01,5.038000000000000256e+01,4.725000000000000000e+01,4.489000000000000057e+01,4.320000000000000284e+01,4.134000000000000341e+01,4.159000000000000341e+01,4.353000000000000114e+01,4.607000000000000028e+01,4.945000000000000284e+01,5.003999999999999915e+01,4.810000000000000142e+01,4.792999999999999972e+01,4.877000000000000313e+01,4.903000000000000114e+01,4.885999999999999943e+01,4.903000000000000114e+01,5.275000000000000000e+01,5.578999999999999915e+01,5.782000000000000028e+01,5.959000000000000341e+01,6.052000000000000313e+01,6.060999999999999943e+01,6.010000000000000142e+01,6.078000000000000114e+01,6.043999999999999773e+01,6.043999999999999773e+01,6.161999999999999744e+01,6.281000000000000227e+01,6.027000000000000313e+01,5.664000000000000057e+01,5.350999999999999801e+01,5.003999999999999915e+01,4.556000000000000227e+01,4.345000000000000284e+01,4.200999999999999801e+01,4.200999999999999801e+01,4.335999999999999943e+01,4.446000000000000085e+01,4.707999999999999829e+01,4.810000000000000142e+01,4.936999999999999744e+01,4.910999999999999943e+01,4.970000000000000284e+01,5.240999999999999659e+01,5.510999999999999943e+01,5.706000000000000227e+01,5.942999999999999972e+01,6.060999999999999943e+01,5.950999999999999801e+01,5.764999999999999858e+01,5.350999999999999801e+01,5.096999999999999886e+01,4.868999999999999773e+01,4.784000000000000341e+01,4.928000000000000114e+01,5.147999999999999687e+01,5.282999999999999829e+01,5.385000000000000142e+01,5.427000000000000313e+01,5.468999999999999773e+01,5.495000000000000284e+01,5.638000000000000256e+01,5.807000000000000028e+01,5.882999999999999829e+01,5.900000000000000000e+01,5.917000000000000171e+01,5.925999999999999801e+01,6.415999999999999659e+01,6.568000000000000682e+01,6.660999999999999943e+01,6.703000000000000114e+01,6.626999999999999602e+01,6.382000000000000028e+01,6.264000000000000057e+01,6.111999999999999744e+01,5.772999999999999687e+01,5.435000000000000142e+01,5.249000000000000199e+01,4.986999999999999744e+01,4.767999999999999972e+01,4.649000000000000199e+01,4.589999999999999858e+01,4.572999999999999687e+01,4.690999999999999659e+01,5.021000000000000085e+01,5.282999999999999829e+01,5.696999999999999886e+01,6.221000000000000085e+01,6.314000000000000057e+01,6.382000000000000028e+01,6.484000000000000341e+01,6.399000000000000199e+01,6.238000000000000256e+01,6.060999999999999943e+01,6.002000000000000313e+01,5.832999999999999829e+01,5.799000000000000199e+01,5.925999999999999801e+01,6.068999999999999773e+01,6.306000000000000227e+01,6.390999999999999659e+01,6.178999999999999915e+01,5.747999999999999687e+01,5.309000000000000341e+01,5.096999999999999886e+01,5.046000000000000085e+01,5.156000000000000227e+01,5.367999999999999972e+01,5.536999999999999744e+01,5.561999999999999744e+01,5.528000000000000114e+01,5.545000000000000284e+01,5.596000000000000085e+01,5.571000000000000085e+01,5.629999999999999716e+01,5.689000000000000057e+01,5.603999999999999915e+01,5.460999999999999943e+01,5.089000000000000057e+01,4.817999999999999972e+01,4.489000000000000057e+01,4.285999999999999943e+01,4.167000000000000171e+01,4.082999999999999829e+01,4.217999999999999972e+01,4.657999999999999829e+01,5.156000000000000227e+01,5.731000000000000227e+01,6.289000000000000057e+01,6.643999999999999773e+01,6.804999999999999716e+01,6.779000000000000625e+01,6.543000000000000682e+01,6.364999999999999858e+01,6.060999999999999943e+01,5.460999999999999943e+01,5.164999999999999858e+01,4.945000000000000284e+01,4.817999999999999972e+01,4.775999999999999801e+01,4.690999999999999659e+01,4.868999999999999773e+01,5.131000000000000227e+01,5.495000000000000284e+01,5.689000000000000057e+01,5.900000000000000000e+01,5.959000000000000341e+01,6.078000000000000114e+01,5.807000000000000028e+01,5.485999999999999943e+01,5.199000000000000199e+01,4.910999999999999943e+01,4.675000000000000000e+01,4.446000000000000085e+01,4.361999999999999744e+01,4.690999999999999659e+01,5.071999999999999886e+01,5.435000000000000142e+01,5.714000000000000057e+01,5.731000000000000227e+01,5.850000000000000000e+01,5.882999999999999829e+01,5.799000000000000199e+01,5.545000000000000284e+01,5.207000000000000028e+01,4.877000000000000313e+01,4.589999999999999858e+01,4.210000000000000142e+01,3.972999999999999687e+01,3.964000000000000057e+01,3.972999999999999687e+01,4.227000000000000313e+01,4.649000000000000199e+01,4.986999999999999744e+01,5.375999999999999801e+01,5.696999999999999886e+01,5.757000000000000028e+01,5.789999999999999858e+01,5.747999999999999687e+01,5.443999999999999773e+01,5.334000000000000341e+01,5.257999999999999829e+01,5.199000000000000199e+01,5.232000000000000028e+01,5.164999999999999858e+01,5.164999999999999858e+01,5.402000000000000313e+01,5.789999999999999858e+01,5.772999999999999687e+01,5.654999999999999716e+01,5.309000000000000341e+01,5.003999999999999915e+01,4.564999999999999858e+01,4.192999999999999972e+01,3.896999999999999886e+01,3.685999999999999943e+01,3.482999999999999829e+01,3.600999999999999801e+01,3.803999999999999915e+01,4.014999999999999858e+01,4.438000000000000256e+01,4.792999999999999972e+01,5.224000000000000199e+01,5.571000000000000085e+01,5.621000000000000085e+01,5.528000000000000114e+01,5.528000000000000114e+01,5.571000000000000085e+01,5.553999999999999915e+01,5.342000000000000171e+01,5.249000000000000199e+01,5.156000000000000227e+01,5.046000000000000085e+01,5.156000000000000227e+01,5.071999999999999886e+01,5.063000000000000256e+01,5.029999999999999716e+01,5.071999999999999886e+01,5.334000000000000341e+01,5.536999999999999744e+01,5.764999999999999858e+01,5.882999999999999829e+01,6.060999999999999943e+01,6.018999999999999773e+01,5.925999999999999801e+01,5.747999999999999687e+01,5.561999999999999744e+01,5.417999999999999972e+01,5.309000000000000341e+01,5.189999999999999858e+01,5.079999999999999716e+01,5.003999999999999915e+01,5.038000000000000256e+01,5.164999999999999858e+01,5.435000000000000142e+01,5.739999999999999858e+01,5.975999999999999801e+01,6.103000000000000114e+01,6.347999999999999687e+01,6.415999999999999659e+01,6.484000000000000341e+01,6.509000000000000341e+01,6.457999999999999829e+01,6.382000000000000028e+01,6.204999999999999716e+01,5.950999999999999801e+01,5.772999999999999687e+01,5.689000000000000057e+01,5.613000000000000256e+01,5.561999999999999744e+01,5.545000000000000284e+01,5.520000000000000284e+01,5.571000000000000085e+01,5.909000000000000341e+01,6.289000000000000057e+01,6.626999999999999602e+01,6.812999999999999545e+01,6.915000000000000568e+01,6.965000000000000568e+01,6.871999999999999886e+01,6.660999999999999943e+01,6.457999999999999829e+01,6.390999999999999659e+01,6.136999999999999744e+01,5.731000000000000227e+01,5.485999999999999943e+01,5.325000000000000000e+01,5.189999999999999858e+01,5.079999999999999716e+01,4.843999999999999773e+01,4.682999999999999829e+01,4.624000000000000199e+01,4.675000000000000000e+01,4.675000000000000000e+01,4.750999999999999801e+01,5.189999999999999858e+01,5.417999999999999972e+01,5.478000000000000114e+01,5.578999999999999915e+01,5.857999999999999829e+01,5.925999999999999801e+01,5.909000000000000341e+01,5.596000000000000085e+01,5.156000000000000227e+01,4.970000000000000284e+01,4.614999999999999858e+01,4.504999999999999716e+01,4.328000000000000114e+01,4.242999999999999972e+01,4.446000000000000085e+01,4.860999999999999943e+01,5.096999999999999886e+01,5.528000000000000114e+01,6.178999999999999915e+01,6.500000000000000000e+01,6.660999999999999943e+01,6.703000000000000114e+01,6.500000000000000000e+01,6.178999999999999915e+01,5.909000000000000341e+01,5.807000000000000028e+01,5.654999999999999716e+01,5.435000000000000142e+01,5.468999999999999773e+01,5.427000000000000313e+01,5.385000000000000142e+01,5.224000000000000199e+01,5.003999999999999915e+01,4.750999999999999801e+01,4.242999999999999972e+01,4.032000000000000028e+01,3.947999999999999687e+01,3.931000000000000227e+01,4.210000000000000142e+01,4.589999999999999858e+01,5.003999999999999915e+01,5.452000000000000313e+01,6.027000000000000313e+01,6.484000000000000341e+01,6.812999999999999545e+01,7.007999999999999829e+01,6.940000000000000568e+01,6.703000000000000114e+01,6.229999999999999716e+01,5.875000000000000000e+01,5.528000000000000114e+01,5.282999999999999829e+01,4.784000000000000341e+01,4.556000000000000227e+01,4.614999999999999858e+01,4.767999999999999972e+01,5.021000000000000085e+01,5.292000000000000171e+01,5.578999999999999915e+01,5.900000000000000000e+01,6.254999999999999716e+01,6.364999999999999858e+01,6.406999999999999318e+01,6.364999999999999858e+01,6.339999999999999858e+01,6.153999999999999915e+01,5.917000000000000171e+01,5.739999999999999858e+01,5.561999999999999744e+01,5.375999999999999801e+01,5.172999999999999687e+01,5.071999999999999886e+01,5.038000000000000256e+01,4.936999999999999744e+01,4.936999999999999744e+01,4.682999999999999829e+01,4.868999999999999773e+01,5.199000000000000199e+01,5.435000000000000142e+01,5.578999999999999915e+01,5.536999999999999744e+01,5.561999999999999744e+01,5.460999999999999943e+01,5.325000000000000000e+01,5.089000000000000057e+01,4.885999999999999943e+01,4.640999999999999659e+01,4.421000000000000085e+01,4.345000000000000284e+01,4.345000000000000284e+01,4.614999999999999858e+01,4.945000000000000284e+01,5.495000000000000284e+01,6.052000000000000313e+01,6.457999999999999829e+01,6.804999999999999716e+01,6.981999999999999318e+01,7.193999999999999773e+01,7.303000000000000114e+01,7.209999999999999432e+01,6.990999999999999659e+01,6.678000000000000114e+01,6.500000000000000000e+01,6.221000000000000085e+01,5.909000000000000341e+01,5.664000000000000057e+01,5.417999999999999972e+01,5.199000000000000199e+01,5.021000000000000085e+01,4.936999999999999744e+01,4.978999999999999915e+01,5.038000000000000256e+01,5.122999999999999687e+01,5.114000000000000057e+01,5.096999999999999886e+01,5.164999999999999858e+01,5.249000000000000199e+01,5.265999999999999659e+01,5.257999999999999829e+01,5.164999999999999858e+01,4.996000000000000085e+01,5.038000000000000256e+01,5.046000000000000085e+01,5.054999999999999716e+01,5.021000000000000085e+01,5.131000000000000227e+01,5.207000000000000028e+01,5.265999999999999659e+01,5.325000000000000000e+01,5.359000000000000341e+01,5.402000000000000313e+01,5.485999999999999943e+01,5.443999999999999773e+01,5.417999999999999972e+01,5.460999999999999943e+01,5.545000000000000284e+01,5.164999999999999858e+01,4.690999999999999659e+01,4.159000000000000341e+01,3.702000000000000313e+01,3.449000000000000199e+01,3.271000000000000085e+01,3.101999999999999957e+01,3.060000000000000142e+01,3.194999999999999929e+01,3.128000000000000114e+01,3.279999999999999716e+01,3.507999999999999829e+01,3.625999999999999801e+01,4.014999999999999858e+01,4.539000000000000057e+01,5.029999999999999716e+01,5.427000000000000313e+01,5.959000000000000341e+01,6.161999999999999744e+01,6.339999999999999858e+01,6.517000000000000171e+01,6.457999999999999829e+01,6.390999999999999659e+01,6.331000000000000227e+01,6.238000000000000256e+01,6.178999999999999915e+01,6.043999999999999773e+01,5.875000000000000000e+01,5.714000000000000057e+01,5.545000000000000284e+01,5.503000000000000114e+01,5.646999999999999886e+01,5.679999999999999716e+01,5.714000000000000057e+01,5.799000000000000199e+01,5.824000000000000199e+01,5.909000000000000341e+01,6.018999999999999773e+01,6.095000000000000284e+01,6.145000000000000284e+01,6.229999999999999716e+01,6.254999999999999716e+01,6.339999999999999858e+01,6.111999999999999744e+01,5.934000000000000341e+01,5.731000000000000227e+01,5.392999999999999972e+01,5.172999999999999687e+01,5.106000000000000227e+01,5.139000000000000057e+01,5.189999999999999858e+01,5.182000000000000028e+01,5.106000000000000227e+01,5.079999999999999716e+01,5.089000000000000057e+01,5.182000000000000028e+01,5.282999999999999829e+01,5.375999999999999801e+01,5.478000000000000114e+01,5.553999999999999915e+01,5.350999999999999801e+01,5.089000000000000057e+01,5.029999999999999716e+01,4.910999999999999943e+01,4.868999999999999773e+01,4.885999999999999943e+01,5.046000000000000085e+01,5.122999999999999687e+01,5.300000000000000000e+01,5.478000000000000114e+01,5.646999999999999886e+01,5.815999999999999659e+01,5.571000000000000085e+01,5.249000000000000199e+01,4.885999999999999943e+01,4.649000000000000199e+01,4.335999999999999943e+01,4.200999999999999801e+01,4.159000000000000341e+01,4.150000000000000000e+01,4.024000000000000199e+01,3.888000000000000256e+01,3.635000000000000142e+01,3.507999999999999829e+01,3.778999999999999915e+01,4.184000000000000341e+01,4.539000000000000057e+01,4.792999999999999972e+01,5.021000000000000085e+01,5.249000000000000199e+01,5.485999999999999943e+01,5.435000000000000142e+01,5.172999999999999687e+01,5.029999999999999716e+01,4.817999999999999972e+01,4.582000000000000028e+01,4.310999999999999943e+01,3.981000000000000227e+01,3.811999999999999744e+01,3.617999999999999972e+01,3.600999999999999801e+01,3.567000000000000171e+01,3.532999999999999829e+01,3.500000000000000000e+01,3.500000000000000000e+01,3.525000000000000000e+01,3.617999999999999972e+01,4.024000000000000199e+01,4.413000000000000256e+01,4.936999999999999744e+01,5.410000000000000142e+01,5.799000000000000199e+01,5.985000000000000142e+01,6.043999999999999773e+01,6.171000000000000085e+01,6.161999999999999744e+01,6.213000000000000256e+01,6.213000000000000256e+01,6.229999999999999716e+01,6.221000000000000085e+01,6.347999999999999687e+01,6.467000000000000171e+01,6.568000000000000682e+01,6.678000000000000114e+01,6.770999999999999375e+01,6.779000000000000625e+01,6.484000000000000341e+01,6.289000000000000057e+01,6.171000000000000085e+01,6.153999999999999915e+01,5.764999999999999858e+01,5.410000000000000142e+01,5.199000000000000199e+01,5.089000000000000057e+01,5.071999999999999886e+01,5.029999999999999716e+01,5.089000000000000057e+01,5.106000000000000227e+01,5.147999999999999687e+01,5.139000000000000057e+01,4.996000000000000085e+01,4.843999999999999773e+01,4.725000000000000000e+01,4.531000000000000227e+01,4.446000000000000085e+01,4.454999999999999716e+01,4.471999999999999886e+01,4.378999999999999915e+01,4.303000000000000114e+01,4.303000000000000114e+01,4.268999999999999773e+01,4.268999999999999773e+01,4.217999999999999972e+01,4.117000000000000171e+01,4.210000000000000142e+01,4.277000000000000313e+01,4.564999999999999858e+01,4.759000000000000341e+01,5.189999999999999858e+01,5.417999999999999972e+01,5.621000000000000085e+01,5.782000000000000028e+01,5.850000000000000000e+01,5.959000000000000341e+01,6.027000000000000313e+01,6.111999999999999744e+01,6.297999999999999687e+01,6.440999999999999659e+01,6.475000000000000000e+01,6.357000000000000028e+01,6.178999999999999915e+01,5.664000000000000057e+01,5.079999999999999716e+01,4.556000000000000227e+01,3.914000000000000057e+01,3.439999999999999858e+01,3.128000000000000114e+01,2.873999999999999844e+01,2.662999999999999901e+01,2.773000000000000043e+01,2.942000000000000171e+01,3.221000000000000085e+01,3.550000000000000000e+01,3.871999999999999886e+01,4.167000000000000171e+01,4.531000000000000227e+01,4.860999999999999943e+01,4.725000000000000000e+01,4.514000000000000057e+01,4.293999999999999773e+01,4.090999999999999659e+01,3.939000000000000057e+01,3.904999999999999716e+01,3.997999999999999687e+01,4.277000000000000313e+01,4.682999999999999829e+01,5.139000000000000057e+01,5.520000000000000284e+01,5.757000000000000028e+01,5.865999999999999659e+01,5.815999999999999659e+01,5.706000000000000227e+01,5.510999999999999943e+01,5.452000000000000313e+01,5.342000000000000171e+01,5.427000000000000313e+01,5.536999999999999744e+01,5.586999999999999744e+01,5.613000000000000256e+01,5.596000000000000085e+01,5.468999999999999773e+01,5.199000000000000199e+01,5.029999999999999716e+01,4.759000000000000341e+01,4.539000000000000057e+01,4.396000000000000085e+01,4.242999999999999972e+01,4.065999999999999659e+01,4.150000000000000000e+01,4.370000000000000284e+01,4.632000000000000028e+01,4.910999999999999943e+01,5.114000000000000057e+01,5.350999999999999801e+01,5.485999999999999943e+01,5.739999999999999858e+01,5.892000000000000171e+01,6.035999999999999943e+01,6.128000000000000114e+01,6.120000000000000284e+01,5.942999999999999972e+01,5.603999999999999915e+01,5.342000000000000171e+01,5.038000000000000256e+01,5.114000000000000057e+01,5.114000000000000057e+01,5.249000000000000199e+01,5.164999999999999858e+01,5.139000000000000057e+01,5.054999999999999716e+01,5.046000000000000085e+01,4.945000000000000284e+01,4.810000000000000142e+01,4.632000000000000028e+01,4.479999999999999716e+01,4.471999999999999886e+01,4.657999999999999829e+01,4.903000000000000114e+01,5.114000000000000057e+01,5.334000000000000341e+01,5.359000000000000341e+01,5.553999999999999915e+01,5.875000000000000000e+01,6.171000000000000085e+01,6.517000000000000171e+01,6.770999999999999375e+01,6.881000000000000227e+01,6.703000000000000114e+01,6.457999999999999829e+01,5.739999999999999858e+01,5.232000000000000028e+01,4.750999999999999801e+01,4.310999999999999943e+01,3.896999999999999886e+01,3.652000000000000313e+01,3.507999999999999829e+01,3.525000000000000000e+01,3.642999999999999972e+01,3.821000000000000085e+01,4.438000000000000256e+01,4.953999999999999915e+01,5.460999999999999943e+01,5.857999999999999829e+01,6.171000000000000085e+01,6.399000000000000199e+01,6.390999999999999659e+01,6.374000000000000199e+01,6.229999999999999716e+01,5.900000000000000000e+01,5.561999999999999744e+01,5.334000000000000341e+01,5.106000000000000227e+01,5.071999999999999886e+01,4.843999999999999773e+01,4.675000000000000000e+01,4.742000000000000171e+01,4.675000000000000000e+01,4.690999999999999659e+01,4.910999999999999943e+01,5.071999999999999886e+01,5.249000000000000199e+01,5.367999999999999972e+01,5.586999999999999744e+01,5.586999999999999744e+01,5.553999999999999915e+01,5.528000000000000114e+01,5.561999999999999744e+01,5.553999999999999915e+01,5.495000000000000284e+01,5.427000000000000313e+01,5.392999999999999972e+01,5.334000000000000341e+01,5.309000000000000341e+01,5.292000000000000171e+01,5.215999999999999659e+01,5.172999999999999687e+01,5.147999999999999687e+01,5.114000000000000057e+01,4.843999999999999773e+01,4.556000000000000227e+01,4.496999999999999886e+01,4.378999999999999915e+01,4.471999999999999886e+01,4.759000000000000341e+01,4.996000000000000085e+01,5.282999999999999829e+01,5.545000000000000284e+01,5.832999999999999829e+01,6.120000000000000284e+01,6.331000000000000227e+01,6.467000000000000171e+01,6.568000000000000682e+01,6.576999999999999602e+01,6.559999999999999432e+01,6.484000000000000341e+01,6.339999999999999858e+01,6.111999999999999744e+01,5.909000000000000341e+01,5.747999999999999687e+01,5.586999999999999744e+01,5.485999999999999943e+01,5.452000000000000313e+01,5.265999999999999659e+01,5.172999999999999687e+01,5.079999999999999716e+01,5.079999999999999716e+01,5.038000000000000256e+01,5.089000000000000057e+01,5.292000000000000171e+01,5.495000000000000284e+01,5.621000000000000085e+01,5.764999999999999858e+01,5.850000000000000000e+01,5.942999999999999972e+01,5.553999999999999915e+01,5.275000000000000000e+01,5.054999999999999716e+01,4.817999999999999972e+01,4.547999999999999687e+01,4.310999999999999943e+01,3.997999999999999687e+01,3.846000000000000085e+01,3.642999999999999972e+01,3.617999999999999972e+01,3.718999999999999773e+01,3.846000000000000085e+01,3.854999999999999716e+01,3.896999999999999886e+01,3.947999999999999687e+01,4.125000000000000000e+01,4.260000000000000142e+01,4.471999999999999886e+01,4.632000000000000028e+01,4.657999999999999829e+01,4.700000000000000000e+01,4.775999999999999801e+01,4.860999999999999943e+01,4.910999999999999943e+01,4.817999999999999972e+01,4.775999999999999801e+01,4.682999999999999829e+01,4.556000000000000227e+01,4.303000000000000114e+01,4.074000000000000199e+01,3.947999999999999687e+01,3.914000000000000057e+01,3.904999999999999716e+01,3.914000000000000057e+01,3.947999999999999687e+01,3.939000000000000057e+01,4.024000000000000199e+01,4.210000000000000142e+01,4.396000000000000085e+01,4.547999999999999687e+01,4.707999999999999829e+01,4.860999999999999943e+01,5.029999999999999716e+01,5.265999999999999659e+01,5.545000000000000284e+01,5.553999999999999915e+01,5.249000000000000199e+01,5.054999999999999716e+01,4.893999999999999773e+01,4.903000000000000114e+01,4.707999999999999829e+01,4.624000000000000199e+01,4.556000000000000227e+01,4.428999999999999915e+01,4.403999999999999915e+01,4.514000000000000057e+01,4.471999999999999886e+01,4.378999999999999915e+01,4.310999999999999943e+01,4.235000000000000142e+01,4.117000000000000171e+01,4.074000000000000199e+01,3.972999999999999687e+01,4.024000000000000199e+01,4.074000000000000199e+01,4.227000000000000313e+01,4.277000000000000313e+01,4.303000000000000114e+01,4.386999999999999744e+01,4.514000000000000057e+01,4.632000000000000028e+01,4.978999999999999915e+01,5.282999999999999829e+01,5.731000000000000227e+01,5.942999999999999972e+01,6.128000000000000114e+01,6.145000000000000284e+01,6.120000000000000284e+01,6.103000000000000114e+01,5.909000000000000341e+01,5.789999999999999858e+01,5.706000000000000227e+01,5.772999999999999687e+01,5.714000000000000057e+01,5.621000000000000085e+01,5.375999999999999801e+01,5.232000000000000028e+01,5.046000000000000085e+01,4.978999999999999915e+01,4.852000000000000313e+01,4.690999999999999659e+01,4.682999999999999829e+01,4.717000000000000171e+01,4.675000000000000000e+01,4.614999999999999858e+01,4.564999999999999858e+01,4.589999999999999858e+01,4.597999999999999687e+01,4.624000000000000199e+01,4.665999999999999659e+01,4.657999999999999829e+01,4.649000000000000199e+01,4.707999999999999829e+01,4.852000000000000313e+01,5.106000000000000227e+01,5.392999999999999972e+01,5.689000000000000057e+01,5.975999999999999801e+01,6.188000000000000256e+01,6.457999999999999829e+01,6.635999999999999943e+01,6.812999999999999545e+01,7.050000000000000000e+01,7.084000000000000341e+01,7.007999999999999829e+01,6.543000000000000682e+01,6.068999999999999773e+01,5.553999999999999915e+01,5.224000000000000199e+01,4.953999999999999915e+01,4.817999999999999972e+01,4.657999999999999829e+01,4.564999999999999858e+01,4.649000000000000199e+01,4.817999999999999972e+01,4.885999999999999943e+01,4.885999999999999943e+01,5.021000000000000085e+01,5.182000000000000028e+01,5.571000000000000085e+01,5.900000000000000000e+01,6.204999999999999716e+01,6.415999999999999659e+01,6.568000000000000682e+01,6.653000000000000114e+01,6.584999999999999432e+01,6.551000000000000512e+01,6.601999999999999602e+01,6.543000000000000682e+01,6.314000000000000057e+01,6.136999999999999744e+01,5.840999999999999659e+01,5.325000000000000000e+01,4.810000000000000142e+01,4.378999999999999915e+01,4.032000000000000028e+01,3.803999999999999915e+01,3.592999999999999972e+01,3.617999999999999972e+01,3.693999999999999773e+01,3.838000000000000256e+01,3.997999999999999687e+01,4.260000000000000142e+01,4.597999999999999687e+01,5.071999999999999886e+01,5.435000000000000142e+01,5.731000000000000227e+01,5.815999999999999659e+01,5.892000000000000171e+01,5.975999999999999801e+01,5.832999999999999829e+01,5.654999999999999716e+01,5.545000000000000284e+01,5.460999999999999943e+01,5.317000000000000171e+01,4.860999999999999943e+01,4.413000000000000256e+01,4.074000000000000199e+01,3.863000000000000256e+01,3.778999999999999915e+01,3.710999999999999943e+01,3.693999999999999773e+01,4.040999999999999659e+01,4.386999999999999744e+01,4.750999999999999801e+01,5.096999999999999886e+01,5.503000000000000114e+01,5.815999999999999659e+01,6.035999999999999943e+01,6.297999999999999687e+01,6.432999999999999829e+01,6.399000000000000199e+01,6.238000000000000256e+01,6.085999999999999943e+01,5.900000000000000000e+01,5.840999999999999659e+01,5.824000000000000199e+01,5.757000000000000028e+01,5.689000000000000057e+01,5.427000000000000313e+01,5.189999999999999858e+01,4.835000000000000142e+01,4.572999999999999687e+01,4.386999999999999744e+01,4.142000000000000171e+01,3.778999999999999915e+01,3.389999999999999858e+01,3.017999999999999972e+01,2.873999999999999844e+01,2.907999999999999829e+01,3.449000000000000199e+01,3.821000000000000085e+01,4.260000000000000142e+01,4.597999999999999687e+01,4.852000000000000313e+01,4.877000000000000313e+01,4.970000000000000284e+01,4.986999999999999744e+01,5.046000000000000085e+01,5.240999999999999659e+01,5.199000000000000199e+01,4.920000000000000284e+01,4.421000000000000085e+01,4.049000000000000199e+01,3.753000000000000114e+01,3.439999999999999858e+01,3.228999999999999915e+01,3.169999999999999929e+01,3.228999999999999915e+01,3.246000000000000085e+01,3.532999999999999829e+01,3.846000000000000085e+01,4.014999999999999858e+01,4.192999999999999972e+01,4.438000000000000256e+01,4.717000000000000171e+01,4.945000000000000284e+01,5.164999999999999858e+01,5.317000000000000171e+01,5.528000000000000114e+01,5.747999999999999687e+01,5.832999999999999829e+01,6.002000000000000313e+01,6.095000000000000284e+01,6.052000000000000313e+01,5.992999999999999972e+01,5.942999999999999972e+01,5.882999999999999829e+01,5.882999999999999829e+01,5.934000000000000341e+01,5.967999999999999972e+01,6.010000000000000142e+01,6.018999999999999773e+01,5.882999999999999829e+01,5.722999999999999687e+01,5.443999999999999773e+01,5.215999999999999659e+01,4.978999999999999915e+01,4.690999999999999659e+01,4.413000000000000256e+01,4.134000000000000341e+01,3.964000000000000057e+01,3.921999999999999886e+01,3.939000000000000057e+01,4.217999999999999972e+01,4.413000000000000256e+01,4.547999999999999687e+01,4.564999999999999858e+01,4.514000000000000057e+01,4.514000000000000057e+01,4.649000000000000199e+01,4.614999999999999858e+01,4.978999999999999915e+01,5.240999999999999659e+01,5.410000000000000142e+01,5.536999999999999744e+01,5.613000000000000256e+01,5.731000000000000227e+01,5.571000000000000085e+01,5.325000000000000000e+01,5.046000000000000085e+01,4.775999999999999801e+01,4.428999999999999915e+01,4.227000000000000313e+01,3.972999999999999687e+01,3.863000000000000256e+01,3.854999999999999716e+01,3.871999999999999886e+01,3.947999999999999687e+01,4.217999999999999972e+01,4.632000000000000028e+01,4.920000000000000284e+01,5.292000000000000171e+01,5.402000000000000313e+01,5.392999999999999972e+01,5.257999999999999829e+01,4.607000000000000028e+01,4.065999999999999659e+01,3.702000000000000313e+01,3.414999999999999858e+01,3.153000000000000114e+01,3.110999999999999943e+01,2.967000000000000171e+01,2.925000000000000000e+01,2.967000000000000171e+01,3.067999999999999972e+01,3.228999999999999915e+01,3.356000000000000227e+01,3.559000000000000341e+01,4.090999999999999659e+01,4.700000000000000000e+01,5.131000000000000227e+01,5.671999999999999886e+01,6.145000000000000284e+01,6.534000000000000341e+01,6.678000000000000114e+01,6.484000000000000341e+01,6.196000000000000085e+01,5.815999999999999659e+01,5.520000000000000284e+01,5.232000000000000028e+01,4.928000000000000114e+01,4.775999999999999801e+01,4.657999999999999829e+01,4.531000000000000227e+01,4.521999999999999886e+01,4.572999999999999687e+01,4.514000000000000057e+01,4.531000000000000227e+01,4.370000000000000284e+01,4.227000000000000313e+01,4.117000000000000171e+01,4.090999999999999659e+01,4.074000000000000199e+01,4.090999999999999659e+01,4.049000000000000199e+01,3.811999999999999744e+01,3.635000000000000142e+01,3.507999999999999829e+01,3.346999999999999886e+01,3.296999999999999886e+01,3.279999999999999716e+01,3.449000000000000199e+01,3.770000000000000284e+01,4.167000000000000171e+01,4.320000000000000284e+01,4.521999999999999886e+01,4.589999999999999858e+01,4.665999999999999659e+01,4.734000000000000341e+01,4.759000000000000341e+01,4.632000000000000028e+01,4.597999999999999687e+01,4.640999999999999659e+01,4.632000000000000028e+01,4.742000000000000171e+01,4.852000000000000313e+01,4.996000000000000085e+01,5.147999999999999687e+01,5.265999999999999659e+01,5.300000000000000000e+01,5.257999999999999829e+01,5.265999999999999659e+01,5.249000000000000199e+01,5.240999999999999659e+01,5.249000000000000199e+01,5.350999999999999801e+01,5.520000000000000284e+01,5.747999999999999687e+01,5.892000000000000171e+01,6.002000000000000313e+01,6.128000000000000114e+01,6.204999999999999716e+01,6.221000000000000085e+01,6.010000000000000142e+01,5.882999999999999829e+01,5.757000000000000028e+01,5.545000000000000284e+01,5.392999999999999972e+01,5.282999999999999829e+01,5.106000000000000227e+01,4.970000000000000284e+01,4.852000000000000313e+01,4.767999999999999972e+01,4.632000000000000028e+01,4.632000000000000028e+01,4.725000000000000000e+01,4.885999999999999943e+01,4.978999999999999915e+01,5.131000000000000227e+01,5.189999999999999858e+01,5.240999999999999659e+01,5.224000000000000199e+01,5.215999999999999659e+01,5.224000000000000199e+01,5.342000000000000171e+01,5.528000000000000114e+01,5.664000000000000057e+01,5.757000000000000028e+01,5.815999999999999659e+01,5.679999999999999716e+01,5.478000000000000114e+01,5.309000000000000341e+01,5.139000000000000057e+01,5.003999999999999915e+01,4.767999999999999972e+01,4.640999999999999659e+01,4.539000000000000057e+01,4.438000000000000256e+01,4.210000000000000142e+01,3.871999999999999886e+01,3.635000000000000142e+01,3.321999999999999886e+01,3.532999999999999829e+01,3.745000000000000284e+01,3.896999999999999886e+01,3.964000000000000057e+01,4.210000000000000142e+01,4.438000000000000256e+01,4.682999999999999829e+01,4.986999999999999744e+01,5.131000000000000227e+01,5.282999999999999829e+01,5.452000000000000313e+01,5.603999999999999915e+01,5.731000000000000227e+01,5.553999999999999915e+01,5.410000000000000142e+01,5.106000000000000227e+01,4.717000000000000171e+01,4.438000000000000256e+01,4.268999999999999773e+01,4.082999999999999829e+01,3.947999999999999687e+01,3.896999999999999886e+01,3.854999999999999716e+01,3.947999999999999687e+01,4.049000000000000199e+01,4.040999999999999659e+01,4.024000000000000199e+01,3.981000000000000227e+01,3.997999999999999687e+01,4.090999999999999659e+01,4.235000000000000142e+01,4.353000000000000114e+01,4.531000000000000227e+01,4.700000000000000000e+01,4.843999999999999773e+01,5.013000000000000256e+01,5.215999999999999659e+01,5.334000000000000341e+01,5.452000000000000313e+01,5.359000000000000341e+01,5.240999999999999659e+01,5.199000000000000199e+01,5.156000000000000227e+01,5.013000000000000256e+01,5.021000000000000085e+01,5.292000000000000171e+01,5.468999999999999773e+01,5.520000000000000284e+01,5.596000000000000085e+01,5.764999999999999858e+01,5.925999999999999801e+01,5.992999999999999972e+01,6.085999999999999943e+01,6.120000000000000284e+01,6.136999999999999744e+01,6.289000000000000057e+01,6.374000000000000199e+01,6.406999999999999318e+01,6.357000000000000028e+01,6.178999999999999915e+01,6.002000000000000313e+01,5.934000000000000341e+01,5.764999999999999858e+01,5.596000000000000085e+01,5.427000000000000313e+01,5.385000000000000142e+01,5.427000000000000313e+01,5.460999999999999943e+01,5.485999999999999943e+01,5.553999999999999915e+01,5.571000000000000085e+01,5.443999999999999773e+01,5.410000000000000142e+01,5.375999999999999801e+01,5.350999999999999801e+01,5.199000000000000199e+01,4.885999999999999943e+01,4.624000000000000199e+01,4.345000000000000284e+01,4.117000000000000171e+01,3.921999999999999886e+01,3.677000000000000313e+01,3.660000000000000142e+01,3.677000000000000313e+01,3.575999999999999801e+01,3.559000000000000341e+01,3.559000000000000341e+01,3.635000000000000142e+01,3.770000000000000284e+01,3.846000000000000085e+01,4.125000000000000000e+01,4.597999999999999687e+01,5.139000000000000057e+01,5.739999999999999858e+01,6.043999999999999773e+01,6.339999999999999858e+01,6.543000000000000682e+01,6.618999999999999773e+01,6.653000000000000114e+01,6.399000000000000199e+01,6.120000000000000284e+01,5.747999999999999687e+01,5.510999999999999943e+01,4.928000000000000114e+01,4.489000000000000057e+01,4.032000000000000028e+01,3.786999999999999744e+01,3.542000000000000171e+01,3.449000000000000199e+01,3.439999999999999858e+01,3.677000000000000313e+01,3.879999999999999716e+01,4.142000000000000171e+01,4.454999999999999716e+01,4.800999999999999801e+01,5.021000000000000085e+01,5.359000000000000341e+01,5.571000000000000085e+01,5.789999999999999858e+01,6.018999999999999773e+01,6.095000000000000284e+01,6.128000000000000114e+01,6.171000000000000085e+01,5.992999999999999972e+01,5.934000000000000341e+01,5.875000000000000000e+01,5.536999999999999744e+01,5.410000000000000142e+01,5.131000000000000227e+01,4.945000000000000284e+01,4.852000000000000313e+01,4.767999999999999972e+01,4.742000000000000171e+01,4.725000000000000000e+01,4.725000000000000000e+01,4.792999999999999972e+01,4.682999999999999829e+01,4.657999999999999829e+01,4.640999999999999659e+01,4.682999999999999829e+01,4.800999999999999801e+01,4.827000000000000313e+01,4.961999999999999744e+01,5.038000000000000256e+01,5.089000000000000057e+01,5.122999999999999687e+01,5.224000000000000199e+01,5.275000000000000000e+01,5.207000000000000028e+01,5.096999999999999886e+01,5.038000000000000256e+01,5.096999999999999886e+01,5.089000000000000057e+01,5.172999999999999687e+01,5.224000000000000199e+01,5.292000000000000171e+01,5.375999999999999801e+01,5.367999999999999972e+01,5.350999999999999801e+01,5.317000000000000171e+01,5.282999999999999829e+01,5.375999999999999801e+01,5.427000000000000313e+01,5.325000000000000000e+01,5.215999999999999659e+01,4.885999999999999943e+01,4.640999999999999659e+01,4.293999999999999773e+01,4.082999999999999829e+01,3.964000000000000057e+01,3.863000000000000256e+01,4.074000000000000199e+01,4.403999999999999915e+01,4.624000000000000199e+01,4.877000000000000313e+01,5.131000000000000227e+01,5.309000000000000341e+01,5.485999999999999943e+01,5.671999999999999886e+01,5.731000000000000227e+01,5.654999999999999716e+01,5.578999999999999915e+01,5.596000000000000085e+01,5.671999999999999886e+01,5.714000000000000057e+01,5.689000000000000057e+01,5.561999999999999744e+01,5.367999999999999972e+01,5.207000000000000028e+01,5.071999999999999886e+01,5.021000000000000085e+01,4.817999999999999972e+01,4.682999999999999829e+01,4.649000000000000199e+01,4.624000000000000199e+01,4.632000000000000028e+01,4.750999999999999801e+01,4.817999999999999972e+01,4.843999999999999773e+01,4.827000000000000313e+01,4.852000000000000313e+01,4.860999999999999943e+01,4.928000000000000114e+01,5.003999999999999915e+01,5.122999999999999687e+01,5.164999999999999858e+01,5.013000000000000256e+01,4.970000000000000284e+01,4.920000000000000284e+01,5.021000000000000085e+01,5.240999999999999659e+01,5.443999999999999773e+01,5.621000000000000085e+01,5.747999999999999687e+01,5.875000000000000000e+01,5.857999999999999829e+01,5.917000000000000171e+01,5.850000000000000000e+01,5.799000000000000199e+01,5.799000000000000199e+01,5.679999999999999716e+01,5.510999999999999943e+01,5.334000000000000341e+01,5.240999999999999659e+01,5.106000000000000227e+01,5.029999999999999716e+01,4.945000000000000284e+01,4.843999999999999773e+01,4.640999999999999659e+01,4.564999999999999858e+01,4.428999999999999915e+01,4.293999999999999773e+01,4.242999999999999972e+01,4.134000000000000341e+01,4.074000000000000199e+01,4.217999999999999972e+01,4.252000000000000313e+01,4.293999999999999773e+01,4.428999999999999915e+01,4.539000000000000057e+01,4.607000000000000028e+01
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.700000000000000122e-01,1.780000000000000027e+00,1.860000000000000142e+01,3.956000000000000227e+01,4.632000000000000028e+01,4.235000000000000142e+01,3.947999999999999687e+01,3.972999999999999687e+01,3.964000000000000057e+01,3.246000000000000085e+01,2.764000000000000057e+01,1.926999999999999957e+01,1.953000000000000114e+01,2.139000000000000057e+01,2.139000000000000057e+01,2.257000000000000028e+01,2.687999999999999901e+01,3.304999999999999716e+01,4.353000000000000114e+01,5.392999999999999972e+01,6.010000000000000142e+01,6.018999999999999773e+01,5.900000000000000000e+01,5.689000000000000057e+01,5.679999999999999716e+01,5.985000000000000142e+01,6.229999999999999716e+01,6.415999999999999659e+01,6.609999999999999432e+01,6.450000000000000000e+01,6.382000000000000028e+01,6.364999999999999858e+01,6.374000000000000199e+01,6.526000000000000512e+01,6.593000000000000682e+01,6.795999999999999375e+01,6.685999999999999943e+01,6.390999999999999659e+01,5.959000000000000341e+01,5.679999999999999716e+01,5.443999999999999773e+01,5.460999999999999943e+01,5.824000000000000199e+01,6.060999999999999943e+01,6.271999999999999886e+01,6.626999999999999602e+01,6.940000000000000568e+01,7.209999999999999432e+01,7.473000000000000398e+01,7.354000000000000625e+01,7.184999999999999432e+01,7.007999999999999829e+01,6.998999999999999488e+01,6.923000000000000398e+01,6.906000000000000227e+01,7.075000000000000000e+01,7.278000000000000114e+01,7.421999999999999886e+01,7.395999999999999375e+01,7.050000000000000000e+01,6.703000000000000114e+01,6.517000000000000171e+01,6.457999999999999829e+01,6.720000000000000284e+01,6.973999999999999488e+01,7.134000000000000341e+01,7.159999999999999432e+01,7.040999999999999659e+01,6.881000000000000227e+01,6.559999999999999432e+01,6.500000000000000000e+01,6.593000000000000682e+01,6.770999999999999375e+01,7.151000000000000512e+01,7.642000000000000171e+01,7.835999999999999943e+01,7.920999999999999375e+01,7.945999999999999375e+01,7.929000000000000625e+01,7.945999999999999375e+01,7.920999999999999375e+01,7.776999999999999602e+01,7.540000000000000568e+01,7.312000000000000455e+01,7.184999999999999432e+01,7.287000000000000455e+01,7.345999999999999375e+01,7.421999999999999886e+01,7.506000000000000227e+01,7.784999999999999432e+01,7.920999999999999375e+01,8.021999999999999886e+01,8.232999999999999829e+01,8.334999999999999432e+01,8.326000000000000512e+01,8.445000000000000284e+01,8.190999999999999659e+01,7.860999999999999943e+01,7.573999999999999488e+01,7.456000000000000227e+01,7.523000000000000398e+01,7.692000000000000171e+01,7.818999999999999773e+01,7.945999999999999375e+01,8.156999999999999318e+01,8.190999999999999659e+01,8.276000000000000512e+01,8.284000000000000341e+01,8.004999999999999716e+01,8.046999999999999886e+01,8.384999999999999432e+01,8.554999999999999716e+01,8.529000000000000625e+01,8.487000000000000455e+01,8.276000000000000512e+01,8.004999999999999716e+01,7.734999999999999432e+01,7.362999999999999545e+01,7.101000000000000512e+01,7.218999999999999773e+01,7.370999999999999375e+01,7.684000000000000341e+01,8.039000000000000057e+01,8.242000000000000171e+01,8.504000000000000625e+01,8.648000000000000398e+01,8.731999999999999318e+01,8.673000000000000398e+01,8.748999999999999488e+01,8.790999999999999659e+01,8.825000000000000000e+01,8.985999999999999943e+01,9.053000000000000114e+01,8.943000000000000682e+01,8.748999999999999488e+01,8.529000000000000625e+01,8.445000000000000284e+01,8.428000000000000114e+01,8.462000000000000455e+01,8.562999999999999545e+01,8.376999999999999602e+01,8.207999999999999829e+01,8.225000000000000000e+01,8.453000000000000114e+01,8.604999999999999716e+01,8.631000000000000227e+01,8.648000000000000398e+01,8.673000000000000398e+01,8.621999999999999886e+01,8.478000000000000114e+01,8.453000000000000114e+01,8.410999999999999943e+01,8.359999999999999432e+01,8.343000000000000682e+01,8.410999999999999943e+01,8.445000000000000284e+01,8.401999999999999602e+01,8.368999999999999773e+01,8.351999999999999602e+01,8.326000000000000512e+01,8.343000000000000682e+01,8.393999999999999773e+01,8.554999999999999716e+01,8.587999999999999545e+01,8.664000000000000057e+01,8.773999999999999488e+01,8.850000000000000000e+01,8.943000000000000682e+01,8.976999999999999602e+01,9.003000000000000114e+01,8.859000000000000341e+01,8.715000000000000568e+01,8.681000000000000227e+01,8.621999999999999886e+01,8.579999999999999716e+01,8.562999999999999545e+01,8.545999999999999375e+01,8.545999999999999375e+01,8.520999999999999375e+01,8.579999999999999716e+01,8.656000000000000227e+01,8.850000000000000000e+01,9.045000000000000284e+01,9.145999999999999375e+01,9.231000000000000227e+01,9.298000000000000398e+01,9.340999999999999659e+01,9.290000000000000568e+01,9.162999999999999545e+01,9.053000000000000114e+01,8.807999999999999829e+01,8.487000000000000455e+01,8.148999999999999488e+01,7.835999999999999943e+01,7.667000000000000171e+01,7.523000000000000398e+01,7.556999999999999318e+01,7.692000000000000171e+01,8.081000000000000227e+01,8.393999999999999773e+01,8.690000000000000568e+01,8.985999999999999943e+01,9.204999999999999716e+01,9.340999999999999659e+01,9.434000000000000341e+01,9.467000000000000171e+01,9.407999999999999829e+01,9.357999999999999829e+01,9.340999999999999659e+01,9.256000000000000227e+01,9.162999999999999545e+01,9.035999999999999943e+01,8.807999999999999829e+01,8.512000000000000455e+01,8.351999999999999602e+01,8.182999999999999829e+01,8.073000000000000398e+01,8.039000000000000057e+01,8.090000000000000568e+01,8.232999999999999829e+01,8.435999999999999943e+01,8.537999999999999545e+01,8.748999999999999488e+01,8.959999999999999432e+01,9.079000000000000625e+01,9.231000000000000227e+01,9.348999999999999488e+01,9.417000000000000171e+01,9.451000000000000512e+01,9.451000000000000512e+01,9.442000000000000171e+01,9.417000000000000171e+01,9.407999999999999829e+01,9.340999999999999659e+01,9.256000000000000227e+01,9.145999999999999375e+01,9.018999999999999773e+01,8.918000000000000682e+01,8.842000000000000171e+01,8.731999999999999318e+01,8.656000000000000227e+01,8.570999999999999375e+01,8.520999999999999375e+01,8.504000000000000625e+01,8.478000000000000114e+01,8.487000000000000455e+01,8.512000000000000455e+01,8.614000000000000057e+01,8.706999999999999318e+01,8.893000000000000682e+01,8.985999999999999943e+01,9.154999999999999716e+01,9.273000000000000398e+01,9.290000000000000568e+01,9.348999999999999488e+01,9.331999999999999318e+01,9.357999999999999829e+01,9.417000000000000171e+01,9.407999999999999829e+01,9.323999999999999488e+01,9.281000000000000227e+01,9.256000000000000227e+01,9.248000000000000398e+01,9.196999999999999886e+01,9.196999999999999886e+01,9.189000000000000057e+01,9.162999999999999545e+01,9.112000000000000455e+01,9.112000000000000455e+01,9.104000000000000625e+01,9.120999999999999375e+01,9.145999999999999375e+01,9.129000000000000625e+01,9.137999999999999545e+01,9.087000000000000455e+01,9.095999999999999375e+01,9.112000000000000455e+01,9.104000000000000625e+01,9.120999999999999375e+01,9.162999999999999545e+01,9.171999999999999886e+01,9.162999999999999545e+01,9.162999999999999545e+01,9.145999999999999375e+01,9.120999999999999375e+01,9.129000000000000625e+01,9.154999999999999716e+01,9.171999999999999886e+01,9.204999999999999716e+01,9.256000000000000227e+01,9.265000000000000568e+01,9.281000000000000227e+01,9.273000000000000398e+01,9.231000000000000227e+01,9.256000000000000227e+01,9.256000000000000227e+01,9.265000000000000568e+01,9.265000000000000568e+01,9.120999999999999375e+01,9.062000000000000455e+01,8.918000000000000682e+01,8.884000000000000341e+01,8.951999999999999602e+01,9.045000000000000284e+01,9.087000000000000455e+01,9.154999999999999716e+01,9.171999999999999886e+01,9.231000000000000227e+01,9.231000000000000227e+01,9.221999999999999886e+01,9.231000000000000227e+01,9.248000000000000398e+01,9.154999999999999716e+01,9.045000000000000284e+01,8.993999999999999773e+01,8.993999999999999773e+01,9.028000000000000114e+01,9.120999999999999375e+01,9.171999999999999886e+01,9.231000000000000227e+01,9.239000000000000057e+01,9.290000000000000568e+01,9.273000000000000398e+01,9.273000000000000398e+01,9.239000000000000057e+01,9.179999999999999716e+01,9.137999999999999545e+01,9.129000000000000625e+01,9.137999999999999545e+01,9.095999999999999375e+01,9.053000000000000114e+01,9.062000000000000455e+01,9.087000000000000455e+01,9.070000000000000284e+01,9.095999999999999375e+01,9.112000000000000455e+01,9.104000000000000625e+01,9.087000000000000455e+01,9.028000000000000114e+01,8.985999999999999943e+01,8.850000000000000000e+01,8.664000000000000057e+01,8.478000000000000114e+01,8.393999999999999773e+01,8.418999999999999773e+01,8.292000000000000171e+01,8.284000000000000341e+01,8.318000000000000682e+01,8.504000000000000625e+01,8.723999999999999488e+01,8.951999999999999602e+01,9.120999999999999375e+01,9.214000000000000057e+01,9.256000000000000227e+01,9.306999999999999318e+01,9.417000000000000171e+01,9.442000000000000171e+01,9.434000000000000341e+01,9.442000000000000171e+01,9.390999999999999659e+01,9.390999999999999659e+01,9.382999999999999829e+01,9.373999999999999488e+01,9.331999999999999318e+01,9.323999999999999488e+01,9.306999999999999318e+01,9.315000000000000568e+01,9.315000000000000568e+01,9.331999999999999318e+01,9.323999999999999488e+01,9.348999999999999488e+01,9.357999999999999829e+01,9.290000000000000568e+01,9.265000000000000568e+01,9.231000000000000227e+01,9.231000000000000227e+01,9.196999999999999886e+01,9.231000000000000227e+01,9.315000000000000568e+01,9.331999999999999318e+01,9.315000000000000568e+01,9.231000000000000227e+01,9.028000000000000114e+01,8.909999999999999432e+01,8.832999999999999829e+01,8.832999999999999829e+01,8.968999999999999773e+01,9.104000000000000625e+01,9.231000000000000227e+01,9.239000000000000057e+01,9.248000000000000398e+01,9.290000000000000568e+01,9.290000000000000568e+01,9.331999999999999318e+01,9.357999999999999829e+01,9.390999999999999659e+01,9.400000000000000000e+01,9.400000000000000000e+01,9.407999999999999829e+01,9.442000000000000171e+01,9.459000000000000341e+01,9.434000000000000341e+01,9.407999999999999829e+01,9.407999999999999829e+01,9.407999999999999829e+01,9.390999999999999659e+01,9.340999999999999659e+01,9.323999999999999488e+01,9.298000000000000398e+01,9.214000000000000057e+01,9.120999999999999375e+01,9.070000000000000284e+01,8.985999999999999943e+01,8.976999999999999602e+01,8.959999999999999432e+01,8.968999999999999773e+01,9.018999999999999773e+01,9.018999999999999773e+01,9.062000000000000455e+01,9.204999999999999716e+01,9.298000000000000398e+01,9.340999999999999659e+01,9.407999999999999829e+01,9.459000000000000341e+01,9.484000000000000341e+01,9.493000000000000682e+01,9.526999999999999602e+01,9.518000000000000682e+01,9.476000000000000512e+01,9.434000000000000341e+01,9.407999999999999829e+01,9.400000000000000000e+01,9.390999999999999659e+01,9.331999999999999318e+01,9.256000000000000227e+01,9.196999999999999886e+01,9.095999999999999375e+01,9.070000000000000284e+01,9.018999999999999773e+01,9.018999999999999773e+01,9.045000000000000284e+01,9.104000000000000625e+01,9.196999999999999886e+01,9.323999999999999488e+01,9.434000000000000341e+01,9.476000000000000512e+01,9.484000000000000341e+01,9.509999999999999432e+01,9.501000000000000512e+01,9.518000000000000682e+01,9.459000000000000341e+01,9.390999999999999659e+01,9.340999999999999659e+01,9.290000000000000568e+01,9.265000000000000568e+01,9.281000000000000227e+01,9.298000000000000398e+01,9.265000000000000568e+01,9.265000000000000568e+01,9.281000000000000227e+01,9.281000000000000227e+01,9.306999999999999318e+01,9.306999999999999318e+01,9.331999999999999318e+01,9.373999999999999488e+01,9.400000000000000000e+01,9.407999999999999829e+01,9.357999999999999829e+01,9.265000000000000568e+01,9.248000000000000398e+01,9.137999999999999545e+01,9.112000000000000455e+01,9.112000000000000455e+01,9.154999999999999716e+01,9.248000000000000398e+01,9.373999999999999488e+01,9.434000000000000341e+01,9.476000000000000512e+01,9.526999999999999602e+01,9.484000000000000341e+01,9.476000000000000512e+01,9.434000000000000341e+01,9.459000000000000341e+01,9.493000000000000682e+01,9.534999999999999432e+01,9.576999999999999602e+01,9.534999999999999432e+01,9.501000000000000512e+01,9.434000000000000341e+01,9.340999999999999659e+01,9.204999999999999716e+01,9.095999999999999375e+01,9.120999999999999375e+01,9.145999999999999375e+01,9.179999999999999716e+01,9.162999999999999545e+01,9.171999999999999886e+01,9.315000000000000568e+01,9.434000000000000341e+01,9.459000000000000341e+01,9.509999999999999432e+01,9.568999999999999773e+01,9.593999999999999773e+01,9.628000000000000114e+01,9.645000000000000284e+01,9.653000000000000114e+01,9.679000000000000625e+01,9.679000000000000625e+01,9.670000000000000284e+01,9.687000000000000455e+01,9.679000000000000625e+01,9.687000000000000455e+01,9.662000000000000455e+01,9.585999999999999943e+01,9.476000000000000512e+01,9.357999999999999829e+01,9.189000000000000057e+01,9.062000000000000455e+01,8.943000000000000682e+01,8.926000000000000512e+01,8.876000000000000512e+01,8.893000000000000682e+01,8.901000000000000512e+01,8.943000000000000682e+01,9.087000000000000455e+01,9.179999999999999716e+01,9.239000000000000057e+01,9.382999999999999829e+01,9.425000000000000000e+01,9.467000000000000171e+01,9.509999999999999432e+01,9.484000000000000341e+01,9.493000000000000682e+01,9.459000000000000341e+01,9.442000000000000171e+01,9.434000000000000341e+01,9.434000000000000341e+01,9.425000000000000000e+01,9.407999999999999829e+01,9.425000000000000000e+01,9.273000000000000398e+01,9.221999999999999886e+01,9.171999999999999886e+01,9.145999999999999375e+01,9.196999999999999886e+01,9.273000000000000398e+01,9.340999999999999659e+01,9.417000000000000171e+01,9.467000000000000171e+01,9.459000000000000341e+01,9.493000000000000682e+01,9.484000000000000341e+01,9.493000000000000682e+01,9.459000000000000341e+01,9.417000000000000171e+01,9.340999999999999659e+01,9.306999999999999318e+01,9.281000000000000227e+01,9.239000000000000057e+01,9.239000000000000057e+01,9.221999999999999886e+01,9.221999999999999886e+01,9.248000000000000398e+01,9.290000000000000568e+01,9.298000000000000398e+01,9.390999999999999659e+01,9.484000000000000341e+01,9.534999999999999432e+01,9.559999999999999432e+01,9.603000000000000114e+01,9.653000000000000114e+01,9.610999999999999943e+01,9.585999999999999943e+01,9.559999999999999432e+01,9.526999999999999602e+01,9.509999999999999432e+01,9.568999999999999773e+01,9.585999999999999943e+01,9.585999999999999943e+01,9.568999999999999773e+01,9.585999999999999943e+01,9.603000000000000114e+01,9.593999999999999773e+01,9.585999999999999943e+01,9.568999999999999773e+01,9.509999999999999432e+01,9.476000000000000512e+01,9.476000000000000512e+01,9.476000000000000512e+01,9.417000000000000171e+01,9.373999999999999488e+01,9.306999999999999318e+01,9.265000000000000568e+01,9.256000000000000227e+01,9.189000000000000057e+01,9.196999999999999886e+01,9.214000000000000057e+01,9.248000000000000398e+01,9.315000000000000568e+01,9.357999999999999829e+01,9.407999999999999829e+01,9.407999999999999829e+01,9.382999999999999829e+01,9.407999999999999829e+01,9.484000000000000341e+01,9.543999999999999773e+01,9.620000000000000284e+01,9.679000000000000625e+01,9.687000000000000455e+01,9.645000000000000284e+01,9.603000000000000114e+01,9.593999999999999773e+01,9.534999999999999432e+01,9.509999999999999432e+01,9.551999999999999602e+01,9.576999999999999602e+01,9.509999999999999432e+01,9.451000000000000512e+01,9.373999999999999488e+01,9.306999999999999318e+01,9.281000000000000227e+01,9.265000000000000568e+01,9.265000000000000568e+01,9.315000000000000568e+01,9.281000000000000227e+01,9.231000000000000227e+01,9.265000000000000568e+01,9.265000000000000568e+01,9.340999999999999659e+01,9.357999999999999829e+01,9.340999999999999659e+01,9.407999999999999829e+01,9.390999999999999659e+01,9.451000000000000512e+01,9.526999999999999602e+01,9.543999999999999773e+01,9.559999999999999432e+01,9.593999999999999773e+01,9.628000000000000114e+01,9.653000000000000114e+01,9.662000000000000455e+01,9.653000000000000114e+01,9.662000000000000455e+01,9.645000000000000284e+01,9.645000000000000284e+01,9.628000000000000114e+01,9.568999999999999773e+01,9.568999999999999773e+01,9.603000000000000114e+01,9.610999999999999943e+01,9.620000000000000284e+01,9.662000000000000455e+01,9.695999999999999375e+01,9.670000000000000284e+01,9.628000000000000114e+01,9.603000000000000114e+01,9.568999999999999773e+01,9.493000000000000682e+01,9.493000000000000682e+01,9.476000000000000512e+01,9.417000000000000171e+01,9.290000000000000568e+01,9.231000000000000227e+01,9.145999999999999375e+01,9.112000000000000455e+01,9.112000000000000455e+01,9.120999999999999375e+01,9.179999999999999716e+01,9.248000000000000398e+01,9.323999999999999488e+01,9.390999999999999659e+01,9.442000000000000171e+01,9.484000000000000341e+01,9.543999999999999773e+01,9.559999999999999432e+01,9.559999999999999432e+01,9.568999999999999773e+01,9.576999999999999602e+01,9.543999999999999773e+01,9.534999999999999432e+01,9.509999999999999432e+01,9.417000000000000171e+01,9.340999999999999659e+01,9.306999999999999318e+01,9.315000000000000568e+01,9.390999999999999659e+01,9.467000000000000171e+01,9.493000000000000682e+01,9.543999999999999773e+01,9.551999999999999602e+01,9.534999999999999432e+01,9.551999999999999602e+01,9.559999999999999432e+01,9.559999999999999432e+01,9.551999999999999602e+01,9.576999999999999602e+01,9.628000000000000114e+01,9.662000000000000455e+01,9.637000000000000455e+01,9.620000000000000284e+01,9.568999999999999773e+01,9.551999999999999602e+01,9.559999999999999432e+01,9.551999999999999602e+01,9.534999999999999432e+01,9.484000000000000341e+01,9.476000000000000512e+01,9.476000000000000512e+01,9.509999999999999432e+01,9.484000000000000341e+01,9.501000000000000512e+01,9.501000000000000512e+01,9.509999999999999432e+01,9.551999999999999602e+01,9.585999999999999943e+01,9.628000000000000114e+01,9.637000000000000455e+01,9.628000000000000114e+01,9.645000000000000284e+01,9.637000000000000455e+01,9.637000000000000455e+01,9.653000000000000114e+01,9.645000000000000284e+01,9.645000000000000284e+01,9.620000000000000284e+01,9.610999999999999943e+01,9.620000000000000284e+01,9.637000000000000455e+01,9.628000000000000114e+01,9.628000000000000114e+01,9.637000000000000455e+01,9.662000000000000455e+01,9.645000000000000284e+01,9.637000000000000455e+01,9.603000000000000114e+01,9.543999999999999773e+01,9.493000000000000682e+01,9.425000000000000000e+01,9.373999999999999488e+01,9.290000000000000568e+01,9.298000000000000398e+01,9.357999999999999829e+01,9.442000000000000171e+01,9.509999999999999432e+01,9.534999999999999432e+01,9.593999999999999773e+01,9.603000000000000114e+01,9.593999999999999773e+01,9.518000000000000682e+01,9.484000000000000341e+01,9.467000000000000171e+01,9.459000000000000341e+01,9.434000000000000341e+01,9.417000000000000171e+01,9.442000000000000171e+01,9.417000000000000171e+01,9.417000000000000171e+01,9.365999999999999659e+01,9.382999999999999829e+01,9.382999999999999829e+01,9.417000000000000171e+01,9.417000000000000171e+01,9.442000000000000171e+01,9.459000000000000341e+01,9.501000000000000512e+01,9.526999999999999602e+01,9.559999999999999432e+01,9.610999999999999943e+01,9.662000000000000455e+01,9.712999999999999545e+01,9.720999999999999375e+01,9.729999999999999716e+01,9.720999999999999375e+01,9.704000000000000625e+01,9.670000000000000284e+01,9.679000000000000625e+01,9.687000000000000455e+01,9.653000000000000114e+01,9.620000000000000284e+01,9.593999999999999773e+01,9.585999999999999943e+01,9.559999999999999432e+01,9.526999999999999602e+01,9.509999999999999432e+01,9.417000000000000171e+01,9.365999999999999659e+01,9.290000000000000568e+01,9.196999999999999886e+01,9.095999999999999375e+01,8.976999999999999602e+01,8.893000000000000682e+01,8.859000000000000341e+01,8.993999999999999773e+01,9.248000000000000398e+01,9.365999999999999659e+01,9.593999999999999773e+01,9.704000000000000625e+01,9.754999999999999716e+01,9.779999999999999716e+01,9.771999999999999886e+01,9.762999999999999545e+01,9.745999999999999375e+01,9.737999999999999545e+01,9.712999999999999545e+01,9.620000000000000284e+01,9.509999999999999432e+01,9.407999999999999829e+01,9.265000000000000568e+01,9.095999999999999375e+01,9.010999999999999943e+01,8.985999999999999943e+01,9.045000000000000284e+01,9.145999999999999375e+01,9.265000000000000568e+01,9.365999999999999659e+01,9.451000000000000512e+01,9.509999999999999432e+01,9.576999999999999602e+01,9.645000000000000284e+01,9.662000000000000455e+01,9.695999999999999375e+01,9.712999999999999545e+01,9.737999999999999545e+01,9.745999999999999375e+01,9.745999999999999375e+01,9.712999999999999545e+01,9.679000000000000625e+01,9.620000000000000284e+01,9.593999999999999773e+01,9.518000000000000682e+01,9.484000000000000341e+01,9.476000000000000512e+01,9.543999999999999773e+01,9.576999999999999602e+01,9.603000000000000114e+01,9.593999999999999773e+01,9.576999999999999602e+01,9.593999999999999773e+01,9.593999999999999773e+01,9.603000000000000114e+01,9.568999999999999773e+01,9.568999999999999773e+01,9.543999999999999773e+01,9.534999999999999432e+01,9.543999999999999773e+01,9.551999999999999602e+01,9.576999999999999602e+01,9.603000000000000114e+01,9.637000000000000455e+01,9.628000000000000114e+01,9.610999999999999943e+01,9.593999999999999773e+01,9.576999999999999602e+01,9.576999999999999602e+01,9.603000000000000114e+01,9.645000000000000284e+01,9.687000000000000455e+01,9.695999999999999375e+01,9.695999999999999375e+01,9.720999999999999375e+01,9.720999999999999375e+01,9.720999999999999375e+01,9.720999999999999375e+01,9.720999999999999375e+01,9.729999999999999716e+01,9.712999999999999545e+01,9.704000000000000625e+01,9.687000000000000455e+01,9.679000000000000625e+01,9.662000000000000455e+01,9.679000000000000625e+01,9.695999999999999375e+01,9.712999999999999545e+01,9.712999999999999545e+01,9.729999999999999716e+01,9.704000000000000625e+01,9.679000000000000625e+01,9.679000000000000625e+01,9.620000000000000284e+01,9.576999999999999602e+01,9.526999999999999602e+01,9.417000000000000171e+01,9.417000000000000171e+01,9.417000000000000171e+01,9.382999999999999829e+01,9.373999999999999488e+01,9.357999999999999829e+01,9.382999999999999829e+01,9.390999999999999659e+01,9.382999999999999829e+01,9.407999999999999829e+01,9.400000000000000000e+01,9.373999999999999488e+01,9.390999999999999659e+01,9.417000000000000171e+01,9.459000000000000341e+01,9.476000000000000512e+01,9.467000000000000171e+01,9.493000000000000682e+01,9.551999999999999602e+01,9.551999999999999602e+01,9.551999999999999602e+01,9.551999999999999602e+01,9.585999999999999943e+01,9.603000000000000114e+01,9.645000000000000284e+01,9.679000000000000625e+01,9.662000000000000455e+01,9.637000000000000455e+01,9.662000000000000455e+01,9.679000000000000625e+01,9.670000000000000284e+01,9.712999999999999545e+01,9.737999999999999545e+01,9.687000000000000455e+01,9.637000000000000455e+01,9.628000000000000114e+01,9.603000000000000114e+01,9.559999999999999432e+01,9.526999999999999602e+01,9.518000000000000682e+01,9.476000000000000512e+01,9.459000000000000341e+01,9.476000000000000512e+01,9.518000000000000682e+01,9.501000000000000512e+01,9.509999999999999432e+01,9.518000000000000682e+01,9.551999999999999602e+01,9.551999999999999602e+01,9.551999999999999602e+01,9.509999999999999432e+01,9.518000000000000682e+01,9.484000000000000341e+01,9.459000000000000341e+01,9.501000000000000512e+01,9.568999999999999773e+01,9.610999999999999943e+01,9.645000000000000284e+01,9.645000000000000284e+01,9.662000000000000455e+01,9.662000000000000455e+01,9.695999999999999375e+01,9.695999999999999375e+01,9.679000000000000625e+01,9.620000000000000284e+01,9.576999999999999602e+01,9.501000000000000512e+01,9.459000000000000341e+01,9.442000000000000171e+01,9.425000000000000000e+01,9.407999999999999829e+01,9.442000000000000171e+01,9.442000000000000171e+01,9.493000000000000682e+01,9.526999999999999602e+01,9.543999999999999773e+01,9.543999999999999773e+01,9.585999999999999943e+01,9.585999999999999943e+01,9.593999999999999773e+01,9.620000000000000284e+01,9.670000000000000284e+01,9.695999999999999375e+01,9.687000000000000455e+01,9.687000000000000455e+01,9.695999999999999375e+01,9.695999999999999375e+01,9.704000000000000625e+01,9.720999999999999375e+01,9.720999999999999375e+01,9.704000000000000625e+01,9.687000000000000455e+01,9.679000000000000625e+01,9.670000000000000284e+01,9.653000000000000114e+01,9.610999999999999943e+01,9.593999999999999773e+01,9.509999999999999432e+01,9.290000000000000568e+01,9.248000000000000398e+01,9.273000000000000398e+01,9.357999999999999829e+01,9.451000000000000512e+01,9.518000000000000682e+01,9.509999999999999432e+01,9.484000000000000341e+01,9.467000000000000171e+01,9.451000000000000512e+01,9.476000000000000512e+01,9.534999999999999432e+01,9.559999999999999432e+01,9.637000000000000455e+01,9.620000000000000284e+01,9.637000000000000455e+01,9.620000000000000284e+01,9.585999999999999943e+01,9.568999999999999773e+01,9.559999999999999432e+01,9.576999999999999602e+01,9.585999999999999943e+01,9.628000000000000114e+01,9.620000000000000284e+01,9.637000000000000455e+01,9.662000000000000455e+01,9.653000000000000114e+01,9.670000000000000284e+01,9.679000000000000625e+01,9.704000000000000625e+01,9.712999999999999545e+01,9.687000000000000455e+01,9.670000000000000284e+01,9.653000000000000114e+01,9.662000000000000455e+01,9.653000000000000114e+01,9.637000000000000455e+01,9.637000000000000455e+01,9.637000000000000455e+01,9.645000000000000284e+01,9.653000000000000114e+01,9.662000000000000455e+01,9.687000000000000455e+01,9.645000000000000284e+01,9.645000000000000284e+01,9.628000000000000114e+01,9.637000000000000455e+01,9.653000000000000114e+01,9.687000000000000455e+01,9.704000000000000625e+01,9.712999999999999545e+01,9.729999999999999716e+01,9.720999999999999375e+01,9.712999999999999545e+01,9.720999999999999375e+01,9.712999999999999545e+01,9.720999999999999375e+01,9.687000000000000455e+01,9.695999999999999375e+01,9.695999999999999375e+01,9.670000000000000284e+01,9.662000000000000455e+01,9.628000000000000114e+01,9.603000000000000114e+01,9.551999999999999602e+01,9.467000000000000171e+01,9.451000000000000512e+01,9.425000000000000000e+01,9.407999999999999829e+01,9.407999999999999829e+01,9.407999999999999829e+01,9.382999999999999829e+01,9.382999999999999829e+01,9.382999999999999829e+01,9.442000000000000171e+01,9.493000000000000682e+01,9.593999999999999773e+01,9.620000000000000284e+01,9.662000000000000455e+01,9.679000000000000625e+01,9.695999999999999375e+01,9.729999999999999716e+01,9.762999999999999545e+01,9.789000000000000057e+01,9.779999999999999716e+01,9.779999999999999716e+01,9.796999999999999886e+01,9.796999999999999886e+01,9.806000000000000227e+01,9.789000000000000057e+01,9.796999999999999886e+01,9.771999999999999886e+01,9.796999999999999886e+01,9.831000000000000227e+01,9.806000000000000227e+01,9.814000000000000057e+01,9.796999999999999886e+01,9.762999999999999545e+01,9.737999999999999545e+01,9.712999999999999545e+01,9.687000000000000455e+01,9.653000000000000114e+01,9.603000000000000114e+01,9.484000000000000341e+01,9.451000000000000512e+01,9.417000000000000171e+01,9.373999999999999488e+01,9.357999999999999829e+01,9.298000000000000398e+01,9.265000000000000568e+01,9.290000000000000568e+01,9.248000000000000398e+01,9.145999999999999375e+01,9.154999999999999716e+01,9.154999999999999716e+01,9.231000000000000227e+01,9.459000000000000341e+01,9.593999999999999773e+01,9.645000000000000284e+01,9.662000000000000455e+01,9.687000000000000455e+01,9.695999999999999375e+01,9.720999999999999375e+01,9.754999999999999716e+01,9.771999999999999886e+01,9.779999999999999716e+01,9.779999999999999716e+01,9.771999999999999886e+01,9.771999999999999886e+01,9.771999999999999886e+01,9.754999999999999716e+01,9.754999999999999716e+01,9.729999999999999716e+01,9.704000000000000625e+01,9.679000000000000625e+01,9.653000000000000114e+01,9.645000000000000284e+01,9.645000000000000284e+01,9.628000000000000114e+01,9.628000000000000114e+01,9.628000000000000114e+01,9.645000000000000284e+01,9.670000000000000284e+01,9.687000000000000455e+01,9.712999999999999545e+01,9.720999999999999375e+01,9.720999999999999375e+01,9.737999999999999545e+01,9.737999999999999545e+01,9.729999999999999716e+01,9.720999999999999375e+01,9.720999999999999375e+01,9.712999999999999545e+01,9.695999999999999375e+01,9.704000000000000625e+01,9.720999999999999375e+01,9.720999999999999375e+01,9.729999999999999716e+01,9.745999999999999375e+01,9.745999999999999375e+01,9.745999999999999375e+01,9.729999999999999716e+01,9.729999999999999716e+01,9.737999999999999545e+01,9.754999999999999716e+01,9.745999999999999375e+01,9.762999999999999545e+01,9.754999999999999716e+01,9.754999999999999716e+01,9.729999999999999716e+01,9.670000000000000284e+01,9.628000000000000114e+01,9.620000000000000284e+01,9.585999999999999943e+01,9.585999999999999943e+01,9.585999999999999943e+01,9.603000000000000114e+01,9.603000000000000114e+01,9.593999999999999773e+01,9.585999999999999943e+01,9.559999999999999432e+01,9.568999999999999773e+01,9.568999999999999773e+01,9.568999999999999773e+01,9.559999999999999432e+01,9.576999999999999602e+01,9.603000000000000114e+01,9.610999999999999943e+01,9.593999999999999773e+01,9.603000000000000114e+01,9.628000000000000114e+01,9.610999999999999943e+01,9.603000000000000114e+01,9.610999999999999943e+01,9.576999999999999602e+01,9.568999999999999773e+01,9.559999999999999432e+01,9.610999999999999943e+01,9.610999999999999943e+01,9.610999999999999943e+01,9.603000000000000114e+01,9.568999999999999773e+01,9.585999999999999943e+01,9.585999999999999943e+01,9.585999999999999943e+01,9.610999999999999943e+01,9.585999999999999943e+01,9.585999999999999943e+01,9.526999999999999602e+01,9.493000000000000682e+01,9.442000000000000171e+01,9.467000000000000171e+01,9.493000000000000682e+01,9.534999999999999432e+01,9.576999999999999602e+01,9.603000000000000114e+01,9.637000000000000455e+01,9.628000000000000114e+01,9.637000000000000455e+01,9.620000000000000284e+01,9.610999999999999943e+01,9.610999999999999943e+01,9.593999999999999773e+01,9.585999999999999943e+01,9.585999999999999943e+01,9.593999999999999773e+01,9.593999999999999773e+01,9.585999999999999943e+01,9.576999999999999602e+01,9.568999999999999773e+01,9.603000000000000114e+01,9.637000000000000455e+01,9.662000000000000455e+01,9.679000000000000625e+01,9.687000000000000455e+01,9.712999999999999545e+01,9.729999999999999716e+01,9.745999999999999375e+01,9.762999999999999545e+01,9.754999999999999716e+01,9.771999999999999886e+01,9.771999999999999886e+01,9.762999999999999545e+01,9.762999999999999545e+01,9.754999999999999716e+01,9.720999999999999375e+01,9.695999999999999375e+01,9.695999999999999375e+01,9.679000000000000625e+01,9.695999999999999375e+01,9.687000000000000455e+01,9.687000000000000455e+01,9.704000000000000625e+01,9.687000000000000455e+01,9.653000000000000114e+01,9.576999999999999602e+01,9.551999999999999602e+01,9.501000000000000512e+01,9.526999999999999602e+01,9.501000000000000512e+01,9.568999999999999773e+01,9.576999999999999602e+01,9.568999999999999773e+01,9.551999999999999602e+01,9.543999999999999773e+01,9.526999999999999602e+01,9.534999999999999432e+01,9.551999999999999602e+01,9.593999999999999773e+01,9.610999999999999943e+01,9.610999999999999943e+01,9.628000000000000114e+01,9.662000000000000455e+01,9.679000000000000625e+01,9.670000000000000284e+01,9.687000000000000455e+01,9.687000000000000455e+01,9.679000000000000625e+01,9.687000000000000455e+01,9.637000000000000455e+01,9.620000000000000284e+01,9.653000000000000114e+01,9.670000000000000284e+01,9.679000000000000625e+01,9.662000000000000455e+01,9.645000000000000284e+01,9.645000000000000284e+01,9.645000000000000284e+01,9.670000000000000284e+01,9.670000000000000284e+01,9.704000000000000625e+01,9.712999999999999545e+01,9.737999999999999545e+01,9.729999999999999716e+01,9.720999999999999375e+01,9.679000000000000625e+01,9.653000000000000114e+01,9.628000000000000114e+01,9.585999999999999943e+01,9.551999999999999602e+01,9.559999999999999432e+01,9.576999999999999602e+01,9.603000000000000114e+01,9.610999999999999943e+01,9.620000000000000284e+01,9.610999999999999943e+01,9.603000000000000114e+01,9.603000000000000114e+01,9.559999999999999432e+01,9.568999999999999773e+01,9.576999999999999602e+01,9.585999999999999943e+01,9.603000000000000114e+01,9.610999999999999943e+01,9.620000000000000284e+01,9.628000000000000114e+01,9.610999999999999943e+01,9.610999999999999943e+01,9.603000000000000114e+01,9.593999999999999773e+01,9.603000000000000114e+01,9.603000000000000114e+01,9.603000000000000114e+01,9.603000000000000114e+01,9.603000000000000114e+01,9.628000000000000114e+01,9.645000000000000284e+01,9.653000000000000114e+01,9.679000000000000625e+01,9.687000000000000455e+01,9.704000000000000625e+01,9.712999999999999545e+01,9.720999999999999375e+01,9.729999999999999716e+01,9.720999999999999375e+01,9.687000000000000455e+01,9.687000000000000455e+01,9.670000000000000284e+01,9.662000000000000455e+01,9.637000000000000455e+01,9.637000000000000455e+01,9.637000000000000455e+01,9.645000000000000284e+01,9.645000000000000284e+01,9.637000000000000455e+01,9.628000000000000114e+01,9.620000000000000284e+01,9.603000000000000114e+01,9.620000000000000284e+01,9.585999999999999943e+01,9.568999999999999773e+01,9.559999999999999432e+01,9.518000000000000682e+01,9.526999999999999602e+01,9.509999999999999432e+01,9.534999999999999432e+01,9.559999999999999432e+01,9.603000000000000114e+01,9.628000000000000114e+01,9.620000000000000284e+01,9.576999999999999602e+01,9.585999999999999943e+01,9.603000000000000114e+01,9.628000000000000114e+01,9.670000000000000284e+01,9.695999999999999375e+01,9.687000000000000455e+01,9.704000000000000625e+01,9.704000000000000625e+01,9.720999999999999375e+01,9.712999999999999545e+01,9.704000000000000625e+01,9.687000000000000455e+01,9.679000000000000625e+01,9.704000000000000625e+01,9.720999999999999375e+01,9.720999999999999375e+01,9.729999999999999716e+01,9.729999999999999716e+01,9.712999999999999545e+01,9.704000000000000625e+01,9.712999999999999545e+01,9.712999999999999545e+01,9.720999999999999375e+01,9.720999999999999375e+01,9.712999999999999545e+01,9.712999999999999545e+01,9.704000000000000625e+01,9.704000000000000625e+01,9.704000000000000625e+01,9.695999999999999375e+01,9.687000000000000455e+01,9.687000000000000455e+01,9.662000000000000455e+01,9.670000000000000284e+01,9.662000000000000455e+01,9.679000000000000625e+01,9.679000000000000625e+01,9.670000000000000284e+01,9.670000000000000284e+01,9.679000000000000625e+01,9.679000000000000625e+01,9.670000000000000284e+01,9.645000000000000284e+01,9.620000000000000284e+01,9.593999999999999773e+01,9.603000000000000114e+01,9.620000000000000284e+01,9.610999999999999943e+01,9.603000000000000114e+01,9.620000000000000284e+01,9.637000000000000455e+01,9.645000000000000284e+01,9.679000000000000625e+01,9.695999999999999375e+01,9.704000000000000625e+01,9.729999999999999716e+01,9.729999999999999716e+01,9.729999999999999716e+01,9.762999999999999545e+01,9.762999999999999545e+01,9.762999999999999545e+01,9.789000000000000057e+01,9.796999999999999886e+01,9.806000000000000227e+01,9.814000000000000057e+01,9.789000000000000057e+01,9.754999999999999716e+01,9.712999999999999545e+01,9.653000000000000114e+01,9.637000000000000455e+01,9.603000000000000114e+01,9.509999999999999432e+01,9.467000000000000171e+01,9.348999999999999488e+01,9.248000000000000398e+01,9.162999999999999545e+01,9.045000000000000284e+01,9.018999999999999773e+01,9.028000000000000114e+01,9.070000000000000284e+01,9.112000000000000455e+01,9.281000000000000227e+01,9.340999999999999659e+01,9.442000000000000171e+01,9.551999999999999602e+01,9.637000000000000455e+01,9.679000000000000625e+01,9.695999999999999375e+01,9.729999999999999716e+01,9.754999999999999716e+01,9.771999999999999886e+01,9.771999999999999886e+01,9.779999999999999716e+01,9.771999999999999886e+01,9.762999999999999545e+01,9.754999999999999716e+01,9.745999999999999375e+01,9.745999999999999375e+01,9.737999999999999545e+01,9.704000000000000625e+01,9.687000000000000455e+01,9.670000000000000284e+01,9.593999999999999773e+01,9.593999999999999773e+01,9.576999999999999602e+01,9.551999999999999602e+01,9.501000000000000512e+01,9.493000000000000682e+01,9.493000000000000682e+01,9.501000000000000512e+01,9.509999999999999432e+01,9.559999999999999432e+01,9.610999999999999943e+01,9.637000000000000455e+01,9.687000000000000455e+01,9.704000000000000625e+01,9.704000000000000625e+01,9.695999999999999375e+01,9.679000000000000625e+01,9.679000000000000625e+01,9.704000000000000625e+01,9.704000000000000625e+01,9.712999999999999545e+01,9.687000000000000455e+01,9.679000000000000625e+01,9.670000000000000284e+01,9.662000000000000455e+01,9.687000000000000455e+01,9.687000000000000455e+01,9.679000000000000625e+01,9.687000000000000455e+01,9.679000000000000625e+01,9.662000000000000455e+01,9.637000000000000455e+01,9.645000000000000284e+01,9.620000000000000284e+01,9.610999999999999943e+01,9.628000000000000114e+01,9.637000000000000455e+01,9.653000000000000114e+01,9.653000000000000114e+01,9.653000000000000114e+01,9.628000000000000114e+01,9.628000000000000114e+01,9.628000000000000114e+01,9.628000000000000114e+01,9.610999999999999943e+01,9.610999999999999943e+01,9.610999999999999943e+01,9.603000000000000114e+01,9.593999999999999773e+01,9.576999999999999602e+01,9.459000000000000341e+01,9.407999999999999829e+01,9.373999999999999488e+01,9.373999999999999488e+01,9.382999999999999829e+01,9.467000000000000171e+01,9.484000000000000341e+01,9.509999999999999432e+01,9.534999999999999432e+01,9.551999999999999602e+01,9.568999999999999773e+01,9.610999999999999943e+01,9.637000000000000455e+01,9.637000000000000455e+01,9.645000000000000284e+01,9.653000000000000114e+01,9.679000000000000625e+01,9.695999999999999375e+01,9.695999999999999375e+01,9.712999999999999545e+01,9.737999999999999545e+01,9.754999999999999716e+01,9.737999999999999545e+01,9.712999999999999545e+01,9.662000000000000455e+01,9.637000000000000455e+01,9.637000000000000455e+01,9.610999999999999943e+01,9.593999999999999773e+01,9.593999999999999773e+01,9.603000000000000114e+01,9.620000000000000284e+01,9.620000000000000284e+01,9.637000000000000455e+01,9.645000000000000284e+01,9.653000000000000114e+01,9.662000000000000455e+01,9.653000000000000114e+01,9.653000000000000114e+01,9.645000000000000284e+01,9.653000000000000114e+01,9.670000000000000284e+01,9.670000000000000284e+01,9.695999999999999375e+01,9.704000000000000625e+01,9.720999999999999375e+01,9.737999999999999545e+01,9.745999999999999375e+01,9.745999999999999375e+01,9.754999999999999716e+01,9.771999999999999886e+01,9.771999999999999886e+01,9.762999999999999545e+01,9.754999999999999716e+01,9.754999999999999716e+01,9.704000000000000625e+01,9.695999999999999375e+01,9.662000000000000455e+01,9.670000000000000284e+01,9.670000000000000284e+01,9.670000000000000284e+01,9.670000000000000284e+01,9.645000000000000284e+01,9.628000000000000114e+01,9.610999999999999943e+01,9.610999999999999943e+01,9.593999999999999773e+01,9.593999999999999773e+01,9.610999999999999943e+01,9.645000000000000284e+01,9.670000000000000284e+01,9.662000000000000455e+01,9.670000000000000284e+01,9.662000000000000455e+01,9.670000000000000284e+01,9.670000000000000284e+01,9.687000000000000455e+01,9.729999999999999716e+01,9.729999999999999716e+01,9.720999999999999375e+01,9.737999999999999545e+01,9.720999999999999375e+01,9.687000000000000455e+01,9.653000000000000114e+01,9.620000000000000284e+01,9.637000000000000455e+01,9.679000000000000625e+01,9.670000000000000284e+01,9.662000000000000455e+01,9.645000000000000284e+01,9.645000000000000284e+01,9.662000000000000455e+01,9.670000000000000284e+01,9.687000000000000455e+01,9.712999999999999545e+01,9.737999999999999545e+01,9.745999999999999375e+01,9.745999999999999375e+01,9.737999999999999545e+01,9.729999999999999716e+01,9.712999999999999545e+01,9.704000000000000625e+01,9.712999999999999545e+01,9.720999999999999375e+01,9.737999999999999545e+01,9.729999999999999716e+01,9.687000000000000455e+01,9.637000000000000455e+01,9.585999999999999943e+01,9.551999999999999602e+01,9.551999999999999602e+01,9.551999999999999602e+01,9.576999999999999602e+01,9.620000000000000284e+01,9.637000000000000455e+01,9.679000000000000625e+01,9.712999999999999545e+01,9.720999999999999375e+01,9.737999999999999545e+01,9.745999999999999375e+01,9.762999999999999545e+01,9.762999999999999545e+01,9.762999999999999545e+01,9.762999999999999545e+01,9.762999999999999545e+01,9.745999999999999375e+01,9.754999999999999716e+01,9.745999999999999375e+01,9.729999999999999716e+01,9.720999999999999375e+01,9.720999999999999375e+01,9.729999999999999716e+01,9.720999999999999375e+01,9.720999999999999375e+01,9.720999999999999375e+01,9.687000000000000455e+01,9.679000000000000625e+01,9.670000000000000284e+01,9.662000000000000455e+01,9.653000000000000114e+01,9.637000000000000455e+01,9.620000000000000284e+01,9.603000000000000114e+01,9.585999999999999943e+01,9.585999999999999943e+01,9.576999999999999602e+01,9.637000000000000455e+01,9.679000000000000625e+01,9.687000000000000455e+01,9.653000000000000114e+01,9.628000000000000114e+01,9.610999999999999943e+01,9.585999999999999943e+01,9.585999999999999943e+01,9.576999999999999602e+01,9.593999999999999773e+01,9.620000000000000284e+01,9.628000000000000114e+01,9.637000000000000455e+01,9.637000000000000455e+01,9.637000000000000455e+01,9.645000000000000284e+01,9.620000000000000284e+01,9.620000000000000284e+01,9.620000000000000284e+01,9.603000000000000114e+01,9.593999999999999773e+01,9.610999999999999943e+01,9.628000000000000114e+01,9.679000000000000625e+01,9.704000000000000625e+01,9.720999999999999375e+01,9.754999999999999716e+01,9.737999999999999545e+01,9.737999999999999545e+01,9.704000000000000625e+01,9.645000000000000284e+01,9.653000000000000114e+01,9.645000000000000284e+01,9.653000000000000114e+01,9.653000000000000114e+01,9.662000000000000455e+01,9.704000000000000625e+01,9.720999999999999375e+01,9.745999999999999375e+01,9.737999999999999545e+01,9.754999999999999716e+01,9.762999999999999545e+01,9.771999999999999886e+01,9.789000000000000057e+01,9.821999999999999886e+01,9.821999999999999886e+01,9.821999999999999886e+01,9.814000000000000057e+01,9.806000000000000227e+01,9.789000000000000057e+01,9.771999999999999886e+01,9.754999999999999716e+01,9.745999999999999375e+01,9.745999999999999375e+01,9.704000000000000625e+01,9.653000000000000114e+01,9.645000000000000284e+01,9.637000000000000455e+01,9.603000000000000114e+01,9.610999999999999943e+01,9.610999999999999943e+01,9.620000000000000284e+01,9.610999999999999943e+01,9.603000000000000114e+01,9.593999999999999773e+01,9.559999999999999432e+01,9.568999999999999773e+01,9.593999999999999773e+01,9.603000000000000114e+01,9.628000000000000114e+01,9.679000000000000625e+01,9.712999999999999545e+01,9.737999999999999545e+01,9.737999999999999545e+01,9.729999999999999716e+01,9.704000000000000625e+01,9.670000000000000284e+01,9.670000000000000284e+01,9.679000000000000625e+01,9.662000000000000455e+01,9.662000000000000455e+01,9.662000000000000455e+01,9.637000000000000455e+01,9.653000000000000114e+01,9.662000000000000455e+01,9.653000000000000114e+01,9.645000000000000284e+01,9.645000000000000284e+01,9.653000000000000114e+01,9.662000000000000455e+01,9.679000000000000625e+01,9.687000000000000455e+01,9.712999999999999545e+01,9.720999999999999375e+01,9.729999999999999716e+01,9.745999999999999375e+01,9.754999999999999716e+01,9.754999999999999716e+01,9.754999999999999716e+01,9.754999999999999716e+01,9.737999999999999545e+01,9.737999999999999545e+01,9.737999999999999545e+01,9.720999999999999375e+01,9.704000000000000625e+01,9.687000000000000455e+01,9.670000000000000284e+01,9.628000000000000114e+01,9.610999999999999943e+01,9.637000000000000455e+01,9.645000000000000284e+01,9.628000000000000114e+01,9.637000000000000455e+01,9.679000000000000625e+01,9.653000000000000114e+01,9.662000000000000455e+01,9.662000000000000455e+01,9.653000000000000114e+01,9.620000000000000284e+01,9.620000000000000284e+01,9.610999999999999943e+01,9.593999999999999773e+01,9.603000000000000114e+01,9.628000000000000114e+01,9.662000000000000455e+01,9.679000000000000625e+01,9.695999999999999375e+01,9.720999999999999375e+01,9.737999999999999545e+01,9.754999999999999716e+01,9.762999999999999545e+01,9.754999999999999716e+01,9.754999999999999716e+01,9.771999999999999886e+01,9.771999999999999886e+01,9.771999999999999886e+01,9.771999999999999886e+01,9.762999999999999545e+01,9.771999999999999886e+01,9.771999999999999886e+01,9.745999999999999375e+01,9.720999999999999375e+01,9.704000000000000625e+01,9.695999999999999375e+01,9.687000000000000455e+01,9.687000000000000455e+01,9.679000000000000625e+01,9.670000000000000284e+01,9.645000000000000284e+01,9.645000000000000284e+01,9.593999999999999773e+01,9.568999999999999773e+01,9.534999999999999432e+01,9.459000000000000341e+01,9.390999999999999659e+01,9.434000000000000341e+01,9.543999999999999773e+01,9.610999999999999943e+01,9.653000000000000114e+01,9.712999999999999545e+01,9.729999999999999716e+01,9.737999999999999545e+01,9.712999999999999545e+01,9.670000000000000284e+01,9.585999999999999943e+01,9.518000000000000682e+01,9.501000000000000512e+01,9.476000000000000512e+01,9.459000000000000341e+01,9.417000000000000171e+01,9.434000000000000341e+01,9.509999999999999432e+01,9.559999999999999432e+01,9.620000000000000284e+01,9.687000000000000455e+01,9.720999999999999375e+01,9.745999999999999375e+01,9.745999999999999375e+01,9.745999999999999375e+01,9.771999999999999886e+01,9.789000000000000057e+01,9.796999999999999886e+01,9.796999999999999886e+01,9.796999999999999886e+01,9.789000000000000057e+01,9.789000000000000057e+01,9.779999999999999716e+01,9.779999999999999716e+01,9.754999999999999716e+01,9.754999999999999716e+01,9.737999999999999545e+01,9.695999999999999375e+01,9.687000000000000455e+01,9.679000000000000625e+01,9.662000000000000455e+01,9.653000000000000114e+01,9.637000000000000455e+01,9.628000000000000114e+01,9.610999999999999943e+01,9.610999999999999943e+01,9.610999999999999943e+01,9.610999999999999943e+01,9.603000000000000114e+01,9.585999999999999943e+01,9.620000000000000284e+01,9.628000000000000114e+01,9.679000000000000625e+01,9.687000000000000455e+01,9.720999999999999375e+01,9.729999999999999716e+01,9.729999999999999716e+01,9.737999999999999545e+01,9.737999999999999545e+01,9.737999999999999545e+01,9.720999999999999375e+01,9.687000000000000455e+01,9.679000000000000625e+01,9.670000000000000284e+01,9.670000000000000284e+01,9.628000000000000114e+01,9.628000000000000114e+01,9.620000000000000284e+01,9.670000000000000284e+01,9.679000000000000625e+01,9.687000000000000455e+01,9.679000000000000625e+01,9.712999999999999545e+01,9.720999999999999375e+01,9.720999999999999375e+01,9.720999999999999375e+01,9.729999999999999716e+01,9.712999999999999545e+01,9.695999999999999375e+01,9.695999999999999375e+01,9.712999999999999545e+01,9.695999999999999375e+01,9.679000000000000625e+01,9.662000000000000455e+01,9.653000000000000114e+01,9.653000000000000114e+01,9.653000000000000114e+01,9.653000000000000114e+01,9.679000000000000625e+01,9.704000000000000625e+01,9.704000000000000625e+01,9.720999999999999375e+01,9.712999999999999545e+01,9.695999999999999375e+01,9.645000000000000284e+01,9.620000000000000284e+01,9.610999999999999943e+01,9.576999999999999602e+01,9.568999999999999773e+01,9.559999999999999432e+01,9.645000000000000284e+01,9.679000000000000625e+01,9.712999999999999545e+01,9.712999999999999545e+01,9.729999999999999716e+01,9.712999999999999545e+01,9.712999999999999545e+01,9.712999999999999545e+01,9.704000000000000625e+01,9.712999999999999545e+01,9.695999999999999375e+01,9.687000000000000455e+01,9.679000000000000625e+01,9.679000000000000625e+01,9.628000000000000114e+01,9.620000000000000284e+01,9.653000000000000114e+01,9.670000000000000284e+01,9.670000000000000284e+01,9.670000000000000284e+01,9.645000000000000284e+01,9.662000000000000455e+01,9.670000000000000284e+01,9.679000000000000625e+01,9.704000000000000625e+01,9.712999999999999545e+01,9.720999999999999375e+01,9.729999999999999716e+01,9.745999999999999375e+01,9.745999999999999375e+01,9.737999999999999545e+01,9.720999999999999375e+01,9.712999999999999545e+01,9.712999999999999545e+01,9.679000000000000625e+01,9.679000000000000625e+01,9.679000000000000625e+01,9.662000000000000455e+01,9.645000000000000284e+01,9.628000000000000114e+01,9.620000000000000284e+01,9.610999999999999943e+01,9.637000000000000455e+01,9.645000000000000284e+01,9.645000000000000284e+01,9.645000000000000284e+01,9.662000000000000455e+01,9.662000000000000455e+01,9.679000000000000625e+01,9.687000000000000455e+01,9.704000000000000625e+01,9.712999999999999545e+01,9.737999999999999545e+01,9.729999999999999716e+01,9.729999999999999716e+01,9.712999999999999545e+01,9.687000000000000455e+01,9.662000000000000455e+01,9.662000000000000455e+01,9.610999999999999943e+01,9.593999999999999773e+01,9.576999999999999602e+01,9.576999999999999602e+01,9.576999999999999602e+01,9.543999999999999773e+01,9.551999999999999602e+01,9.576999999999999602e+01,9.576999999999999602e+01,9.576999999999999602e+01,9.585999999999999943e+01,9.593999999999999773e+01,9.603000000000000114e+01,9.603000000000000114e+01,9.610999999999999943e+01,9.610999999999999943e+01,9.628000000000000114e+01,9.628000000000000114e+01,9.645000000000000284e+01,9.653000000000000114e+01,9.645000000000000284e+01,9.637000000000000455e+01,9.637000000000000455e+01,9.610999999999999943e+01,9.593999999999999773e+01,9.585999999999999943e+01,9.593999999999999773e+01,9.603000000000000114e+01,9.610999999999999943e+01,9.620000000000000284e+01,9.628000000000000114e+01,9.645000000000000284e+01,9.670000000000000284e+01,9.653000000000000114e+01,9.628000000000000114e+01,9.628000000000000114e+01,9.620000000000000284e+01,9.645000000000000284e+01,9.653000000000000114e+01,9.679000000000000625e+01,9.687000000000000455e+01,9.679000000000000625e+01,9.653000000000000114e+01,9.662000000000000455e+01,9.653000000000000114e+01,9.620000000000000284e+01,9.585999999999999943e+01,9.559999999999999432e+01,9.603000000000000114e+01,9.653000000000000114e+01,9.687000000000000455e+01,9.687000000000000455e+01,9.712999999999999545e+01,9.720999999999999375e+01,9.712999999999999545e+01,9.704000000000000625e+01,9.704000000000000625e+01,9.704000000000000625e+01,9.704000000000000625e+01,9.704000000000000625e+01,9.712999999999999545e+01,9.712999999999999545e+01,9.695999999999999375e+01,9.679000000000000625e+01,9.645000000000000284e+01,9.620000000000000284e+01,9.593999999999999773e+01,9.518000000000000682e+01,9.484000000000000341e+01,9.442000000000000171e+01,9.400000000000000000e+01,9.417000000000000171e+01,9.459000000000000341e+01,9.593999999999999773e+01,9.662000000000000455e+01,9.712999999999999545e+01,9.771999999999999886e+01,9.796999999999999886e+01,9.789000000000000057e+01,9.779999999999999716e+01,9.762999999999999545e+01,9.729999999999999716e+01,9.695999999999999375e+01,9.720999999999999375e+01,9.754999999999999716e+01,9.771999999999999886e+01,9.779999999999999716e+01,9.779999999999999716e+01,9.737999999999999545e+01,9.729999999999999716e+01,9.704000000000000625e+01,9.670000000000000284e+01,9.620000000000000284e+01,9.534999999999999432e+01,9.501000000000000512e+01,9.425000000000000000e+01,9.281000000000000227e+01,9.189000000000000057e+01,9.189000000000000057e+01,9.171999999999999886e+01,9.231000000000000227e+01,9.357999999999999829e+01,9.417000000000000171e+01,9.467000000000000171e+01,9.534999999999999432e+01,9.568999999999999773e+01,9.585999999999999943e+01,9.603000000000000114e+01,9.637000000000000455e+01,9.637000000000000455e+01,9.662000000000000455e+01,9.645000000000000284e+01,9.679000000000000625e+01,9.687000000000000455e+01,9.704000000000000625e+01,9.704000000000000625e+01,9.737999999999999545e+01,9.745999999999999375e+01,9.745999999999999375e+01,9.737999999999999545e+01,9.737999999999999545e+01,9.737999999999999545e+01,9.737999999999999545e+01,9.737999999999999545e+01,9.704000000000000625e+01,9.687000000000000455e+01,9.662000000000000455e+01,9.628000000000000114e+01,9.628000000000000114e+01,9.620000000000000284e+01,9.603000000000000114e+01,9.593999999999999773e+01,9.585999999999999943e+01,9.593999999999999773e+01,9.576999999999999602e+01,9.576999999999999602e+01,9.645000000000000284e+01,9.662000000000000455e+01,9.695999999999999375e+01,9.720999999999999375e+01,9.745999999999999375e+01,9.754999999999999716e+01,9.779999999999999716e+01,9.779999999999999716e+01,9.779999999999999716e+01,9.789000000000000057e+01,9.771999999999999886e+01,9.779999999999999716e+01,9.779999999999999716e+01,9.779999999999999716e+01,9.789000000000000057e+01,9.814000000000000057e+01,9.814000000000000057e+01,9.806000000000000227e+01,9.796999999999999886e+01,9.796999999999999886e+01,9.789000000000000057e+01,9.796999999999999886e+01,9.796999999999999886e+01,9.796999999999999886e+01,9.771999999999999886e+01,9.762999999999999545e+01,9.754999999999999716e+01,9.762999999999999545e+01,9.762999999999999545e+01,9.771999999999999886e+01,9.771999999999999886e+01,9.745999999999999375e+01,9.762999999999999545e+01,9.779999999999999716e+01,9.762999999999999545e+01,9.789000000000000057e+01,9.796999999999999886e+01,9.821999999999999886e+01,9.831000000000000227e+01,9.821999999999999886e+01,9.814000000000000057e+01,9.806000000000000227e+01,9.796999999999999886e+01,9.745999999999999375e+01,9.729999999999999716e+01,9.704000000000000625e+01,9.670000000000000284e+01,9.645000000000000284e+01,9.620000000000000284e+01,9.559999999999999432e+01,9.501000000000000512e+01,9.493000000000000682e+01,9.476000000000000512e+01,9.459000000000000341e+01,9.509999999999999432e+01,9.534999999999999432e+01,9.603000000000000114e+01,9.603000000000000114e+01,9.628000000000000114e+01,9.637000000000000455e+01,9.628000000000000114e+01,9.628000000000000114e+01,9.662000000000000455e+01,9.653000000000000114e+01,9.695999999999999375e+01,9.745999999999999375e+01,9.771999999999999886e+01,9.779999999999999716e+01,9.779999999999999716e+01,9.779999999999999716e+01,9.789000000000000057e+01,9.789000000000000057e+01,9.789000000000000057e+01,9.779999999999999716e+01,9.789000000000000057e+01,9.789000000000000057e+01,9.789000000000000057e+01,9.789000000000000057e+01,9.806000000000000227e+01,9.806000000000000227e+01,9.789000000000000057e+01,9.789000000000000057e+01,9.789000000000000057e+01,9.789000000000000057e+01,9.806000000000000227e+01
5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.049998333399997597e-01,5.049998333399997597e-01,5.049998333399997597e-01,5.049998333399997597e-01,5.049998333399997597e-01,5.099986668799654232e-01,5.099986668799654232e-01,5.099986668799654232e-01,5.099986668799654232e-01,5.149955016194101010e-01,5.149955016194101010e-01,5.149955016194101010e-01,5.149955016194101010e-01,5.199893401555818473e-01,5.199893401555818473e-01,5.199893401555818473e-01,5.199893401555818473e-01,5.249791874789400126e-01,5.249791874789400126e-01,5.249791874789400126e-01,5.249791874789400126e-01,5.299640517645718418e-01,5.299640517645718418e-01,5.299640517645718418e-01,5.299640517645718418e-01,5.349429451582145001e-01,5.349429451582145001e-01,5.349429451582145001e-01,5.349429451582145001e-01,5.349429451582145001e-01,5.399148845555656884e-01,5.399148845555656884e-01,5.399148845555656884e-01,5.399148845555656884e-01,5.448788923735801148e-01,5.448788923735801148e-01,5.448788923735801148e-01,5.448788923735801148e-01,5.448788923735801148e-01,5.448788923735801148e-01,5.448788923735801148e-01,5.448788923735801148e-01,5.399148845555656884e-01,5.399148845555656884e-01,5.399148845555656884e-01,5.399148845555656884e-01,5.399148845555656884e-01,5.399148845555656884e-01,5.349429451582145001e-01,5.349429451582145001e-01,5.349429451582145001e-01,5.349429451582145001e-01,5.349429451582145001e-01,5.349429451582145001e-01,5.349429451582145001e-01,5.299640517645718418e-01,5.299640517645718418e-01,5.299640517645718418e-01,5.249791874789400126e-01,5.249791874789400126e-01,5.249791874789400126e-01,5.249791874789400126e-01,5.249791874789400126e-01,5.249791874789400126e-01,5.199893401555818473e-01,5.199893401555818473e-01,5.199893401555818473e-01,5.199893401555818473e-01,5.199893401555818473e-01,5.149955016194101010e-01,5.149955016194101010e-01,5.149955016194101010e-01,5.149955016194101010e-01,5.099986668799654232e-01,5.099986668799654232e-01,5.099986668799654232e-01,5.099986668799654232e-01,5.099986668799654232e-01,5.049998333399997597e-01,5.049998333399997597e-01,5.049998333399997597e-01,5.049998333399997597e-01,5.049998333399997597e-01,5.049998333399997597e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,4.950001666600002959e-01,4.950001666600002959e-01,4.950001666600002959e-01,4.950001666600002959e-01,4.950001666600002959e-01,4.900013331200345212e-01,4.900013331200345212e-01,4.900013331200345212e-01,4.900013331200345212e-01,4.900013331200345212e-01,4.900013331200345212e-01,4.900013331200345212e-01,4.850044983805899546e-01,4.850044983805899546e-01,4.850044983805899546e-01,4.850044983805899546e-01,4.850044983805899546e-01,4.800106598444182082e-01,4.800106598444182082e-01,4.800106598444182082e-01,4.800106598444182082e-01,4.800106598444182082e-01,4.800106598444182082e-01,4.800106598444182082e-01,4.750208125210600429e-01,4.750208125210600429e-01,4.750208125210600429e-01,4.750208125210600429e-01,4.750208125210600429e-01,4.700359482354282137e-01,4.700359482354282137e-01,4.700359482354282137e-01,4.700359482354282137e-01,4.700359482354282137e-01,4.700359482354282137e-01,4.650570548417854999e-01,4.650570548417854999e-01,4.650570548417854999e-01,4.650570548417854999e-01,4.650570548417854999e-01,4.650570548417854999e-01,4.600851154444343116e-01,4.600851154444343116e-01,4.600851154444343116e-01,4.600851154444343116e-01,4.600851154444343116e-01,4.551211076264198852e-01,4.551211076264198852e-01,4.551211076264198852e-01,4.551211076264198852e-01,4.551211076264198852e-01,4.551211076264198852e-01,4.551211076264198852e-01,4.501660026875220488e-01,4.501660026875220488e-01,4.501660026875220488e-01,4.501660026875220488e-01,4.501660026875220488e-01,4.501660026875220488e-01,4.452207648927852257e-01,4.452207648927852257e-01,4.452207648927852257e-01,4.452207648927852257e-01,4.452207648927852257e-01,4.402863507328070303e-01,4.402863507328070303e-01,4.402863507328070303e-01,4.402863507328070303e-01,4.402863507328070303e-01,4.402863507328070303e-01,4.402863507328070303e-01,4.353637081969709000e-01,4.353637081969709000e-01,4.353637081969709000e-01,4.353637081969709000e-01,4.353637081969709000e-01,4.353637081969709000e-01,4.304537760607710095e-01,4.304537760607710095e-01,4.304537760607710095e-01,4.304537760607710095e-01,4.304537760607710095e-01,4.255574831883410236e-01,4.255574831883410236e-01,4.255574831883410236e-01,4.255574831883410236e-01,4.255574831883410236e-01,4.255574831883410236e-01,4.206757478512505033e-01,4.206757478512505033e-01,4.206757478512505033e-01,4.206757478512505033e-01,4.206757478512505033e-01,4.158094770645926475e-01,4.158094770645926475e-01,4.158094770645926475e-01,4.158094770645926475e-01,4.158094770645926475e-01,4.158094770645926475e-01,4.109595659413348701e-01,4.109595659413348701e-01,4.109595659413348701e-01,4.109595659413348701e-01,4.109595659413348701e-01,4.109595659413348701e-01,4.109595659413348701e-01,4.061268970658573618e-01,4.061268970658573618e-01,4.061268970658573618e-01,4.061268970658573618e-01,4.061268970658573618e-01,4.061268970658573618e-01,4.013123398875480530e-01,4.013123398875480530e-01,4.013123398875480530e-01,4.013123398875480530e-01,4.013123398875480530e-01,4.013123398875480530e-01,3.965167501352737101e-01,3.965167501352737101e-01,3.965167501352737101e-01,3.965167501352737101e-01,3.965167501352737101e-01,3.965167501352737101e-01,3.917409692534855603e-01,3.917409692534855603e-01,3.917409692534855603e-01,3.917409692534855603e-01,3.917409692534855603e-01,3.917409692534855603e-01,3.869858238606645462e-01,3.869858238606645462e-01,3.869858238606645462e-01,3.869858238606645462e-01,3.869858238606645462e-01,3.869858238606645462e-01,3.822521252307509720e-01,3.822521252307509720e-01,3.822521252307509720e-01,3.822521252307509720e-01,3.822521252307509720e-01,3.822521252307509720e-01,3.775406687981454623e-01,3.775406687981454623e-01,3.775406687981454623e-01,3.775406687981454623e-01,3.775406687981454623e-01,3.775406687981454623e-01,3.775406687981454623e-01,3.728522336868043685e-01,3.728522336868043685e-01,3.728522336868043685e-01,3.728522336868043685e-01,3.728522336868043685e-01,3.728522336868043685e-01,3.681875822638983053e-01,3.681875822638983053e-01,3.681875822638983053e-01,3.681875822638983053e-01,3.681875822638983053e-01,3.635474597184336076e-01,3.635474597184336076e-01,3.635474597184336076e-01,3.635474597184336076e-01,3.635474597184336076e-01,3.635474597184336076e-01,3.635474597184336076e-01,3.589325936651829307e-01,3.589325936651829307e-01,3.589325936651829307e-01,3.589325936651829307e-01,3.589325936651829307e-01,3.589325936651829307e-01,3.589325936651829307e-01,3.543436937742044934e-01,3.543436937742044934e-01,3.543436937742044934e-01,3.543436937742044934e-01,3.543436937742044934e-01,3.497814514261728958e-01,3.497814514261728958e-01,3.497814514261728958e-01,3.497814514261728958e-01,3.497814514261728958e-01,3.497814514261728958e-01,3.452465393936807736e-01,3.452465393936807736e-01,3.452465393936807736e-01,3.452465393936807736e-01,3.452465393936807736e-01,3.452465393936807736e-01,3.452465393936807736e-01,3.407396115486145405e-01,3.407396115486145405e-01,3.407396115486145405e-01,3.407396115486145405e-01,3.407396115486145405e-01,3.407396115486145405e-01,3.407396115486145405e-01,3.362613025956473489e-01,3.362613025956473489e-01,3.362613025956473489e-01,3.362613025956473489e-01,3.362613025956473489e-01,3.362613025956473489e-01,3.362613025956473489e-01,3.318122278318338947e-01,3.318122278318338947e-01,3.318122278318338947e-01,3.318122278318338947e-01,3.318122278318338947e-01,3.318122278318338947e-01,3.273929829322395624e-01,3.273929829322395624e-01,3.273929829322395624e-01,3.273929829322395624e-01,3.273929829322395624e-01,3.273929829322395624e-01,3.230041437614769584e-01,3.230041437614769584e-01,3.230041437614769584e-01,3.230041437614769584e-01,3.230041437614769584e-01,3.230041437614769584e-01,3.230041437614769584e-01,3.186462662109744715e-01,3.186462662109744715e-01,3.186462662109744715e-01,3.186462662109744715e-01,3.186462662109744715e-01,3.186462662109744715e-01,3.143198860617462120e-01,3.143198860617462120e-01,3.143198860617462120e-01,3.143198860617462120e-01,3.143198860617462120e-01,3.143198860617462120e-01,3.143198860617462120e-01,3.100255188723875510e-01,3.100255188723875510e-01,3.100255188723875510e-01,3.100255188723875510e-01,3.100255188723875510e-01,3.100255188723875510e-01,3.100255188723875510e-01,3.057636598919695192e-01,3.057636598919695192e-01,3.057636598919695192e-01,3.057636598919695192e-01,3.057636598919695192e-01,3.057636598919695192e-01,3.057636598919695192e-01,3.015347839974612532e-01,3.015347839974612532e-01,3.015347839974612532e-01,3.015347839974612532e-01,3.015347839974612532e-01,3.015347839974612532e-01,3.015347839974612532e-01,2.973393456552684833e-01,2.973393456552684833e-01,2.973393456552684833e-01,2.973393456552684833e-01,2.973393456552684833e-01,2.973393456552684833e-01,2.973393456552684833e-01,2.931777789064324846e-01,2.931777789064324846e-01,2.931777789064324846e-01,2.931777789064324846e-01,2.931777789064324846e-01,2.931777789064324846e-01,2.890504973749961071e-01,2.890504973749961071e-01,2.890504973749961071e-01,2.890504973749961071e-01,2.890504973749961071e-01,2.890504973749961071e-01,2.890504973749961071e-01,2.890504973749961071e-01,2.849578942990102504e-01,2.849578942990102504e-01,2.849578942990102504e-01,2.849578942990102504e-01,2.849578942990102504e-01,2.849578942990102504e-01,2.849578942990102504e-01,2.809003425836161250e-01,2.809003425836161250e-01,2.809003425836161250e-01,2.809003425836161250e-01,2.809003425836161250e-01,2.809003425836161250e-01,2.809003425836161250e-01,2.809003425836161250e-01,2.768781948756101619e-01,2.768781948756101619e-01,2.768781948756101619e-01,2.768781948756101619e-01,2.768781948756101619e-01,2.768781948756101619e-01,2.768781948756101619e-01,2.728917836588704571e-01,2.728917836588704571e-01,2.728917836588704571e-01,2.728917836588704571e-01,2.728917836588704571e-01,2.728917836588704571e-01,2.728917836588704571e-01,2.689414213699951595e-01,2.689414213699951595e-01,2.689414213699951595e-01,2.689414213699951595e-01,2.689414213699951595e-01,2.689414213699951595e-01,2.689414213699951595e-01,2.689414213699951595e-01,2.650274005334811722e-01,2.650274005334811722e-01,2.650274005334811722e-01,2.650274005334811722e-01,2.650274005334811722e-01,2.650274005334811722e-01,2.650274005334811722e-01,2.611499939157510553e-01,2.611499939157510553e-01,2.611499939157510553e-01,2.611499939157510553e-01,2.611499939157510553e-01,2.611499939157510553e-01,2.611499939157510553e-01,2.611499939157510553e-01,2.573094546973141994e-01,2.573094546973141994e-01,2.573094546973141994e-01,2.573094546973141994e-01,2.573094546973141994e-01,2.573094546973141994e-01,2.535060166623378519e-01,2.535060166623378519e-01,2.535060166623378519e-01,2.535060166623378519e-01,2.535060166623378519e-01,2.535060166623378519e-01,2.535060166623378519e-01,2.535060166623378519e-01,2.497398944048823954e-01,2.497398944048823954e-01,2.497398944048823954e-01,2.497398944048823954e-01,2.497398944048823954e-01,2.497398944048823954e-01,2.497398944048823954e-01,2.460112835510519236e-01,2.460112835510519236e-01,2.460112835510519236e-01,2.460112835510519236e-01,2.460112835510519236e-01,2.460112835510519236e-01,2.460112835510519236e-01,2.460112835510519236e-01,2.423203609962951421e-01,2.423203609962951421e-01,2.423203609962951421e-01,2.423203609962951421e-01,2.423203609962951421e-01,2.423203609962951421e-01,2.423203609962951421e-01,2.423203609962951421e-01,2.423203609962951421e-01,2.386672851570895426e-01,2.386672851570895426e-01,2.386672851570895426e-01,2.386672851570895426e-01,2.386672851570895426e-01,2.386672851570895426e-01,2.350521962362352446e-01,2.350521962362352446e-01,2.350521962362352446e-01,2.350521962362352446e-01,2.350521962362352446e-01,2.350521962362352446e-01,2.350521962362352446e-01,2.350521962362352446e-01,2.314752165009823504e-01,2.314752165009823504e-01,2.314752165009823504e-01,2.314752165009823504e-01,2.314752165009823504e-01,2.314752165009823504e-01,2.314752165009823504e-01,2.314752165009823504e-01,2.314752165009823504e-01,2.279364505732162649e-01,2.279364505732162649e-01,2.279364505732162649e-01,2.279364505732162649e-01,2.279364505732162649e-01,2.279364505732162649e-01,2.279364505732162649e-01,2.279364505732162649e-01,2.244359857309265183e-01,2.244359857309265183e-01,2.244359857309265183e-01,2.244359857309265183e-01,2.244359857309265183e-01,2.244359857309265183e-01,2.244359857309265183e-01,2.244359857309265183e-01,2.209738922201878453e-01,2.209738922201878453e-01,2.209738922201878453e-01,2.209738922201878453e-01,2.209738922201878453e-01,2.209738922201878453e-01,2.209738922201878453e-01,2.209738922201878453e-01,2.175502235768874970e-01,2.175502235768874970e-01,2.175502235768874970e-01,2.175502235768874970e-01,2.175502235768874970e-01,2.175502235768874970e-01,2.175502235768874970e-01,2.175502235768874970e-01,2.175502235768874970e-01,2.141650169574413620e-01,2.141650169574413620e-01,2.141650169574413620e-01,2.141650169574413620e-01,2.141650169574413620e-01,2.141650169574413620e-01,2.141650169574413620e-01,2.141650169574413620e-01,2.108182934777471373e-01,2.108182934777471373e-01,2.108182934777471373e-01,2.108182934777471373e-01,2.108182934777471373e-01,2.108182934777471373e-01,2.108182934777471373e-01,2.108182934777471373e-01,2.108182934777471373e-01,2.108182934777471373e-01,2.075100585596356129e-01,2.075100585596356129e-01,2.075100585596356129e-01,2.075100585596356129e-01,2.075100585596356129e-01,2.075100585596356129e-01,2.075100585596356129e-01,2.075100585596356129e-01,2.042403022840917903e-01,2.042403022840917903e-01,2.042403022840917903e-01,2.042403022840917903e-01,2.042403022840917903e-01,2.042403022840917903e-01,2.042403022840917903e-01,2.042403022840917903e-01,2.010089997505293824e-01,2.010089997505293824e-01,2.010089997505293824e-01,2.010089997505293824e-01,2.010089997505293824e-01,2.010089997505293824e-01,2.010089997505293824e-01,2.010089997505293824e-01,2.010089997505293824e-01,1.978161114414182797e-01,1.978161114414182797e-01,1.978161114414182797e-01,1.978161114414182797e-01,1.978161114414182797e-01,1.978161114414182797e-01,1.978161114414182797e-01,1.978161114414182797e-01,1.978161114414182797e-01,1.946615835915778969e-01,1.946615835915778969e-01,1.946615835915778969e-01,1.946615835915778969e-01,1.946615835915778969e-01,1.946615835915778969e-01,1.946615835915778969e-01,1.946615835915778969e-01,1.915453485614674878e-01,1.915453485614674878e-01,1.915453485614674878e-01,1.915453485614674878e-01,1.915453485614674878e-01,1.915453485614674878e-01,1.915453485614674878e-01,1.915453485614674878e-01,1.915453485614674878e-01,1.915453485614674878e-01,1.884673252138194532e-01,1.884673252138194532e-01,1.884673252138194532e-01,1.884673252138194532e-01,1.884673252138194532e-01,1.884673252138194532e-01,1.884673252138194532e-01,1.884673252138194532e-01,1.884673252138194532e-01,1.884673252138194532e-01,1.854274192929822596e-01,1.854274192929822596e-01,1.854274192929822596e-01,1.854274192929822596e-01,1.854274192929822596e-01,1.854274192929822596e-01,1.854274192929822596e-01,1.854274192929822596e-01,1.854274192929822596e-01,1.824255238063563211e-01,1.824255238063563211e-01,1.824255238063563211e-01,1.824255238063563211e-01,1.824255238063563211e-01,1.824255238063563211e-01,1.824255238063563211e-01,1.824255238063563211e-01,1.824255238063563211e-01,1.794615194073267972e-01,1.794615194073267972e-01,1.794615194073267972e-01,1.794615194073267972e-01,1.794615194073267972e-01,1.794615194073267972e-01,1.794615194073267972e-01,1.794615194073267972e-01,1.794615194073267972e-01,1.765352747791167076e-01,1.765352747791167076e-01,1.765352747791167076e-01,1.765352747791167076e-01,1.765352747791167076e-01,1.765352747791167076e-01,1.765352747791167076e-01,1.765352747791167076e-01,1.765352747791167076e-01,1.736466470190050349e-01,1.736466470190050349e-01,1.736466470190050349e-01,1.736466470190050349e-01,1.736466470190050349e-01,1.736466470190050349e-01,1.736466470190050349e-01,1.736466470190050349e-01,1.736466470190050349e-01,1.736466470190050349e-01,1.707954820223744619e-01,1.707954820223744619e-01,1.707954820223744619e-01,1.707954820223744619e-01,1.707954820223744619e-01,1.707954820223744619e-01,1.707954820223744619e-01,1.707954820223744619e-01,1.707954820223744619e-01,1.679816148660755182e-01,1.679816148660755182e-01,1.679816148660755182e-01,1.679816148660755182e-01,1.679816148660755182e-01,1.679816148660755182e-01,1.679816148660755182e-01,1.679816148660755182e-01,1.679816148660755182e-01,1.679816148660755182e-01,1.652048701906146111e-01,1.652048701906146111e-01,1.652048701906146111e-01,1.652048701906146111e-01,1.652048701906146111e-01,1.652048701906146111e-01,1.652048701906146111e-01,1.652048701906146111e-01,1.652048701906146111e-01,1.652048701906146111e-01,1.652048701906146111e-01,1.624650625806960680e-01,1.624650625806960680e-01,1.624650625806960680e-01,1.624650625806960680e-01,1.624650625806960680e-01,1.624650625806960680e-01,1.624650625806960680e-01,1.624650625806960680e-01,1.624650625806960680e-01,1.624650625806960680e-01,1.597619969436690490e-01,1.597619969436690490e-01,1.597619969436690490e-01,1.597619969436690490e-01,1.597619969436690490e-01,1.597619969436690490e-01,1.597619969436690490e-01,1.597619969436690490e-01,1.597619969436690490e-01,1.597619969436690490e-01,1.570954688854527270e-01,1.570954688854527270e-01,1.570954688854527270e-01,1.570954688854527270e-01,1.570954688854527270e-01,1.570954688854527270e-01,1.570954688854527270e-01,1.570954688854527270e-01,1.570954688854527270e-01,1.570954688854527270e-01,1.570954688854527270e-01,1.544652650835346974e-01,1.544652650835346974e-01,1.544652650835346974e-01,1.544652650835346974e-01,1.544652650835346974e-01,1.544652650835346974e-01,1.544652650835346974e-01,1.544652650835346974e-01,1.544652650835346974e-01,1.544652650835346974e-01,1.544652650835346974e-01,1.518711636566592860e-01,1.518711636566592860e-01,1.518711636566592860e-01,1.518711636566592860e-01,1.518711636566592860e-01,1.518711636566592860e-01,1.518711636566592860e-01,1.518711636566592860e-01,1.518711636566592860e-01,1.518711636566592860e-01,1.518711636566592860e-01,1.493129345308437106e-01,1.493129345308437106e-01,1.493129345308437106e-01,1.493129345308437106e-01,1.493129345308437106e-01,1.493129345308437106e-01,1.493129345308437106e-01,1.493129345308437106e-01,1.493129345308437106e-01,1.493129345308437106e-01,1.493129345308437106e-01,1.467903398013823968e-01,1.467903398013823968e-01,1.467903398013823968e-01,1.467903398013823968e-01,1.467903398013823968e-01,1.467903398013823968e-01,1.467903398013823968e-01,1.467903398013823968e-01,1.467903398013823968e-01,1.467903398013823968e-01,1.467903398013823968e-01,1.443031340905187310e-01,1.443031340905187310e-01,1.443031340905187310e-01,1.443031340905187310e-01,1.443031340905187310e-01,1.443031340905187310e-01,1.443031340905187310e-01,1.443031340905187310e-01,1.443031340905187310e-01,1.443031340905187310e-01,1.443031340905187310e-01,1.418510649004878221e-01,1.418510649004878221e-01,1.418510649004878221e-01,1.418510649004878221e-01,1.418510649004878221e-01,1.418510649004878221e-01,1.418510649004878221e-01,1.418510649004878221e-01,1.418510649004878221e-01,1.418510649004878221e-01,1.418510649004878221e-01,1.394338729616500794e-01,1.394338729616500794e-01,1.394338729616500794e-01,1.394338729616500794e-01,1.394338729616500794e-01,1.394338729616500794e-01,1.394338729616500794e-01,1.394338729616500794e-01,1.394338729616500794e-01,1.394338729616500794e-01,1.394338729616500794e-01,1.370512925754596711e-01,1.370512925754596711e-01,1.370512925754596711e-01,1.370512925754596711e-01,1.370512925754596711e-01,1.370512925754596711e-01,1.370512925754596711e-01,1.370512925754596711e-01,1.370512925754596711e-01,1.370512925754596711e-01,1.370512925754596711e-01,1.370512925754596711e-01,1.347030519520281133e-01,1.347030519520281133e-01,1.347030519520281133e-01,1.347030519520281133e-01,1.347030519520281133e-01,1.347030519520281133e-01,1.347030519520281133e-01,1.347030519520281133e-01,1.347030519520281133e-01,1.347030519520281133e-01,1.347030519520281133e-01,1.323888735420653828e-01,1.323888735420653828e-01,1.323888735420653828e-01,1.323888735420653828e-01,1.323888735420653828e-01,1.323888735420653828e-01,1.323888735420653828e-01,1.323888735420653828e-01,1.323888735420653828e-01,1.323888735420653828e-01,1.323888735420653828e-01,1.323888735420653828e-01,1.301084743629978557e-01,1.301084743629978557e-01,1.301084743629978557e-01,1.301084743629978557e-01,1.301084743629978557e-01,1.301084743629978557e-01,1.301084743629978557e-01,1.301084743629978557e-01,1.301084743629978557e-01,1.301084743629978557e-01,1.301084743629978557e-01,1.301084743629978557e-01,1.278615663190813267e-01,1.278615663190813267e-01,1.278615663190813267e-01,1.278615663190813267e-01,1.278615663190813267e-01,1.278615663190813267e-01,1.278615663190813267e-01,1.278615663190813267e-01,1.278615663190813267e-01,1.278615663190813267e-01,1.278615663190813267e-01,1.278615663190813267e-01,1.278615663190813267e-01,1.256478565153456850e-01,1.256478565153456850e-01,1.256478565153456850e-01,1.256478565153456850e-01,1.256478565153456850e-01,1.256478565153456850e-01,1.256478565153456850e-01,1.256478565153456850e-01,1.256478565153456850e-01,1.256478565153456850e-01,1.256478565153456850e-01,1.256478565153456850e-01,1.256478565153456850e-01,1.234670475652239890e-01,1.234670475652239890e-01,1.234670475652239890e-01,1.234670475652239890e-01,1.234670475652239890e-01,1.234670475652239890e-01,1.234670475652239890e-01,1.234670475652239890e-01,1.234670475652239890e-01,1.234670475652239890e-01,1.234670475652239890e-01,1.234670475652239890e-01,1.234670475652239890e-01,1.213188378917368360e-01,1.213188378917368360e-01,1.213188378917368360e-01,1.213188378917368360e-01,1.213188378917368360e-01,1.213188378917368360e-01,1.213188378917368360e-01,1.213188378917368360e-01,1.213188378917368360e-01,1.213188378917368360e-01,1.213188378917368360e-01,1.213188378917368360e-01,1.213188378917368360e-01,1.192029220221175467e-01,1.192029220221175467e-01,1.192029220221175467e-01,1.192029220221175467e-01,1.192029220221175467e-01,1.192029220221175467e-01,1.192029220221175467e-01,1.192029220221175467e-01,1.192029220221175467e-01,1.192029220221175467e-01,1.192029220221175467e-01,1.192029220221175467e-01,1.192029220221175467e-01,1.171189908757805515e-01,1.171189908757805515e-01,1.171189908757805515e-01,1.171189908757805515e-01,1.171189908757805515e-01,1.171189908757805515e-01,1.171189908757805515e-01,1.171189908757805515e-01,1.171189908757805515e-01,1.171189908757805515e-01,1.171189908757805515e-01,1.171189908757805515e-01,1.171189908757805515e-01,1.150667320455498049e-01,1.150667320455498049e-01,1.150667320455498049e-01,1.150667320455498049e-01,1.150667320455498049e-01,1.150667320455498049e-01,1.150667320455498049e-01,1.150667320455498049e-01,1.150667320455498049e-01,1.150667320455498049e-01,1.150667320455498049e-01,1.150667320455498049e-01,1.150667320455498049e-01,1.130458300720789816e-01,1.130458300720789816e-01,1.130458300720789816e-01,1.130458300720789816e-01,1.130458300720789816e-01,1.130458300720789816e-01,1.130458300720789816e-01,1.130458300720789816e-01,1.130458300720789816e-01,1.130458300720789816e-01,1.130458300720789816e-01,1.130458300720789816e-01,1.130458300720789816e-01,1.130458300720789816e-01,1.130458300720789816e-01,1.110559667114075777e-01,1.110559667114075777e-01,1.110559667114075777e-01,1.110559667114075777e-01,1.110559667114075777e-01,1.110559667114075777e-01,1.110559667114075777e-01,1.110559667114075777e-01,1.110559667114075777e-01,1.110559667114075777e-01,1.110559667114075777e-01,1.110559667114075777e-01,1.110559667114075777e-01,1.110559667114075777e-01,1.090968211956129530e-01,1.090968211956129530e-01,1.090968211956129530e-01,1.090968211956129530e-01,1.090968211956129530e-01,1.090968211956129530e-01,1.090968211956129530e-01,1.090968211956129530e-01,1.090968211956129530e-01,1.090968211956129530e-01,1.090968211956129530e-01,1.090968211956129530e-01,1.090968211956129530e-01,1.090968211956129530e-01,1.090968211956129530e-01,1.071680704865281830e-01,1.071680704865281830e-01,1.071680704865281830e-01,1.071680704865281830e-01,1.071680704865281830e-01,1.071680704865281830e-01,1.071680704865281830e-01,1.071680704865281830e-01,1.071680704865281830e-01,1.071680704865281830e-01,1.071680704865281830e-01,1.071680704865281830e-01,1.071680704865281830e-01,1.052693895225097903e-01,1.052693895225097903e-01,1.052693895225097903e-01,1.052693895225097903e-01,1.052693895225097903e-01,1.052693895225097903e-01,1.052693895225097903e-01,1.052693895225097903e-01,1.052693895225097903e-01,1.052693895225097903e-01,1.052693895225097903e-01,1.052693895225097903e-01,1.052693895225097903e-01,1.052693895225097903e-01,1.052693895225097903e-01,1.034004514582495815e-01,1.034004514582495815e-01,1.034004514582495815e-01,1.034004514582495815e-01,1.034004514582495815e-01,1.034004514582495815e-01,1.034004514582495815e-01,1.034004514582495815e-01,1.034004514582495815e-01,1.034004514582495815e-01,1.034004514582495815e-01,1.034004514582495815e-01,1.034004514582495815e-01,1.034004514582495815e-01,1.015609278976366686e-01,1.015609278976366686e-01,1.015609278976366686e-01,1.015609278976366686e-01,1.015609278976366686e-01,1.015609278976366686e-01,1.015609278976366686e-01,1.015609278976366686e-01,1.015609278976366686e-01,1.015609278976366686e-01,1.015609278976366686e-01,1.015609278976366686e-01,1.015609278976366686e-01,1.015609278976366686e-01,1.015609278976366686e-01,9.975048911968512066e-02,9.975048911968512066e-02,9.975048911968512066e-02,9.975048911968512066e-02,9.975048911968512066e-02,9.975048911968512066e-02,9.975048911968512066e-02,9.975048911968512066e-02,9.975048911968512066e-02,9.975048911968512066e-02,9.975048911968512066e-02,9.975048911968512066e-02,9.975048911968512066e-02,9.975048911968512066e-02,9.975048911968512066e-02,9.796880429755393249e-02,9.796880429755393249e-02,9.796880429755393249e-02,9.796880429755393249e-02,9.796880429755393249e-02,9.796880429755393249e-02,9.796880429755393249e-02,9.796880429755393249e-02,9.796880429755393249e-02,9.796880429755393249e-02,9.796880429755393249e-02,9.796880429755393249e-02,9.796880429755393249e-02,9.796880429755393249e-02,9.796880429755393249e-02,9.796880429755393249e-02,9.621554171069283956e-02,9.621554171069283956e-02,9.621554171069283956e-02,9.621554171069283956e-02,9.621554171069283956e-02,9.621554171069283956e-02,9.621554171069283956e-02,9.621554171069283956e-02,9.621554171069283956e-02,9.621554171069283956e-02,9.621554171069283956e-02,9.621554171069283956e-02,9.621554171069283956e-02,9.621554171069283956e-02,9.621554171069283956e-02,9.449036895015928972e-02,9.449036895015928972e-02,9.449036895015928972e-02,9.449036895015928972e-02,9.449036895015928972e-02,9.449036895015928972e-02,9.449036895015928972e-02,9.449036895015928972e-02,9.449036895015928972e-02,9.449036895015928972e-02,9.449036895015928972e-02,9.449036895015928972e-02,9.449036895015928972e-02,9.449036895015928972e-02,9.449036895015928972e-02,9.449036895015928972e-02,9.279295311715698991e-02,9.279295311715698991e-02,9.279295311715698991e-02,9.279295311715698991e-02,9.279295311715698991e-02,9.279295311715698991e-02,9.279295311715698991e-02,9.279295311715698991e-02,9.279295311715698991e-02,9.279295311715698991e-02,9.279295311715698991e-02,9.279295311715698991e-02,9.279295311715698991e-02,9.279295311715698991e-02,9.279295311715698991e-02,9.279295311715698991e-02,9.112296101485614641e-02,9.112296101485614641e-02,9.112296101485614641e-02,9.112296101485614641e-02,9.112296101485614641e-02,9.112296101485614641e-02,9.112296101485614641e-02,9.112296101485614641e-02,9.112296101485614641e-02,9.112296101485614641e-02,9.112296101485614641e-02,9.112296101485614641e-02,9.112296101485614641e-02,9.112296101485614641e-02,9.112296101485614641e-02,9.112296101485614641e-02,8.948005933356142916e-02,8.948005933356142916e-02,8.948005933356142916e-02,8.948005933356142916e-02,8.948005933356142916e-02,8.948005933356142916e-02,8.948005933356142916e-02,8.948005933356142916e-02,8.948005933356142916e-02,8.948005933356142916e-02,8.948005933356142916e-02,8.948005933356142916e-02,8.948005933356142916e-02,8.948005933356142916e-02,8.948005933356142916e-02,8.948005933356142916e-02,8.786391482930124008e-02,8.786391482930124008e-02,8.786391482930124008e-02,8.786391482930124008e-02,8.786391482930124008e-02,8.786391482930124008e-02,8.786391482930124008e-02,8.786391482930124008e-02,8.786391482930124008e-02,8.786391482930124008e-02,8.786391482930124008e-02,8.786391482930124008e-02,8.786391482930124008e-02,8.786391482930124008e-02,8.786391482930124008e-02,8.786391482930124008e-02,8.786391482930124008e-02,8.786391482930124008e-02,8.627419449591668121e-02,8.627419449591668121e-02,8.627419449591668121e-02,8.627419449591668121e-02,8.627419449591668121e-02,8.627419449591668121e-02,8.627419449591668121e-02,8.627419449591668121e-02,8.627419449591668121e-02,8.627419449591668121e-02,8.627419449591668121e-02,8.627419449591668121e-02,8.627419449591668121e-02,8.627419449591668121e-02,8.627419449591668121e-02,8.627419449591668121e-02,8.627419449591668121e-02,8.627419449591668121e-02,8.471056573073579288e-02,8.471056573073579288e-02,8.471056573073579288e-02,8.471056573073579288e-02,8.471056573073579288e-02,8.471056573073579288e-02,8.471056573073579288e-02,8.471056573073579288e-02,8.471056573073579288e-02,8.471056573073579288e-02,8.471056573073579288e-02,8.471056573073579288e-02,8.471056573073579288e-02,8.471056573073579288e-02,8.471056573073579288e-02,8.471056573073579288e-02,8.471056573073579288e-02,8.317269649392235176e-02,8.317269649392235176e-02,8.317269649392235176e-02,8.317269649392235176e-02,8.317269649392235176e-02,8.317269649392235176e-02,8.317269649392235176e-02,8.317269649392235176e-02,8.317269649392235176e-02,8.317269649392235176e-02,8.317269649392235176e-02,8.317269649392235176e-02,8.317269649392235176e-02,8.317269649392235176e-02,8.317269649392235176e-02,8.317269649392235176e-02,8.317269649392235176e-02,8.317269649392235176e-02,8.166025546159465243e-02,8.166025546159465243e-02,8.166025546159465243e-02,8.166025546159465243e-02,8.166025546159465243e-02,8.166025546159465243e-02,8.166025546159465243e-02,8.166025546159465243e-02,8.166025546159465243e-02,8.166025546159465243e-02,8.166025546159465243e-02,8.166025546159465243e-02,8.166025546159465243e-02,8.166025546159465243e-02,8.166025546159465243e-02,8.166025546159465243e-02,8.166025546159465243e-02,8.166025546159465243e-02,8.166025546159465243e-02,8.017291217281231896e-02,8.017291217281231896e-02,8.017291217281231896e-02,8.017291217281231896e-02,8.017291217281231896e-02,8.017291217281231896e-02,8.017291217281231896e-02,8.017291217281231896e-02,8.017291217281231896e-02,8.017291217281231896e-02,8.017291217281231896e-02,8.017291217281231896e-02,8.017291217281231896e-02,8.017291217281231896e-02,8.017291217281231896e-02,8.017291217281231896e-02,8.017291217281231896e-02,8.017291217281231896e-02,7.871033717053523004e-02,7.871033717053523004e-02,7.871033717053523004e-02,7.871033717053523004e-02,7.871033717053523004e-02,7.871033717053523004e-02,7.871033717053523004e-02,7.871033717053523004e-02,7.871033717053523004e-02,7.871033717053523004e-02,7.871033717053523004e-02,7.871033717053523004e-02,7.871033717053523004e-02,7.871033717053523004e-02,7.871033717053523004e-02,7.871033717053523004e-02,7.871033717053523004e-02,7.871033717053523004e-02,7.871033717053523004e-02,7.871033717053523004e-02,7.727220213665986215e-02,7.727220213665986215e-02,7.727220213665986215e-02,7.727220213665986215e-02,7.727220213665986215e-02,7.727220213665986215e-02,7.727220213665986215e-02,7.727220213665986215e-02,7.727220213665986215e-02,7.727220213665986215e-02,7.727220213665986215e-02,7.727220213665986215e-02,7.727220213665986215e-02,7.727220213665986215e-02,7.727220213665986215e-02,7.727220213665986215e-02,7.727220213665986215e-02,7.727220213665986215e-02,7.727220213665986215e-02,7.727220213665986215e-02,7.585818002124354587e-02,7.585818002124354587e-02,7.585818002124354587e-02,7.585818002124354587e-02,7.585818002124354587e-02,7.585818002124354587e-02,7.585818002124354587e-02,7.585818002124354587e-02,7.585818002124354587e-02,7.585818002124354587e-02,7.585818002124354587e-02,7.585818002124354587e-02,7.585818002124354587e-02,7.585818002124354587e-02,7.585818002124354587e-02,7.585818002124354587e-02,7.585818002124354587e-02,7.585818002124354587e-02,7.585818002124354587e-02,7.446794516602808778e-02,7.446794516602808778e-02,7.446794516602808778e-02,7.446794516602808778e-02,7.446794516602808778e-02,7.446794516602808778e-02,7.446794516602808778e-02,7.446794516602808778e-02,7.446794516602808778e-02,7.446794516602808778e-02,7.446794516602808778e-02,7.446794516602808778e-02,7.446794516602808778e-02,7.446794516602808778e-02,7.446794516602808778e-02,7.446794516602808778e-02,7.446794516602808778e-02,7.446794516602808778e-02,7.446794516602808778e-02,7.446794516602808778e-02,7.310117342237820726e-02,7.310117342237820726e-02,7.310117342237820726e-02,7.310117342237820726e-02,7.310117342237820726e-02,7.310117342237820726e-02,7.310117342237820726e-02,7.310117342237820726e-02,7.310117342237820726e-02,7.310117342237820726e-02,7.310117342237820726e-02,7.310117342237820726e-02,7.310117342237820726e-02,7.310117342237820726e-02,7.310117342237820726e-02,7.310117342237820726e-02,7.310117342237820726e-02,7.310117342237820726e-02,7.310117342237820726e-02,7.310117342237820726e-02,7.175754226375133382e-02,7.175754226375133382e-02,7.175754226375133382e-02,7.175754226375133382e-02,7.175754226375133382e-02,7.175754226375133382e-02,7.175754226375133382e-02,7.175754226375133382e-02,7.175754226375133382e-02,7.175754226375133382e-02,7.175754226375133382e-02,7.175754226375133382e-02,7.175754226375133382e-02,7.175754226375133382e-02,7.175754226375133382e-02,7.175754226375133382e-02,7.175754226375133382e-02,7.175754226375133382e-02,7.175754226375133382e-02,7.175754226375133382e-02,7.043673089281708710e-02,7.043673089281708710e-02,7.043673089281708710e-02,7.043673089281708710e-02,7.043673089281708710e-02,7.043673089281708710e-02,7.043673089281708710e-02,7.043673089281708710e-02,7.043673089281708710e-02,7.043673089281708710e-02,7.043673089281708710e-02,7.043673089281708710e-02,7.043673089281708710e-02,7.043673089281708710e-02,7.043673089281708710e-02,7.043673089281708710e-02,7.043673089281708710e-02,7.043673089281708710e-02,7.043673089281708710e-02,7.043673089281708710e-02,7.043673089281708710e-02,7.043673089281708710e-02,6.913842034334684306e-02,6.913842034334684306e-02,6.913842034334684306e-02,6.913842034334684306e-02,6.913842034334684306e-02,6.913842034334684306e-02,6.913842034334684306e-02,6.913842034334684306e-02,6.913842034334684306e-02,6.913842034334684306e-02,6.913842034334684306e-02,6.913842034334684306e-02,6.913842034334684306e-02,6.913842034334684306e-02,6.913842034334684306e-02,6.913842034334684306e-02,6.913842034334684306e-02,6.913842034334684306e-02,6.913842034334684306e-02,6.913842034334684306e-02,6.786229357699448406e-02,6.786229357699448406e-02,6.786229357699448406e-02,6.786229357699448406e-02,6.786229357699448406e-02,6.786229357699448406e-02,6.786229357699448406e-02,6.786229357699448406e-02,6.786229357699448406e-02,6.786229357699448406e-02,6.786229357699448406e-02,6.786229357699448406e-02,6.786229357699448406e-02,6.786229357699448406e-02,6.786229357699448406e-02,6.786229357699448406e-02,6.786229357699448406e-02,6.786229357699448406e-02,6.786229357699448406e-02,6.786229357699448406e-02,6.660803557509067940e-02,6.660803557509067940e-02,6.660803557509067940e-02,6.660803557509067940e-02,6.660803557509067940e-02,6.660803557509067940e-02,6.660803557509067940e-02,6.660803557509067940e-02,6.660803557509067940e-02,6.660803557509067940e-02,6.660803557509067940e-02,6.660803557509067940e-02,6.660803557509067940e-02,6.660803557509067940e-02,6.660803557509067940e-02,6.660803557509067940e-02,6.660803557509067940e-02,6.660803557509067940e-02,6.660803557509067940e-02,6.660803557509067940e-02,6.660803557509067940e-02,6.660803557509067940e-02,6.660803557509067940e-02,6.537533342557262650e-02,6.537533342557262650e-02,6.537533342557262650e-02,6.537533342557262650e-02,6.537533342557262650e-02,6.537533342557262650e-02,6.537533342557262650e-02,6.537533342557262650e-02,6.537533342557262650e-02,6.537533342557262650e-02,6.537533342557262650e-02,6.537533342557262650e-02,6.537533342557262650e-02,6.537533342557262650e-02,6.537533342557262650e-02,6.537533342557262650e-02,6.537533342557262650e-02,6.537533342557262650e-02,6.537533342557262650e-02,6.537533342557262650e-02,6.537533342557262650e-02,6.537533342557262650e-02,6.537533342557262650e-02,6.416387640517395852e-02,6.416387640517395852e-02,6.416387640517395852e-02,6.416387640517395852e-02,6.416387640517395852e-02,6.416387640517395852e-02,6.416387640517395852e-02,6.416387640517395852e-02,6.416387640517395852e-02,6.416387640517395852e-02,6.416387640517395852e-02,6.416387640517395852e-02,6.416387640517395852e-02,6.416387640517395852e-02,6.416387640517395852e-02,6.416387640517395852e-02,6.416387640517395852e-02,6.416387640517395852e-02,6.416387640517395852e-02,6.416387640517395852e-02,6.416387640517395852e-02,6.416387640517395852e-02,6.297335605699648509e-02,6.297335605699648509e-02,6.297335605699648509e-02,6.297335605699648509e-02,6.297335605699648509e-02,6.297335605699648509e-02,6.297335605699648509e-02,6.297335605699648509e-02,6.297335605699648509e-02,6.297335605699648509e-02,6.297335605699648509e-02,6.297335605699648509e-02,6.297335605699648509e-02,6.297335605699648509e-02,6.297335605699648509e-02,6.297335605699648509e-02,6.297335605699648509e-02,6.297335605699648509e-02,6.297335605699648509e-02,6.297335605699648509e-02,6.297335605699648509e-02,6.297335605699648509e-02,6.297335605699648509e-02,6.297335605699648509e-02,6.180346626358858286e-02,6.180346626358858286e-02,6.180346626358858286e-02,6.180346626358858286e-02,6.180346626358858286e-02,6.180346626358858286e-02,6.180346626358858286e-02,6.180346626358858286e-02,6.180346626358858286e-02,6.180346626358858286e-02,6.180346626358858286e-02,6.180346626358858286e-02,6.180346626358858286e-02,6.180346626358858286e-02,6.180346626358858286e-02,6.180346626358858286e-02,6.180346626358858286e-02,6.180346626358858286e-02,6.180346626358858286e-02,6.180346626358858286e-02,6.180346626358858286e-02,6.180346626358858286e-02,6.180346626358858286e-02,6.180346626358858286e-02,6.065390331565212456e-02,6.065390331565212456e-02,6.065390331565212456e-02,6.065390331565212456e-02,6.065390331565212456e-02,6.065390331565212456e-02,6.065390331565212456e-02,6.065390331565212456e-02,6.065390331565212456e-02,6.065390331565212456e-02,6.065390331565212456e-02,6.065390331565212456e-02,6.065390331565212456e-02,6.065390331565212456e-02,6.065390331565212456e-02,6.065390331565212456e-02,6.065390331565212456e-02,6.065390331565212456e-02,6.065390331565212456e-02,6.065390331565212456e-02,6.065390331565212456e-02,6.065390331565212456e-02,6.065390331565212456e-02,6.065390331565212456e-02,6.065390331565212456e-02,6.065390331565212456e-02,5.952436597650152122e-02,5.952436597650152122e-02,5.952436597650152122e-02,5.952436597650152122e-02,5.952436597650152122e-02,5.952436597650152122e-02,5.952436597650152122e-02,5.952436597650152122e-02,5.952436597650152122e-02,5.952436597650152122e-02,5.952436597650152122e-02,5.952436597650152122e-02,5.952436597650152122e-02,5.952436597650152122e-02,5.952436597650152122e-02,5.952436597650152122e-02,5.952436597650152122e-02,5.952436597650152122e-02,5.952436597650152122e-02,5.952436597650152122e-02,5.952436597650152122e-02,5.952436597650152122e-02,5.952436597650152122e-02,5.952436597650152122e-02,5.841455554239623205e-02,5.841455554239623205e-02,5.841455554239623205e-02,5.841455554239623205e-02,5.841455554239623205e-02,5.841455554239623205e-02,5.841455554239623205e-02,5.841455554239623205e-02,5.841455554239623205e-02,5.841455554239623205e-02,5.841455554239623205e-02,5.841455554239623205e-02,5.841455554239623205e-02,5.841455554239623205e-02,5.841455554239623205e-02,5.841455554239623205e-02,5.841455554239623205e-02,5.841455554239623205e-02,5.841455554239623205e-02,5.841455554239623205e-02,5.841455554239623205e-02,5.841455554239623205e-02,5.841455554239623205e-02,5.841455554239623205e-02,5.841455554239623205e-02,5.732417589886874831e-02,5.732417589886874831e-02,5.732417589886874831e-02,5.732417589886874831e-02,5.732417589886874831e-02,5.732417589886874831e-02,5.732417589886874831e-02,5.732417589886874831e-02,5.732417589886874831e-02,5.732417589886874831e-02,5.732417589886874831e-02,5.732417589886874831e-02,5.732417589886874831e-02,5.732417589886874831e-02,5.732417589886874831e-02,5.732417589886874831e-02,5.732417589886874831e-02,5.732417589886874831e-02,5.732417589886874831e-02,5.732417589886874831e-02,5.732417589886874831e-02,5.732417589886874831e-02,5.732417589886874831e-02,5.732417589886874831e-02,5.732417589886874831e-02,5.625293357316736576e-02,5.625293357316736576e-02,5.625293357316736576e-02,5.625293357316736576e-02,5.625293357316736576e-02,5.625293357316736576e-02,5.625293357316736576e-02,5.625293357316736576e-02,5.625293357316736576e-02,5.625293357316736576e-02,5.625293357316736576e-02,5.625293357316736576e-02,5.625293357316736576e-02,5.625293357316736576e-02,5.625293357316736576e-02,5.625293357316736576e-02,5.625293357316736576e-02,5.625293357316736576e-02,5.625293357316736576e-02,5.625293357316736576e-02,5.625293357316736576e-02,5.625293357316736576e-02,5.625293357316736576e-02,5.625293357316736576e-02,5.625293357316736576e-02,5.625293357316736576e-02,5.625293357316736576e-02,5.520053778293430163e-02,5.520053778293430163e-02,5.520053778293430163e-02,5.520053778293430163e-02,5.520053778293430163e-02,5.520053778293430163e-02,5.520053778293430163e-02,5.520053778293430163e-02,5.520053778293430163e-02,5.520053778293430163e-02,5.520053778293430163e-02,5.520053778293430163e-02,5.520053778293430163e-02,5.520053778293430163e-02,5.520053778293430163e-02,5.520053778293430163e-02,5.520053778293430163e-02,5.520053778293430163e-02,5.520053778293430163e-02,5.520053778293430163e-02,5.520053778293430163e-02,5.520053778293430163e-02,5.520053778293430163e-02,5.520053778293430163e-02,5.520053778293430163e-02,5.416670048123606307e-02,5.416670048123606307e-02,5.416670048123606307e-02,5.416670048123606307e-02,5.416670048123606307e-02,5.416670048123606307e-02,5.416670048123606307e-02,5.416670048123606307e-02,5.416670048123606307e-02,5.416670048123606307e-02,5.416670048123606307e-02,5.416670048123606307e-02,5.416670048123606307e-02,5.416670048123606307e-02,5.416670048123606307e-02,5.416670048123606307e-02,5.416670048123606307e-02,5.416670048123606307e-02,5.416670048123606307e-02,5.416670048123606307e-02,5.416670048123606307e-02,5.416670048123606307e-02,5.416670048123606307e-02,5.416670048123606307e-02,5.416670048123606307e-02,5.416670048123606307e-02,5.416670048123606307e-02,5.315113639806372942e-02,5.315113639806372942e-02,5.315113639806372942e-02,5.315113639806372942e-02,5.315113639806372942e-02,5.315113639806372942e-02,5.315113639806372942e-02,5.315113639806372942e-02,5.315113639806372942e-02,5.315113639806372942e-02,5.315113639806372942e-02,5.315113639806372942e-02,5.315113639806372942e-02,5.315113639806372942e-02,5.315113639806372942e-02,5.315113639806372942e-02,5.315113639806372942e-02,5.315113639806372942e-02,5.315113639806372942e-02,5.315113639806372942e-02,5.315113639806372942e-02,5.315113639806372942e-02,5.315113639806372942e-02,5.315113639806372942e-02,5.315113639806372942e-02,5.315113639806372942e-02,5.215356307841772371e-02,5.215356307841772371e-02,5.215356307841772371e-02,5.215356307841772371e-02,5.215356307841772371e-02,5.215356307841772371e-02,5.215356307841772371e-02,5.215356307841772371e-02,5.215356307841772371e-02,5.215356307841772371e-02,5.215356307841772371e-02,5.215356307841772371e-02,5.215356307841772371e-02,5.215356307841772371e-02,5.215356307841772371e-02,5.215356307841772371e-02,5.215356307841772371e-02,5.215356307841772371e-02,5.215356307841772371e-02,5.215356307841772371e-02,5.215356307841772371e-02,5.215356307841772371e-02,5.215356307841772371e-02,5.215356307841772371e-02,5.215356307841772371e-02,5.215356307841772371e-02,5.215356307841772371e-02,5.215356307841772371e-02,5.117370091709165514e-02,5.117370091709165514e-02,5.117370091709165514e-02,5.117370091709165514e-02,5.117370091709165514e-02,5.117370091709165514e-02,5.117370091709165514e-02,5.117370091709165514e-02,5.117370091709165514e-02,5.117370091709165514e-02,5.117370091709165514e-02,5.117370091709165514e-02,5.117370091709165514e-02,5.117370091709165514e-02,5.117370091709165514e-02,5.117370091709165514e-02,5.117370091709165514e-02,5.117370091709165514e-02,5.117370091709165514e-02,5.117370091709165514e-02,5.117370091709165514e-02,5.117370091709165514e-02,5.117370091709165514e-02,5.117370091709165514e-02,5.117370091709165514e-02,5.117370091709165514e-02,5.117370091709165514e-02,5.117370091709165514e-02,5.021127319026651853e-02,5.021127319026651853e-02,5.021127319026651853e-02,5.021127319026651853e-02,5.021127319026651853e-02,5.021127319026651853e-02,5.021127319026651853e-02,5.021127319026651853e-02,5.021127319026651853e-02,5.021127319026651853e-02,5.021127319026651853e-02,5.021127319026651853e-02,5.021127319026651853e-02,5.021127319026651853e-02,5.021127319026651853e-02,5.021127319026651853e-02,5.021127319026651853e-02,5.021127319026651853e-02,5.021127319026651853e-02,5.021127319026651853e-02,5.021127319026651853e-02,5.021127319026651853e-02,5.021127319026651853e-02,5.021127319026651853e-02,5.021127319026651853e-02,5.021127319026651853e-02,5.021127319026651853e-02,5.021127319026651853e-02,4.926600608402665477e-02,4.926600608402665477e-02,4.926600608402665477e-02,4.926600608402665477e-02,4.926600608402665477e-02,4.926600608402665477e-02,4.926600608402665477e-02,4.926600608402665477e-02,4.926600608402665477e-02,4.926600608402665477e-02,4.926600608402665477e-02,4.926600608402665477e-02,4.926600608402665477e-02,4.926600608402665477e-02,4.926600608402665477e-02,4.926600608402665477e-02,4.926600608402665477e-02,4.926600608402665477e-02,4.926600608402665477e-02,4.926600608402665477e-02,4.926600608402665477e-02,4.926600608402665477e-02,4.926600608402665477e-02,4.926600608402665477e-02,4.926600608402665477e-02,4.926600608402665477e-02,4.926600608402665477e-02,4.926600608402665477e-02,4.926600608402665477e-02,4.926600608402665477e-02,4.926600608402665477e-02,4.833762871990520543e-02,4.833762871990520543e-02,4.833762871990520543e-02,4.833762871990520543e-02,4.833762871990520543e-02,4.833762871990520543e-02,4.833762871990520543e-02,4.833762871990520543e-02,4.833762871990520543e-02,4.833762871990520543e-02,4.833762871990520543e-02,4.833762871990520543e-02,4.833762871990520543e-02,4.833762871990520543e-02,4.833762871990520543e-02,4.833762871990520543e-02,4.833762871990520543e-02,4.833762871990520543e-02,4.833762871990520543e-02,4.833762871990520543e-02,4.833762871990520543e-02,4.833762871990520543e-02,4.833762871990520543e-02,4.833762871990520543e-02,4.833762871990520543e-02,4.833762871990520543e-02,4.833762871990520543e-02,4.833762871990520543e-02,4.833762871990520543e-02,4.742587317756678106e-02,4.742587317756678106e-02,4.742587317756678106e-02,4.742587317756678106e-02,4.742587317756678106e-02,4.742587317756678106e-02,4.742587317756678106e-02,4.742587317756678106e-02,4.742587317756678106e-02,4.742587317756678106e-02,4.742587317756678106e-02,4.742587317756678106e-02,4.742587317756678106e-02,4.742587317756678106e-02,4.742587317756678106e-02,4.742587317756678106e-02,4.742587317756678106e-02,4.742587317756678106e-02,4.742587317756678106e-02,4.742587317756678106e-02,4.742587317756678106e-02,4.742587317756678106e-02,4.742587317756678106e-02,4.742587317756678106e-02,4.742587317756678106e-02,4.742587317756678106e-02,4.742587317756678106e-02,4.742587317756678106e-02,4.742587317756678106e-02,4.742587317756678106e-02,4.653047451473147494e-02,4.653047451473147494e-02,4.653047451473147494e-02,4.653047451473147494e-02,4.653047451473147494e-02,4.653047451473147494e-02,4.653047451473147494e-02,4.653047451473147494e-02,4.653047451473147494e-02,4.653047451473147494e-02,4.653047451473147494e-02,4.653047451473147494e-02,4.653047451473147494e-02,4.653047451473147494e-02,4.653047451473147494e-02,4.653047451473147494e-02,4.653047451473147494e-02,4.653047451473147494e-02,4.653047451473147494e-02,4.653047451473147494e-02,4.653047451473147494e-02,4.653047451473147494e-02,4.653047451473147494e-02,4.653047451473147494e-02,4.653047451473147494e-02,4.653047451473147494e-02,4.653047451473147494e-02,4.653047451473147494e-02,4.653047451473147494e-02,4.653047451473147494e-02,4.653047451473147494e-02,4.653047451473147494e-02,4.565117078444373006e-02,4.565117078444373006e-02,4.565117078444373006e-02,4.565117078444373006e-02,4.565117078444373006e-02,4.565117078444373006e-02,4.565117078444373006e-02,4.565117078444373006e-02,4.565117078444373006e-02,4.565117078444373006e-02,4.565117078444373006e-02,4.565117078444373006e-02,4.565117078444373006e-02,4.565117078444373006e-02,4.565117078444373006e-02,4.565117078444373006e-02,4.565117078444373006e-02,4.565117078444373006e-02,4.565117078444373006e-02,4.565117078444373006e-02,4.565117078444373006e-02,4.565117078444373006e-02,4.565117078444373006e-02,4.565117078444373006e-02,4.565117078444373006e-02,4.565117078444373006e-02,4.565117078444373006e-02,4.565117078444373006e-02,4.565117078444373006e-02,4.565117078444373006e-02,4.565117078444373006e-02,4.478770304978674233e-02,4.478770304978674233e-02,4.478770304978674233e-02,4.478770304978674233e-02,4.478770304978674233e-02,4.478770304978674233e-02,4.478770304978674233e-02,4.478770304978674233e-02,4.478770304978674233e-02,4.478770304978674233e-02,4.478770304978674233e-02,4.478770304978674233e-02,4.478770304978674233e-02,4.478770304978674233e-02,4.478770304978674233e-02,4.478770304978674233e-02,4.478770304978674233e-02,4.478770304978674233e-02,4.478770304978674233e-02,4.478770304978674233e-02,4.478770304978674233e-02,4.478770304978674233e-02,4.478770304978674233e-02,4.478770304978674233e-02,4.478770304978674233e-02,4.478770304978674233e-02,4.478770304978674233e-02,4.478770304978674233e-02,4.478770304978674233e-02,4.478770304978674233e-02,4.478770304978674233e-02,4.478770304978674233e-02,4.478770304978674233e-02,4.478770304978674233e-02,4.393981539614132126e-02,4.393981539614132126e-02,4.393981539614132126e-02,4.393981539614132126e-02,4.393981539614132126e-02,4.393981539614132126e-02,4.393981539614132126e-02,4.393981539614132126e-02,4.393981539614132126e-02,4.393981539614132126e-02,4.393981539614132126e-02,4.393981539614132126e-02,4.393981539614132126e-02,4.393981539614132126e-02,4.393981539614132126e-02,4.393981539614132126e-02,4.393981539614132126e-02,4.393981539614132126e-02,4.393981539614132126e-02,4.393981539614132126e-02,4.393981539614132126e-02,4.393981539614132126e-02,4.393981539614132126e-02,4.393981539614132126e-02,4.393981539614132126e-02,4.393981539614132126e-02,4.393981539614132126e-02,4.393981539614132126e-02,4.393981539614132126e-02,4.393981539614132126e-02,4.393981539614132126e-02,4.393981539614132126e-02,4.393981539614132126e-02,4.310725494108613026e-02,4.310725494108613026e-02,4.310725494108613026e-02,4.310725494108613026e-02,4.310725494108613026e-02,4.310725494108613026e-02,4.310725494108613026e-02,4.310725494108613026e-02,4.310725494108613026e-02,4.310725494108613026e-02,4.310725494108613026e-02,4.310725494108613026e-02,4.310725494108613026e-02,4.310725494108613026e-02,4.310725494108613026e-02,4.310725494108613026e-02,4.310725494108613026e-02,4.310725494108613026e-02,4.310725494108613026e-02,4.310725494108613026e-02,4.310725494108613026e-02,4.310725494108613026e-02,4.310725494108613026e-02,4.310725494108613026e-02,4.310725494108613026e-02,4.310725494108613026e-02,4.310725494108613026e-02,4.310725494108613026e-02,4.310725494108613026e-02,4.310725494108613026e-02,4.310725494108613026e-02,4.310725494108613026e-02,4.310725494108613026e-02,4.310725494108613026e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.228977184203379369e-02,4.148711930169585865e-02,4.148711930169585865e-02,4.148711930169585865e-02,4.148711930169585865e-02,4.148711930169585865e-02,4.148711930169585865e-02,4.148711930169585865e-02,4.148711930169585865e-02,4.148711930169585865e-02,4.148711930169585865e-02,4.148711930169585865e-02,4.148711930169585865e-02,4.148711930169585865e-02,4.148711930169585865e-02,4.148711930169585865e-02,4.148711930169585865e-02,4.148711930169585865e-02,4.148711930169585865e-02,4.148711930169585865e-02,4.148711930169585865e-02,4.148711930169585865e-02,4.148711930169585865e-02,4.148711930169585865e-02,4.148711930169585865e-02,4.148711930169585865e-02,4.148711930169585865e-02,4.148711930169585865e-02,4.148711930169585865e-02,4.148711930169585865e-02,4.148711930169585865e-02,4.148711930169585865e-02,4.148711930169585865e-02,4.148711930169585865e-02,4.148711930169585865e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,4.069905357146648417e-02,3.992533395281380043e-02,3.992533395281380043e-02,3.992533395281380043e-02,3.992533395281380043e-02,3.992533395281380043e-02,3.992533395281380043e-02,3.992533395281380043e-02,3.992533395281380043e-02,3.992533395281380043e-02,3.992533395281380043e-02,3.992533395281380043e-02,3.992533395281380043e-02,3.992533395281380043e-02,3.992533395281380043e-02,3.992533395281380043e-02,3.992533395281380043e-02,3.992533395281380043e-02,3.992533395281380043e-02,3.992533395281380043e-02,3.992533395281380043e-02,3.992533395281380043e-02,3.992533395281380043e-02,3.992533395281380043e-02,3.992533395281380043e-02,3.992533395281380043e-02
5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,4.950001666600002959e-01,4.950001666600002959e-01,4.950001666600002959e-01,4.950001666600002959e-01,4.950001666600002959e-01,4.900013331200345212e-01,4.900013331200345212e-01,4.900013331200345212e-01,4.900013331200345212e-01,4.850044983805899546e-01,4.850044983805899546e-01,4.850044983805899546e-01,4.850044983805899546e-01,4.800106598444182082e-01,4.800106598444182082e-01,4.800106598444182082e-01,4.800106598444182082e-01,4.750208125210600429e-01,4.750208125210600429e-01,4.750208125210600429e-01,4.750208125210600429e-01,4.700359482354282137e-01,4.700359482354282137e-01,4.700359482354282137e-01,4.700359482354282137e-01,4.650570548417854999e-01,4.650570548417854999e-01,4.650570548417854999e-01,4.650570548417854999e-01,4.650570548417854999e-01,4.600851154444343116e-01,4.600851154444343116e-01,4.600851154444343116e-01,4.600851154444343116e-01,4.551211076264198852e-01,4.551211076264198852e-01,4.551211076264198852e-01,4.551211076264198852e-01,4.551211076264198852e-01,4.551211076264198852e-01,4.551211076264198852e-01,4.551211076264198852e-01,4.600851154444343116e-01,4.600851154444343116e-01,4.600851154444343116e-01,4.600851154444343116e-01,4.600851154444343116e-01,4.600851154444343116e-01,4.650570548417854999e-01,4.650570548417854999e-01,4.650570548417854999e-01,4.650570548417854999e-01,4.650570548417854999e-01,4.650570548417854999e-01,4.650570548417854999e-01,4.700359482354282137e-01,4.700359482354282137e-01,4.700359482354282137e-01,4.750208125210600429e-01,4.750208125210600429e-01,4.750208125210600429e-01,4.750208125210600429e-01,4.750208125210600429e-01,4.750208125210600429e-01,4.800106598444182082e-01,4.800106598444182082e-01,4.800106598444182082e-01,4.800106598444182082e-01,4.800106598444182082e-01,4.850044983805899546e-01,4.850044983805899546e-01,4.850044983805899546e-01,4.850044983805899546e-01,4.900013331200345212e-01,4.900013331200345212e-01,4.900013331200345212e-01,4.900013331200345212e-01,4.900013331200345212e-01,4.950001666600002959e-01,4.950001666600002959e-01,4.950001666600002959e-01,4.950001666600002959e-01,4.950001666600002959e-01,4.950001666600002959e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.049998333399997597e-01,5.049998333399997597e-01,5.049998333399997597e-01,5.049998333399997597e-01,5.049998333399997597e-01,5.099986668799654232e-01,5.099986668799654232e-01,5.099986668799654232e-01,5.099986668799654232e-01,5.099986668799654232e-01,5.099986668799654232e-01,5.099986668799654232e-01,5.149955016194101010e-01,5.149955016194101010e-01,5.149955016194101010e-01,5.149955016194101010e-01,5.149955016194101010e-01,5.199893401555818473e-01,5.199893401555818473e-01,5.199893401555818473e-01,5.199893401555818473e-01,5.199893401555818473e-01,5.199893401555818473e-01,5.199893401555818473e-01,5.249791874789400126e-01,5.249791874789400126e-01,5.249791874789400126e-01,5.249791874789400126e-01,5.249791874789400126e-01,5.299640517645718418e-01,5.299640517645718418e-01,5.299640517645718418e-01,5.299640517645718418e-01,5.299640517645718418e-01,5.299640517645718418e-01,5.349429451582145001e-01,5.349429451582145001e-01,5.349429451582145001e-01,5.349429451582145001e-01,5.349429451582145001e-01,5.349429451582145001e-01,5.399148845555656884e-01,5.399148845555656884e-01,5.399148845555656884e-01,5.399148845555656884e-01,5.399148845555656884e-01,5.448788923735801148e-01,5.448788923735801148e-01,5.448788923735801148e-01,5.448788923735801148e-01,5.448788923735801148e-01,5.448788923735801148e-01,5.448788923735801148e-01,5.498339973124778401e-01,5.498339973124778401e-01,5.498339973124778401e-01,5.498339973124778401e-01,5.498339973124778401e-01,5.498339973124778401e-01,5.547792351072148298e-01,5.547792351072148298e-01,5.547792351072148298e-01,5.547792351072148298e-01,5.547792351072148298e-01,5.597136492671930252e-01,5.597136492671930252e-01,5.597136492671930252e-01,5.597136492671930252e-01,5.597136492671930252e-01,5.597136492671930252e-01,5.597136492671930252e-01,5.646362918030292111e-01,5.646362918030292111e-01,5.646362918030292111e-01,5.646362918030292111e-01,5.646362918030292111e-01,5.646362918030292111e-01,5.695462239392290460e-01,5.695462239392290460e-01,5.695462239392290460e-01,5.695462239392290460e-01,5.695462239392290460e-01,5.744425168116589209e-01,5.744425168116589209e-01,5.744425168116589209e-01,5.744425168116589209e-01,5.744425168116589209e-01,5.744425168116589209e-01,5.793242521487494967e-01,5.793242521487494967e-01,5.793242521487494967e-01,5.793242521487494967e-01,5.793242521487494967e-01,5.841905229354074081e-01,5.841905229354074081e-01,5.841905229354074081e-01,5.841905229354074081e-01,5.841905229354074081e-01,5.841905229354074081e-01,5.890404340586650189e-01,5.890404340586650189e-01,5.890404340586650189e-01,5.890404340586650189e-01,5.890404340586650189e-01,5.890404340586650189e-01,5.890404340586650189e-01,5.938731029341426382e-01,5.938731029341426382e-01,5.938731029341426382e-01,5.938731029341426382e-01,5.938731029341426382e-01,5.938731029341426382e-01,5.986876601124520025e-01,5.986876601124520025e-01,5.986876601124520025e-01,5.986876601124520025e-01,5.986876601124520025e-01,5.986876601124520025e-01,6.034832498647262344e-01,6.034832498647262344e-01,6.034832498647262344e-01,6.034832498647262344e-01,6.034832498647262344e-01,6.034832498647262344e-01,6.082590307465144397e-01,6.082590307465144397e-01,6.082590307465144397e-01,6.082590307465144397e-01,6.082590307465144397e-01,6.082590307465144397e-01,6.130141761393353983e-01,6.130141761393353983e-01,6.130141761393353983e-01,6.130141761393353983e-01,6.130141761393353983e-01,6.130141761393353983e-01,6.177478747692489724e-01,6.177478747692489724e-01,6.177478747692489724e-01,6.177478747692489724e-01,6.177478747692489724e-01,6.177478747692489724e-01,6.224593312018545932e-01,6.224593312018545932e-01,6.224593312018545932e-01,6.224593312018545932e-01,6.224593312018545932e-01,6.224593312018545932e-01,6.224593312018545932e-01,6.271477663131955760e-01,6.271477663131955760e-01,6.271477663131955760e-01,6.271477663131955760e-01,6.271477663131955760e-01,6.271477663131955760e-01,6.318124177361016391e-01,6.318124177361016391e-01,6.318124177361016391e-01,6.318124177361016391e-01,6.318124177361016391e-01,6.364525402815663924e-01,6.364525402815663924e-01,6.364525402815663924e-01,6.364525402815663924e-01,6.364525402815663924e-01,6.364525402815663924e-01,6.364525402815663924e-01,6.410674063348170693e-01,6.410674063348170693e-01,6.410674063348170693e-01,6.410674063348170693e-01,6.410674063348170693e-01,6.410674063348170693e-01,6.410674063348170693e-01,6.456563062257953955e-01,6.456563062257953955e-01,6.456563062257953955e-01,6.456563062257953955e-01,6.456563062257953955e-01,6.502185485738271042e-01,6.502185485738271042e-01,6.502185485738271042e-01,6.502185485738271042e-01,6.502185485738271042e-01,6.502185485738271042e-01,6.547534606063192264e-01,6.547534606063192264e-01,6.547534606063192264e-01,6.547534606063192264e-01,6.547534606063192264e-01,6.547534606063192264e-01,6.547534606063192264e-01,6.592603884513853485e-01,6.592603884513853485e-01,6.592603884513853485e-01,6.592603884513853485e-01,6.592603884513853485e-01,6.592603884513853485e-01,6.592603884513853485e-01,6.637386974043527621e-01,6.637386974043527621e-01,6.637386974043527621e-01,6.637386974043527621e-01,6.637386974043527621e-01,6.637386974043527621e-01,6.637386974043527621e-01,6.681877721681660498e-01,6.681877721681660498e-01,6.681877721681660498e-01,6.681877721681660498e-01,6.681877721681660498e-01,6.681877721681660498e-01,6.726070170677604931e-01,6.726070170677604931e-01,6.726070170677604931e-01,6.726070170677604931e-01,6.726070170677604931e-01,6.726070170677604931e-01,6.769958562385229861e-01,6.769958562385229861e-01,6.769958562385229861e-01,6.769958562385229861e-01,6.769958562385229861e-01,6.769958562385229861e-01,6.769958562385229861e-01,6.813537337890255285e-01,6.813537337890255285e-01,6.813537337890255285e-01,6.813537337890255285e-01,6.813537337890255285e-01,6.813537337890255285e-01,6.856801139382537880e-01,6.856801139382537880e-01,6.856801139382537880e-01,6.856801139382537880e-01,6.856801139382537880e-01,6.856801139382537880e-01,6.856801139382537880e-01,6.899744811276123935e-01,6.899744811276123935e-01,6.899744811276123935e-01,6.899744811276123935e-01,6.899744811276123935e-01,6.899744811276123935e-01,6.899744811276123935e-01,6.942363401080304808e-01,6.942363401080304808e-01,6.942363401080304808e-01,6.942363401080304808e-01,6.942363401080304808e-01,6.942363401080304808e-01,6.942363401080304808e-01,6.984652160025387468e-01,6.984652160025387468e-01,6.984652160025387468e-01,6.984652160025387468e-01,6.984652160025387468e-01,6.984652160025387468e-01,6.984652160025387468e-01,7.026606543447314612e-01,7.026606543447314612e-01,7.026606543447314612e-01,7.026606543447314612e-01,7.026606543447314612e-01,7.026606543447314612e-01,7.026606543447314612e-01,7.068222210935675154e-01,7.068222210935675154e-01,7.068222210935675154e-01,7.068222210935675154e-01,7.068222210935675154e-01,7.068222210935675154e-01,7.109495026250040040e-01,7.109495026250040040e-01,7.109495026250040040e-01,7.109495026250040040e-01,7.109495026250040040e-01,7.109495026250040040e-01,7.109495026250040040e-01,7.109495026250040040e-01,7.150421057009896941e-01,7.150421057009896941e-01,7.150421057009896941e-01,7.150421057009896941e-01,7.150421057009896941e-01,7.150421057009896941e-01,7.150421057009896941e-01,7.190996574163839306e-01,7.190996574163839306e-01,7.190996574163839306e-01,7.190996574163839306e-01,7.190996574163839306e-01,7.190996574163839306e-01,7.190996574163839306e-01,7.190996574163839306e-01,7.231218051243898381e-01,7.231218051243898381e-01,7.231218051243898381e-01,7.231218051243898381e-01,7.231218051243898381e-01,7.231218051243898381e-01,7.231218051243898381e-01,7.271082163411294319e-01,7.271082163411294319e-01,7.271082163411294319e-01,7.271082163411294319e-01,7.271082163411294319e-01,7.271082163411294319e-01,7.271082163411294319e-01,7.310585786300048960e-01,7.310585786300048960e-01,7.310585786300048960e-01,7.310585786300048960e-01,7.310585786300048960e-01,7.310585786300048960e-01,7.310585786300048960e-01,7.310585786300048960e-01,7.349725994665188278e-01,7.349725994665188278e-01,7.349725994665188278e-01,7.349725994665188278e-01,7.349725994665188278e-01,7.349725994665188278e-01,7.349725994665188278e-01,7.388500060842490003e-01,7.388500060842490003e-01,7.388500060842490003e-01,7.388500060842490003e-01,7.388500060842490003e-01,7.388500060842490003e-01,7.388500060842490003e-01,7.388500060842490003e-01,7.426905453026858561e-01,7.426905453026858561e-01,7.426905453026858561e-01,7.426905453026858561e-01,7.426905453026858561e-01,7.426905453026858561e-01,7.464939833376621481e-01,7.464939833376621481e-01,7.464939833376621481e-01,7.464939833376621481e-01,7.464939833376621481e-01,7.464939833376621481e-01,7.464939833376621481e-01,7.464939833376621481e-01,7.502601055951176878e-01,7.502601055951176878e-01,7.502601055951176878e-01,7.502601055951176878e-01,7.502601055951176878e-01,7.502601055951176878e-01,7.502601055951176878e-01,7.539887164489480487e-01,7.539887164489480487e-01,7.539887164489480487e-01,7.539887164489480487e-01,7.539887164489480487e-01,7.539887164489480487e-01,7.539887164489480487e-01,7.539887164489480487e-01,7.576796390037048301e-01,7.576796390037048301e-01,7.576796390037048301e-01,7.576796390037048301e-01,7.576796390037048301e-01,7.576796390037048301e-01,7.576796390037048301e-01,7.576796390037048301e-01,7.576796390037048301e-01,7.613327148429104296e-01,7.613327148429104296e-01,7.613327148429104296e-01,7.613327148429104296e-01,7.613327148429104296e-01,7.613327148429104296e-01,7.649478037637646999e-01,7.649478037637646999e-01,7.649478037637646999e-01,7.649478037637646999e-01,7.649478037637646999e-01,7.649478037637646999e-01,7.649478037637646999e-01,7.649478037637646999e-01,7.685247834990176496e-01,7.685247834990176496e-01,7.685247834990176496e-01,7.685247834990176496e-01,7.685247834990176496e-01,7.685247834990176496e-01,7.685247834990176496e-01,7.685247834990176496e-01,7.685247834990176496e-01,7.720635494267837906e-01,7.720635494267837906e-01,7.720635494267837906e-01,7.720635494267837906e-01,7.720635494267837906e-01,7.720635494267837906e-01,7.720635494267837906e-01,7.720635494267837906e-01,7.755640142690735095e-01,7.755640142690735095e-01,7.755640142690735095e-01,7.755640142690735095e-01,7.755640142690735095e-01,7.755640142690735095e-01,7.755640142690735095e-01,7.755640142690735095e-01,7.790261077798121825e-01,7.790261077798121825e-01,7.790261077798121825e-01,7.790261077798121825e-01,7.790261077798121825e-01,7.790261077798121825e-01,7.790261077798121825e-01,7.790261077798121825e-01,7.824497764231124197e-01,7.824497764231124197e-01,7.824497764231124197e-01,7.824497764231124197e-01,7.824497764231124197e-01,7.824497764231124197e-01,7.824497764231124197e-01,7.824497764231124197e-01,7.824497764231124197e-01,7.858349830425586102e-01,7.858349830425586102e-01,7.858349830425586102e-01,7.858349830425586102e-01,7.858349830425586102e-01,7.858349830425586102e-01,7.858349830425586102e-01,7.858349830425586102e-01,7.891817065222529459e-01,7.891817065222529459e-01,7.891817065222529459e-01,7.891817065222529459e-01,7.891817065222529459e-01,7.891817065222529459e-01,7.891817065222529459e-01,7.891817065222529459e-01,7.891817065222529459e-01,7.891817065222529459e-01,7.924899414403644426e-01,7.924899414403644426e-01,7.924899414403644426e-01,7.924899414403644426e-01,7.924899414403644426e-01,7.924899414403644426e-01,7.924899414403644426e-01,7.924899414403644426e-01,7.957596977159082652e-01,7.957596977159082652e-01,7.957596977159082652e-01,7.957596977159082652e-01,7.957596977159082652e-01,7.957596977159082652e-01,7.957596977159082652e-01,7.957596977159082652e-01,7.989910002494705621e-01,7.989910002494705621e-01,7.989910002494705621e-01,7.989910002494705621e-01,7.989910002494705621e-01,7.989910002494705621e-01,7.989910002494705621e-01,7.989910002494705621e-01,7.989910002494705621e-01,8.021838885585818035e-01,8.021838885585818035e-01,8.021838885585818035e-01,8.021838885585818035e-01,8.021838885585818035e-01,8.021838885585818035e-01,8.021838885585818035e-01,8.021838885585818035e-01,8.021838885585818035e-01,8.053384164084220753e-01,8.053384164084220753e-01,8.053384164084220753e-01,8.053384164084220753e-01,8.053384164084220753e-01,8.053384164084220753e-01,8.053384164084220753e-01,8.053384164084220753e-01,8.084546514385324567e-01,8.084546514385324567e-01,8.084546514385324567e-01,8.084546514385324567e-01,8.084546514385324567e-01,8.084546514385324567e-01,8.084546514385324567e-01,8.084546514385324567e-01,8.084546514385324567e-01,8.084546514385324567e-01,8.115326747861806300e-01,8.115326747861806300e-01,8.115326747861806300e-01,8.115326747861806300e-01,8.115326747861806300e-01,8.115326747861806300e-01,8.115326747861806300e-01,8.115326747861806300e-01,8.115326747861806300e-01,8.115326747861806300e-01,8.145725807070176572e-01,8.145725807070176572e-01,8.145725807070176572e-01,8.145725807070176572e-01,8.145725807070176572e-01,8.145725807070176572e-01,8.145725807070176572e-01,8.145725807070176572e-01,8.145725807070176572e-01,8.175744761936437621e-01,8.175744761936437621e-01,8.175744761936437621e-01,8.175744761936437621e-01,8.175744761936437621e-01,8.175744761936437621e-01,8.175744761936437621e-01,8.175744761936437621e-01,8.175744761936437621e-01,8.205384805926730918e-01,8.205384805926730918e-01,8.205384805926730918e-01,8.205384805926730918e-01,8.205384805926730918e-01,8.205384805926730918e-01,8.205384805926730918e-01,8.205384805926730918e-01,8.205384805926730918e-01,8.234647252208833201e-01,8.234647252208833201e-01,8.234647252208833201e-01,8.234647252208833201e-01,8.234647252208833201e-01,8.234647252208833201e-01,8.234647252208833201e-01,8.234647252208833201e-01,8.234647252208833201e-01,8.263533529809949929e-01,8.263533529809949929e-01,8.263533529809949929e-01,8.263533529809949929e-01,8.263533529809949929e-01,8.263533529809949929e-01,8.263533529809949929e-01,8.263533529809949929e-01,8.263533529809949929e-01,8.263533529809949929e-01,8.292045179776255104e-01,8.292045179776255104e-01,8.292045179776255104e-01,8.292045179776255104e-01,8.292045179776255104e-01,8.292045179776255104e-01,8.292045179776255104e-01,8.292045179776255104e-01,8.292045179776255104e-01,8.320183851339245651e-01,8.320183851339245651e-01,8.320183851339245651e-01,8.320183851339245651e-01,8.320183851339245651e-01,8.320183851339245651e-01,8.320183851339245651e-01,8.320183851339245651e-01,8.320183851339245651e-01,8.320183851339245651e-01,8.347951298093854167e-01,8.347951298093854167e-01,8.347951298093854167e-01,8.347951298093854167e-01,8.347951298093854167e-01,8.347951298093854167e-01,8.347951298093854167e-01,8.347951298093854167e-01,8.347951298093854167e-01,8.347951298093854167e-01,8.347951298093854167e-01,8.375349374193039598e-01,8.375349374193039598e-01,8.375349374193039598e-01,8.375349374193039598e-01,8.375349374193039598e-01,8.375349374193039598e-01,8.375349374193039598e-01,8.375349374193039598e-01,8.375349374193039598e-01,8.375349374193039598e-01,8.402380030563308955e-01,8.402380030563308955e-01,8.402380030563308955e-01,8.402380030563308955e-01,8.402380030563308955e-01,8.402380030563308955e-01,8.402380030563308955e-01,8.402380030563308955e-01,8.402380030563308955e-01,8.402380030563308955e-01,8.429045311145472175e-01,8.429045311145472175e-01,8.429045311145472175e-01,8.429045311145472175e-01,8.429045311145472175e-01,8.429045311145472175e-01,8.429045311145472175e-01,8.429045311145472175e-01,8.429045311145472175e-01,8.429045311145472175e-01,8.429045311145472175e-01,8.455347349164653581e-01,8.455347349164653581e-01,8.455347349164653581e-01,8.455347349164653581e-01,8.455347349164653581e-01,8.455347349164653581e-01,8.455347349164653581e-01,8.455347349164653581e-01,8.455347349164653581e-01,8.455347349164653581e-01,8.455347349164653581e-01,8.481288363433407973e-01,8.481288363433407973e-01,8.481288363433407973e-01,8.481288363433407973e-01,8.481288363433407973e-01,8.481288363433407973e-01,8.481288363433407973e-01,8.481288363433407973e-01,8.481288363433407973e-01,8.481288363433407973e-01,8.481288363433407973e-01,8.506870654691562894e-01,8.506870654691562894e-01,8.506870654691562894e-01,8.506870654691562894e-01,8.506870654691562894e-01,8.506870654691562894e-01,8.506870654691562894e-01,8.506870654691562894e-01,8.506870654691562894e-01,8.506870654691562894e-01,8.506870654691562894e-01,8.532096601986175477e-01,8.532096601986175477e-01,8.532096601986175477e-01,8.532096601986175477e-01,8.532096601986175477e-01,8.532096601986175477e-01,8.532096601986175477e-01,8.532096601986175477e-01,8.532096601986175477e-01,8.532096601986175477e-01,8.532096601986175477e-01,8.556968659094812413e-01,8.556968659094812413e-01,8.556968659094812413e-01,8.556968659094812413e-01,8.556968659094812413e-01,8.556968659094812413e-01,8.556968659094812413e-01,8.556968659094812413e-01,8.556968659094812413e-01,8.556968659094812413e-01,8.556968659094812413e-01,8.581489350995121779e-01,8.581489350995121779e-01,8.581489350995121779e-01,8.581489350995121779e-01,8.581489350995121779e-01,8.581489350995121779e-01,8.581489350995121779e-01,8.581489350995121779e-01,8.581489350995121779e-01,8.581489350995121779e-01,8.581489350995121779e-01,8.605661270383498929e-01,8.605661270383498929e-01,8.605661270383498929e-01,8.605661270383498929e-01,8.605661270383498929e-01,8.605661270383498929e-01,8.605661270383498929e-01,8.605661270383498929e-01,8.605661270383498929e-01,8.605661270383498929e-01,8.605661270383498929e-01,8.629487074245403289e-01,8.629487074245403289e-01,8.629487074245403289e-01,8.629487074245403289e-01,8.629487074245403289e-01,8.629487074245403289e-01,8.629487074245403289e-01,8.629487074245403289e-01,8.629487074245403289e-01,8.629487074245403289e-01,8.629487074245403289e-01,8.629487074245403289e-01,8.652969480479718589e-01,8.652969480479718589e-01,8.652969480479718589e-01,8.652969480479718589e-01,8.652969480479718589e-01,8.652969480479718589e-01,8.652969480479718589e-01,8.652969480479718589e-01,8.652969480479718589e-01,8.652969480479718589e-01,8.652969480479718589e-01,8.676111264579345894e-01,8.676111264579345894e-01,8.676111264579345894e-01,8.676111264579345894e-01,8.676111264579345894e-01,8.676111264579345894e-01,8.676111264579345894e-01,8.676111264579345894e-01,8.676111264579345894e-01,8.676111264579345894e-01,8.676111264579345894e-01,8.676111264579345894e-01,8.698915256370021165e-01,8.698915256370021165e-01,8.698915256370021165e-01,8.698915256370021165e-01,8.698915256370021165e-01,8.698915256370021165e-01,8.698915256370021165e-01,8.698915256370021165e-01,8.698915256370021165e-01,8.698915256370021165e-01,8.698915256370021165e-01,8.698915256370021165e-01,8.721384336809185900e-01,8.721384336809185900e-01,8.721384336809185900e-01,8.721384336809185900e-01,8.721384336809185900e-01,8.721384336809185900e-01,8.721384336809185900e-01,8.721384336809185900e-01,8.721384336809185900e-01,8.721384336809185900e-01,8.721384336809185900e-01,8.721384336809185900e-01,8.721384336809185900e-01,8.743521434846543983e-01,8.743521434846543983e-01,8.743521434846543983e-01,8.743521434846543983e-01,8.743521434846543983e-01,8.743521434846543983e-01,8.743521434846543983e-01,8.743521434846543983e-01,8.743521434846543983e-01,8.743521434846543983e-01,8.743521434846543983e-01,8.743521434846543983e-01,8.743521434846543983e-01,8.765329524347760248e-01,8.765329524347760248e-01,8.765329524347760248e-01,8.765329524347760248e-01,8.765329524347760248e-01,8.765329524347760248e-01,8.765329524347760248e-01,8.765329524347760248e-01,8.765329524347760248e-01,8.765329524347760248e-01,8.765329524347760248e-01,8.765329524347760248e-01,8.765329524347760248e-01,8.786811621082630808e-01,8.786811621082630808e-01,8.786811621082630808e-01,8.786811621082630808e-01,8.786811621082630808e-01,8.786811621082630808e-01,8.786811621082630808e-01,8.786811621082630808e-01,8.786811621082630808e-01,8.786811621082630808e-01,8.786811621082630808e-01,8.786811621082630808e-01,8.786811621082630808e-01,8.807970779778824255e-01,8.807970779778824255e-01,8.807970779778824255e-01,8.807970779778824255e-01,8.807970779778824255e-01,8.807970779778824255e-01,8.807970779778824255e-01,8.807970779778824255e-01,8.807970779778824255e-01,8.807970779778824255e-01,8.807970779778824255e-01,8.807970779778824255e-01,8.807970779778824255e-01,8.828810091242195179e-01,8.828810091242195179e-01,8.828810091242195179e-01,8.828810091242195179e-01,8.828810091242195179e-01,8.828810091242195179e-01,8.828810091242195179e-01,8.828810091242195179e-01,8.828810091242195179e-01,8.828810091242195179e-01,8.828810091242195179e-01,8.828810091242195179e-01,8.828810091242195179e-01,8.849332679544501534e-01,8.849332679544501534e-01,8.849332679544501534e-01,8.849332679544501534e-01,8.849332679544501534e-01,8.849332679544501534e-01,8.849332679544501534e-01,8.849332679544501534e-01,8.849332679544501534e-01,8.849332679544501534e-01,8.849332679544501534e-01,8.849332679544501534e-01,8.849332679544501534e-01,8.869541699279209768e-01,8.869541699279209768e-01,8.869541699279209768e-01,8.869541699279209768e-01,8.869541699279209768e-01,8.869541699279209768e-01,8.869541699279209768e-01,8.869541699279209768e-01,8.869541699279209768e-01,8.869541699279209768e-01,8.869541699279209768e-01,8.869541699279209768e-01,8.869541699279209768e-01,8.869541699279209768e-01,8.869541699279209768e-01,8.889440332885925056e-01,8.889440332885925056e-01,8.889440332885925056e-01,8.889440332885925056e-01,8.889440332885925056e-01,8.889440332885925056e-01,8.889440332885925056e-01,8.889440332885925056e-01,8.889440332885925056e-01,8.889440332885925056e-01,8.889440332885925056e-01,8.889440332885925056e-01,8.889440332885925056e-01,8.889440332885925056e-01,8.909031788043870748e-01,8.909031788043870748e-01,8.909031788043870748e-01,8.909031788043870748e-01,8.909031788043870748e-01,8.909031788043870748e-01,8.909031788043870748e-01,8.909031788043870748e-01,8.909031788043870748e-01,8.909031788043870748e-01,8.909031788043870748e-01,8.909031788043870748e-01,8.909031788043870748e-01,8.909031788043870748e-01,8.909031788043870748e-01,8.928319295134719003e-01,8.928319295134719003e-01,8.928319295134719003e-01,8.928319295134719003e-01,8.928319295134719003e-01,8.928319295134719003e-01,8.928319295134719003e-01,8.928319295134719003e-01,8.928319295134719003e-01,8.928319295134719003e-01,8.928319295134719003e-01,8.928319295134719003e-01,8.928319295134719003e-01,8.947306104774901403e-01,8.947306104774901403e-01,8.947306104774901403e-01,8.947306104774901403e-01,8.947306104774901403e-01,8.947306104774901403e-01,8.947306104774901403e-01,8.947306104774901403e-01,8.947306104774901403e-01,8.947306104774901403e-01,8.947306104774901403e-01,8.947306104774901403e-01,8.947306104774901403e-01,8.947306104774901403e-01,8.947306104774901403e-01,8.965995485417505018e-01,8.965995485417505018e-01,8.965995485417505018e-01,8.965995485417505018e-01,8.965995485417505018e-01,8.965995485417505018e-01,8.965995485417505018e-01,8.965995485417505018e-01,8.965995485417505018e-01,8.965995485417505018e-01,8.965995485417505018e-01,8.965995485417505018e-01,8.965995485417505018e-01,8.965995485417505018e-01,8.984390721023634008e-01,8.984390721023634008e-01,8.984390721023634008e-01,8.984390721023634008e-01,8.984390721023634008e-01,8.984390721023634008e-01,8.984390721023634008e-01,8.984390721023634008e-01,8.984390721023634008e-01,8.984390721023634008e-01,8.984390721023634008e-01,8.984390721023634008e-01,8.984390721023634008e-01,8.984390721023634008e-01,8.984390721023634008e-01,9.002495108803147961e-01,9.002495108803147961e-01,9.002495108803147961e-01,9.002495108803147961e-01,9.002495108803147961e-01,9.002495108803147961e-01,9.002495108803147961e-01,9.002495108803147961e-01,9.002495108803147961e-01,9.002495108803147961e-01,9.002495108803147961e-01,9.002495108803147961e-01,9.002495108803147961e-01,9.002495108803147961e-01,9.002495108803147961e-01,9.020311957024460536e-01,9.020311957024460536e-01,9.020311957024460536e-01,9.020311957024460536e-01,9.020311957024460536e-01,9.020311957024460536e-01,9.020311957024460536e-01,9.020311957024460536e-01,9.020311957024460536e-01,9.020311957024460536e-01,9.020311957024460536e-01,9.020311957024460536e-01,9.020311957024460536e-01,9.020311957024460536e-01,9.020311957024460536e-01,9.020311957024460536e-01,9.037844582893072021e-01,9.037844582893072021e-01,9.037844582893072021e-01,9.037844582893072021e-01,9.037844582893072021e-01,9.037844582893072021e-01,9.037844582893072021e-01,9.037844582893072021e-01,9.037844582893072021e-01,9.037844582893072021e-01,9.037844582893072021e-01,9.037844582893072021e-01,9.037844582893072021e-01,9.037844582893072021e-01,9.037844582893072021e-01,9.055096310498407242e-01,9.055096310498407242e-01,9.055096310498407242e-01,9.055096310498407242e-01,9.055096310498407242e-01,9.055096310498407242e-01,9.055096310498407242e-01,9.055096310498407242e-01,9.055096310498407242e-01,9.055096310498407242e-01,9.055096310498407242e-01,9.055096310498407242e-01,9.055096310498407242e-01,9.055096310498407242e-01,9.055096310498407242e-01,9.055096310498407242e-01,9.072070468828429268e-01,9.072070468828429268e-01,9.072070468828429268e-01,9.072070468828429268e-01,9.072070468828429268e-01,9.072070468828429268e-01,9.072070468828429268e-01,9.072070468828429268e-01,9.072070468828429268e-01,9.072070468828429268e-01,9.072070468828429268e-01,9.072070468828429268e-01,9.072070468828429268e-01,9.072070468828429268e-01,9.072070468828429268e-01,9.072070468828429268e-01,9.088770389851438258e-01,9.088770389851438258e-01,9.088770389851438258e-01,9.088770389851438258e-01,9.088770389851438258e-01,9.088770389851438258e-01,9.088770389851438258e-01,9.088770389851438258e-01,9.088770389851438258e-01,9.088770389851438258e-01,9.088770389851438258e-01,9.088770389851438258e-01,9.088770389851438258e-01,9.088770389851438258e-01,9.088770389851438258e-01,9.088770389851438258e-01,9.105199406664385986e-01,9.105199406664385986e-01,9.105199406664385986e-01,9.105199406664385986e-01,9.105199406664385986e-01,9.105199406664385986e-01,9.105199406664385986e-01,9.105199406664385986e-01,9.105199406664385986e-01,9.105199406664385986e-01,9.105199406664385986e-01,9.105199406664385986e-01,9.105199406664385986e-01,9.105199406664385986e-01,9.105199406664385986e-01,9.105199406664385986e-01,9.121360851706987738e-01,9.121360851706987738e-01,9.121360851706987738e-01,9.121360851706987738e-01,9.121360851706987738e-01,9.121360851706987738e-01,9.121360851706987738e-01,9.121360851706987738e-01,9.121360851706987738e-01,9.121360851706987738e-01,9.121360851706987738e-01,9.121360851706987738e-01,9.121360851706987738e-01,9.121360851706987738e-01,9.121360851706987738e-01,9.121360851706987738e-01,9.121360851706987738e-01,9.121360851706987738e-01,9.137258055040833327e-01,9.137258055040833327e-01,9.137258055040833327e-01,9.137258055040833327e-01,9.137258055040833327e-01,9.137258055040833327e-01,9.137258055040833327e-01,9.137258055040833327e-01,9.137258055040833327e-01,9.137258055040833327e-01,9.137258055040833327e-01,9.137258055040833327e-01,9.137258055040833327e-01,9.137258055040833327e-01,9.137258055040833327e-01,9.137258055040833327e-01,9.137258055040833327e-01,9.137258055040833327e-01,9.152894342692642349e-01,9.152894342692642349e-01,9.152894342692642349e-01,9.152894342692642349e-01,9.152894342692642349e-01,9.152894342692642349e-01,9.152894342692642349e-01,9.152894342692642349e-01,9.152894342692642349e-01,9.152894342692642349e-01,9.152894342692642349e-01,9.152894342692642349e-01,9.152894342692642349e-01,9.152894342692642349e-01,9.152894342692642349e-01,9.152894342692642349e-01,9.152894342692642349e-01,9.168273035060775511e-01,9.168273035060775511e-01,9.168273035060775511e-01,9.168273035060775511e-01,9.168273035060775511e-01,9.168273035060775511e-01,9.168273035060775511e-01,9.168273035060775511e-01,9.168273035060775511e-01,9.168273035060775511e-01,9.168273035060775511e-01,9.168273035060775511e-01,9.168273035060775511e-01,9.168273035060775511e-01,9.168273035060775511e-01,9.168273035060775511e-01,9.168273035060775511e-01,9.168273035060775511e-01,9.183397445384053892e-01,9.183397445384053892e-01,9.183397445384053892e-01,9.183397445384053892e-01,9.183397445384053892e-01,9.183397445384053892e-01,9.183397445384053892e-01,9.183397445384053892e-01,9.183397445384053892e-01,9.183397445384053892e-01,9.183397445384053892e-01,9.183397445384053892e-01,9.183397445384053892e-01,9.183397445384053892e-01,9.183397445384053892e-01,9.183397445384053892e-01,9.183397445384053892e-01,9.183397445384053892e-01,9.183397445384053892e-01,9.198270878271875839e-01,9.198270878271875839e-01,9.198270878271875839e-01,9.198270878271875839e-01,9.198270878271875839e-01,9.198270878271875839e-01,9.198270878271875839e-01,9.198270878271875839e-01,9.198270878271875839e-01,9.198270878271875839e-01,9.198270878271875839e-01,9.198270878271875839e-01,9.198270878271875839e-01,9.198270878271875839e-01,9.198270878271875839e-01,9.198270878271875839e-01,9.198270878271875839e-01,9.198270878271875839e-01,9.212896628294647838e-01,9.212896628294647838e-01,9.212896628294647838e-01,9.212896628294647838e-01,9.212896628294647838e-01,9.212896628294647838e-01,9.212896628294647838e-01,9.212896628294647838e-01,9.212896628294647838e-01,9.212896628294647838e-01,9.212896628294647838e-01,9.212896628294647838e-01,9.212896628294647838e-01,9.212896628294647838e-01,9.212896628294647838e-01,9.212896628294647838e-01,9.212896628294647838e-01,9.212896628294647838e-01,9.212896628294647838e-01,9.212896628294647838e-01,9.227277978633400268e-01,9.227277978633400268e-01,9.227277978633400268e-01,9.227277978633400268e-01,9.227277978633400268e-01,9.227277978633400268e-01,9.227277978633400268e-01,9.227277978633400268e-01,9.227277978633400268e-01,9.227277978633400268e-01,9.227277978633400268e-01,9.227277978633400268e-01,9.227277978633400268e-01,9.227277978633400268e-01,9.227277978633400268e-01,9.227277978633400268e-01,9.227277978633400268e-01,9.227277978633400268e-01,9.227277978633400268e-01,9.227277978633400268e-01,9.241418199787564403e-01,9.241418199787564403e-01,9.241418199787564403e-01,9.241418199787564403e-01,9.241418199787564403e-01,9.241418199787564403e-01,9.241418199787564403e-01,9.241418199787564403e-01,9.241418199787564403e-01,9.241418199787564403e-01,9.241418199787564403e-01,9.241418199787564403e-01,9.241418199787564403e-01,9.241418199787564403e-01,9.241418199787564403e-01,9.241418199787564403e-01,9.241418199787564403e-01,9.241418199787564403e-01,9.241418199787564403e-01,9.255320548339719400e-01,9.255320548339719400e-01,9.255320548339719400e-01,9.255320548339719400e-01,9.255320548339719400e-01,9.255320548339719400e-01,9.255320548339719400e-01,9.255320548339719400e-01,9.255320548339719400e-01,9.255320548339719400e-01,9.255320548339719400e-01,9.255320548339719400e-01,9.255320548339719400e-01,9.255320548339719400e-01,9.255320548339719400e-01,9.255320548339719400e-01,9.255320548339719400e-01,9.255320548339719400e-01,9.255320548339719400e-01,9.255320548339719400e-01,9.268988265776217927e-01,9.268988265776217927e-01,9.268988265776217927e-01,9.268988265776217927e-01,9.268988265776217927e-01,9.268988265776217927e-01,9.268988265776217927e-01,9.268988265776217927e-01,9.268988265776217927e-01,9.268988265776217927e-01,9.268988265776217927e-01,9.268988265776217927e-01,9.268988265776217927e-01,9.268988265776217927e-01,9.268988265776217927e-01,9.268988265776217927e-01,9.268988265776217927e-01,9.268988265776217927e-01,9.268988265776217927e-01,9.268988265776217927e-01,9.282424577362485829e-01,9.282424577362485829e-01,9.282424577362485829e-01,9.282424577362485829e-01,9.282424577362485829e-01,9.282424577362485829e-01,9.282424577362485829e-01,9.282424577362485829e-01,9.282424577362485829e-01,9.282424577362485829e-01,9.282424577362485829e-01,9.282424577362485829e-01,9.282424577362485829e-01,9.282424577362485829e-01,9.282424577362485829e-01,9.282424577362485829e-01,9.282424577362485829e-01,9.282424577362485829e-01,9.282424577362485829e-01,9.282424577362485829e-01,9.295632691071828990e-01,9.295632691071828990e-01,9.295632691071828990e-01,9.295632691071828990e-01,9.295632691071828990e-01,9.295632691071828990e-01,9.295632691071828990e-01,9.295632691071828990e-01,9.295632691071828990e-01,9.295632691071828990e-01,9.295632691071828990e-01,9.295632691071828990e-01,9.295632691071828990e-01,9.295632691071828990e-01,9.295632691071828990e-01,9.295632691071828990e-01,9.295632691071828990e-01,9.295632691071828990e-01,9.295632691071828990e-01,9.295632691071828990e-01,9.295632691071828990e-01,9.295632691071828990e-01,9.308615796566531708e-01,9.308615796566531708e-01,9.308615796566531708e-01,9.308615796566531708e-01,9.308615796566531708e-01,9.308615796566531708e-01,9.308615796566531708e-01,9.308615796566531708e-01,9.308615796566531708e-01,9.308615796566531708e-01,9.308615796566531708e-01,9.308615796566531708e-01,9.308615796566531708e-01,9.308615796566531708e-01,9.308615796566531708e-01,9.308615796566531708e-01,9.308615796566531708e-01,9.308615796566531708e-01,9.308615796566531708e-01,9.308615796566531708e-01,9.321377064230054188e-01,9.321377064230054188e-01,9.321377064230054188e-01,9.321377064230054188e-01,9.321377064230054188e-01,9.321377064230054188e-01,9.321377064230054188e-01,9.321377064230054188e-01,9.321377064230054188e-01,9.321377064230054188e-01,9.321377064230054188e-01,9.321377064230054188e-01,9.321377064230054188e-01,9.321377064230054188e-01,9.321377064230054188e-01,9.321377064230054188e-01,9.321377064230054188e-01,9.321377064230054188e-01,9.321377064230054188e-01,9.321377064230054188e-01,9.333919644249093484e-01,9.333919644249093484e-01,9.333919644249093484e-01,9.333919644249093484e-01,9.333919644249093484e-01,9.333919644249093484e-01,9.333919644249093484e-01,9.333919644249093484e-01,9.333919644249093484e-01,9.333919644249093484e-01,9.333919644249093484e-01,9.333919644249093484e-01,9.333919644249093484e-01,9.333919644249093484e-01,9.333919644249093484e-01,9.333919644249093484e-01,9.333919644249093484e-01,9.333919644249093484e-01,9.333919644249093484e-01,9.333919644249093484e-01,9.333919644249093484e-01,9.333919644249093484e-01,9.333919644249093484e-01,9.346246665744273319e-01,9.346246665744273319e-01,9.346246665744273319e-01,9.346246665744273319e-01,9.346246665744273319e-01,9.346246665744273319e-01,9.346246665744273319e-01,9.346246665744273319e-01,9.346246665744273319e-01,9.346246665744273319e-01,9.346246665744273319e-01,9.346246665744273319e-01,9.346246665744273319e-01,9.346246665744273319e-01,9.346246665744273319e-01,9.346246665744273319e-01,9.346246665744273319e-01,9.346246665744273319e-01,9.346246665744273319e-01,9.346246665744273319e-01,9.346246665744273319e-01,9.346246665744273319e-01,9.346246665744273319e-01,9.358361235948261525e-01,9.358361235948261525e-01,9.358361235948261525e-01,9.358361235948261525e-01,9.358361235948261525e-01,9.358361235948261525e-01,9.358361235948261525e-01,9.358361235948261525e-01,9.358361235948261525e-01,9.358361235948261525e-01,9.358361235948261525e-01,9.358361235948261525e-01,9.358361235948261525e-01,9.358361235948261525e-01,9.358361235948261525e-01,9.358361235948261525e-01,9.358361235948261525e-01,9.358361235948261525e-01,9.358361235948261525e-01,9.358361235948261525e-01,9.358361235948261525e-01,9.358361235948261525e-01,9.370266439430035010e-01,9.370266439430035010e-01,9.370266439430035010e-01,9.370266439430035010e-01,9.370266439430035010e-01,9.370266439430035010e-01,9.370266439430035010e-01,9.370266439430035010e-01,9.370266439430035010e-01,9.370266439430035010e-01,9.370266439430035010e-01,9.370266439430035010e-01,9.370266439430035010e-01,9.370266439430035010e-01,9.370266439430035010e-01,9.370266439430035010e-01,9.370266439430035010e-01,9.370266439430035010e-01,9.370266439430035010e-01,9.370266439430035010e-01,9.370266439430035010e-01,9.370266439430035010e-01,9.370266439430035010e-01,9.370266439430035010e-01,9.381965337364114310e-01,9.381965337364114310e-01,9.381965337364114310e-01,9.381965337364114310e-01,9.381965337364114310e-01,9.381965337364114310e-01,9.381965337364114310e-01,9.381965337364114310e-01,9.381965337364114310e-01,9.381965337364114310e-01,9.381965337364114310e-01,9.381965337364114310e-01,9.381965337364114310e-01,9.381965337364114310e-01,9.381965337364114310e-01,9.381965337364114310e-01,9.381965337364114310e-01,9.381965337364114310e-01,9.381965337364114310e-01,9.381965337364114310e-01,9.381965337364114310e-01,9.381965337364114310e-01,9.381965337364114310e-01,9.381965337364114310e-01,9.393460966843478754e-01,9.393460966843478754e-01,9.393460966843478754e-01,9.393460966843478754e-01,9.393460966843478754e-01,9.393460966843478754e-01,9.393460966843478754e-01,9.393460966843478754e-01,9.393460966843478754e-01,9.393460966843478754e-01,9.393460966843478754e-01,9.393460966843478754e-01,9.393460966843478754e-01,9.393460966843478754e-01,9.393460966843478754e-01,9.393460966843478754e-01,9.393460966843478754e-01,9.393460966843478754e-01,9.393460966843478754e-01,9.393460966843478754e-01,9.393460966843478754e-01,9.393460966843478754e-01,9.393460966843478754e-01,9.393460966843478754e-01,9.393460966843478754e-01,9.393460966843478754e-01,9.404756340234985412e-01,9.404756340234985412e-01,9.404756340234985412e-01,9.404756340234985412e-01,9.404756340234985412e-01,9.404756340234985412e-01,9.404756340234985412e-01,9.404756340234985412e-01,9.404756340234985412e-01,9.404756340234985412e-01,9.404756340234985412e-01,9.404756340234985412e-01,9.404756340234985412e-01,9.404756340234985412e-01,9.404756340234985412e-01,9.404756340234985412e-01,9.404756340234985412e-01,9.404756340234985412e-01,9.404756340234985412e-01,9.404756340234985412e-01,9.404756340234985412e-01,9.404756340234985412e-01,9.404756340234985412e-01,9.404756340234985412e-01,9.415854444576037263e-01,9.415854444576037263e-01,9.415854444576037263e-01,9.415854444576037263e-01,9.415854444576037263e-01,9.415854444576037263e-01,9.415854444576037263e-01,9.415854444576037263e-01,9.415854444576037263e-01,9.415854444576037263e-01,9.415854444576037263e-01,9.415854444576037263e-01,9.415854444576037263e-01,9.415854444576037263e-01,9.415854444576037263e-01,9.415854444576037263e-01,9.415854444576037263e-01,9.415854444576037263e-01,9.415854444576037263e-01,9.415854444576037263e-01,9.415854444576037263e-01,9.415854444576037263e-01,9.415854444576037263e-01,9.415854444576037263e-01,9.415854444576037263e-01,9.426758241011312656e-01,9.426758241011312656e-01,9.426758241011312656e-01,9.426758241011312656e-01,9.426758241011312656e-01,9.426758241011312656e-01,9.426758241011312656e-01,9.426758241011312656e-01,9.426758241011312656e-01,9.426758241011312656e-01,9.426758241011312656e-01,9.426758241011312656e-01,9.426758241011312656e-01,9.426758241011312656e-01,9.426758241011312656e-01,9.426758241011312656e-01,9.426758241011312656e-01,9.426758241011312656e-01,9.426758241011312656e-01,9.426758241011312656e-01,9.426758241011312656e-01,9.426758241011312656e-01,9.426758241011312656e-01,9.426758241011312656e-01,9.426758241011312656e-01,9.437470664268325926e-01,9.437470664268325926e-01,9.437470664268325926e-01,9.437470664268325926e-01,9.437470664268325926e-01,9.437470664268325926e-01,9.437470664268325926e-01,9.437470664268325926e-01,9.437470664268325926e-01,9.437470664268325926e-01,9.437470664268325926e-01,9.437470664268325926e-01,9.437470664268325926e-01,9.437470664268325926e-01,9.437470664268325926e-01,9.437470664268325926e-01,9.437470664268325926e-01,9.437470664268325926e-01,9.437470664268325926e-01,9.437470664268325926e-01,9.437470664268325926e-01,9.437470664268325926e-01,9.437470664268325926e-01,9.437470664268325926e-01,9.437470664268325926e-01,9.437470664268325926e-01,9.437470664268325926e-01,9.447994622170657886e-01,9.447994622170657886e-01,9.447994622170657886e-01,9.447994622170657886e-01,9.447994622170657886e-01,9.447994622170657886e-01,9.447994622170657886e-01,9.447994622170657886e-01,9.447994622170657886e-01,9.447994622170657886e-01,9.447994622170657886e-01,9.447994622170657886e-01,9.447994622170657886e-01,9.447994622170657886e-01,9.447994622170657886e-01,9.447994622170657886e-01,9.447994622170657886e-01,9.447994622170657886e-01,9.447994622170657886e-01,9.447994622170657886e-01,9.447994622170657886e-01,9.447994622170657886e-01,9.447994622170657886e-01,9.447994622170657886e-01,9.447994622170657886e-01,9.458332995187639369e-01,9.458332995187639369e-01,9.458332995187639369e-01,9.458332995187639369e-01,9.458332995187639369e-01,9.458332995187639369e-01,9.458332995187639369e-01,9.458332995187639369e-01,9.458332995187639369e-01,9.458332995187639369e-01,9.458332995187639369e-01,9.458332995187639369e-01,9.458332995187639369e-01,9.458332995187639369e-01,9.458332995187639369e-01,9.458332995187639369e-01,9.458332995187639369e-01,9.458332995187639369e-01,9.458332995187639369e-01,9.458332995187639369e-01,9.458332995187639369e-01,9.458332995187639369e-01,9.458332995187639369e-01,9.458332995187639369e-01,9.458332995187639369e-01,9.458332995187639369e-01,9.458332995187639369e-01,9.468488636019362081e-01,9.468488636019362081e-01,9.468488636019362081e-01,9.468488636019362081e-01,9.468488636019362081e-01,9.468488636019362081e-01,9.468488636019362081e-01,9.468488636019362081e-01,9.468488636019362081e-01,9.468488636019362081e-01,9.468488636019362081e-01,9.468488636019362081e-01,9.468488636019362081e-01,9.468488636019362081e-01,9.468488636019362081e-01,9.468488636019362081e-01,9.468488636019362081e-01,9.468488636019362081e-01,9.468488636019362081e-01,9.468488636019362081e-01,9.468488636019362081e-01,9.468488636019362081e-01,9.468488636019362081e-01,9.468488636019362081e-01,9.468488636019362081e-01,9.468488636019362081e-01,9.478464369215822138e-01,9.478464369215822138e-01,9.478464369215822138e-01,9.478464369215822138e-01,9.478464369215822138e-01,9.478464369215822138e-01,9.478464369215822138e-01,9.478464369215822138e-01,9.478464369215822138e-01,9.478464369215822138e-01,9.478464369215822138e-01,9.478464369215822138e-01,9.478464369215822138e-01,9.478464369215822138e-01,9.478464369215822138e-01,9.478464369215822138e-01,9.478464369215822138e-01,9.478464369215822138e-01,9.478464369215822138e-01,9.478464369215822138e-01,9.478464369215822138e-01,9.478464369215822138e-01,9.478464369215822138e-01,9.478464369215822138e-01,9.478464369215822138e-01,9.478464369215822138e-01,9.478464369215822138e-01,9.478464369215822138e-01,9.488262990829083865e-01,9.488262990829083865e-01,9.488262990829083865e-01,9.488262990829083865e-01,9.488262990829083865e-01,9.488262990829083865e-01,9.488262990829083865e-01,9.488262990829083865e-01,9.488262990829083865e-01,9.488262990829083865e-01,9.488262990829083865e-01,9.488262990829083865e-01,9.488262990829083865e-01,9.488262990829083865e-01,9.488262990829083865e-01,9.488262990829083865e-01,9.488262990829083865e-01,9.488262990829083865e-01,9.488262990829083865e-01,9.488262990829083865e-01,9.488262990829083865e-01,9.488262990829083865e-01,9.488262990829083865e-01,9.488262990829083865e-01,9.488262990829083865e-01,9.488262990829083865e-01,9.488262990829083865e-01,9.488262990829083865e-01,9.497887268097334745e-01,9.497887268097334745e-01,9.497887268097334745e-01,9.497887268097334745e-01,9.497887268097334745e-01,9.497887268097334745e-01,9.497887268097334745e-01,9.497887268097334745e-01,9.497887268097334745e-01,9.497887268097334745e-01,9.497887268097334745e-01,9.497887268097334745e-01,9.497887268097334745e-01,9.497887268097334745e-01,9.497887268097334745e-01,9.497887268097334745e-01,9.497887268097334745e-01,9.497887268097334745e-01,9.497887268097334745e-01,9.497887268097334745e-01,9.497887268097334745e-01,9.497887268097334745e-01,9.497887268097334745e-01,9.497887268097334745e-01,9.497887268097334745e-01,9.497887268097334745e-01,9.497887268097334745e-01,9.497887268097334745e-01,9.507339939159734632e-01,9.507339939159734632e-01,9.507339939159734632e-01,9.507339939159734632e-01,9.507339939159734632e-01,9.507339939159734632e-01,9.507339939159734632e-01,9.507339939159734632e-01,9.507339939159734632e-01,9.507339939159734632e-01,9.507339939159734632e-01,9.507339939159734632e-01,9.507339939159734632e-01,9.507339939159734632e-01,9.507339939159734632e-01,9.507339939159734632e-01,9.507339939159734632e-01,9.507339939159734632e-01,9.507339939159734632e-01,9.507339939159734632e-01,9.507339939159734632e-01,9.507339939159734632e-01,9.507339939159734632e-01,9.507339939159734632e-01,9.507339939159734632e-01,9.507339939159734632e-01,9.507339939159734632e-01,9.507339939159734632e-01,9.507339939159734632e-01,9.507339939159734632e-01,9.507339939159734632e-01,9.516623712800948987e-01,9.516623712800948987e-01,9.516623712800948987e-01,9.516623712800948987e-01,9.516623712800948987e-01,9.516623712800948987e-01,9.516623712800948987e-01,9.516623712800948987e-01,9.516623712800948987e-01,9.516623712800948987e-01,9.516623712800948987e-01,9.516623712800948987e-01,9.516623712800948987e-01,9.516623712800948987e-01,9.516623712800948987e-01,9.516623712800948987e-01,9.516623712800948987e-01,9.516623712800948987e-01,9.516623712800948987e-01,9.516623712800948987e-01,9.516623712800948987e-01,9.516623712800948987e-01,9.516623712800948987e-01,9.516623712800948987e-01,9.516623712800948987e-01,9.516623712800948987e-01,9.516623712800948987e-01,9.516623712800948987e-01,9.516623712800948987e-01,9.525741268224331426e-01,9.525741268224331426e-01,9.525741268224331426e-01,9.525741268224331426e-01,9.525741268224331426e-01,9.525741268224331426e-01,9.525741268224331426e-01,9.525741268224331426e-01,9.525741268224331426e-01,9.525741268224331426e-01,9.525741268224331426e-01,9.525741268224331426e-01,9.525741268224331426e-01,9.525741268224331426e-01,9.525741268224331426e-01,9.525741268224331426e-01,9.525741268224331426e-01,9.525741268224331426e-01,9.525741268224331426e-01,9.525741268224331426e-01,9.525741268224331426e-01,9.525741268224331426e-01,9.525741268224331426e-01,9.525741268224331426e-01,9.525741268224331426e-01,9.525741268224331426e-01,9.525741268224331426e-01,9.525741268224331426e-01,9.525741268224331426e-01,9.525741268224331426e-01,9.534695254852685320e-01,9.534695254852685320e-01,9.534695254852685320e-01,9.534695254852685320e-01,9.534695254852685320e-01,9.534695254852685320e-01,9.534695254852685320e-01,9.534695254852685320e-01,9.534695254852685320e-01,9.534695254852685320e-01,9.534695254852685320e-01,9.534695254852685320e-01,9.534695254852685320e-01,9.534695254852685320e-01,9.534695254852685320e-01,9.534695254852685320e-01,9.534695254852685320e-01,9.534695254852685320e-01,9.534695254852685320e-01,9.534695254852685320e-01,9.534695254852685320e-01,9.534695254852685320e-01,9.534695254852685320e-01,9.534695254852685320e-01,9.534695254852685320e-01,9.534695254852685320e-01,9.534695254852685320e-01,9.534695254852685320e-01,9.534695254852685320e-01,9.534695254852685320e-01,9.534695254852685320e-01,9.534695254852685320e-01,9.543488292155561936e-01,9.543488292155561936e-01,9.543488292155561936e-01,9.543488292155561936e-01,9.543488292155561936e-01,9.543488292155561936e-01,9.543488292155561936e-01,9.543488292155561936e-01,9.543488292155561936e-01,9.543488292155561936e-01,9.543488292155561936e-01,9.543488292155561936e-01,9.543488292155561936e-01,9.543488292155561936e-01,9.543488292155561936e-01,9.543488292155561936e-01,9.543488292155561936e-01,9.543488292155561936e-01,9.543488292155561936e-01,9.543488292155561936e-01,9.543488292155561936e-01,9.543488292155561936e-01,9.543488292155561936e-01,9.543488292155561936e-01,9.543488292155561936e-01,9.543488292155561936e-01,9.543488292155561936e-01,9.543488292155561936e-01,9.543488292155561936e-01,9.543488292155561936e-01,9.543488292155561936e-01,9.552122969502132577e-01,9.552122969502132577e-01,9.552122969502132577e-01,9.552122969502132577e-01,9.552122969502132577e-01,9.552122969502132577e-01,9.552122969502132577e-01,9.552122969502132577e-01,9.552122969502132577e-01,9.552122969502132577e-01,9.552122969502132577e-01,9.552122969502132577e-01,9.552122969502132577e-01,9.552122969502132577e-01,9.552122969502132577e-01,9.552122969502132577e-01,9.552122969502132577e-01,9.552122969502132577e-01,9.552122969502132577e-01,9.552122969502132577e-01,9.552122969502132577e-01,9.552122969502132577e-01,9.552122969502132577e-01,9.552122969502132577e-01,9.552122969502132577e-01,9.552122969502132577e-01,9.552122969502132577e-01,9.552122969502132577e-01,9.552122969502132577e-01,9.552122969502132577e-01,9.552122969502132577e-01,9.552122969502132577e-01,9.552122969502132577e-01,9.552122969502132577e-01,9.560601846038587759e-01,9.560601846038587759e-01,9.560601846038587759e-01,9.560601846038587759e-01,9.560601846038587759e-01,9.560601846038587759e-01,9.560601846038587759e-01,9.560601846038587759e-01,9.560601846038587759e-01,9.560601846038587759e-01,9.560601846038587759e-01,9.560601846038587759e-01,9.560601846038587759e-01,9.560601846038587759e-01,9.560601846038587759e-01,9.560601846038587759e-01,9.560601846038587759e-01,9.560601846038587759e-01,9.560601846038587759e-01,9.560601846038587759e-01,9.560601846038587759e-01,9.560601846038587759e-01,9.560601846038587759e-01,9.560601846038587759e-01,9.560601846038587759e-01,9.560601846038587759e-01,9.560601846038587759e-01,9.560601846038587759e-01,9.560601846038587759e-01,9.560601846038587759e-01,9.560601846038587759e-01,9.560601846038587759e-01,9.560601846038587759e-01,9.568927450589138628e-01,9.568927450589138628e-01,9.568927450589138628e-01,9.568927450589138628e-01,9.568927450589138628e-01,9.568927450589138628e-01,9.568927450589138628e-01,9.568927450589138628e-01,9.568927450589138628e-01,9.568927450589138628e-01,9.568927450589138628e-01,9.568927450589138628e-01,9.568927450589138628e-01,9.568927450589138628e-01,9.568927450589138628e-01,9.568927450589138628e-01,9.568927450589138628e-01,9.568927450589138628e-01,9.568927450589138628e-01,9.568927450589138628e-01,9.568927450589138628e-01,9.568927450589138628e-01,9.568927450589138628e-01,9.568927450589138628e-01,9.568927450589138628e-01,9.568927450589138628e-01,9.568927450589138628e-01,9.568927450589138628e-01,9.568927450589138628e-01,9.568927450589138628e-01,9.568927450589138628e-01,9.568927450589138628e-01,9.568927450589138628e-01,9.568927450589138628e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.577102281579661369e-01,9.585128806983042038e-01,9.585128806983042038e-01,9.585128806983042038e-01,9.585128806983042038e-01,9.585128806983042038e-01,9.585128806983042038e-01,9.585128806983042038e-01,9.585128806983042038e-01,9.585128806983042038e-01,9.585128806983042038e-01,9.585128806983042038e-01,9.585128806983042038e-01,9.585128806983042038e-01,9.585128806983042038e-01,9.585128806983042038e-01,9.585128806983042038e-01,9.585128806983042038e-01,9.585128806983042038e-01,9.585128806983042038e-01,9.585128806983042038e-01,9.585128806983042038e-01,9.585128806983042038e-01,9.585128806983042038e-01,9.585128806983042038e-01,9.585128806983042038e-01,9.585128806983042038e-01,9.585128806983042038e-01,9.585128806983042038e-01,9.585128806983042038e-01,9.585128806983042038e-01,9.585128806983042038e-01,9.585128806983042038e-01,9.585128806983042038e-01,9.585128806983042038e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.593009464285334742e-01,9.600746660471861649e-01,9.600746660471861649e-01,9.600746660471861649e-01,9.600746660471861649e-01,9.600746660471861649e-01,9.600746660471861649e-01,9.600746660471861649e-01,9.600746660471861649e-01,9.600746660471861649e-01,9.600746660471861649e-01,9.600746660471861649e-01,9.600746660471861649e-01,9.600746660471861649e-01,9.600746660471861649e-01,9.600746660471861649e-01,9.600746660471861649e-01,9.600746660471861649e-01,9.600746660471861649e-01,9.600746660471861649e-01,9.600746660471861649e-01,9.600746660471861649e-01,9.600746660471861649e-01,9.600746660471861649e-01,9.600746660471861649e-01,9.600746660471861649e-01


==> figures/results/efficiency/baselinetest0.02_acc.csv <==
2.350000000000000089e+00,2.100000000000000089e+00,2.700000000000000178e+00,3.350000000000000089e+00,3.299999999999999822e+00,2.149999999999999911e+00,2.549999999999999822e+00,3.250000000000000000e+00,3.500000000000000000e+00,2.750000000000000000e+00,2.700000000000000178e+00,2.600000000000000089e+00,3.100000000000000089e+00,4.500000000000000000e+00,4.500000000000000000e+00,4.549999999999999822e+00,4.900000000000000355e+00,5.099999999999999645e+00,5.250000000000000000e+00,6.750000000000000000e+00,7.549999999999999822e+00,9.900000000000000355e+00,1.184999999999999964e+01,1.434999999999999964e+01,1.434999999999999964e+01,1.469999999999999929e+01,1.469999999999999929e+01,1.505000000000000071e+01,1.530000000000000071e+01,1.594999999999999929e+01,1.719999999999999929e+01,1.735000000000000142e+01,1.760000000000000142e+01,1.819999999999999929e+01,1.844999999999999929e+01,1.844999999999999929e+01,1.869999999999999929e+01,1.900000000000000000e+01,1.930000000000000071e+01,1.925000000000000000e+01,1.914999999999999858e+01,1.935000000000000142e+01,1.944999999999999929e+01,1.939999999999999858e+01,1.980000000000000071e+01,1.975000000000000000e+01,1.980000000000000071e+01,1.994999999999999929e+01,2.014999999999999858e+01,2.014999999999999858e+01,2.044999999999999929e+01,2.035000000000000142e+01,2.050000000000000000e+01,2.064999999999999858e+01,2.064999999999999858e+01,2.069999999999999929e+01,2.060000000000000142e+01,2.060000000000000142e+01,2.085000000000000142e+01,2.085000000000000142e+01,2.060000000000000142e+01,2.050000000000000000e+01,2.085000000000000142e+01,2.105000000000000071e+01,2.100000000000000000e+01,2.089999999999999858e+01,2.075000000000000000e+01,2.055000000000000071e+01,2.080000000000000071e+01,2.100000000000000000e+01,2.110000000000000142e+01,2.114999999999999858e+01,2.110000000000000142e+01,2.105000000000000071e+01,2.114999999999999858e+01,2.150000000000000000e+01,2.125000000000000000e+01,2.194999999999999929e+01,2.400000000000000000e+01,2.589999999999999858e+01,2.639999999999999858e+01,2.594999999999999929e+01,2.580000000000000071e+01,2.635000000000000142e+01,2.585000000000000142e+01,2.550000000000000000e+01,2.550000000000000000e+01,2.535000000000000142e+01,2.569999999999999929e+01,2.610000000000000142e+01,2.575000000000000000e+01,2.535000000000000142e+01,2.525000000000000000e+01,2.505000000000000071e+01,2.514999999999999858e+01,2.525000000000000000e+01,2.544999999999999929e+01,2.555000000000000071e+01,2.560000000000000142e+01,2.539999999999999858e+01,2.550000000000000000e+01,2.544999999999999929e+01,2.564999999999999858e+01,2.580000000000000071e+01,2.605000000000000071e+01,2.575000000000000000e+01,2.560000000000000142e+01,2.580000000000000071e+01,2.589999999999999858e+01,2.589999999999999858e+01,2.625000000000000000e+01,2.700000000000000000e+01,2.850000000000000000e+01,3.069999999999999929e+01,3.260000000000000142e+01,3.289999999999999858e+01,3.304999999999999716e+01,3.364999999999999858e+01,3.450000000000000000e+01,3.464999999999999858e+01,3.495000000000000284e+01,3.504999999999999716e+01,3.610000000000000142e+01,3.639999999999999858e+01,3.700000000000000000e+01,3.745000000000000284e+01,3.825000000000000000e+01,3.895000000000000284e+01,3.985000000000000142e+01,4.120000000000000284e+01,4.304999999999999716e+01,4.345000000000000284e+01,4.460000000000000142e+01,4.489999999999999858e+01,4.629999999999999716e+01,4.814999999999999858e+01,4.970000000000000284e+01,5.035000000000000142e+01,5.085000000000000142e+01,5.150000000000000000e+01,5.175000000000000000e+01,5.275000000000000000e+01,5.285000000000000142e+01,5.295000000000000284e+01,5.320000000000000284e+01,5.354999999999999716e+01,5.389999999999999858e+01,5.489999999999999858e+01,5.500000000000000000e+01,5.514999999999999858e+01,5.535000000000000142e+01,5.539999999999999858e+01,5.560000000000000142e+01,5.525000000000000000e+01,5.485000000000000142e+01,5.489999999999999858e+01,5.479999999999999716e+01,5.495000000000000284e+01,5.529999999999999716e+01,5.539999999999999858e+01,5.595000000000000284e+01,5.579999999999999716e+01,5.675000000000000000e+01,5.685000000000000142e+01,5.689999999999999858e+01,5.645000000000000284e+01,5.650000000000000000e+01,5.645000000000000284e+01,5.645000000000000284e+01,5.645000000000000284e+01,5.654999999999999716e+01,5.639999999999999858e+01,5.614999999999999858e+01,5.589999999999999858e+01,5.595000000000000284e+01,5.564999999999999858e+01,5.554999999999999716e+01,5.554999999999999716e+01,5.600000000000000000e+01,5.625000000000000000e+01,5.660000000000000142e+01,5.664999999999999858e+01,5.675000000000000000e+01,5.675000000000000000e+01,5.650000000000000000e+01,5.635000000000000142e+01,5.620000000000000284e+01,5.595000000000000284e+01,5.604999999999999716e+01,5.635000000000000142e+01,5.645000000000000284e+01,5.639999999999999858e+01,5.629999999999999716e+01,5.625000000000000000e+01,5.635000000000000142e+01,5.660000000000000142e+01,5.670000000000000284e+01,5.660000000000000142e+01,5.650000000000000000e+01,5.670000000000000284e+01


==> figures/results/efficiency/baselinetest0.02_symacc.csv <==
1.621000000000000085e+01,1.864999999999999858e+01,2.612000000000000099e+01,3.296000000000000085e+01,3.778000000000000114e+01,2.992999999999999972e+01,3.364999999999999858e+01,3.881000000000000227e+01,4.096000000000000085e+01,4.174000000000000199e+01,4.124000000000000199e+01,4.095000000000000284e+01,4.185000000000000142e+01,4.545000000000000284e+01,4.722999999999999687e+01,4.831000000000000227e+01,4.875000000000000000e+01,4.925000000000000000e+01,5.071000000000000085e+01,5.456000000000000227e+01,5.832999999999999829e+01,6.238000000000000256e+01,6.501000000000000512e+01,6.764000000000000057e+01,6.845999999999999375e+01,6.845999999999999375e+01,6.876999999999999602e+01,6.948999999999999488e+01,6.992000000000000171e+01,7.045999999999999375e+01,7.104000000000000625e+01,7.114000000000000057e+01,7.142000000000000171e+01,7.181000000000000227e+01,7.196999999999999886e+01,7.220999999999999375e+01,7.240999999999999659e+01,7.267000000000000171e+01,7.279000000000000625e+01,7.287999999999999545e+01,7.317000000000000171e+01,7.326999999999999602e+01,7.334999999999999432e+01,7.335999999999999943e+01,7.345000000000000284e+01,7.350000000000000000e+01,7.359000000000000341e+01,7.378000000000000114e+01,7.390999999999999659e+01,7.379999999999999716e+01,7.392000000000000171e+01,7.392000000000000171e+01,7.392000000000000171e+01,7.414000000000000057e+01,7.420999999999999375e+01,7.428000000000000114e+01,7.425000000000000000e+01,7.426999999999999602e+01,7.429000000000000625e+01,7.437999999999999545e+01,7.429000000000000625e+01,7.423999999999999488e+01,7.437999999999999545e+01,7.445999999999999375e+01,7.454999999999999716e+01,7.454999999999999716e+01,7.453000000000000114e+01,7.456000000000000227e+01,7.454000000000000625e+01,7.464000000000000057e+01,7.470000000000000284e+01,7.476999999999999602e+01,7.481000000000000227e+01,7.485999999999999943e+01,7.487999999999999545e+01,7.489000000000000057e+01,7.485999999999999943e+01,7.526999999999999602e+01,7.692000000000000171e+01,7.771999999999999886e+01,7.781000000000000227e+01,7.759000000000000341e+01,7.762000000000000455e+01,7.771999999999999886e+01,7.742000000000000171e+01,7.718000000000000682e+01,7.718999999999999773e+01,7.718999999999999773e+01,7.732999999999999829e+01,7.760999999999999943e+01,7.748000000000000398e+01,7.732999999999999829e+01,7.734000000000000341e+01,7.731999999999999318e+01,7.723000000000000398e+01,7.729000000000000625e+01,7.735999999999999943e+01,7.762000000000000455e+01,7.759000000000000341e+01,7.745000000000000284e+01,7.753000000000000114e+01,7.739000000000000057e+01,7.759000000000000341e+01,7.762000000000000455e+01,7.782999999999999829e+01,7.771999999999999886e+01,7.768999999999999773e+01,7.770000000000000284e+01,7.776999999999999602e+01,7.795000000000000284e+01,7.806999999999999318e+01,7.843000000000000682e+01,7.929999999999999716e+01,8.042000000000000171e+01,8.126000000000000512e+01,8.146999999999999886e+01,8.159000000000000341e+01,8.182999999999999829e+01,8.218999999999999773e+01,8.217000000000000171e+01,8.234999999999999432e+01,8.240999999999999659e+01,8.282999999999999829e+01,8.309999999999999432e+01,8.323000000000000398e+01,8.343999999999999773e+01,8.370000000000000284e+01,8.403000000000000114e+01,8.442000000000000171e+01,8.498000000000000398e+01,8.548999999999999488e+01,8.571999999999999886e+01,8.604000000000000625e+01,8.615999999999999659e+01,8.679000000000000625e+01,8.751999999999999602e+01,8.803000000000000114e+01,8.817000000000000171e+01,8.834999999999999432e+01,8.854000000000000625e+01,8.854000000000000625e+01,8.878000000000000114e+01,8.876999999999999602e+01,8.885999999999999943e+01,8.903000000000000114e+01,8.920999999999999375e+01,8.935999999999999943e+01,8.964000000000000057e+01,8.967000000000000171e+01,8.970000000000000284e+01,8.965999999999999659e+01,8.962000000000000455e+01,8.968000000000000682e+01,8.962000000000000455e+01,8.954000000000000625e+01,8.945999999999999375e+01,8.951999999999999602e+01,8.948999999999999488e+01,8.954000000000000625e+01,8.957999999999999829e+01,8.973999999999999488e+01,8.968999999999999773e+01,8.998000000000000398e+01,9.001000000000000512e+01,9.001000000000000512e+01,8.995999999999999375e+01,8.998000000000000398e+01,9.001000000000000512e+01,8.998999999999999488e+01,8.995999999999999375e+01,8.998999999999999488e+01,8.996999999999999886e+01,8.990999999999999659e+01,8.982999999999999829e+01,8.990999999999999659e+01,8.987000000000000455e+01,8.984000000000000341e+01,8.984999999999999432e+01,8.993000000000000682e+01,9.000000000000000000e+01,9.009999999999999432e+01,9.012999999999999545e+01,9.018999999999999773e+01,9.017000000000000171e+01,9.012999999999999545e+01,9.006999999999999318e+01,9.003000000000000114e+01,8.998999999999999488e+01,9.006999999999999318e+01,9.012999999999999545e+01,9.017000000000000171e+01,9.018999999999999773e+01,9.017000000000000171e+01,9.017000000000000171e+01,9.018999999999999773e+01,9.023999999999999488e+01,9.029999999999999716e+01,9.026999999999999602e+01,9.025000000000000000e+01,9.026999999999999602e+01


==> figures/results/efficiency/baselinetest0.05_acc.csv <==
2.350000000000000089e+00,3.049999999999999822e+00,2.750000000000000000e+00,2.950000000000000178e+00,2.299999999999999822e+00,3.049999999999999822e+00,2.649999999999999911e+00,2.700000000000000178e+00,2.799999999999999822e+00,2.500000000000000000e+00,2.350000000000000089e+00,2.850000000000000089e+00,3.649999999999999911e+00,3.649999999999999911e+00,3.750000000000000000e+00,4.000000000000000000e+00,4.349999999999999645e+00,4.799999999999999822e+00,5.900000000000000355e+00,7.799999999999999822e+00,8.699999999999999289e+00,9.949999999999999289e+00,1.100000000000000000e+01,1.230000000000000071e+01,1.369999999999999929e+01,1.484999999999999964e+01,1.494999999999999929e+01,1.544999999999999929e+01,1.590000000000000036e+01,1.530000000000000071e+01,1.644999999999999929e+01,1.660000000000000142e+01,1.764999999999999858e+01,1.810000000000000142e+01,1.839999999999999858e+01,1.885000000000000142e+01,1.944999999999999929e+01,1.985000000000000142e+01,2.005000000000000071e+01,2.025000000000000000e+01,2.010000000000000142e+01,2.025000000000000000e+01,2.044999999999999929e+01,2.035000000000000142e+01,2.035000000000000142e+01,2.035000000000000142e+01,2.055000000000000071e+01,2.060000000000000142e+01,2.105000000000000071e+01,2.110000000000000142e+01,2.085000000000000142e+01,2.075000000000000000e+01,2.064999999999999858e+01,2.085000000000000142e+01,2.085000000000000142e+01,2.075000000000000000e+01,2.069999999999999929e+01,2.089999999999999858e+01,2.069999999999999929e+01,2.064999999999999858e+01,2.035000000000000142e+01,2.050000000000000000e+01,2.050000000000000000e+01,2.060000000000000142e+01,2.085000000000000142e+01,2.089999999999999858e+01,2.085000000000000142e+01,2.075000000000000000e+01,2.089999999999999858e+01,2.089999999999999858e+01,2.100000000000000000e+01,2.100000000000000000e+01,2.089999999999999858e+01,2.114999999999999858e+01,2.130000000000000071e+01,2.125000000000000000e+01,2.114999999999999858e+01,2.119999999999999929e+01,2.110000000000000142e+01,2.105000000000000071e+01,2.105000000000000071e+01,2.110000000000000142e+01,2.110000000000000142e+01,2.100000000000000000e+01,2.119999999999999929e+01,2.125000000000000000e+01,2.110000000000000142e+01,2.130000000000000071e+01,2.135000000000000142e+01,2.180000000000000071e+01,2.180000000000000071e+01,2.180000000000000071e+01,2.185000000000000142e+01,2.189999999999999858e+01,2.219999999999999929e+01,2.225000000000000000e+01,2.244999999999999929e+01,2.314999999999999858e+01,2.369999999999999929e+01,2.439999999999999858e+01,2.689999999999999858e+01,2.830000000000000071e+01,2.969999999999999929e+01,3.035000000000000142e+01,3.114999999999999858e+01,3.175000000000000000e+01,3.404999999999999716e+01,3.920000000000000284e+01,3.970000000000000284e+01,3.995000000000000284e+01,4.025000000000000000e+01,4.000000000000000000e+01,4.025000000000000000e+01,3.925000000000000000e+01,3.835000000000000142e+01,3.939999999999999858e+01,3.964999999999999858e+01,4.035000000000000142e+01,4.014999999999999858e+01,4.060000000000000142e+01,4.050000000000000000e+01,4.079999999999999716e+01,4.110000000000000142e+01,4.114999999999999858e+01,4.114999999999999858e+01,4.110000000000000142e+01,4.110000000000000142e+01,4.135000000000000142e+01,4.160000000000000142e+01,4.160000000000000142e+01,4.175000000000000000e+01,4.204999999999999716e+01,4.214999999999999858e+01,4.225000000000000000e+01,4.245000000000000284e+01,4.229999999999999716e+01,4.279999999999999716e+01,4.270000000000000284e+01,4.270000000000000284e+01,4.279999999999999716e+01,4.279999999999999716e+01,4.295000000000000284e+01,4.300000000000000000e+01,4.289999999999999858e+01,4.300000000000000000e+01,4.310000000000000142e+01,4.314999999999999858e+01,4.329999999999999716e+01,4.360000000000000142e+01,4.354999999999999716e+01,4.360000000000000142e+01,4.370000000000000284e+01,4.410000000000000142e+01,4.414999999999999858e+01,4.429999999999999716e+01,4.429999999999999716e+01,4.429999999999999716e+01,4.429999999999999716e+01,4.414999999999999858e+01,4.404999999999999716e+01,4.400000000000000000e+01,4.400000000000000000e+01,4.400000000000000000e+01,4.400000000000000000e+01,4.400000000000000000e+01,4.410000000000000142e+01,4.425000000000000000e+01,4.445000000000000284e+01,4.470000000000000284e+01,4.454999999999999716e+01,4.475000000000000000e+01,4.495000000000000284e+01,4.564999999999999858e+01,4.620000000000000284e+01,4.735000000000000142e+01,4.754999999999999716e+01,4.789999999999999858e+01,4.864999999999999858e+01,4.845000000000000284e+01,4.895000000000000284e+01,4.875000000000000000e+01,4.860000000000000142e+01,4.875000000000000000e+01,4.914999999999999858e+01,5.035000000000000142e+01,5.110000000000000142e+01,5.235000000000000142e+01,5.285000000000000142e+01,5.429999999999999716e+01,5.589999999999999858e+01,5.839999999999999858e+01,5.945000000000000284e+01,6.095000000000000284e+01,6.264999999999999858e+01,6.339999999999999858e+01,6.434999999999999432e+01,6.459999999999999432e+01,6.490000000000000568e+01,6.550000000000000000e+01,6.579999999999999716e+01,6.615000000000000568e+01,6.609999999999999432e+01,6.690000000000000568e+01,6.715000000000000568e+01,6.784999999999999432e+01,6.820000000000000284e+01,6.850000000000000000e+01,6.865000000000000568e+01,6.859999999999999432e+01,6.829999999999999716e+01,6.834999999999999432e+01,6.865000000000000568e+01,6.834999999999999432e+01,6.854999999999999716e+01,6.890000000000000568e+01,6.920000000000000284e+01,6.890000000000000568e+01,6.879999999999999716e+01,6.904999999999999716e+01,6.940000000000000568e+01,6.959999999999999432e+01,6.984999999999999432e+01,6.995000000000000284e+01,6.979999999999999716e+01,6.995000000000000284e+01,7.009999999999999432e+01,6.990000000000000568e+01,7.020000000000000284e+01,7.034999999999999432e+01,7.025000000000000000e+01,7.050000000000000000e+01,7.059999999999999432e+01,7.059999999999999432e+01,7.009999999999999432e+01,6.934999999999999432e+01,6.929999999999999716e+01,6.954999999999999716e+01,6.929999999999999716e+01,6.854999999999999716e+01,6.850000000000000000e+01,6.879999999999999716e+01,6.925000000000000000e+01,6.950000000000000000e+01,6.959999999999999432e+01,6.940000000000000568e+01,6.954999999999999716e+01,6.950000000000000000e+01,6.959999999999999432e+01,6.990000000000000568e+01,7.000000000000000000e+01,6.959999999999999432e+01,6.970000000000000284e+01,7.015000000000000568e+01,7.000000000000000000e+01,6.979999999999999716e+01,6.970000000000000284e+01,6.950000000000000000e+01,6.995000000000000284e+01,6.965000000000000568e+01,6.965000000000000568e+01,6.929999999999999716e+01,6.934999999999999432e+01,6.904999999999999716e+01,6.945000000000000284e+01,6.920000000000000284e+01,6.965000000000000568e+01,6.954999999999999716e+01,6.940000000000000568e+01,6.934999999999999432e+01,6.979999999999999716e+01,6.945000000000000284e+01,6.954999999999999716e+01,6.990000000000000568e+01,6.975000000000000000e+01,6.970000000000000284e+01,6.959999999999999432e+01,6.990000000000000568e+01,7.000000000000000000e+01,7.009999999999999432e+01,7.034999999999999432e+01,7.029999999999999716e+01,6.990000000000000568e+01,6.990000000000000568e+01,6.975000000000000000e+01,6.945000000000000284e+01,6.965000000000000568e+01,6.959999999999999432e+01,6.970000000000000284e+01,6.970000000000000284e+01,6.959999999999999432e+01,6.950000000000000000e+01,6.940000000000000568e+01,6.920000000000000284e+01,6.920000000000000284e+01,6.895000000000000284e+01,6.940000000000000568e+01,6.984999999999999432e+01,7.000000000000000000e+01,6.975000000000000000e+01,6.979999999999999716e+01,6.950000000000000000e+01,6.959999999999999432e+01,6.979999999999999716e+01,7.000000000000000000e+01,7.000000000000000000e+01,6.990000000000000568e+01,7.029999999999999716e+01,7.034999999999999432e+01,7.004999999999999716e+01,7.000000000000000000e+01,6.975000000000000000e+01,6.975000000000000000e+01,6.979999999999999716e+01,7.020000000000000284e+01,7.059999999999999432e+01,7.065000000000000568e+01,7.025000000000000000e+01,7.020000000000000284e+01,7.004999999999999716e+01,6.975000000000000000e+01,6.979999999999999716e+01,6.975000000000000000e+01,6.965000000000000568e+01,6.954999999999999716e+01,6.940000000000000568e+01,6.954999999999999716e+01,6.959999999999999432e+01,6.990000000000000568e+01,6.990000000000000568e+01,6.990000000000000568e+01,7.000000000000000000e+01,7.050000000000000000e+01,7.000000000000000000e+01,6.990000000000000568e+01,6.979999999999999716e+01,6.970000000000000284e+01,6.965000000000000568e+01,6.975000000000000000e+01,7.000000000000000000e+01,6.995000000000000284e+01,7.020000000000000284e+01,6.975000000000000000e+01,7.009999999999999432e+01,7.020000000000000284e+01,7.015000000000000568e+01,7.004999999999999716e+01,7.000000000000000000e+01,7.000000000000000000e+01,7.009999999999999432e+01,7.029999999999999716e+01,7.034999999999999432e+01,7.040000000000000568e+01,7.025000000000000000e+01,7.034999999999999432e+01,6.984999999999999432e+01,6.975000000000000000e+01,6.984999999999999432e+01,7.020000000000000284e+01,7.029999999999999716e+01,7.050000000000000000e+01,7.065000000000000568e+01,7.045000000000000284e+01,7.045000000000000284e+01,7.045000000000000284e+01,7.054999999999999716e+01,7.040000000000000568e+01,7.040000000000000568e+01,7.054999999999999716e+01,7.090000000000000568e+01,7.079999999999999716e+01,7.104999999999999716e+01,7.084999999999999432e+01,7.040000000000000568e+01,7.015000000000000568e+01,7.015000000000000568e+01,7.004999999999999716e+01,7.034999999999999432e+01,7.054999999999999716e+01,7.040000000000000568e+01,6.965000000000000568e+01,6.984999999999999432e+01,7.000000000000000000e+01,7.004999999999999716e+01,7.000000000000000000e+01,6.979999999999999716e+01,6.970000000000000284e+01,6.975000000000000000e+01,6.990000000000000568e+01,7.015000000000000568e+01,6.984999999999999432e+01,6.975000000000000000e+01,6.990000000000000568e+01,6.959999999999999432e+01,6.950000000000000000e+01,6.954999999999999716e+01,6.945000000000000284e+01,6.965000000000000568e+01,7.000000000000000000e+01,7.004999999999999716e+01,7.004999999999999716e+01


==> figures/results/efficiency/baselinetest0.05_symacc.csv <==
1.621000000000000085e+01,2.587999999999999901e+01,2.187000000000000099e+01,3.000000000000000000e+01,1.837000000000000099e+01,2.869999999999999929e+01,3.171000000000000085e+01,3.428999999999999915e+01,3.657000000000000028e+01,3.653000000000000114e+01,3.745000000000000284e+01,4.192000000000000171e+01,4.417000000000000171e+01,4.450999999999999801e+01,4.522999999999999687e+01,4.659000000000000341e+01,4.796000000000000085e+01,5.000000000000000000e+01,5.286999999999999744e+01,5.778999999999999915e+01,6.046000000000000085e+01,6.265999999999999659e+01,6.479000000000000625e+01,6.670999999999999375e+01,6.718000000000000682e+01,6.845999999999999375e+01,6.893000000000000682e+01,6.918999999999999773e+01,6.951000000000000512e+01,6.968000000000000682e+01,7.015000000000000568e+01,7.039000000000000057e+01,7.120000000000000284e+01,7.173000000000000398e+01,7.220999999999999375e+01,7.229000000000000625e+01,7.250000000000000000e+01,7.279000000000000625e+01,7.303000000000000114e+01,7.320999999999999375e+01,7.315999999999999659e+01,7.331999999999999318e+01,7.353000000000000114e+01,7.360999999999999943e+01,7.379000000000000625e+01,7.390000000000000568e+01,7.398000000000000398e+01,7.401000000000000512e+01,7.423000000000000398e+01,7.420999999999999375e+01,7.432999999999999829e+01,7.429000000000000625e+01,7.429999999999999716e+01,7.443999999999999773e+01,7.446999999999999886e+01,7.450000000000000000e+01,7.462999999999999545e+01,7.462999999999999545e+01,7.457999999999999829e+01,7.460999999999999943e+01,7.464000000000000057e+01,7.462999999999999545e+01,7.462000000000000455e+01,7.467000000000000171e+01,7.479000000000000625e+01,7.487999999999999545e+01,7.482999999999999829e+01,7.473000000000000398e+01,7.487999999999999545e+01,7.485999999999999943e+01,7.487999999999999545e+01,7.487000000000000455e+01,7.484000000000000341e+01,7.490000000000000568e+01,7.496999999999999886e+01,7.496999999999999886e+01,7.487999999999999545e+01,7.481000000000000227e+01,7.479999999999999716e+01,7.478000000000000114e+01,7.479000000000000625e+01,7.484999999999999432e+01,7.487999999999999545e+01,7.490000000000000568e+01,7.498999999999999488e+01,7.504999999999999716e+01,7.515999999999999659e+01,7.521999999999999886e+01,7.531999999999999318e+01,7.565000000000000568e+01,7.565999999999999659e+01,7.568000000000000682e+01,7.570999999999999375e+01,7.573999999999999488e+01,7.590999999999999659e+01,7.600000000000000000e+01,7.612000000000000455e+01,7.648000000000000398e+01,7.693999999999999773e+01,7.762000000000000455e+01,7.871999999999999886e+01,7.920999999999999375e+01,7.979000000000000625e+01,8.017000000000000171e+01,8.065000000000000568e+01,8.070999999999999375e+01,8.184000000000000341e+01,8.393000000000000682e+01,8.415999999999999659e+01,8.431999999999999318e+01,8.429000000000000625e+01,8.423999999999999488e+01,8.454000000000000625e+01,8.437000000000000455e+01,8.389000000000000057e+01,8.437999999999999545e+01,8.445999999999999375e+01,8.470999999999999375e+01,8.464000000000000057e+01,8.478000000000000114e+01,8.476000000000000512e+01,8.490999999999999659e+01,8.493000000000000682e+01,8.503000000000000114e+01,8.507999999999999829e+01,8.504999999999999716e+01,8.506999999999999318e+01,8.518999999999999773e+01,8.528000000000000114e+01,8.525000000000000000e+01,8.525000000000000000e+01,8.537999999999999545e+01,8.531000000000000227e+01,8.531999999999999318e+01,8.545000000000000284e+01,8.543999999999999773e+01,8.556000000000000227e+01,8.546999999999999886e+01,8.545999999999999375e+01,8.548999999999999488e+01,8.553000000000000114e+01,8.559999999999999432e+01,8.559999999999999432e+01,8.562000000000000455e+01,8.562000000000000455e+01,8.562999999999999545e+01,8.562000000000000455e+01,8.568000000000000682e+01,8.579000000000000625e+01,8.579000000000000625e+01,8.582999999999999829e+01,8.584000000000000341e+01,8.593000000000000682e+01,8.595999999999999375e+01,8.595000000000000284e+01,8.592000000000000171e+01,8.592000000000000171e+01,8.595999999999999375e+01,8.598999999999999488e+01,8.595999999999999375e+01,8.600000000000000000e+01,8.598999999999999488e+01,8.595999999999999375e+01,8.595999999999999375e+01,8.592000000000000171e+01,8.595999999999999375e+01,8.596999999999999886e+01,8.604000000000000625e+01,8.609000000000000341e+01,8.610999999999999943e+01,8.620999999999999375e+01,8.628000000000000114e+01,8.653000000000000114e+01,8.668000000000000682e+01,8.700000000000000000e+01,8.710999999999999943e+01,8.726999999999999602e+01,8.753000000000000114e+01,8.754999999999999716e+01,8.762000000000000455e+01,8.762000000000000455e+01,8.759999999999999432e+01,8.768000000000000682e+01,8.776999999999999602e+01,8.818999999999999773e+01,8.846999999999999886e+01,8.873999999999999488e+01,8.887999999999999545e+01,8.940000000000000568e+01,8.987000000000000455e+01,9.057999999999999829e+01,9.101000000000000512e+01,9.129999999999999716e+01,9.170000000000000284e+01,9.193999999999999773e+01,9.223000000000000398e+01,9.237999999999999545e+01,9.245999999999999375e+01,9.265000000000000568e+01,9.276000000000000512e+01,9.279999999999999716e+01,9.282999999999999829e+01,9.298000000000000398e+01,9.312999999999999545e+01,9.328000000000000114e+01,9.331999999999999318e+01,9.340000000000000568e+01,9.343000000000000682e+01,9.345000000000000284e+01,9.337999999999999545e+01,9.337999999999999545e+01,9.345000000000000284e+01,9.339000000000000057e+01,9.343999999999999773e+01,9.353000000000000114e+01,9.354000000000000625e+01,9.345999999999999375e+01,9.346999999999999886e+01,9.354000000000000625e+01,9.362000000000000455e+01,9.365000000000000568e+01,9.370999999999999375e+01,9.373000000000000398e+01,9.365999999999999659e+01,9.367000000000000171e+01,9.368000000000000682e+01,9.362000000000000455e+01,9.367000000000000171e+01,9.373999999999999488e+01,9.370999999999999375e+01,9.376000000000000512e+01,9.378000000000000114e+01,9.381000000000000227e+01,9.373000000000000398e+01,9.356999999999999318e+01,9.354999999999999716e+01,9.362000000000000455e+01,9.354999999999999716e+01,9.335999999999999943e+01,9.329999999999999716e+01,9.342000000000000171e+01,9.350000000000000000e+01,9.354000000000000625e+01,9.354999999999999716e+01,9.354000000000000625e+01,9.359999999999999432e+01,9.362000000000000455e+01,9.365000000000000568e+01,9.370000000000000284e+01,9.370999999999999375e+01,9.359999999999999432e+01,9.365999999999999659e+01,9.378000000000000114e+01,9.375000000000000000e+01,9.368999999999999773e+01,9.362999999999999545e+01,9.354000000000000625e+01,9.362999999999999545e+01,9.359000000000000341e+01,9.357999999999999829e+01,9.345000000000000284e+01,9.346999999999999886e+01,9.339000000000000057e+01,9.348000000000000398e+01,9.348999999999999488e+01,9.356000000000000227e+01,9.354000000000000625e+01,9.351999999999999602e+01,9.350000000000000000e+01,9.359000000000000341e+01,9.357999999999999829e+01,9.360999999999999943e+01,9.370999999999999375e+01,9.364000000000000057e+01,9.364000000000000057e+01,9.359999999999999432e+01,9.365999999999999659e+01,9.364000000000000057e+01,9.370000000000000284e+01,9.379000000000000625e+01,9.379000000000000625e+01,9.365999999999999659e+01,9.367000000000000171e+01,9.362000000000000455e+01,9.356999999999999318e+01,9.356999999999999318e+01,9.356000000000000227e+01,9.359999999999999432e+01,9.362999999999999545e+01,9.359000000000000341e+01,9.354999999999999716e+01,9.351000000000000512e+01,9.348999999999999488e+01,9.348999999999999488e+01,9.345999999999999375e+01,9.359000000000000341e+01,9.367000000000000171e+01,9.370999999999999375e+01,9.365000000000000568e+01,9.364000000000000057e+01,9.359000000000000341e+01,9.364000000000000057e+01,9.370000000000000284e+01,9.375000000000000000e+01,9.370999999999999375e+01,9.370999999999999375e+01,9.381000000000000227e+01,9.379000000000000625e+01,9.371999999999999886e+01,9.370000000000000284e+01,9.364000000000000057e+01,9.365000000000000568e+01,9.370000000000000284e+01,9.378000000000000114e+01,9.385999999999999943e+01,9.385999999999999943e+01,9.376999999999999602e+01,9.375000000000000000e+01,9.371999999999999886e+01,9.365000000000000568e+01,9.368000000000000682e+01,9.368000000000000682e+01,9.362999999999999545e+01,9.362000000000000455e+01,9.357999999999999829e+01,9.362000000000000455e+01,9.360999999999999943e+01,9.362999999999999545e+01,9.362999999999999545e+01,9.362999999999999545e+01,9.365000000000000568e+01,9.379000000000000625e+01,9.373000000000000398e+01,9.368000000000000682e+01,9.359999999999999432e+01,9.357999999999999829e+01,9.354999999999999716e+01,9.359000000000000341e+01,9.364000000000000057e+01,9.364000000000000057e+01,9.368000000000000682e+01,9.359000000000000341e+01,9.368000000000000682e+01,9.373999999999999488e+01,9.371999999999999886e+01,9.368000000000000682e+01,9.360999999999999943e+01,9.359999999999999432e+01,9.362000000000000455e+01,9.368000000000000682e+01,9.370000000000000284e+01,9.370999999999999375e+01,9.365999999999999659e+01,9.368000000000000682e+01,9.359999999999999432e+01,9.356999999999999318e+01,9.359000000000000341e+01,9.364000000000000057e+01,9.367000000000000171e+01,9.370999999999999375e+01,9.376000000000000512e+01,9.371999999999999886e+01,9.373999999999999488e+01,9.373999999999999488e+01,9.376999999999999602e+01,9.371999999999999886e+01,9.371999999999999886e+01,9.375000000000000000e+01,9.381000000000000227e+01,9.379000000000000625e+01,9.384000000000000341e+01,9.378000000000000114e+01,9.365000000000000568e+01,9.359000000000000341e+01,9.359000000000000341e+01,9.356999999999999318e+01,9.362999999999999545e+01,9.365999999999999659e+01,9.370999999999999375e+01,9.357999999999999829e+01,9.362000000000000455e+01,9.368000000000000682e+01,9.370999999999999375e+01,9.370000000000000284e+01,9.365000000000000568e+01,9.362000000000000455e+01,9.360999999999999943e+01,9.362999999999999545e+01,9.368000000000000682e+01,9.362000000000000455e+01,9.357999999999999829e+01,9.362000000000000455e+01,9.359000000000000341e+01,9.356000000000000227e+01,9.364000000000000057e+01,9.365000000000000568e+01,9.368999999999999773e+01,9.376000000000000512e+01,9.378000000000000114e+01,9.378000000000000114e+01


==> figures/results/efficiency/baselinetrain0.02_acc.csv <==
1.500000000000000000e+00,1.500000000000000000e+00,3.000000000000000000e+00,3.500000000000000000e+00,3.500000000000000000e+00,1.500000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00,2.000000000000000000e+00,4.000000000000000000e+00,3.500000000000000000e+00,4.000000000000000000e+00,3.500000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,1.500000000000000000e+00,2.500000000000000000e+00,3.500000000000000000e+00,3.000000000000000000e+00,5.000000000000000000e+00,8.000000000000000000e+00,1.150000000000000000e+01,1.300000000000000000e+01,1.400000000000000000e+01,1.350000000000000000e+01,1.250000000000000000e+01,1.450000000000000000e+01,1.600000000000000000e+01,1.550000000000000000e+01,1.650000000000000000e+01,1.650000000000000000e+01,1.650000000000000000e+01,1.800000000000000000e+01,1.800000000000000000e+01,1.850000000000000000e+01,2.000000000000000000e+01,2.000000000000000000e+01,2.100000000000000000e+01,2.100000000000000000e+01,2.100000000000000000e+01,2.150000000000000000e+01,2.150000000000000000e+01,2.150000000000000000e+01,2.250000000000000000e+01,2.250000000000000000e+01,2.300000000000000000e+01,2.300000000000000000e+01,2.300000000000000000e+01,2.200000000000000000e+01,2.200000000000000000e+01,2.300000000000000000e+01,2.300000000000000000e+01,2.300000000000000000e+01,2.350000000000000000e+01,2.400000000000000000e+01,2.400000000000000000e+01,2.400000000000000000e+01,2.400000000000000000e+01,2.400000000000000000e+01,2.400000000000000000e+01,2.350000000000000000e+01,2.350000000000000000e+01,2.350000000000000000e+01,2.350000000000000000e+01,2.350000000000000000e+01,2.350000000000000000e+01,2.350000000000000000e+01,2.350000000000000000e+01,2.350000000000000000e+01,2.350000000000000000e+01,2.350000000000000000e+01,2.400000000000000000e+01,2.400000000000000000e+01,2.400000000000000000e+01,2.400000000000000000e+01,2.450000000000000000e+01,2.450000000000000000e+01,2.550000000000000000e+01,2.800000000000000000e+01,3.050000000000000000e+01,3.200000000000000000e+01,3.200000000000000000e+01,3.150000000000000000e+01,3.150000000000000000e+01,3.100000000000000000e+01,3.050000000000000000e+01,3.050000000000000000e+01,3.000000000000000000e+01,3.050000000000000000e+01,3.100000000000000000e+01,3.100000000000000000e+01,3.150000000000000000e+01,3.150000000000000000e+01,3.150000000000000000e+01,3.150000000000000000e+01,3.150000000000000000e+01,3.150000000000000000e+01,3.150000000000000000e+01,3.150000000000000000e+01,3.150000000000000000e+01,3.150000000000000000e+01,3.150000000000000000e+01,3.150000000000000000e+01,3.150000000000000000e+01,3.150000000000000000e+01,3.150000000000000000e+01,3.150000000000000000e+01,3.200000000000000000e+01,3.300000000000000000e+01,3.300000000000000000e+01,3.400000000000000000e+01,3.450000000000000000e+01,3.650000000000000000e+01,3.950000000000000000e+01,4.250000000000000000e+01,4.550000000000000000e+01,4.700000000000000000e+01,4.700000000000000000e+01,4.750000000000000000e+01,4.800000000000000000e+01,4.850000000000000000e+01,4.900000000000000000e+01,5.000000000000000000e+01,5.000000000000000000e+01,5.050000000000000000e+01,5.250000000000000000e+01,5.300000000000000000e+01,5.300000000000000000e+01,5.350000000000000000e+01,5.550000000000000000e+01,5.850000000000000000e+01,5.850000000000000000e+01,6.200000000000000000e+01,6.550000000000000000e+01,6.850000000000000000e+01,7.450000000000000000e+01,7.600000000000000000e+01,7.850000000000000000e+01,8.050000000000000000e+01,8.200000000000000000e+01,8.200000000000000000e+01,8.300000000000000000e+01,8.300000000000000000e+01,8.300000000000000000e+01,8.350000000000000000e+01,8.350000000000000000e+01,8.400000000000000000e+01,8.450000000000000000e+01,8.450000000000000000e+01,8.500000000000000000e+01,8.500000000000000000e+01,8.550000000000000000e+01,8.600000000000000000e+01,8.650000000000000000e+01,8.650000000000000000e+01,8.650000000000000000e+01,8.650000000000000000e+01,8.750000000000000000e+01,8.850000000000000000e+01,8.850000000000000000e+01,8.850000000000000000e+01,8.950000000000000000e+01,8.950000000000000000e+01,8.950000000000000000e+01,8.950000000000000000e+01,8.950000000000000000e+01,8.950000000000000000e+01,9.000000000000000000e+01,9.000000000000000000e+01,9.000000000000000000e+01,8.950000000000000000e+01,8.950000000000000000e+01,8.950000000000000000e+01,8.950000000000000000e+01,8.950000000000000000e+01,9.000000000000000000e+01,9.000000000000000000e+01,9.050000000000000000e+01,9.050000000000000000e+01,9.050000000000000000e+01,9.050000000000000000e+01,9.100000000000000000e+01,9.150000000000000000e+01,9.150000000000000000e+01,9.100000000000000000e+01,9.100000000000000000e+01,9.100000000000000000e+01,9.150000000000000000e+01,9.150000000000000000e+01,9.150000000000000000e+01,9.150000000000000000e+01,9.150000000000000000e+01,9.150000000000000000e+01,9.150000000000000000e+01,9.150000000000000000e+01,9.150000000000000000e+01,9.150000000000000000e+01,9.150000000000000000e+01,9.150000000000000000e+01,9.200000000000000000e+01


==> figures/results/efficiency/baselinetrain0.02_symacc.csv <==
1.723999999999999844e+01,1.851999999999999957e+01,2.744000000000000128e+01,3.456000000000000227e+01,3.910999999999999943e+01,2.942000000000000171e+01,3.378999999999999915e+01,4.004999999999999716e+01,4.107999999999999829e+01,4.177000000000000313e+01,4.271000000000000085e+01,4.261999999999999744e+01,4.374000000000000199e+01,4.810999999999999943e+01,4.810999999999999943e+01,4.914000000000000057e+01,4.922999999999999687e+01,5.060000000000000142e+01,5.249000000000000199e+01,5.703000000000000114e+01,6.157999999999999829e+01,6.637999999999999545e+01,6.929999999999999716e+01,7.143999999999999773e+01,7.195999999999999375e+01,7.246999999999999886e+01,7.290000000000000568e+01,7.306999999999999318e+01,7.401000000000000512e+01,7.453000000000000114e+01,7.495999999999999375e+01,7.520999999999999375e+01,7.573000000000000398e+01,7.598999999999999488e+01,7.632999999999999829e+01,7.659000000000000341e+01,7.667000000000000171e+01,7.684000000000000341e+01,7.701999999999999602e+01,7.701999999999999602e+01,7.718999999999999773e+01,7.753000000000000114e+01,7.770000000000000284e+01,7.787000000000000455e+01,7.787000000000000455e+01,7.804000000000000625e+01,7.804000000000000625e+01,7.812999999999999545e+01,7.821999999999999886e+01,7.821999999999999886e+01,7.864000000000000057e+01,7.864000000000000057e+01,7.864000000000000057e+01,7.864000000000000057e+01,7.873000000000000398e+01,7.881999999999999318e+01,7.881999999999999318e+01,7.881999999999999318e+01,7.890000000000000568e+01,7.898999999999999488e+01,7.898999999999999488e+01,7.898999999999999488e+01,7.906999999999999318e+01,7.906999999999999318e+01,7.906999999999999318e+01,7.915999999999999659e+01,7.925000000000000000e+01,7.925000000000000000e+01,7.925000000000000000e+01,7.925000000000000000e+01,7.925000000000000000e+01,7.932999999999999829e+01,7.932999999999999829e+01,7.932999999999999829e+01,7.932999999999999829e+01,7.942000000000000171e+01,7.942000000000000171e+01,8.001999999999999602e+01,8.129999999999999716e+01,8.232999999999999829e+01,8.268000000000000682e+01,8.250000000000000000e+01,8.250000000000000000e+01,8.250000000000000000e+01,8.242000000000000171e+01,8.232999999999999829e+01,8.232999999999999829e+01,8.225000000000000000e+01,8.232999999999999829e+01,8.242000000000000171e+01,8.242000000000000171e+01,8.259000000000000341e+01,8.276000000000000512e+01,8.276000000000000512e+01,8.276000000000000512e+01,8.284999999999999432e+01,8.276000000000000512e+01,8.276000000000000512e+01,8.276000000000000512e+01,8.276000000000000512e+01,8.276000000000000512e+01,8.276000000000000512e+01,8.276000000000000512e+01,8.276000000000000512e+01,8.276000000000000512e+01,8.284999999999999432e+01,8.293000000000000682e+01,8.309999999999999432e+01,8.328000000000000114e+01,8.328000000000000114e+01,8.353000000000000114e+01,8.404999999999999716e+01,8.490999999999999659e+01,8.618999999999999773e+01,8.695999999999999375e+01,8.756000000000000227e+01,8.790999999999999659e+01,8.790999999999999659e+01,8.798999999999999488e+01,8.815999999999999659e+01,8.815999999999999659e+01,8.851000000000000512e+01,8.868000000000000682e+01,8.868000000000000682e+01,8.876999999999999602e+01,8.918999999999999773e+01,8.928000000000000114e+01,8.954000000000000625e+01,8.970999999999999375e+01,9.014000000000000057e+01,9.081999999999999318e+01,9.098999999999999488e+01,9.210999999999999943e+01,9.279999999999999716e+01,9.373999999999999488e+01,9.493999999999999773e+01,9.528000000000000114e+01,9.570999999999999375e+01,9.604999999999999716e+01,9.648000000000000398e+01,9.648000000000000398e+01,9.665999999999999659e+01,9.665999999999999659e+01,9.673999999999999488e+01,9.682999999999999829e+01,9.682999999999999829e+01,9.690999999999999659e+01,9.707999999999999829e+01,9.707999999999999829e+01,9.717000000000000171e+01,9.717000000000000171e+01,9.726000000000000512e+01,9.734000000000000341e+01,9.743000000000000682e+01,9.751000000000000512e+01,9.751000000000000512e+01,9.751000000000000512e+01,9.768000000000000682e+01,9.785999999999999943e+01,9.785999999999999943e+01,9.785999999999999943e+01,9.803000000000000114e+01,9.803000000000000114e+01,9.803000000000000114e+01,9.803000000000000114e+01,9.803000000000000114e+01,9.803000000000000114e+01,9.810999999999999943e+01,9.810999999999999943e+01,9.810999999999999943e+01,9.803000000000000114e+01,9.803000000000000114e+01,9.803000000000000114e+01,9.803000000000000114e+01,9.803000000000000114e+01,9.810999999999999943e+01,9.810999999999999943e+01,9.820000000000000284e+01,9.820000000000000284e+01,9.820000000000000284e+01,9.820000000000000284e+01,9.828000000000000114e+01,9.845999999999999375e+01,9.845999999999999375e+01,9.837000000000000455e+01,9.837000000000000455e+01,9.837000000000000455e+01,9.845999999999999375e+01,9.845999999999999375e+01,9.845999999999999375e+01,9.845999999999999375e+01,9.845999999999999375e+01,9.845999999999999375e+01,9.845999999999999375e+01,9.845999999999999375e+01,9.845999999999999375e+01,9.845999999999999375e+01,9.845999999999999375e+01,9.845999999999999375e+01,9.854000000000000625e+01


==> figures/results/efficiency/baselinetrain0.05_acc.csv <==
1.800000000000000044e+00,3.600000000000000089e+00,2.399999999999999911e+00,4.400000000000000355e+00,2.000000000000000000e+00,3.600000000000000089e+00,3.200000000000000178e+00,2.200000000000000178e+00,3.399999999999999911e+00,3.000000000000000000e+00,2.600000000000000089e+00,3.000000000000000000e+00,3.600000000000000089e+00,3.600000000000000089e+00,3.200000000000000178e+00,4.000000000000000000e+00,4.200000000000000178e+00,5.000000000000000000e+00,6.400000000000000355e+00,8.199999999999999289e+00,9.800000000000000711e+00,1.080000000000000071e+01,1.280000000000000071e+01,1.400000000000000000e+01,1.519999999999999929e+01,1.500000000000000000e+01,1.700000000000000000e+01,1.819999999999999929e+01,1.839999999999999858e+01,1.900000000000000000e+01,2.000000000000000000e+01,2.039999999999999858e+01,2.039999999999999858e+01,2.080000000000000071e+01,2.139999999999999858e+01,2.160000000000000142e+01,2.280000000000000071e+01,2.300000000000000000e+01,2.380000000000000071e+01,2.419999999999999929e+01,2.480000000000000071e+01,2.500000000000000000e+01,2.519999999999999929e+01,2.539999999999999858e+01,2.539999999999999858e+01,2.519999999999999929e+01,2.500000000000000000e+01,2.539999999999999858e+01,2.519999999999999929e+01,2.519999999999999929e+01,2.539999999999999858e+01,2.560000000000000142e+01,2.560000000000000142e+01,2.600000000000000000e+01,2.580000000000000071e+01,2.619999999999999929e+01,2.600000000000000000e+01,2.619999999999999929e+01,2.639999999999999858e+01,2.639999999999999858e+01,2.619999999999999929e+01,2.619999999999999929e+01,2.639999999999999858e+01,2.639999999999999858e+01,2.660000000000000142e+01,2.680000000000000071e+01,2.680000000000000071e+01,2.680000000000000071e+01,2.660000000000000142e+01,2.639999999999999858e+01,2.639999999999999858e+01,2.639999999999999858e+01,2.639999999999999858e+01,2.680000000000000071e+01,2.700000000000000000e+01,2.700000000000000000e+01,2.719999999999999929e+01,2.719999999999999929e+01,2.719999999999999929e+01,2.719999999999999929e+01,2.719999999999999929e+01,2.739999999999999858e+01,2.719999999999999929e+01,2.700000000000000000e+01,2.700000000000000000e+01,2.719999999999999929e+01,2.760000000000000142e+01,2.760000000000000142e+01,2.760000000000000142e+01,2.780000000000000071e+01,2.780000000000000071e+01,2.780000000000000071e+01,2.800000000000000000e+01,2.800000000000000000e+01,2.819999999999999929e+01,2.819999999999999929e+01,2.860000000000000142e+01,2.960000000000000142e+01,3.000000000000000000e+01,3.239999999999999858e+01,3.479999999999999716e+01,3.560000000000000142e+01,3.620000000000000284e+01,3.620000000000000284e+01,3.679999999999999716e+01,3.820000000000000284e+01,4.120000000000000284e+01,4.600000000000000000e+01,4.760000000000000142e+01,4.900000000000000000e+01,4.939999999999999858e+01,4.920000000000000284e+01,4.979999999999999716e+01,5.000000000000000000e+01,4.920000000000000284e+01,4.939999999999999858e+01,4.979999999999999716e+01,5.039999999999999858e+01,5.100000000000000000e+01,5.160000000000000142e+01,5.200000000000000000e+01,5.179999999999999716e+01,5.239999999999999858e+01,5.239999999999999858e+01,5.239999999999999858e+01,5.260000000000000142e+01,5.239999999999999858e+01,5.239999999999999858e+01,5.260000000000000142e+01,5.260000000000000142e+01,5.260000000000000142e+01,5.300000000000000000e+01,5.300000000000000000e+01,5.300000000000000000e+01,5.300000000000000000e+01,5.300000000000000000e+01,5.339999999999999858e+01,5.360000000000000142e+01,5.379999999999999716e+01,5.400000000000000000e+01,5.379999999999999716e+01,5.420000000000000284e+01,5.400000000000000000e+01,5.400000000000000000e+01,5.420000000000000284e+01,5.420000000000000284e+01,5.420000000000000284e+01,5.439999999999999858e+01,5.439999999999999858e+01,5.420000000000000284e+01,5.420000000000000284e+01,5.420000000000000284e+01,5.420000000000000284e+01,5.439999999999999858e+01,5.439999999999999858e+01,5.439999999999999858e+01,5.439999999999999858e+01,5.479999999999999716e+01,5.460000000000000142e+01,5.479999999999999716e+01,5.479999999999999716e+01,5.520000000000000284e+01,5.520000000000000284e+01,5.520000000000000284e+01,5.520000000000000284e+01,5.520000000000000284e+01,5.520000000000000284e+01,5.579999999999999716e+01,5.620000000000000284e+01,5.720000000000000284e+01,5.700000000000000000e+01,5.779999999999999716e+01,5.820000000000000284e+01,5.860000000000000142e+01,5.939999999999999858e+01,5.960000000000000142e+01,6.020000000000000284e+01,6.060000000000000142e+01,6.179999999999999716e+01,6.239999999999999858e+01,6.260000000000000142e+01,6.239999999999999858e+01,6.320000000000000284e+01,6.379999999999999716e+01,6.420000000000000284e+01,6.500000000000000000e+01,6.620000000000000284e+01,6.720000000000000284e+01,6.859999999999999432e+01,7.100000000000000000e+01,7.379999999999999716e+01,7.520000000000000284e+01,7.759999999999999432e+01,7.940000000000000568e+01,8.120000000000000284e+01,8.200000000000000000e+01,8.259999999999999432e+01,8.279999999999999716e+01,8.379999999999999716e+01,8.420000000000000284e+01,8.440000000000000568e+01,8.540000000000000568e+01,8.559999999999999432e+01,8.600000000000000000e+01,8.600000000000000000e+01,8.620000000000000284e+01,8.640000000000000568e+01,8.679999999999999716e+01,8.659999999999999432e+01,8.700000000000000000e+01,8.720000000000000284e+01,8.740000000000000568e+01,8.740000000000000568e+01,8.800000000000000000e+01,8.840000000000000568e+01,8.859999999999999432e+01,8.840000000000000568e+01,8.879999999999999716e+01,8.900000000000000000e+01,8.900000000000000000e+01,8.879999999999999716e+01,8.879999999999999716e+01,8.879999999999999716e+01,8.900000000000000000e+01,8.900000000000000000e+01,8.900000000000000000e+01,8.900000000000000000e+01,8.920000000000000284e+01,8.920000000000000284e+01,8.940000000000000568e+01,8.940000000000000568e+01,8.940000000000000568e+01,8.940000000000000568e+01,8.920000000000000284e+01,8.920000000000000284e+01,8.920000000000000284e+01,8.920000000000000284e+01,8.940000000000000568e+01,8.959999999999999432e+01,8.959999999999999432e+01,8.940000000000000568e+01,8.959999999999999432e+01,8.959999999999999432e+01,8.979999999999999716e+01,8.979999999999999716e+01,8.979999999999999716e+01,8.979999999999999716e+01,9.000000000000000000e+01,9.020000000000000284e+01,9.020000000000000284e+01,9.020000000000000284e+01,9.020000000000000284e+01,9.020000000000000284e+01,9.020000000000000284e+01,9.020000000000000284e+01,9.120000000000000284e+01,9.120000000000000284e+01,9.120000000000000284e+01,9.159999999999999432e+01,9.159999999999999432e+01,9.179999999999999716e+01,9.179999999999999716e+01,9.179999999999999716e+01,9.179999999999999716e+01,9.179999999999999716e+01,9.179999999999999716e+01,9.200000000000000000e+01,9.179999999999999716e+01,9.200000000000000000e+01,9.200000000000000000e+01,9.179999999999999716e+01,9.179999999999999716e+01,9.200000000000000000e+01,9.220000000000000284e+01,9.220000000000000284e+01,9.220000000000000284e+01,9.240000000000000568e+01,9.240000000000000568e+01,9.240000000000000568e+01,9.259999999999999432e+01,9.259999999999999432e+01,9.259999999999999432e+01,9.259999999999999432e+01,9.259999999999999432e+01,9.259999999999999432e+01,9.259999999999999432e+01,9.259999999999999432e+01,9.259999999999999432e+01,9.259999999999999432e+01,9.259999999999999432e+01,9.279999999999999716e+01,9.279999999999999716e+01,9.279999999999999716e+01,9.279999999999999716e+01,9.300000000000000000e+01,9.300000000000000000e+01,9.300000000000000000e+01,9.300000000000000000e+01,9.300000000000000000e+01,9.300000000000000000e+01,9.300000000000000000e+01,9.300000000000000000e+01,9.300000000000000000e+01,9.300000000000000000e+01,9.300000000000000000e+01,9.300000000000000000e+01,9.300000000000000000e+01,9.300000000000000000e+01,9.300000000000000000e+01,9.300000000000000000e+01,9.300000000000000000e+01,9.300000000000000000e+01,9.300000000000000000e+01,9.300000000000000000e+01,9.300000000000000000e+01,9.300000000000000000e+01,9.300000000000000000e+01,9.300000000000000000e+01,9.300000000000000000e+01,9.300000000000000000e+01,9.300000000000000000e+01,9.300000000000000000e+01,9.300000000000000000e+01,9.300000000000000000e+01,9.300000000000000000e+01,9.300000000000000000e+01,9.300000000000000000e+01,9.300000000000000000e+01,9.300000000000000000e+01,9.300000000000000000e+01,9.300000000000000000e+01,9.300000000000000000e+01,9.300000000000000000e+01,9.300000000000000000e+01,9.300000000000000000e+01,9.300000000000000000e+01,9.320000000000000284e+01,9.320000000000000284e+01,9.320000000000000284e+01,9.320000000000000284e+01,9.320000000000000284e+01,9.320000000000000284e+01,9.320000000000000284e+01,9.320000000000000284e+01,9.320000000000000284e+01,9.320000000000000284e+01,9.320000000000000284e+01,9.320000000000000284e+01,9.320000000000000284e+01,9.320000000000000284e+01,9.320000000000000284e+01,9.320000000000000284e+01,9.320000000000000284e+01,9.320000000000000284e+01,9.320000000000000284e+01,9.320000000000000284e+01,9.320000000000000284e+01,9.320000000000000284e+01,9.320000000000000284e+01,9.320000000000000284e+01,9.320000000000000284e+01,9.320000000000000284e+01,9.320000000000000284e+01,9.320000000000000284e+01,9.320000000000000284e+01,9.320000000000000284e+01,9.320000000000000284e+01,9.320000000000000284e+01,9.320000000000000284e+01,9.320000000000000284e+01,9.320000000000000284e+01,9.320000000000000284e+01,9.320000000000000284e+01,9.320000000000000284e+01,9.320000000000000284e+01,9.320000000000000284e+01,9.320000000000000284e+01,9.320000000000000284e+01,9.320000000000000284e+01,9.320000000000000284e+01,9.320000000000000284e+01,9.320000000000000284e+01,9.320000000000000284e+01,9.320000000000000284e+01,9.320000000000000284e+01,9.320000000000000284e+01,9.320000000000000284e+01,9.320000000000000284e+01,9.320000000000000284e+01,9.320000000000000284e+01,9.320000000000000284e+01,9.320000000000000284e+01,9.320000000000000284e+01,9.320000000000000284e+01,9.320000000000000284e+01,9.320000000000000284e+01,9.320000000000000284e+01,9.320000000000000284e+01,9.320000000000000284e+01,9.320000000000000284e+01


==> figures/results/efficiency/baselinetrain0.05_symacc.csv <==
1.810999999999999943e+01,2.746999999999999886e+01,2.380000000000000071e+01,2.969999999999999929e+01,1.875000000000000000e+01,2.944999999999999929e+01,3.150000000000000000e+01,3.350999999999999801e+01,3.664999999999999858e+01,3.590999999999999659e+01,3.771000000000000085e+01,4.142000000000000171e+01,4.477000000000000313e+01,4.536999999999999744e+01,4.568999999999999773e+01,4.749000000000000199e+01,4.921999999999999886e+01,5.102000000000000313e+01,5.447999999999999687e+01,5.914999999999999858e+01,6.253999999999999915e+01,6.415999999999999659e+01,6.603000000000000114e+01,6.821999999999999886e+01,6.893000000000000682e+01,7.012999999999999545e+01,7.140000000000000568e+01,7.165000000000000568e+01,7.195999999999999375e+01,7.231999999999999318e+01,7.262999999999999545e+01,7.298999999999999488e+01,7.362000000000000455e+01,7.382999999999999829e+01,7.418999999999999773e+01,7.443999999999999773e+01,7.485999999999999943e+01,7.528000000000000114e+01,7.567000000000000171e+01,7.587999999999999545e+01,7.606000000000000227e+01,7.612999999999999545e+01,7.626999999999999602e+01,7.648000000000000398e+01,7.665999999999999659e+01,7.679999999999999716e+01,7.690999999999999659e+01,7.704999999999999716e+01,7.715000000000000568e+01,7.721999999999999886e+01,7.721999999999999886e+01,7.729999999999999716e+01,7.726000000000000512e+01,7.740000000000000568e+01,7.751000000000000512e+01,7.779000000000000625e+01,7.781999999999999318e+01,7.779000000000000625e+01,7.796999999999999886e+01,7.804000000000000625e+01,7.806999999999999318e+01,7.804000000000000625e+01,7.806999999999999318e+01,7.806999999999999318e+01,7.810999999999999943e+01,7.814000000000000057e+01,7.814000000000000057e+01,7.828000000000000114e+01,7.831999999999999318e+01,7.828000000000000114e+01,7.825000000000000000e+01,7.831999999999999318e+01,7.831999999999999318e+01,7.845999999999999375e+01,7.853000000000000114e+01,7.856999999999999318e+01,7.856999999999999318e+01,7.856999999999999318e+01,7.853000000000000114e+01,7.853000000000000114e+01,7.853000000000000114e+01,7.856999999999999318e+01,7.859999999999999432e+01,7.859999999999999432e+01,7.859999999999999432e+01,7.864000000000000057e+01,7.887999999999999545e+01,7.892000000000000171e+01,7.892000000000000171e+01,7.903000000000000114e+01,7.909999999999999432e+01,7.917000000000000171e+01,7.920000000000000284e+01,7.931000000000000227e+01,7.940999999999999659e+01,7.945000000000000284e+01,7.956000000000000227e+01,7.979999999999999716e+01,8.015999999999999659e+01,8.118000000000000682e+01,8.203000000000000114e+01,8.279999999999999716e+01,8.323000000000000398e+01,8.357999999999999829e+01,8.371999999999999886e+01,8.393000000000000682e+01,8.523999999999999488e+01,8.693999999999999773e+01,8.731999999999999318e+01,8.770999999999999375e+01,8.778000000000000114e+01,8.770999999999999375e+01,8.798999999999999488e+01,8.809999999999999432e+01,8.789000000000000057e+01,8.792000000000000171e+01,8.803000000000000114e+01,8.820999999999999375e+01,8.834999999999999432e+01,8.851999999999999602e+01,8.867000000000000171e+01,8.862999999999999545e+01,8.867000000000000171e+01,8.867000000000000171e+01,8.867000000000000171e+01,8.873999999999999488e+01,8.873999999999999488e+01,8.873999999999999488e+01,8.876999999999999602e+01,8.876999999999999602e+01,8.881000000000000227e+01,8.887999999999999545e+01,8.887999999999999545e+01,8.887999999999999545e+01,8.887999999999999545e+01,8.887999999999999545e+01,8.890999999999999659e+01,8.890999999999999659e+01,8.895000000000000284e+01,8.895000000000000284e+01,8.898000000000000398e+01,8.915999999999999659e+01,8.915999999999999659e+01,8.918999999999999773e+01,8.918999999999999773e+01,8.918999999999999773e+01,8.918999999999999773e+01,8.923000000000000398e+01,8.926999999999999602e+01,8.926999999999999602e+01,8.929999999999999716e+01,8.934000000000000341e+01,8.934000000000000341e+01,8.940999999999999659e+01,8.940999999999999659e+01,8.940999999999999659e+01,8.937000000000000455e+01,8.940999999999999659e+01,8.940999999999999659e+01,8.940999999999999659e+01,8.940999999999999659e+01,8.951000000000000512e+01,8.951000000000000512e+01,8.951000000000000512e+01,8.951000000000000512e+01,8.957999999999999829e+01,8.957999999999999829e+01,8.976000000000000512e+01,8.982999999999999829e+01,9.004000000000000625e+01,9.015000000000000568e+01,9.029000000000000625e+01,9.040000000000000568e+01,9.056999999999999318e+01,9.070999999999999375e+01,9.078000000000000114e+01,9.106999999999999318e+01,9.109999999999999432e+01,9.137999999999999545e+01,9.153000000000000114e+01,9.159999999999999432e+01,9.156000000000000227e+01,9.176999999999999602e+01,9.190999999999999659e+01,9.220000000000000284e+01,9.240999999999999659e+01,9.268999999999999773e+01,9.296999999999999886e+01,9.321999999999999886e+01,9.381999999999999318e+01,9.442000000000000171e+01,9.492000000000000171e+01,9.534000000000000341e+01,9.579999999999999716e+01,9.615000000000000568e+01,9.635999999999999943e+01,9.646999999999999886e+01,9.654000000000000625e+01,9.679000000000000625e+01,9.685999999999999943e+01,9.689000000000000057e+01,9.706999999999999318e+01,9.714000000000000057e+01,9.725000000000000000e+01,9.725000000000000000e+01,9.728000000000000114e+01,9.731999999999999318e+01,9.739000000000000057e+01,9.734999999999999432e+01,9.742000000000000171e+01,9.745999999999999375e+01,9.748999999999999488e+01,9.748999999999999488e+01,9.759999999999999432e+01,9.770000000000000284e+01,9.773999999999999488e+01,9.773999999999999488e+01,9.781000000000000227e+01,9.784999999999999432e+01,9.784999999999999432e+01,9.781000000000000227e+01,9.781000000000000227e+01,9.781000000000000227e+01,9.784999999999999432e+01,9.784999999999999432e+01,9.784999999999999432e+01,9.787999999999999545e+01,9.792000000000000171e+01,9.792000000000000171e+01,9.795000000000000284e+01,9.795000000000000284e+01,9.795000000000000284e+01,9.795000000000000284e+01,9.792000000000000171e+01,9.792000000000000171e+01,9.792000000000000171e+01,9.792000000000000171e+01,9.795000000000000284e+01,9.798999999999999488e+01,9.798999999999999488e+01,9.795000000000000284e+01,9.798999999999999488e+01,9.798999999999999488e+01,9.801999999999999602e+01,9.801999999999999602e+01,9.801999999999999602e+01,9.801999999999999602e+01,9.806000000000000227e+01,9.809000000000000341e+01,9.809000000000000341e+01,9.809000000000000341e+01,9.812999999999999545e+01,9.812999999999999545e+01,9.812999999999999545e+01,9.812999999999999545e+01,9.831000000000000227e+01,9.831000000000000227e+01,9.831000000000000227e+01,9.837999999999999545e+01,9.837999999999999545e+01,9.840999999999999659e+01,9.840999999999999659e+01,9.840999999999999659e+01,9.840999999999999659e+01,9.840999999999999659e+01,9.840999999999999659e+01,9.845000000000000284e+01,9.840999999999999659e+01,9.845000000000000284e+01,9.845000000000000284e+01,9.840999999999999659e+01,9.840999999999999659e+01,9.845000000000000284e+01,9.851999999999999602e+01,9.851999999999999602e+01,9.851999999999999602e+01,9.854999999999999716e+01,9.854999999999999716e+01,9.854999999999999716e+01,9.859000000000000341e+01,9.859000000000000341e+01,9.859000000000000341e+01,9.859000000000000341e+01,9.859000000000000341e+01,9.859000000000000341e+01,9.859000000000000341e+01,9.859000000000000341e+01,9.859000000000000341e+01,9.859000000000000341e+01,9.859000000000000341e+01,9.862000000000000455e+01,9.862000000000000455e+01,9.862000000000000455e+01,9.862000000000000455e+01,9.865999999999999659e+01,9.865999999999999659e+01,9.865999999999999659e+01,9.865999999999999659e+01,9.865999999999999659e+01,9.865999999999999659e+01,9.865999999999999659e+01,9.865999999999999659e+01,9.865999999999999659e+01,9.865999999999999659e+01,9.865999999999999659e+01,9.865999999999999659e+01,9.865999999999999659e+01,9.865999999999999659e+01,9.865999999999999659e+01,9.865999999999999659e+01,9.865999999999999659e+01,9.865999999999999659e+01,9.865999999999999659e+01,9.865999999999999659e+01,9.865999999999999659e+01,9.865999999999999659e+01,9.865999999999999659e+01,9.865999999999999659e+01,9.865999999999999659e+01,9.865999999999999659e+01,9.865999999999999659e+01,9.865999999999999659e+01,9.865999999999999659e+01,9.865999999999999659e+01,9.865999999999999659e+01,9.865999999999999659e+01,9.865999999999999659e+01,9.865999999999999659e+01,9.865999999999999659e+01,9.865999999999999659e+01,9.865999999999999659e+01,9.865999999999999659e+01,9.865999999999999659e+01,9.865999999999999659e+01,9.865999999999999659e+01,9.865999999999999659e+01,9.868999999999999773e+01,9.868999999999999773e+01,9.868999999999999773e+01,9.868999999999999773e+01,9.868999999999999773e+01,9.868999999999999773e+01,9.868999999999999773e+01,9.868999999999999773e+01,9.868999999999999773e+01,9.868999999999999773e+01,9.868999999999999773e+01,9.868999999999999773e+01,9.868999999999999773e+01,9.868999999999999773e+01,9.868999999999999773e+01,9.868999999999999773e+01,9.868999999999999773e+01,9.868999999999999773e+01,9.868999999999999773e+01,9.868999999999999773e+01,9.868999999999999773e+01,9.868999999999999773e+01,9.868999999999999773e+01,9.868999999999999773e+01,9.868999999999999773e+01,9.868999999999999773e+01,9.868999999999999773e+01,9.868999999999999773e+01,9.868999999999999773e+01,9.868999999999999773e+01,9.868999999999999773e+01,9.868999999999999773e+01,9.868999999999999773e+01,9.868999999999999773e+01,9.868999999999999773e+01,9.868999999999999773e+01,9.868999999999999773e+01,9.868999999999999773e+01,9.868999999999999773e+01,9.868999999999999773e+01,9.868999999999999773e+01,9.868999999999999773e+01,9.868999999999999773e+01,9.868999999999999773e+01,9.868999999999999773e+01,9.868999999999999773e+01,9.868999999999999773e+01,9.868999999999999773e+01,9.868999999999999773e+01,9.868999999999999773e+01,9.868999999999999773e+01,9.868999999999999773e+01,9.868999999999999773e+01,9.868999999999999773e+01,9.868999999999999773e+01,9.868999999999999773e+01,9.868999999999999773e+01,9.868999999999999773e+01,9.868999999999999773e+01,9.868999999999999773e+01,9.868999999999999773e+01,9.868999999999999773e+01,9.868999999999999773e+01,9.868999999999999773e+01


==> figures/results/efficiency/logictest0.02_acc.csv <==
2.350000000000000089e+00,1.300000000000000044e+00,1.300000000000000044e+00,2.600000000000000089e+00,2.399999999999999911e+00,2.250000000000000000e+00,2.500000000000000000e+00,3.100000000000000089e+00,4.049999999999999822e+00,2.950000000000000178e+00,3.500000000000000000e+00,3.850000000000000089e+00,3.799999999999999822e+00,3.649999999999999911e+00,3.850000000000000089e+00,3.950000000000000178e+00,4.200000000000000178e+00,4.650000000000000355e+00,5.349999999999999645e+00,6.549999999999999822e+00,8.050000000000000711e+00,9.650000000000000355e+00,1.059999999999999964e+01,1.205000000000000071e+01,1.294999999999999929e+01,1.459999999999999964e+01,1.575000000000000000e+01,1.655000000000000071e+01,1.719999999999999929e+01,1.910000000000000142e+01,2.055000000000000071e+01,2.239999999999999858e+01,2.380000000000000071e+01,2.425000000000000000e+01,2.435000000000000142e+01,2.580000000000000071e+01,2.630000000000000071e+01,2.669999999999999929e+01,2.680000000000000071e+01,2.750000000000000000e+01,2.835000000000000142e+01,2.844999999999999929e+01,2.885000000000000142e+01,2.989999999999999858e+01,3.055000000000000071e+01,3.094999999999999929e+01,3.189999999999999858e+01,3.260000000000000142e+01,3.439999999999999858e+01,3.495000000000000284e+01,3.614999999999999858e+01,3.704999999999999716e+01,3.795000000000000284e+01,3.785000000000000142e+01,3.929999999999999716e+01,3.975000000000000000e+01,4.029999999999999716e+01,4.200000000000000000e+01,4.314999999999999858e+01,4.364999999999999858e+01,4.429999999999999716e+01,4.485000000000000142e+01,4.529999999999999716e+01,4.685000000000000142e+01,4.770000000000000284e+01,4.814999999999999858e+01,4.889999999999999858e+01,4.939999999999999858e+01,5.014999999999999858e+01,5.060000000000000142e+01,5.085000000000000142e+01,5.154999999999999716e+01,5.150000000000000000e+01,5.195000000000000284e+01,5.204999999999999716e+01,5.239999999999999858e+01,5.279999999999999716e+01,5.314999999999999858e+01,5.310000000000000142e+01,5.345000000000000284e+01,5.395000000000000284e+01,5.350000000000000000e+01,5.385000000000000142e+01,5.364999999999999858e+01,5.425000000000000000e+01,5.460000000000000142e+01,5.504999999999999716e+01,5.575000000000000000e+01,5.554999999999999716e+01,5.535000000000000142e+01,5.495000000000000284e+01,5.495000000000000284e+01,5.475000000000000000e+01,5.425000000000000000e+01,5.420000000000000284e+01,5.445000000000000284e+01,5.495000000000000284e+01,5.510000000000000142e+01,5.550000000000000000e+01,5.579999999999999716e+01,5.554999999999999716e+01,5.575000000000000000e+01,5.595000000000000284e+01,5.570000000000000284e+01,5.604999999999999716e+01,5.589999999999999858e+01,5.610000000000000142e+01,5.645000000000000284e+01,5.639999999999999858e+01,5.650000000000000000e+01,5.650000000000000000e+01,5.614999999999999858e+01,5.654999999999999716e+01,5.639999999999999858e+01,5.679999999999999716e+01,5.664999999999999858e+01,5.629999999999999716e+01,5.685000000000000142e+01,5.700000000000000000e+01,5.650000000000000000e+01,5.650000000000000000e+01,5.654999999999999716e+01,5.685000000000000142e+01,5.729999999999999716e+01,5.725000000000000000e+01,5.725000000000000000e+01,5.720000000000000284e+01,5.664999999999999858e+01,5.679999999999999716e+01,5.635000000000000142e+01,5.739999999999999858e+01,5.810000000000000142e+01,5.810000000000000142e+01,5.825000000000000000e+01,5.839999999999999858e+01,5.875000000000000000e+01,5.814999999999999858e+01,5.835000000000000142e+01,5.835000000000000142e+01,5.839999999999999858e+01,5.825000000000000000e+01,5.860000000000000142e+01,5.870000000000000284e+01,5.889999999999999858e+01,5.914999999999999858e+01,5.879999999999999716e+01,5.829999999999999716e+01,5.804999999999999716e+01,5.845000000000000284e+01,5.850000000000000000e+01,5.870000000000000284e+01,5.860000000000000142e+01,5.839999999999999858e+01,5.825000000000000000e+01,5.839999999999999858e+01,5.814999999999999858e+01,5.870000000000000284e+01,5.904999999999999716e+01,5.920000000000000284e+01,5.889999999999999858e+01,5.879999999999999716e+01,5.835000000000000142e+01,5.775000000000000000e+01,5.779999999999999716e+01,5.839999999999999858e+01,5.870000000000000284e+01,5.910000000000000142e+01,5.885000000000000142e+01,5.825000000000000000e+01,5.889999999999999858e+01,5.864999999999999858e+01,5.889999999999999858e+01,6.045000000000000284e+01,6.085000000000000142e+01,6.175000000000000000e+01,6.125000000000000000e+01,6.114999999999999858e+01,6.035000000000000142e+01,6.095000000000000284e+01,6.145000000000000284e+01,6.110000000000000142e+01,6.125000000000000000e+01,6.125000000000000000e+01,6.075000000000000000e+01,6.070000000000000284e+01,6.075000000000000000e+01,6.064999999999999858e+01,6.129999999999999716e+01,6.139999999999999858e+01,6.110000000000000142e+01,6.079999999999999716e+01,6.070000000000000284e+01,6.135000000000000142e+01,6.114999999999999858e+01,6.110000000000000142e+01,6.114999999999999858e+01,6.104999999999999716e+01,6.135000000000000142e+01,6.129999999999999716e+01,6.170000000000000284e+01


==> figures/results/efficiency/logictest0.02_symacc.csv <==
1.621000000000000085e+01,1.619999999999999929e+01,1.619999999999999929e+01,2.560999999999999943e+01,1.983999999999999986e+01,1.689999999999999858e+01,2.116000000000000014e+01,2.828999999999999915e+01,4.071000000000000085e+01,3.588000000000000256e+01,4.068999999999999773e+01,4.204999999999999716e+01,4.247999999999999687e+01,4.311999999999999744e+01,4.160999999999999943e+01,4.178999999999999915e+01,4.296000000000000085e+01,4.511999999999999744e+01,4.771000000000000085e+01,5.218999999999999773e+01,5.571000000000000085e+01,5.942000000000000171e+01,6.099000000000000199e+01,6.342999999999999972e+01,6.465999999999999659e+01,6.675000000000000000e+01,6.795000000000000284e+01,6.937999999999999545e+01,7.017000000000000171e+01,7.175000000000000000e+01,7.279000000000000625e+01,7.382999999999999829e+01,7.512999999999999545e+01,7.600000000000000000e+01,7.629999999999999716e+01,7.698999999999999488e+01,7.728000000000000114e+01,7.745999999999999375e+01,7.750000000000000000e+01,7.804000000000000625e+01,7.831000000000000227e+01,7.850000000000000000e+01,7.864000000000000057e+01,7.931999999999999318e+01,7.970999999999999375e+01,7.993999999999999773e+01,8.056000000000000227e+01,8.093999999999999773e+01,8.157999999999999829e+01,8.182999999999999829e+01,8.240000000000000568e+01,8.284999999999999432e+01,8.334999999999999432e+01,8.353000000000000114e+01,8.384999999999999432e+01,8.406999999999999318e+01,8.437000000000000455e+01,8.498999999999999488e+01,8.540999999999999659e+01,8.557999999999999829e+01,8.579000000000000625e+01,8.604000000000000625e+01,8.637999999999999545e+01,8.673999999999999488e+01,8.704000000000000625e+01,8.720999999999999375e+01,8.748000000000000398e+01,8.770000000000000284e+01,8.795000000000000284e+01,8.806999999999999318e+01,8.818000000000000682e+01,8.853000000000000114e+01,8.851000000000000512e+01,8.859999999999999432e+01,8.868000000000000682e+01,8.871999999999999886e+01,8.879000000000000625e+01,8.892000000000000171e+01,8.895999999999999375e+01,8.901000000000000512e+01,8.915999999999999659e+01,8.906999999999999318e+01,8.910999999999999943e+01,8.909999999999999432e+01,8.926999999999999602e+01,8.937000000000000455e+01,8.937000000000000455e+01,8.956999999999999318e+01,8.946999999999999886e+01,8.935999999999999943e+01,8.926000000000000512e+01,8.931000000000000227e+01,8.926999999999999602e+01,8.918999999999999773e+01,8.915000000000000568e+01,8.926000000000000512e+01,8.931999999999999318e+01,8.937000000000000455e+01,8.953000000000000114e+01,8.959999999999999432e+01,8.957999999999999829e+01,8.957999999999999829e+01,8.965999999999999659e+01,8.965000000000000568e+01,8.979000000000000625e+01,8.975000000000000000e+01,8.971999999999999886e+01,8.981000000000000227e+01,8.984000000000000341e+01,8.979999999999999716e+01,8.987000000000000455e+01,8.982999999999999829e+01,8.995999999999999375e+01,8.987000000000000455e+01,9.000000000000000000e+01,8.995999999999999375e+01,8.990000000000000568e+01,9.004000000000000625e+01,9.018000000000000682e+01,9.009999999999999432e+01,9.010999999999999943e+01,9.014000000000000057e+01,9.020999999999999375e+01,9.034999999999999432e+01,9.032999999999999829e+01,9.037999999999999545e+01,9.034999999999999432e+01,9.021999999999999886e+01,9.029000000000000625e+01,9.020999999999999375e+01,9.043000000000000682e+01,9.056999999999999318e+01,9.057999999999999829e+01,9.059999999999999432e+01,9.062999999999999545e+01,9.070999999999999375e+01,9.048000000000000398e+01,9.056000000000000227e+01,9.054000000000000625e+01,9.056000000000000227e+01,9.053000000000000114e+01,9.059000000000000341e+01,9.062000000000000455e+01,9.065000000000000568e+01,9.071999999999999886e+01,9.062000000000000455e+01,9.051000000000000512e+01,9.043999999999999773e+01,9.059000000000000341e+01,9.062000000000000455e+01,9.071999999999999886e+01,9.068999999999999773e+01,9.060999999999999943e+01,9.050000000000000000e+01,9.056000000000000227e+01,9.054000000000000625e+01,9.070999999999999375e+01,9.070999999999999375e+01,9.075000000000000000e+01,9.070000000000000284e+01,9.065000000000000568e+01,9.051999999999999602e+01,9.037999999999999545e+01,9.040000000000000568e+01,9.054000000000000625e+01,9.062999999999999545e+01,9.071999999999999886e+01,9.065000000000000568e+01,9.045000000000000284e+01,9.068999999999999773e+01,9.059000000000000341e+01,9.064000000000000057e+01,9.112999999999999545e+01,9.123000000000000398e+01,9.140999999999999659e+01,9.128000000000000114e+01,9.129000000000000625e+01,9.109000000000000341e+01,9.123000000000000398e+01,9.134999999999999432e+01,9.129000000000000625e+01,9.132999999999999829e+01,9.129000000000000625e+01,9.115999999999999659e+01,9.114000000000000057e+01,9.117000000000000171e+01,9.114000000000000057e+01,9.129999999999999716e+01,9.135999999999999943e+01,9.129999999999999716e+01,9.123999999999999488e+01,9.120999999999999375e+01,9.137999999999999545e+01,9.137999999999999545e+01,9.139000000000000057e+01,9.137999999999999545e+01,9.132999999999999829e+01,9.145000000000000284e+01,9.145999999999999375e+01,9.148999999999999488e+01


==> figures/results/efficiency/logictest0.05_acc.csv <==
2.250000000000000000e+00,1.300000000000000044e+00,1.300000000000000044e+00,2.600000000000000089e+00,2.500000000000000000e+00,2.399999999999999911e+00,2.899999999999999911e+00,3.250000000000000000e+00,3.950000000000000178e+00,3.850000000000000089e+00,3.850000000000000089e+00,4.099999999999999645e+00,4.150000000000000355e+00,3.950000000000000178e+00,4.150000000000000355e+00,4.000000000000000000e+00,4.349999999999999645e+00,5.250000000000000000e+00,5.599999999999999645e+00,7.099999999999999645e+00,8.400000000000000355e+00,1.030000000000000071e+01,1.169999999999999929e+01,1.330000000000000071e+01,1.440000000000000036e+01,1.685000000000000142e+01,2.050000000000000000e+01,2.375000000000000000e+01,2.525000000000000000e+01,2.675000000000000000e+01,2.794999999999999929e+01,2.939999999999999858e+01,2.989999999999999858e+01,3.135000000000000142e+01,3.180000000000000071e+01,3.295000000000000284e+01,3.379999999999999716e+01,3.600000000000000000e+01,3.779999999999999716e+01,4.025000000000000000e+01,4.270000000000000284e+01,4.579999999999999716e+01,4.750000000000000000e+01,4.870000000000000284e+01,4.935000000000000142e+01,5.029999999999999716e+01,5.075000000000000000e+01,5.060000000000000142e+01,5.079999999999999716e+01,5.110000000000000142e+01,5.129999999999999716e+01,5.220000000000000284e+01,5.270000000000000284e+01,5.345000000000000284e+01,5.389999999999999858e+01,5.485000000000000142e+01,5.585000000000000142e+01,5.660000000000000142e+01,5.639999999999999858e+01,5.664999999999999858e+01,5.745000000000000284e+01,5.750000000000000000e+01,5.804999999999999716e+01,5.835000000000000142e+01,5.889999999999999858e+01,5.850000000000000000e+01,5.845000000000000284e+01,5.854999999999999716e+01,5.885000000000000142e+01,5.895000000000000284e+01,5.885000000000000142e+01,5.879999999999999716e+01,5.875000000000000000e+01,5.904999999999999716e+01,5.960000000000000142e+01,5.960000000000000142e+01,6.000000000000000000e+01,6.010000000000000142e+01,6.010000000000000142e+01,6.089999999999999858e+01,6.020000000000000284e+01,6.045000000000000284e+01,6.054999999999999716e+01,6.085000000000000142e+01,6.095000000000000284e+01,6.104999999999999716e+01,6.089999999999999858e+01,6.085000000000000142e+01,6.070000000000000284e+01,6.039999999999999858e+01,6.035000000000000142e+01,6.020000000000000284e+01,6.054999999999999716e+01,6.079999999999999716e+01,6.070000000000000284e+01,6.020000000000000284e+01,6.054999999999999716e+01,6.114999999999999858e+01,6.120000000000000284e+01,6.100000000000000000e+01,6.145000000000000284e+01,6.150000000000000000e+01,6.164999999999999858e+01,6.200000000000000000e+01,6.250000000000000000e+01,6.235000000000000142e+01,6.300000000000000000e+01,6.279999999999999716e+01,6.239999999999999858e+01,6.225000000000000000e+01,6.229999999999999716e+01,6.229999999999999716e+01,6.270000000000000284e+01,6.300000000000000000e+01,6.279999999999999716e+01,6.239999999999999858e+01,6.214999999999999858e+01,6.250000000000000000e+01,6.254999999999999716e+01,6.235000000000000142e+01,6.214999999999999858e+01,6.179999999999999716e+01,6.170000000000000284e+01,6.220000000000000284e+01,6.235000000000000142e+01,6.245000000000000284e+01,6.254999999999999716e+01,6.264999999999999858e+01,6.254999999999999716e+01,6.260000000000000142e+01,6.295000000000000284e+01,6.254999999999999716e+01,6.295000000000000284e+01,6.335000000000000142e+01,6.339999999999999858e+01,6.360000000000000142e+01,6.354999999999999716e+01,6.339999999999999858e+01,6.339999999999999858e+01,6.325000000000000000e+01,6.325000000000000000e+01,6.339999999999999858e+01,6.350000000000000000e+01,6.360000000000000142e+01,6.425000000000000000e+01,6.440000000000000568e+01,6.425000000000000000e+01,6.445000000000000284e+01,6.434999999999999432e+01,6.415000000000000568e+01,6.450000000000000000e+01,6.434999999999999432e+01,6.490000000000000568e+01,6.475000000000000000e+01,6.425000000000000000e+01,6.415000000000000568e+01,6.450000000000000000e+01,6.459999999999999432e+01,6.490000000000000568e+01,6.490000000000000568e+01,6.495000000000000284e+01,6.515000000000000568e+01,6.500000000000000000e+01,6.475000000000000000e+01,6.465000000000000568e+01,6.479999999999999716e+01,6.495000000000000284e+01,6.529999999999999716e+01,6.525000000000000000e+01,6.545000000000000284e+01,6.550000000000000000e+01,6.565000000000000568e+01,6.575000000000000000e+01,6.570000000000000284e+01,6.529999999999999716e+01,6.529999999999999716e+01,6.545000000000000284e+01,6.559999999999999432e+01,6.554999999999999716e+01,6.615000000000000568e+01,6.609999999999999432e+01,6.609999999999999432e+01,6.609999999999999432e+01,6.615000000000000568e+01,6.615000000000000568e+01,6.629999999999999716e+01,6.679999999999999716e+01,6.675000000000000000e+01,6.654999999999999716e+01,6.640000000000000568e+01,6.645000000000000284e+01,6.640000000000000568e+01,6.665000000000000568e+01,6.679999999999999716e+01,6.690000000000000568e+01,6.690000000000000568e+01,6.670000000000000284e+01,6.645000000000000284e+01,6.654999999999999716e+01,6.615000000000000568e+01,6.640000000000000568e+01,6.670000000000000284e+01,6.709999999999999432e+01,6.715000000000000568e+01,6.695000000000000284e+01,6.690000000000000568e+01,6.695000000000000284e+01,6.720000000000000284e+01,6.684999999999999432e+01,6.690000000000000568e+01,6.759999999999999432e+01,6.765000000000000568e+01,6.775000000000000000e+01,6.775000000000000000e+01,6.784999999999999432e+01,6.770000000000000284e+01,6.765000000000000568e+01,6.740000000000000568e+01,6.629999999999999716e+01,6.600000000000000000e+01,6.650000000000000000e+01,6.745000000000000284e+01,6.750000000000000000e+01,6.779999999999999716e+01,6.765000000000000568e+01,6.759999999999999432e+01,6.790000000000000568e+01,6.795000000000000284e+01,6.779999999999999716e+01,6.779999999999999716e+01,6.800000000000000000e+01,6.790000000000000568e+01,6.745000000000000284e+01,6.715000000000000568e+01,6.704999999999999716e+01,6.615000000000000568e+01,6.665000000000000568e+01,6.804999999999999716e+01,6.779999999999999716e+01,6.809999999999999432e+01,6.865000000000000568e+01,6.890000000000000568e+01,6.895000000000000284e+01,6.915000000000000568e+01,6.915000000000000568e+01,6.925000000000000000e+01,6.915000000000000568e+01,6.909999999999999432e+01,6.945000000000000284e+01,6.925000000000000000e+01,6.884999999999999432e+01,6.865000000000000568e+01,6.915000000000000568e+01,6.904999999999999716e+01,6.895000000000000284e+01,6.900000000000000000e+01,6.915000000000000568e+01,6.970000000000000284e+01,6.965000000000000568e+01,7.015000000000000568e+01,7.100000000000000000e+01,7.045000000000000284e+01,7.075000000000000000e+01,7.059999999999999432e+01,7.065000000000000568e+01,7.045000000000000284e+01,7.015000000000000568e+01,7.015000000000000568e+01,7.040000000000000568e+01,7.070000000000000284e+01,7.029999999999999716e+01,7.004999999999999716e+01,7.020000000000000284e+01,7.065000000000000568e+01,7.079999999999999716e+01,7.045000000000000284e+01,7.050000000000000000e+01,7.009999999999999432e+01,7.009999999999999432e+01,7.004999999999999716e+01,7.029999999999999716e+01,7.029999999999999716e+01,7.020000000000000284e+01,7.025000000000000000e+01,7.040000000000000568e+01,7.070000000000000284e+01,7.075000000000000000e+01,7.075000000000000000e+01,7.050000000000000000e+01,6.975000000000000000e+01,6.979999999999999716e+01,6.950000000000000000e+01,6.990000000000000568e+01,6.984999999999999432e+01,7.015000000000000568e+01,6.995000000000000284e+01,7.029999999999999716e+01,7.020000000000000284e+01,7.029999999999999716e+01,7.020000000000000284e+01,7.050000000000000000e+01,7.045000000000000284e+01,7.045000000000000284e+01,7.040000000000000568e+01,7.034999999999999432e+01,7.040000000000000568e+01,7.054999999999999716e+01,7.040000000000000568e+01,7.059999999999999432e+01,7.084999999999999432e+01,7.095000000000000284e+01,7.104999999999999716e+01,7.109999999999999432e+01,7.079999999999999716e+01,7.029999999999999716e+01,7.034999999999999432e+01,7.020000000000000284e+01,7.040000000000000568e+01,7.015000000000000568e+01,7.009999999999999432e+01,7.009999999999999432e+01,6.984999999999999432e+01,6.954999999999999716e+01,6.984999999999999432e+01,7.004999999999999716e+01,6.979999999999999716e+01,6.959999999999999432e+01,6.934999999999999432e+01,7.000000000000000000e+01,7.015000000000000568e+01,7.029999999999999716e+01,7.029999999999999716e+01,7.045000000000000284e+01,7.095000000000000284e+01,7.095000000000000284e+01,7.079999999999999716e+01,7.070000000000000284e+01,7.104999999999999716e+01,7.084999999999999432e+01,7.075000000000000000e+01,7.059999999999999432e+01,7.095000000000000284e+01,7.104999999999999716e+01,7.125000000000000000e+01,7.145000000000000284e+01,7.165000000000000568e+01,7.150000000000000000e+01,7.175000000000000000e+01,7.175000000000000000e+01,7.209999999999999432e+01,7.184999999999999432e+01,7.159999999999999432e+01,7.175000000000000000e+01,7.165000000000000568e+01,7.184999999999999432e+01,7.170000000000000284e+01,7.159999999999999432e+01,7.175000000000000000e+01,7.170000000000000284e+01,7.184999999999999432e+01,7.170000000000000284e+01,7.170000000000000284e+01,7.154999999999999716e+01,7.159999999999999432e+01,7.190000000000000568e+01,7.175000000000000000e+01,7.145000000000000284e+01,7.140000000000000568e+01,7.170000000000000284e+01,7.190000000000000568e+01,7.200000000000000000e+01,7.195000000000000284e+01,7.145000000000000284e+01,7.184999999999999432e+01,7.195000000000000284e+01,7.150000000000000000e+01,7.190000000000000568e+01,7.175000000000000000e+01,7.150000000000000000e+01,7.200000000000000000e+01,7.234999999999999432e+01,7.204999999999999716e+01,7.190000000000000568e+01,7.220000000000000284e+01,7.195000000000000284e+01,7.204999999999999716e+01,7.200000000000000000e+01,7.209999999999999432e+01,7.240000000000000568e+01,7.295000000000000284e+01,7.290000000000000568e+01,7.215000000000000568e+01,7.204999999999999716e+01,7.250000000000000000e+01,7.250000000000000000e+01,7.245000000000000284e+01,7.240000000000000568e+01,7.254999999999999716e+01,7.245000000000000284e+01,7.240000000000000568e+01


==> figures/results/efficiency/logictest0.05_symacc.csv <==
1.687999999999999901e+01,1.621000000000000085e+01,1.619999999999999929e+01,2.376999999999999957e+01,2.407000000000000028e+01,2.466000000000000014e+01,3.521000000000000085e+01,3.892999999999999972e+01,4.121000000000000085e+01,3.414000000000000057e+01,3.203999999999999915e+01,3.534000000000000341e+01,3.853999999999999915e+01,4.135000000000000142e+01,4.300999999999999801e+01,4.317000000000000171e+01,4.467999999999999972e+01,4.578000000000000114e+01,4.829999999999999716e+01,5.224000000000000199e+01,5.554999999999999716e+01,5.849000000000000199e+01,6.203999999999999915e+01,6.456000000000000227e+01,6.648000000000000398e+01,6.906000000000000227e+01,7.235999999999999943e+01,7.456000000000000227e+01,7.570000000000000284e+01,7.650000000000000000e+01,7.732999999999999829e+01,7.818999999999999773e+01,7.881999999999999318e+01,7.968000000000000682e+01,8.010999999999999943e+01,8.070000000000000284e+01,8.101000000000000512e+01,8.195999999999999375e+01,8.289000000000000057e+01,8.392000000000000171e+01,8.487999999999999545e+01,8.587999999999999545e+01,8.646999999999999886e+01,8.687999999999999545e+01,8.720999999999999375e+01,8.743999999999999773e+01,8.767000000000000171e+01,8.770999999999999375e+01,8.770000000000000284e+01,8.776000000000000512e+01,8.773000000000000398e+01,8.809000000000000341e+01,8.818999999999999773e+01,8.845999999999999375e+01,8.873000000000000398e+01,8.904000000000000625e+01,8.939000000000000057e+01,8.964000000000000057e+01,8.960999999999999943e+01,8.965999999999999659e+01,8.987999999999999545e+01,8.987000000000000455e+01,9.006999999999999318e+01,9.018000000000000682e+01,9.040000000000000568e+01,9.029000000000000625e+01,9.026999999999999602e+01,9.029999999999999716e+01,9.045000000000000284e+01,9.048999999999999488e+01,9.051000000000000512e+01,9.051000000000000512e+01,9.043999999999999773e+01,9.054999999999999716e+01,9.057999999999999829e+01,9.054000000000000625e+01,9.065000000000000568e+01,9.070999999999999375e+01,9.068000000000000682e+01,9.093000000000000682e+01,9.071999999999999886e+01,9.079000000000000625e+01,9.087999999999999545e+01,9.096999999999999886e+01,9.098999999999999488e+01,9.103000000000000114e+01,9.100000000000000000e+01,9.096999999999999886e+01,9.092000000000000171e+01,9.081000000000000227e+01,9.087999999999999545e+01,9.084000000000000341e+01,9.092000000000000171e+01,9.103000000000000114e+01,9.103000000000000114e+01,9.092000000000000171e+01,9.106999999999999318e+01,9.123000000000000398e+01,9.126999999999999602e+01,9.120999999999999375e+01,9.129000000000000625e+01,9.132999999999999829e+01,9.129999999999999716e+01,9.137999999999999545e+01,9.154000000000000625e+01,9.150000000000000000e+01,9.168999999999999773e+01,9.170999999999999375e+01,9.160999999999999943e+01,9.154000000000000625e+01,9.154000000000000625e+01,9.154999999999999716e+01,9.162999999999999545e+01,9.168999999999999773e+01,9.162000000000000455e+01,9.159999999999999432e+01,9.151999999999999602e+01,9.162000000000000455e+01,9.162000000000000455e+01,9.156000000000000227e+01,9.156000000000000227e+01,9.145000000000000284e+01,9.143999999999999773e+01,9.156999999999999318e+01,9.162000000000000455e+01,9.162000000000000455e+01,9.162999999999999545e+01,9.168000000000000682e+01,9.165999999999999659e+01,9.170999999999999375e+01,9.182999999999999829e+01,9.170000000000000284e+01,9.176999999999999602e+01,9.184999999999999432e+01,9.184000000000000341e+01,9.187999999999999545e+01,9.181999999999999318e+01,9.179000000000000625e+01,9.179000000000000625e+01,9.179999999999999716e+01,9.176999999999999602e+01,9.181000000000000227e+01,9.181999999999999318e+01,9.185999999999999943e+01,9.195000000000000284e+01,9.204999999999999716e+01,9.203000000000000114e+01,9.204000000000000625e+01,9.201999999999999602e+01,9.195999999999999375e+01,9.204999999999999716e+01,9.200000000000000000e+01,9.212999999999999545e+01,9.212999999999999545e+01,9.200000000000000000e+01,9.204000000000000625e+01,9.212000000000000455e+01,9.214000000000000057e+01,9.217000000000000171e+01,9.218999999999999773e+01,9.220000000000000284e+01,9.220999999999999375e+01,9.223000000000000398e+01,9.220000000000000284e+01,9.217000000000000171e+01,9.217000000000000171e+01,9.214000000000000057e+01,9.220000000000000284e+01,9.218000000000000682e+01,9.223000000000000398e+01,9.228000000000000114e+01,9.231000000000000227e+01,9.231999999999999318e+01,9.231000000000000227e+01,9.221999999999999886e+01,9.223000000000000398e+01,9.226000000000000512e+01,9.229000000000000625e+01,9.229999999999999716e+01,9.251000000000000512e+01,9.248999999999999488e+01,9.250000000000000000e+01,9.248999999999999488e+01,9.245999999999999375e+01,9.251999999999999602e+01,9.256999999999999318e+01,9.270000000000000284e+01,9.268999999999999773e+01,9.262999999999999545e+01,9.260999999999999943e+01,9.262000000000000455e+01,9.262999999999999545e+01,9.273999999999999488e+01,9.275000000000000000e+01,9.276000000000000512e+01,9.276999999999999602e+01,9.273000000000000398e+01,9.268000000000000682e+01,9.268999999999999773e+01,9.256000000000000227e+01,9.267000000000000171e+01,9.273999999999999488e+01,9.282999999999999829e+01,9.287000000000000455e+01,9.282999999999999829e+01,9.282999999999999829e+01,9.281999999999999318e+01,9.289000000000000057e+01,9.279999999999999716e+01,9.281000000000000227e+01,9.290999999999999659e+01,9.293000000000000682e+01,9.293000000000000682e+01,9.298999999999999488e+01,9.296999999999999886e+01,9.295000000000000284e+01,9.298000000000000398e+01,9.293000000000000682e+01,9.273999999999999488e+01,9.268999999999999773e+01,9.279000000000000625e+01,9.296999999999999886e+01,9.300000000000000000e+01,9.303000000000000114e+01,9.304000000000000625e+01,9.301999999999999602e+01,9.304999999999999716e+01,9.304999999999999716e+01,9.304000000000000625e+01,9.304999999999999716e+01,9.309999999999999432e+01,9.306999999999999318e+01,9.295000000000000284e+01,9.287999999999999545e+01,9.289000000000000057e+01,9.265999999999999659e+01,9.273999999999999488e+01,9.318999999999999773e+01,9.315000000000000568e+01,9.320999999999999375e+01,9.331999999999999318e+01,9.340000000000000568e+01,9.337999999999999545e+01,9.346999999999999886e+01,9.348000000000000398e+01,9.353000000000000114e+01,9.343000000000000682e+01,9.337999999999999545e+01,9.343999999999999773e+01,9.345999999999999375e+01,9.337999999999999545e+01,9.335999999999999943e+01,9.345000000000000284e+01,9.343999999999999773e+01,9.343000000000000682e+01,9.348000000000000398e+01,9.354000000000000625e+01,9.367000000000000171e+01,9.370999999999999375e+01,9.379000000000000625e+01,9.395000000000000284e+01,9.384000000000000341e+01,9.392000000000000171e+01,9.384000000000000341e+01,9.381000000000000227e+01,9.379999999999999716e+01,9.375000000000000000e+01,9.373999999999999488e+01,9.373000000000000398e+01,9.375000000000000000e+01,9.368000000000000682e+01,9.362000000000000455e+01,9.368000000000000682e+01,9.379000000000000625e+01,9.387000000000000455e+01,9.376000000000000512e+01,9.376999999999999602e+01,9.368000000000000682e+01,9.368999999999999773e+01,9.370000000000000284e+01,9.376999999999999602e+01,9.376999999999999602e+01,9.371999999999999886e+01,9.375000000000000000e+01,9.376999999999999602e+01,9.385999999999999943e+01,9.389000000000000057e+01,9.381999999999999318e+01,9.379000000000000625e+01,9.360999999999999943e+01,9.356000000000000227e+01,9.348000000000000398e+01,9.359999999999999432e+01,9.365999999999999659e+01,9.371999999999999886e+01,9.365999999999999659e+01,9.368999999999999773e+01,9.367000000000000171e+01,9.368999999999999773e+01,9.364000000000000057e+01,9.367000000000000171e+01,9.365000000000000568e+01,9.362999999999999545e+01,9.365000000000000568e+01,9.365000000000000568e+01,9.370000000000000284e+01,9.370000000000000284e+01,9.359999999999999432e+01,9.367000000000000171e+01,9.373000000000000398e+01,9.373000000000000398e+01,9.379999999999999716e+01,9.381000000000000227e+01,9.375000000000000000e+01,9.365000000000000568e+01,9.370000000000000284e+01,9.365000000000000568e+01,9.370999999999999375e+01,9.365999999999999659e+01,9.365000000000000568e+01,9.368999999999999773e+01,9.368000000000000682e+01,9.359999999999999432e+01,9.364000000000000057e+01,9.368000000000000682e+01,9.364000000000000057e+01,9.362000000000000455e+01,9.356000000000000227e+01,9.370000000000000284e+01,9.375000000000000000e+01,9.376000000000000512e+01,9.375000000000000000e+01,9.381999999999999318e+01,9.389000000000000057e+01,9.387000000000000455e+01,9.387000000000000455e+01,9.381999999999999318e+01,9.389000000000000057e+01,9.384999999999999432e+01,9.387999999999999545e+01,9.381999999999999318e+01,9.387999999999999545e+01,9.393000000000000682e+01,9.395999999999999375e+01,9.395999999999999375e+01,9.404999999999999716e+01,9.398000000000000398e+01,9.407999999999999829e+01,9.407999999999999829e+01,9.412999999999999545e+01,9.409999999999999432e+01,9.404999999999999716e+01,9.407999999999999829e+01,9.404000000000000625e+01,9.409000000000000341e+01,9.406000000000000227e+01,9.406999999999999318e+01,9.410999999999999943e+01,9.410999999999999943e+01,9.412999999999999545e+01,9.407999999999999829e+01,9.406000000000000227e+01,9.403000000000000114e+01,9.403000000000000114e+01,9.409999999999999432e+01,9.409999999999999432e+01,9.404000000000000625e+01,9.404000000000000625e+01,9.406999999999999318e+01,9.412000000000000455e+01,9.414000000000000057e+01,9.412000000000000455e+01,9.401000000000000512e+01,9.415999999999999659e+01,9.420000000000000284e+01,9.407999999999999829e+01,9.412999999999999545e+01,9.412000000000000455e+01,9.401999999999999602e+01,9.409999999999999432e+01,9.415999999999999659e+01,9.410999999999999943e+01,9.404000000000000625e+01,9.404999999999999716e+01,9.401999999999999602e+01,9.404000000000000625e+01,9.404000000000000625e+01,9.406000000000000227e+01,9.415000000000000568e+01,9.426999999999999602e+01,9.428000000000000114e+01,9.412999999999999545e+01,9.410999999999999943e+01,9.420999999999999375e+01,9.425000000000000000e+01,9.423999999999999488e+01,9.420999999999999375e+01,9.426000000000000512e+01,9.421999999999999886e+01,9.425000000000000000e+01


==> figures/results/efficiency/logictrain0.02_acc.csv <==
2.500000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,2.000000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,1.500000000000000000e+00,2.500000000000000000e+00,3.000000000000000000e+00,3.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00,3.500000000000000000e+00,4.000000000000000000e+00,4.000000000000000000e+00,4.000000000000000000e+00,4.500000000000000000e+00,5.500000000000000000e+00,7.000000000000000000e+00,9.000000000000000000e+00,1.200000000000000000e+01,1.300000000000000000e+01,1.550000000000000000e+01,1.600000000000000000e+01,1.900000000000000000e+01,1.850000000000000000e+01,2.050000000000000000e+01,2.250000000000000000e+01,2.400000000000000000e+01,2.500000000000000000e+01,2.750000000000000000e+01,3.000000000000000000e+01,3.250000000000000000e+01,3.400000000000000000e+01,3.550000000000000000e+01,3.700000000000000000e+01,3.700000000000000000e+01,3.850000000000000000e+01,4.000000000000000000e+01,4.150000000000000000e+01,4.150000000000000000e+01,4.150000000000000000e+01,4.200000000000000000e+01,4.200000000000000000e+01,4.350000000000000000e+01,4.550000000000000000e+01,4.600000000000000000e+01,4.650000000000000000e+01,4.750000000000000000e+01,4.950000000000000000e+01,5.300000000000000000e+01,5.350000000000000000e+01,5.600000000000000000e+01,5.700000000000000000e+01,5.700000000000000000e+01,5.800000000000000000e+01,6.000000000000000000e+01,6.200000000000000000e+01,6.400000000000000000e+01,6.450000000000000000e+01,6.450000000000000000e+01,6.500000000000000000e+01,6.550000000000000000e+01,6.700000000000000000e+01,6.850000000000000000e+01,7.000000000000000000e+01,7.150000000000000000e+01,7.200000000000000000e+01,7.200000000000000000e+01,7.200000000000000000e+01,7.500000000000000000e+01,7.450000000000000000e+01,7.500000000000000000e+01,7.700000000000000000e+01,7.700000000000000000e+01,7.700000000000000000e+01,7.700000000000000000e+01,7.850000000000000000e+01,8.000000000000000000e+01,8.000000000000000000e+01,8.000000000000000000e+01,8.000000000000000000e+01,8.000000000000000000e+01,8.000000000000000000e+01,8.000000000000000000e+01,8.000000000000000000e+01,8.000000000000000000e+01,7.950000000000000000e+01,7.950000000000000000e+01,8.000000000000000000e+01,8.000000000000000000e+01,8.050000000000000000e+01,8.100000000000000000e+01,8.150000000000000000e+01,8.200000000000000000e+01,8.200000000000000000e+01,8.200000000000000000e+01,8.200000000000000000e+01,8.200000000000000000e+01,8.200000000000000000e+01,8.200000000000000000e+01,8.200000000000000000e+01,8.200000000000000000e+01,8.200000000000000000e+01,8.250000000000000000e+01,8.250000000000000000e+01,8.250000000000000000e+01,8.250000000000000000e+01,8.250000000000000000e+01,8.250000000000000000e+01,8.250000000000000000e+01,8.250000000000000000e+01,8.250000000000000000e+01,8.400000000000000000e+01,8.400000000000000000e+01,8.350000000000000000e+01,8.350000000000000000e+01,8.400000000000000000e+01,8.400000000000000000e+01,8.400000000000000000e+01,8.400000000000000000e+01,8.400000000000000000e+01,8.400000000000000000e+01,8.400000000000000000e+01,8.400000000000000000e+01,8.400000000000000000e+01,8.450000000000000000e+01,8.450000000000000000e+01,8.500000000000000000e+01,8.550000000000000000e+01,8.600000000000000000e+01,8.600000000000000000e+01,8.650000000000000000e+01,8.650000000000000000e+01,8.650000000000000000e+01,8.650000000000000000e+01,8.650000000000000000e+01,8.650000000000000000e+01,8.650000000000000000e+01,8.650000000000000000e+01,8.650000000000000000e+01,8.700000000000000000e+01,8.700000000000000000e+01,8.700000000000000000e+01,8.700000000000000000e+01,8.700000000000000000e+01,8.700000000000000000e+01,8.800000000000000000e+01,8.800000000000000000e+01,8.800000000000000000e+01,8.800000000000000000e+01,8.750000000000000000e+01,8.750000000000000000e+01,8.700000000000000000e+01,8.700000000000000000e+01,8.700000000000000000e+01,8.700000000000000000e+01,8.900000000000000000e+01,8.950000000000000000e+01,8.950000000000000000e+01,8.950000000000000000e+01,8.950000000000000000e+01,8.950000000000000000e+01,8.950000000000000000e+01,8.950000000000000000e+01,8.950000000000000000e+01,9.000000000000000000e+01,9.000000000000000000e+01,9.050000000000000000e+01,9.050000000000000000e+01,9.100000000000000000e+01,9.100000000000000000e+01,9.100000000000000000e+01,9.100000000000000000e+01,9.100000000000000000e+01,9.150000000000000000e+01,9.150000000000000000e+01,9.150000000000000000e+01,9.200000000000000000e+01,9.200000000000000000e+01,9.200000000000000000e+01,9.200000000000000000e+01,9.200000000000000000e+01,9.200000000000000000e+01,9.150000000000000000e+01,9.150000000000000000e+01,9.150000000000000000e+01,9.150000000000000000e+01,9.150000000000000000e+01,9.150000000000000000e+01,9.150000000000000000e+01,9.200000000000000000e+01,9.200000000000000000e+01,9.200000000000000000e+01,9.200000000000000000e+01,9.150000000000000000e+01,9.150000000000000000e+01,9.150000000000000000e+01,9.200000000000000000e+01


==> figures/results/efficiency/logictrain0.02_symacc.csv <==
1.780000000000000071e+01,1.696999999999999886e+01,1.696999999999999886e+01,2.614999999999999858e+01,2.064000000000000057e+01,1.733999999999999986e+01,2.239000000000000057e+01,2.880999999999999872e+01,4.192999999999999972e+01,3.678999999999999915e+01,4.164999999999999858e+01,4.375999999999999801e+01,4.477000000000000313e+01,4.485999999999999943e+01,4.357999999999999829e+01,4.349000000000000199e+01,4.439999999999999858e+01,4.660999999999999943e+01,4.835000000000000142e+01,5.357999999999999829e+01,5.742999999999999972e+01,6.110000000000000142e+01,6.284000000000000341e+01,6.559999999999999432e+01,6.615000000000000568e+01,6.871999999999999886e+01,7.009000000000000341e+01,7.239000000000000057e+01,7.404000000000000625e+01,7.550000000000000000e+01,7.642000000000000171e+01,7.834999999999999432e+01,7.898999999999999488e+01,7.954000000000000625e+01,8.018000000000000682e+01,8.128000000000000114e+01,8.182999999999999829e+01,8.201999999999999602e+01,8.275000000000000000e+01,8.339000000000000057e+01,8.384999999999999432e+01,8.393999999999999773e+01,8.384999999999999432e+01,8.440000000000000568e+01,8.476999999999999602e+01,8.514000000000000057e+01,8.559999999999999432e+01,8.615000000000000568e+01,8.623999999999999488e+01,8.687999999999999545e+01,8.751999999999999602e+01,8.826000000000000512e+01,8.853000000000000114e+01,8.917000000000000171e+01,8.945000000000000284e+01,8.945000000000000284e+01,8.981999999999999318e+01,9.054999999999999716e+01,9.082999999999999829e+01,9.137999999999999545e+01,9.146999999999999886e+01,9.146999999999999886e+01,9.201999999999999602e+01,9.229000000000000625e+01,9.265999999999999659e+01,9.312000000000000455e+01,9.339000000000000057e+01,9.393999999999999773e+01,9.404000000000000625e+01,9.404000000000000625e+01,9.404000000000000625e+01,9.459000000000000341e+01,9.450000000000000000e+01,9.459000000000000341e+01,9.504999999999999716e+01,9.504999999999999716e+01,9.514000000000000057e+01,9.514000000000000057e+01,9.540999999999999659e+01,9.568999999999999773e+01,9.568999999999999773e+01,9.568999999999999773e+01,9.568999999999999773e+01,9.568999999999999773e+01,9.568999999999999773e+01,9.568999999999999773e+01,9.568999999999999773e+01,9.568999999999999773e+01,9.559999999999999432e+01,9.559999999999999432e+01,9.568999999999999773e+01,9.568999999999999773e+01,9.578000000000000114e+01,9.595999999999999375e+01,9.606000000000000227e+01,9.623999999999999488e+01,9.623999999999999488e+01,9.623999999999999488e+01,9.623999999999999488e+01,9.623999999999999488e+01,9.623999999999999488e+01,9.623999999999999488e+01,9.623999999999999488e+01,9.623999999999999488e+01,9.623999999999999488e+01,9.632999999999999829e+01,9.632999999999999829e+01,9.632999999999999829e+01,9.632999999999999829e+01,9.632999999999999829e+01,9.632999999999999829e+01,9.632999999999999829e+01,9.632999999999999829e+01,9.642000000000000171e+01,9.670000000000000284e+01,9.670000000000000284e+01,9.660999999999999943e+01,9.660999999999999943e+01,9.687999999999999545e+01,9.687999999999999545e+01,9.687999999999999545e+01,9.687999999999999545e+01,9.687999999999999545e+01,9.687999999999999545e+01,9.687999999999999545e+01,9.687999999999999545e+01,9.687999999999999545e+01,9.696999999999999886e+01,9.696999999999999886e+01,9.706000000000000227e+01,9.725000000000000000e+01,9.734000000000000341e+01,9.734000000000000341e+01,9.743000000000000682e+01,9.743000000000000682e+01,9.743000000000000682e+01,9.743000000000000682e+01,9.743000000000000682e+01,9.743000000000000682e+01,9.743000000000000682e+01,9.743000000000000682e+01,9.743000000000000682e+01,9.751999999999999602e+01,9.751999999999999602e+01,9.751999999999999602e+01,9.751999999999999602e+01,9.751999999999999602e+01,9.751999999999999602e+01,9.770999999999999375e+01,9.770999999999999375e+01,9.770999999999999375e+01,9.770999999999999375e+01,9.760999999999999943e+01,9.760999999999999943e+01,9.751999999999999602e+01,9.751999999999999602e+01,9.751999999999999602e+01,9.751999999999999602e+01,9.789000000000000057e+01,9.798000000000000398e+01,9.798000000000000398e+01,9.798000000000000398e+01,9.798000000000000398e+01,9.798000000000000398e+01,9.798000000000000398e+01,9.798000000000000398e+01,9.798000000000000398e+01,9.806999999999999318e+01,9.806999999999999318e+01,9.817000000000000171e+01,9.817000000000000171e+01,9.826000000000000512e+01,9.826000000000000512e+01,9.826000000000000512e+01,9.826000000000000512e+01,9.826000000000000512e+01,9.834999999999999432e+01,9.834999999999999432e+01,9.834999999999999432e+01,9.843999999999999773e+01,9.843999999999999773e+01,9.843999999999999773e+01,9.843999999999999773e+01,9.843999999999999773e+01,9.843999999999999773e+01,9.834999999999999432e+01,9.834999999999999432e+01,9.834999999999999432e+01,9.834999999999999432e+01,9.834999999999999432e+01,9.834999999999999432e+01,9.834999999999999432e+01,9.843999999999999773e+01,9.843999999999999773e+01,9.843999999999999773e+01,9.843999999999999773e+01,9.834999999999999432e+01,9.834999999999999432e+01,9.834999999999999432e+01,9.843999999999999773e+01


==> figures/results/efficiency/logictrain0.05_acc.csv <==
2.600000000000000089e+00,1.199999999999999956e+00,1.199999999999999956e+00,3.000000000000000000e+00,2.799999999999999822e+00,2.600000000000000089e+00,3.000000000000000000e+00,4.000000000000000000e+00,3.799999999999999822e+00,3.399999999999999911e+00,3.600000000000000089e+00,3.600000000000000089e+00,4.799999999999999822e+00,6.000000000000000000e+00,4.799999999999999822e+00,4.000000000000000000e+00,5.400000000000000355e+00,5.000000000000000000e+00,5.599999999999999645e+00,8.000000000000000000e+00,1.059999999999999964e+01,1.219999999999999929e+01,1.400000000000000000e+01,1.660000000000000142e+01,1.860000000000000142e+01,2.260000000000000142e+01,2.560000000000000142e+01,2.919999999999999929e+01,2.880000000000000071e+01,3.039999999999999858e+01,3.239999999999999858e+01,3.420000000000000284e+01,3.520000000000000284e+01,3.739999999999999858e+01,3.839999999999999858e+01,4.039999999999999858e+01,4.279999999999999716e+01,4.279999999999999716e+01,4.539999999999999858e+01,4.760000000000000142e+01,5.079999999999999716e+01,5.300000000000000000e+01,5.479999999999999716e+01,5.679999999999999716e+01,5.779999999999999716e+01,5.839999999999999858e+01,5.939999999999999858e+01,6.060000000000000142e+01,6.120000000000000284e+01,6.120000000000000284e+01,6.160000000000000142e+01,6.339999999999999858e+01,6.360000000000000142e+01,6.440000000000000568e+01,6.500000000000000000e+01,6.579999999999999716e+01,6.679999999999999716e+01,6.779999999999999716e+01,6.859999999999999432e+01,6.879999999999999716e+01,6.900000000000000000e+01,6.879999999999999716e+01,6.959999999999999432e+01,7.040000000000000568e+01,7.120000000000000284e+01,7.100000000000000000e+01,7.120000000000000284e+01,7.120000000000000284e+01,7.140000000000000568e+01,7.179999999999999716e+01,7.220000000000000284e+01,7.220000000000000284e+01,7.220000000000000284e+01,7.220000000000000284e+01,7.259999999999999432e+01,7.259999999999999432e+01,7.259999999999999432e+01,7.300000000000000000e+01,7.300000000000000000e+01,7.320000000000000284e+01,7.320000000000000284e+01,7.359999999999999432e+01,7.420000000000000284e+01,7.459999999999999432e+01,7.459999999999999432e+01,7.459999999999999432e+01,7.479999999999999716e+01,7.479999999999999716e+01,7.479999999999999716e+01,7.440000000000000568e+01,7.440000000000000568e+01,7.500000000000000000e+01,7.520000000000000284e+01,7.559999999999999432e+01,7.579999999999999716e+01,7.579999999999999716e+01,7.559999999999999432e+01,7.600000000000000000e+01,7.579999999999999716e+01,7.579999999999999716e+01,7.620000000000000284e+01,7.620000000000000284e+01,7.640000000000000568e+01,7.659999999999999432e+01,7.659999999999999432e+01,7.640000000000000568e+01,7.759999999999999432e+01,7.759999999999999432e+01,7.759999999999999432e+01,7.759999999999999432e+01,7.779999999999999716e+01,7.800000000000000000e+01,7.800000000000000000e+01,7.820000000000000284e+01,7.800000000000000000e+01,7.820000000000000284e+01,7.820000000000000284e+01,7.820000000000000284e+01,7.840000000000000568e+01,7.840000000000000568e+01,7.840000000000000568e+01,7.840000000000000568e+01,7.840000000000000568e+01,7.820000000000000284e+01,7.840000000000000568e+01,7.859999999999999432e+01,7.859999999999999432e+01,7.859999999999999432e+01,7.859999999999999432e+01,7.859999999999999432e+01,7.900000000000000000e+01,7.900000000000000000e+01,7.920000000000000284e+01,7.920000000000000284e+01,7.920000000000000284e+01,7.940000000000000568e+01,7.940000000000000568e+01,7.940000000000000568e+01,7.940000000000000568e+01,7.959999999999999432e+01,7.959999999999999432e+01,7.959999999999999432e+01,7.959999999999999432e+01,7.979999999999999716e+01,8.000000000000000000e+01,8.040000000000000568e+01,8.040000000000000568e+01,8.059999999999999432e+01,8.059999999999999432e+01,8.079999999999999716e+01,8.159999999999999432e+01,8.159999999999999432e+01,8.159999999999999432e+01,8.200000000000000000e+01,8.200000000000000000e+01,8.240000000000000568e+01,8.240000000000000568e+01,8.240000000000000568e+01,8.259999999999999432e+01,8.259999999999999432e+01,8.259999999999999432e+01,8.279999999999999716e+01,8.279999999999999716e+01,8.279999999999999716e+01,8.300000000000000000e+01,8.279999999999999716e+01,8.279999999999999716e+01,8.279999999999999716e+01,8.279999999999999716e+01,8.279999999999999716e+01,8.279999999999999716e+01,8.279999999999999716e+01,8.279999999999999716e+01,8.279999999999999716e+01,8.279999999999999716e+01,8.279999999999999716e+01,8.279999999999999716e+01,8.279999999999999716e+01,8.279999999999999716e+01,8.420000000000000284e+01,8.420000000000000284e+01,8.420000000000000284e+01,8.420000000000000284e+01,8.440000000000000568e+01,8.440000000000000568e+01,8.459999999999999432e+01,8.479999999999999716e+01,8.479999999999999716e+01,8.479999999999999716e+01,8.479999999999999716e+01,8.479999999999999716e+01,8.479999999999999716e+01,8.500000000000000000e+01,8.500000000000000000e+01,8.500000000000000000e+01,8.520000000000000284e+01,8.520000000000000284e+01,8.540000000000000568e+01,8.540000000000000568e+01,8.540000000000000568e+01,8.540000000000000568e+01,8.540000000000000568e+01,8.559999999999999432e+01,8.559999999999999432e+01,8.559999999999999432e+01,8.559999999999999432e+01,8.559999999999999432e+01,8.559999999999999432e+01,8.559999999999999432e+01,8.559999999999999432e+01,8.559999999999999432e+01,8.559999999999999432e+01,8.559999999999999432e+01,8.559999999999999432e+01,8.559999999999999432e+01,8.559999999999999432e+01,8.559999999999999432e+01,8.600000000000000000e+01,8.620000000000000284e+01,8.620000000000000284e+01,8.620000000000000284e+01,8.620000000000000284e+01,8.620000000000000284e+01,8.620000000000000284e+01,8.620000000000000284e+01,8.579999999999999716e+01,8.600000000000000000e+01,8.579999999999999716e+01,8.600000000000000000e+01,8.600000000000000000e+01,8.600000000000000000e+01,8.600000000000000000e+01,8.759999999999999432e+01,8.779999999999999716e+01,8.800000000000000000e+01,8.800000000000000000e+01,8.800000000000000000e+01,8.840000000000000568e+01,8.840000000000000568e+01,8.840000000000000568e+01,8.859999999999999432e+01,8.859999999999999432e+01,8.859999999999999432e+01,8.859999999999999432e+01,8.859999999999999432e+01,8.859999999999999432e+01,8.859999999999999432e+01,8.859999999999999432e+01,8.859999999999999432e+01,8.859999999999999432e+01,8.859999999999999432e+01,8.859999999999999432e+01,8.859999999999999432e+01,8.859999999999999432e+01,8.859999999999999432e+01,8.859999999999999432e+01,8.859999999999999432e+01,8.879999999999999716e+01,8.920000000000000284e+01,8.920000000000000284e+01,8.959999999999999432e+01,8.940000000000000568e+01,8.900000000000000000e+01,8.900000000000000000e+01,8.879999999999999716e+01,8.900000000000000000e+01,8.900000000000000000e+01,8.900000000000000000e+01,8.900000000000000000e+01,8.920000000000000284e+01,8.920000000000000284e+01,8.920000000000000284e+01,8.920000000000000284e+01,8.900000000000000000e+01,8.900000000000000000e+01,8.900000000000000000e+01,8.900000000000000000e+01,8.900000000000000000e+01,8.900000000000000000e+01,8.900000000000000000e+01,8.900000000000000000e+01,8.879999999999999716e+01,8.900000000000000000e+01,8.900000000000000000e+01,8.900000000000000000e+01,8.900000000000000000e+01,8.920000000000000284e+01,8.920000000000000284e+01,8.940000000000000568e+01,8.940000000000000568e+01,8.940000000000000568e+01,8.940000000000000568e+01,8.940000000000000568e+01,8.940000000000000568e+01,8.940000000000000568e+01,8.940000000000000568e+01,8.940000000000000568e+01,8.940000000000000568e+01,8.940000000000000568e+01,8.940000000000000568e+01,8.940000000000000568e+01,8.940000000000000568e+01,8.940000000000000568e+01,8.940000000000000568e+01,8.959999999999999432e+01,8.959999999999999432e+01,8.979999999999999716e+01,8.979999999999999716e+01,8.979999999999999716e+01,8.979999999999999716e+01,8.979999999999999716e+01,8.979999999999999716e+01,8.979999999999999716e+01,9.000000000000000000e+01,9.000000000000000000e+01,9.020000000000000284e+01,9.040000000000000568e+01,9.040000000000000568e+01,9.040000000000000568e+01,9.040000000000000568e+01,9.040000000000000568e+01,9.040000000000000568e+01,9.020000000000000284e+01,9.020000000000000284e+01,9.020000000000000284e+01,9.020000000000000284e+01,9.040000000000000568e+01,9.000000000000000000e+01,9.000000000000000000e+01,9.000000000000000000e+01,9.000000000000000000e+01,9.000000000000000000e+01,9.040000000000000568e+01,9.040000000000000568e+01,9.040000000000000568e+01,9.040000000000000568e+01,9.040000000000000568e+01,9.040000000000000568e+01,9.040000000000000568e+01,9.059999999999999432e+01,9.059999999999999432e+01,9.100000000000000000e+01,9.100000000000000000e+01,9.100000000000000000e+01,9.100000000000000000e+01,9.100000000000000000e+01,9.100000000000000000e+01,9.100000000000000000e+01,9.100000000000000000e+01,9.120000000000000284e+01,9.120000000000000284e+01,9.120000000000000284e+01,9.120000000000000284e+01,9.120000000000000284e+01,9.140000000000000568e+01,9.140000000000000568e+01,9.140000000000000568e+01,9.140000000000000568e+01,9.140000000000000568e+01,9.140000000000000568e+01,9.140000000000000568e+01,9.140000000000000568e+01,9.140000000000000568e+01,9.140000000000000568e+01,9.140000000000000568e+01,9.140000000000000568e+01,9.140000000000000568e+01,9.140000000000000568e+01,9.159999999999999432e+01,9.159999999999999432e+01,9.159999999999999432e+01,9.159999999999999432e+01,9.159999999999999432e+01,9.140000000000000568e+01,9.159999999999999432e+01,9.159999999999999432e+01,9.159999999999999432e+01,9.159999999999999432e+01,9.140000000000000568e+01,9.140000000000000568e+01,9.140000000000000568e+01,9.140000000000000568e+01,9.140000000000000568e+01,9.140000000000000568e+01,9.140000000000000568e+01,9.140000000000000568e+01,9.159999999999999432e+01,9.159999999999999432e+01,9.140000000000000568e+01,9.140000000000000568e+01,9.140000000000000568e+01,9.140000000000000568e+01,9.140000000000000568e+01,9.140000000000000568e+01,9.140000000000000568e+01,9.140000000000000568e+01,9.140000000000000568e+01,9.140000000000000568e+01,9.140000000000000568e+01,9.140000000000000568e+01


==> figures/results/efficiency/logictrain0.05_symacc.csv <==
1.696999999999999886e+01,1.703999999999999915e+01,1.703999999999999915e+01,2.478000000000000114e+01,2.482000000000000028e+01,2.542999999999999972e+01,3.617999999999999972e+01,3.972999999999999687e+01,4.178999999999999915e+01,3.484000000000000341e+01,3.267000000000000171e+01,3.642999999999999972e+01,3.961999999999999744e+01,4.214999999999999858e+01,4.410000000000000142e+01,4.478999999999999915e+01,4.540999999999999659e+01,4.742999999999999972e+01,4.881000000000000227e+01,5.361999999999999744e+01,5.697999999999999687e+01,5.977000000000000313e+01,6.339000000000000057e+01,6.526999999999999602e+01,6.798000000000000398e+01,7.189000000000000057e+01,7.464000000000000057e+01,7.720999999999999375e+01,7.770999999999999375e+01,7.854999999999999716e+01,7.948999999999999488e+01,8.043000000000000682e+01,8.126000000000000512e+01,8.215999999999999659e+01,8.242000000000000171e+01,8.335999999999999943e+01,8.418999999999999773e+01,8.451999999999999602e+01,8.581999999999999318e+01,8.671999999999999886e+01,8.770000000000000284e+01,8.834999999999999432e+01,8.906999999999999318e+01,8.951000000000000512e+01,8.968999999999999773e+01,9.004999999999999716e+01,9.037999999999999545e+01,9.084999999999999432e+01,9.092000000000000171e+01,9.103000000000000114e+01,9.120999999999999375e+01,9.160999999999999943e+01,9.168000000000000682e+01,9.196999999999999886e+01,9.218999999999999773e+01,9.251000000000000512e+01,9.276000000000000512e+01,9.298000000000000398e+01,9.312999999999999545e+01,9.315999999999999659e+01,9.323000000000000398e+01,9.323000000000000398e+01,9.337999999999999545e+01,9.351999999999999602e+01,9.370000000000000284e+01,9.370000000000000284e+01,9.373999999999999488e+01,9.373999999999999488e+01,9.378000000000000114e+01,9.389000000000000057e+01,9.403000000000000114e+01,9.403000000000000114e+01,9.403000000000000114e+01,9.406999999999999318e+01,9.414000000000000057e+01,9.414000000000000057e+01,9.414000000000000057e+01,9.418000000000000682e+01,9.418000000000000682e+01,9.420999999999999375e+01,9.420999999999999375e+01,9.428000000000000114e+01,9.439000000000000057e+01,9.445999999999999375e+01,9.445999999999999375e+01,9.445999999999999375e+01,9.454000000000000625e+01,9.456999999999999318e+01,9.456999999999999318e+01,9.450000000000000000e+01,9.450000000000000000e+01,9.468000000000000682e+01,9.471999999999999886e+01,9.479000000000000625e+01,9.490000000000000568e+01,9.493000000000000682e+01,9.493000000000000682e+01,9.496999999999999886e+01,9.496999999999999886e+01,9.496999999999999886e+01,9.504000000000000625e+01,9.504000000000000625e+01,9.507999999999999829e+01,9.512000000000000455e+01,9.512000000000000455e+01,9.507999999999999829e+01,9.537000000000000455e+01,9.537000000000000455e+01,9.537000000000000455e+01,9.540999999999999659e+01,9.543999999999999773e+01,9.548000000000000398e+01,9.548000000000000398e+01,9.554999999999999716e+01,9.551000000000000512e+01,9.554999999999999716e+01,9.554999999999999716e+01,9.554999999999999716e+01,9.559000000000000341e+01,9.559000000000000341e+01,9.559000000000000341e+01,9.559000000000000341e+01,9.559000000000000341e+01,9.554999999999999716e+01,9.559000000000000341e+01,9.562000000000000455e+01,9.562000000000000455e+01,9.562000000000000455e+01,9.562000000000000455e+01,9.562000000000000455e+01,9.568999999999999773e+01,9.568999999999999773e+01,9.573000000000000398e+01,9.573000000000000398e+01,9.573000000000000398e+01,9.576999999999999602e+01,9.576999999999999602e+01,9.576999999999999602e+01,9.576999999999999602e+01,9.579999999999999716e+01,9.579999999999999716e+01,9.579999999999999716e+01,9.587999999999999545e+01,9.595000000000000284e+01,9.598000000000000398e+01,9.606000000000000227e+01,9.609000000000000341e+01,9.612999999999999545e+01,9.612999999999999545e+01,9.615999999999999659e+01,9.631000000000000227e+01,9.631000000000000227e+01,9.631000000000000227e+01,9.637999999999999545e+01,9.637999999999999545e+01,9.645000000000000284e+01,9.645000000000000284e+01,9.645000000000000284e+01,9.648999999999999488e+01,9.648999999999999488e+01,9.648999999999999488e+01,9.653000000000000114e+01,9.653000000000000114e+01,9.653000000000000114e+01,9.656000000000000227e+01,9.653000000000000114e+01,9.653000000000000114e+01,9.653000000000000114e+01,9.653000000000000114e+01,9.656000000000000227e+01,9.656000000000000227e+01,9.656000000000000227e+01,9.656000000000000227e+01,9.656000000000000227e+01,9.656000000000000227e+01,9.656000000000000227e+01,9.656000000000000227e+01,9.656000000000000227e+01,9.656000000000000227e+01,9.689000000000000057e+01,9.689000000000000057e+01,9.689000000000000057e+01,9.689000000000000057e+01,9.692000000000000171e+01,9.692000000000000171e+01,9.695999999999999375e+01,9.703000000000000114e+01,9.703000000000000114e+01,9.703000000000000114e+01,9.703000000000000114e+01,9.703000000000000114e+01,9.703000000000000114e+01,9.706999999999999318e+01,9.706999999999999318e+01,9.706999999999999318e+01,9.710999999999999943e+01,9.710999999999999943e+01,9.714000000000000057e+01,9.714000000000000057e+01,9.714000000000000057e+01,9.714000000000000057e+01,9.714000000000000057e+01,9.718000000000000682e+01,9.718000000000000682e+01,9.718000000000000682e+01,9.718000000000000682e+01,9.718000000000000682e+01,9.718000000000000682e+01,9.718000000000000682e+01,9.718000000000000682e+01,9.718000000000000682e+01,9.718000000000000682e+01,9.718000000000000682e+01,9.718000000000000682e+01,9.718000000000000682e+01,9.718000000000000682e+01,9.718000000000000682e+01,9.725000000000000000e+01,9.729000000000000625e+01,9.729000000000000625e+01,9.729000000000000625e+01,9.729000000000000625e+01,9.729000000000000625e+01,9.729000000000000625e+01,9.729000000000000625e+01,9.720999999999999375e+01,9.725000000000000000e+01,9.720999999999999375e+01,9.725000000000000000e+01,9.725000000000000000e+01,9.725000000000000000e+01,9.725000000000000000e+01,9.760999999999999943e+01,9.768000000000000682e+01,9.771999999999999886e+01,9.771999999999999886e+01,9.771999999999999886e+01,9.779000000000000625e+01,9.779000000000000625e+01,9.779000000000000625e+01,9.779000000000000625e+01,9.779000000000000625e+01,9.779000000000000625e+01,9.779000000000000625e+01,9.779000000000000625e+01,9.779000000000000625e+01,9.779000000000000625e+01,9.779000000000000625e+01,9.779000000000000625e+01,9.779000000000000625e+01,9.779000000000000625e+01,9.779000000000000625e+01,9.779000000000000625e+01,9.779000000000000625e+01,9.779000000000000625e+01,9.779000000000000625e+01,9.779000000000000625e+01,9.782999999999999829e+01,9.790000000000000568e+01,9.790000000000000568e+01,9.796999999999999886e+01,9.793999999999999773e+01,9.787000000000000455e+01,9.787000000000000455e+01,9.782999999999999829e+01,9.787000000000000455e+01,9.787000000000000455e+01,9.787000000000000455e+01,9.787000000000000455e+01,9.790000000000000568e+01,9.790000000000000568e+01,9.790000000000000568e+01,9.790000000000000568e+01,9.787000000000000455e+01,9.787000000000000455e+01,9.787000000000000455e+01,9.787000000000000455e+01,9.787000000000000455e+01,9.787000000000000455e+01,9.787000000000000455e+01,9.787000000000000455e+01,9.782999999999999829e+01,9.787000000000000455e+01,9.787000000000000455e+01,9.787000000000000455e+01,9.787000000000000455e+01,9.790000000000000568e+01,9.790000000000000568e+01,9.793999999999999773e+01,9.793999999999999773e+01,9.793999999999999773e+01,9.793999999999999773e+01,9.793999999999999773e+01,9.793999999999999773e+01,9.793999999999999773e+01,9.793999999999999773e+01,9.793999999999999773e+01,9.793999999999999773e+01,9.793999999999999773e+01,9.793999999999999773e+01,9.793999999999999773e+01,9.793999999999999773e+01,9.793999999999999773e+01,9.793999999999999773e+01,9.796999999999999886e+01,9.796999999999999886e+01,9.801000000000000512e+01,9.801000000000000512e+01,9.801000000000000512e+01,9.801000000000000512e+01,9.801000000000000512e+01,9.801000000000000512e+01,9.801000000000000512e+01,9.804999999999999716e+01,9.804999999999999716e+01,9.807999999999999829e+01,9.812000000000000455e+01,9.812000000000000455e+01,9.812000000000000455e+01,9.812000000000000455e+01,9.812000000000000455e+01,9.812000000000000455e+01,9.807999999999999829e+01,9.807999999999999829e+01,9.807999999999999829e+01,9.807999999999999829e+01,9.812000000000000455e+01,9.804999999999999716e+01,9.804999999999999716e+01,9.804999999999999716e+01,9.804999999999999716e+01,9.804999999999999716e+01,9.812000000000000455e+01,9.812000000000000455e+01,9.812000000000000455e+01,9.812000000000000455e+01,9.812000000000000455e+01,9.812000000000000455e+01,9.812000000000000455e+01,9.815000000000000568e+01,9.815000000000000568e+01,9.823000000000000398e+01,9.823000000000000398e+01,9.823000000000000398e+01,9.823000000000000398e+01,9.823000000000000398e+01,9.823000000000000398e+01,9.823000000000000398e+01,9.823000000000000398e+01,9.826000000000000512e+01,9.826000000000000512e+01,9.826000000000000512e+01,9.826000000000000512e+01,9.826000000000000512e+01,9.829999999999999716e+01,9.829999999999999716e+01,9.829999999999999716e+01,9.829999999999999716e+01,9.829999999999999716e+01,9.829999999999999716e+01,9.829999999999999716e+01,9.829999999999999716e+01,9.829999999999999716e+01,9.829999999999999716e+01,9.829999999999999716e+01,9.829999999999999716e+01,9.829999999999999716e+01,9.829999999999999716e+01,9.834000000000000341e+01,9.834000000000000341e+01,9.834000000000000341e+01,9.834000000000000341e+01,9.834000000000000341e+01,9.829999999999999716e+01,9.834000000000000341e+01,9.834000000000000341e+01,9.834000000000000341e+01,9.834000000000000341e+01,9.829999999999999716e+01,9.829999999999999716e+01,9.829999999999999716e+01,9.829999999999999716e+01,9.829999999999999716e+01,9.829999999999999716e+01,9.829999999999999716e+01,9.829999999999999716e+01,9.834000000000000341e+01,9.834000000000000341e+01,9.829999999999999716e+01,9.829999999999999716e+01,9.829999999999999716e+01,9.829999999999999716e+01,9.829999999999999716e+01,9.829999999999999716e+01,9.829999999999999716e+01,9.829999999999999716e+01,9.829999999999999716e+01,9.829999999999999716e+01,9.829999999999999716e+01,9.829999999999999716e+01

